Parabolic interface reconstruction for 2D volume of fluid methods

For capillary driven flow the interface curvature is essential in the modelling of surface tension via the imposition of the Young--Laplace jump condition. We show that traditional geometric volume of fluid (VOF) methods, that are based on a piecewise linear approximation of the interface, do not lead to an interface curvature which is convergent under mesh refinement in time-dependent problems. Instead, we propose to use a piecewise parabolic approximation of the interface, resulting in a class of piecewise parabolic interface calculation (PPIC) methods. In particular, we introduce the parabolic LVIRA and MOF methods, PLVIRA and PMOF, respectively. We show that a Lagrangian remapping method is sufficiently accurate for the advection of such a parabolic interface. It is numerically demonstrated that the newly proposed PPIC methods result in an increase of reconstruction accuracy by one order, convergence of the interface curvature in time-dependent advection problems and Weber number independent convergence of a droplet translation problem, where the advection method is coupled to a two-phase Navier--Stokes solver. The PLVIRA method is applied to the simulation of a 2D rising bubble, which shows good agreement to a reference solution.

==> inkscape/drawing.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'drawing.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{180.17219972bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.93779979)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{drawing.pdf}}%
    \put(0.24559044,0.57145596){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$v_{i,-1}$\end{tabular}}}}%
    \put(0.70603209,0.56935346){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$v_{i+1,-1}$\end{tabular}}}}%
    \put(0.52206568,0.75437131){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$u_{i,0}$\end{tabular}}}}%
    \put(0.51575824,0.25818754){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$u_{i,-1}$\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> inkscape/parabola_polygon_intersection.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'parabola_polygon_intersection.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{141.32186096bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.70707839)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{parabola_polygon_intersection.pdf}}%
    \put(0.57426065,0.08722577){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\hat{\+v}_l$\end{tabular}}}}%
    \put(0.18062093,0.63099942){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\hat{\+v}_r$\end{tabular}}}}%
    \put(0.41280316,0.54570789){\color[rgb]{0,0.44705882,0.74509804}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\eta = s - \frac{\kappa}{2} \tau^2$\end{tabular}}}}%
    \put(0.01412609,0.57992242){\color[rgb]{0,0,0.13333333}\rotatebox{-55.50414067}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\eta = \frac{\hat\eta_{r}(\tau - \hat\tau_{l}) + \hat\eta_l(\hat\tau_{r} - \tau)}{\hat\tau_{r} - \hat\tau_{l}}$\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{parabola_polygon_intersection.pdf}}%
  \end{picture}%
\endgroup%


==> inkscape/parabola_polygon_intersection_1_grayscale.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'parabola_polygon_intersection_1_grayscale.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{145.02428344bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.72407706)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{parabola_polygon_intersection_1_grayscale.pdf}}%
    \put(0.19199882,0.5959692){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\+v_2$\end{tabular}}}}%
    \put(0.04056693,0.531368){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\+v_3$\end{tabular}}}}%
    \put(0.17947966,0.22235656){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\+v_4$\end{tabular}}}}%
    \put(0.45090628,0.17696301){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\+v_5$\end{tabular}}}}%
    \put(0.44333271,0.57663659){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$e_1$\end{tabular}}}}%
    \put(0.77425653,0.68216597){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\+v_1$\end{tabular}}}}%
    \put(0.13858086,0.49075239){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$e_2$\end{tabular}}}}%
    \put(0.15058625,0.37993342){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$e_3$\end{tabular}}}}%
    \put(0.31958505,0.27742589){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$e_4$\end{tabular}}}}%
    \put(0.52552348,0.44273037){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$e_5$\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> inkscape/parabola_polygon_intersection_2_grayscale.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'parabola_polygon_intersection_2_grayscale.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{153.58048931bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.70247997)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{parabola_polygon_intersection_2_grayscale.pdf}}%
    \put(0.59745562,0.66290382){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\hat{e}_1$\end{tabular}}}}%
    \put(0.52342414,0.48861511){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\hat{e}_2$\end{tabular}}}}%
    \put(0.6776171,0.53957792){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\hat{e}_3$\end{tabular}}}}%
    \put(0.2361125,0.5728759){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\hat{e}_4$\end{tabular}}}}%
    \put(0.08442241,0.52724537){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\hat{e}_5$\end{tabular}}}}%
    \put(-0.00067208,0.40638686){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\hat{e}_6$\end{tabular}}}}%
    \put(0.22131349,0.44461777){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\hat{e}_7$\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> inkscape/parabola_polygon_intersection_3_grayscale.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'parabola_polygon_intersection_3_grayscale.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{141.32188105bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.70712722)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{parabola_polygon_intersection_3_grayscale.pdf}}%
    \put(0.57426071,0.08722573){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\hat{\+v}_l$\end{tabular}}}}%
    \put(0.18062073,0.63099915){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\hat{\+v}_r$\end{tabular}}}}%
    \put(0.4128032,0.54570765){\color[rgb]{0.50196078,0.50196078,0.50196078}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\eta = s - \frac{\kappa}{2} \tau^2$\end{tabular}}}}%
    \put(0.03288944,0.45930147){\color[rgb]{0,0,0.13333333}\rotatebox{-55.504141}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\eta = \frac{\hat\eta_{r}(\tau - \hat\tau_{l}) + \hat\eta_l(\hat\tau_{r} - \tau)}{\hat\tau_{r} - \hat\tau_{l}}$\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{parabola_polygon_intersection_3_grayscale.pdf}}%
  \end{picture}%
\endgroup%


==> inkscape/remap_centroid_advection.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'remap_centroid_advection.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{175.84577539bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.44475308)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{remap_centroid_advection.pdf}}%
    \put(0.08775126,0.10703154){\color[rgb]{0.11372549,0.11372549,0.11372549}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\approximate{\+C^{l,*}_c}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{remap_centroid_advection.pdf}}%
    \put(0.07456011,0.2664435){\color[rgb]{0.50196078,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\approximate{\Psi^\delta I^{(n)}}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{remap_centroid_advection.pdf}}%
    \put(0.04631888,0.01411327){\color[rgb]{0.11372549,0.11372549,0.11372549}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\delta \+u^{(n)}_c$\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> inkscape/remap_centroid_advection1_grayscale.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'remap_centroid_advection1_grayscale.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{115.64542034bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.92700419)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{remap_centroid_advection1_grayscale.pdf}}%
    \put(0.70972622,0.67452718){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\approximate{\preimage_c}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{remap_centroid_advection1_grayscale.pdf}}%
    \put(0.22174822,0.49952032){\color[rgb]{0.25098039,0.25098039,0.25098039}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\approximate{I^{(n)}}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{remap_centroid_advection1_grayscale.pdf}}%
    \put(0.04670013,0.03979158){\color[rgb]{0.11372549,0.11372549,0.11372549}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\approximate{\preimage_c} \cap \approximate{\Omega^{l,(n)}}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{remap_centroid_advection1_grayscale.pdf}}%
    \put(0.28350241,0.20436694){\color[rgb]{0.11372549,0.11372549,0.11372549}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\approximate{\+C^{l,**}_c}$\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> inkscape/remap_centroid_advection2_grayscale.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'remap_centroid_advection2_grayscale.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{115.64542034bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.92700419)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{remap_centroid_advection2_grayscale.pdf}}%
    \put(0.47273534,0.38487295){\color[rgb]{0.11372549,0.11372549,0.11372549}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\approximate{\+C^{l,*}_c}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{remap_centroid_advection2_grayscale.pdf}}%
    \put(0.28639446,0.31532797){\color[rgb]{0.11372549,0.11372549,0.11372549}\rotatebox{50.617469}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\dt \+u^{(n)}_c$\end{tabular}}}}}%
  \end{picture}%
\endgroup%


==> inkscape/remap_centroid_advection3_grayscale.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'remap_centroid_advection3_grayscale.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{115.64542034bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.92700419)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{remap_centroid_advection3_grayscale.pdf}}%
    \put(0.17694613,0.19531537){\color[rgb]{0.11372549,0.11372549,0.11372549}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$c \cap \approximate{\Omega^{l,(n+1)}}$\end{tabular}}}}%
    \put(0.50017354,0.60925238){\color[rgb]{0.25098039,0.25098039,0.25098039}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\approximate{I^{(n+1)}}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{remap_centroid_advection3_grayscale.pdf}}%
    \put(0.44082166,0.3477741){\color[rgb]{0.11372549,0.11372549,0.11372549}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\approximate{\+C^{l,(n+1)}_c}$\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> inkscape/remap_representation_error_grayscale.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'remap_representation_error_grayscale.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{222.69270189bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.89452014)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{remap_representation_error_grayscale.pdf}}%
    \put(-0.00399788,0.37877385){\color[rgb]{0.11372549,0.11372549,0.11372549}\makebox(0,0)[lt]{\lineheight{1.24999988}\smash{\begin{tabular}[t]{l}$\+p_0$\end{tabular}}}}%
    \put(0.66914584,0.63020006){\color[rgb]{0.11372549,0.11372549,0.11372549}\makebox(0,0)[lt]{\lineheight{1.24999988}\smash{\begin{tabular}[t]{l}$\+p_1$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{remap_representation_error_grayscale.pdf}}%
    \put(0.2807385,0.4681975){\color[rgb]{0.11372549,0.11372549,0.11372549}\makebox(0,0)[lt]{\lineheight{1.24999988}\smash{\begin{tabular}[t]{l}$\+p_s(0)$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{remap_representation_error_grayscale.pdf}}%
    \put(0.43487662,0.59273877){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.29886445\unitlength}\raggedright \end{minipage}}}%
    \put(0.10629154,0.50272607){\color[rgb]{0.11372549,0.11372549,0.11372549}\rotatebox{22.460389}{\makebox(0,0)[lt]{\lineheight{1.24999988}\smash{\begin{tabular}[t]{l}$s$\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{remap_representation_error_grayscale.pdf}}%
    \put(0.39279124,0.61746198){\color[rgb]{0.11372549,0.11372549,0.11372549}\rotatebox{22.460389}{\makebox(0,0)[lt]{\lineheight{1.24999988}\smash{\begin{tabular}[t]{l}$1-s$\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{remap_representation_error_grayscale.pdf}}%
    \put(0.63984732,0.14257375){\color[rgb]{0.11372549,0.11372549,0.11372549}\rotatebox{27.337082}{\makebox(0,0)[lt]{\lineheight{1.24999988}\smash{\begin{tabular}[t]{l}$1-s$\end{tabular}}}}}%
    \put(0.36374266,0.00445214){\color[rgb]{0.11372549,0.11372549,0.11372549}\rotatebox{27.337082}{\makebox(0,0)[lt]{\lineheight{1.24999988}\smash{\begin{tabular}[t]{l}$s$\end{tabular}}}}}%
    \put(0.21865104,0.54957083){\color[rgb]{0.11372549,0.11372549,0.11372549}\rotatebox{22.460389}{\makebox(0,0)[lt]{\lineheight{1.24999988}\smash{\begin{tabular}[t]{l}$:$\end{tabular}}}}}%
    \put(0.46269362,0.05401283){\color[rgb]{0.11372549,0.11372549,0.11372549}\rotatebox{27.337082}{\makebox(0,0)[lt]{\lineheight{1.24999988}\smash{\begin{tabular}[t]{l}$:$\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{remap_representation_error_grayscale.pdf}}%
    \put(0.25962026,0.69412133){\color[rgb]{0.11372549,0.11372549,0.11372549}\rotatebox{22.460389}{\makebox(0,0)[lt]{\lineheight{1.24999988}\smash{\begin{tabular}[t]{l}$\mathcal{O}(h)$\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{remap_representation_error_grayscale.pdf}}%
    \put(0.84049841,0.61085824){\color[rgb]{0.11372549,0.11372549,0.11372549}\rotatebox{-63.321526}{\makebox(0,0)[lt]{\lineheight{1.24999988}\smash{\begin{tabular}[t]{l}$\mathcal{O}(\delta)$\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{remap_representation_error_grayscale.pdf}}%
    \put(0.15384034,0.38092384){\color[rgb]{0.11372549,0.11372549,0.11372549}\rotatebox{-32.243745}{\makebox(0,0)[lt]{\lineheight{1.24999988}\smash{\begin{tabular}[t]{l}$\mathcal{O}(h+\dt)$\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{remap_representation_error_grayscale.pdf}}%
    \put(0.48856086,0.37256398){\color[rgb]{0.11372549,0.11372549,0.11372549}\makebox(0,0)[lt]{\lineheight{1.24999988}\smash{\begin{tabular}[t]{l}$\mathcal{O}(\dt(h+\dt)^2)$\end{tabular}}}}%
    \put(0.039781,0.02824188){\color[rgb]{0.49803922,0.49803922,0.49803922}\makebox(0,0)[lt]{\lineheight{1.24999988}\smash{\begin{tabular}[t]{l}$\+p^\mtext{Rep}_0(-\dt)$\end{tabular}}}}%
    \put(0.9182689,0.35768093){\color[rgb]{0.49803922,0.49803922,0.49803922}\makebox(0,0)[lt]{\lineheight{1.24999988}\smash{\begin{tabular}[t]{l}$\+p^\mtext{Rep}_1(-\dt)$\end{tabular}}}}%
    \put(0.4740368,0.08489191){\color[rgb]{0.49803922,0.49803922,0.49803922}\makebox(0,0)[lt]{\lineheight{1.24999988}\smash{\begin{tabular}[t]{l}$\+p^\mtext{Rep}_s(-\dt)$\end{tabular}}}}%
    \put(0.37210779,0.26933475){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.24999988}\smash{\begin{tabular}[t]{l}$\+p_s(-\dt)$\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> inkscape/remapping_errors.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'remapping_errors.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{146.9311259bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.61482933)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{remapping_errors.pdf}}%
    \put(0.03353841,0.1240502){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\preimage_c$\end{tabular}}}}%
    \put(0.4954887,0.58175321){\color[rgb]{0.85098039,0.3254902,0.09803922}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\preimage^\mtext{Rep}_c$\end{tabular}}}}%
    \put(0.1379236,0.51069997){\color[rgb]{0,0.44705882,0.74117647}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\approximate{\preimage}_c$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{remapping_errors.pdf}}%
    \put(0.16138448,0.32244641){\color[rgb]{0.9254902,0.69411765,0.1254902}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\approximate{I}^{(n)}$\end{tabular}}}}%
    \put(0.4330338,0.25683931){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$I^{(n)}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{remapping_errors.pdf}}%
  \end{picture}%
\endgroup%


==> inkscape/remapping_errors_areaonly.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'remapping_errors_areaonly.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{145.24355227bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.64356013)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{remapping_errors_areaonly.pdf}}%
    \put(0.04504244,0.13157584){\color[rgb]{0.85098039,0.3254902,0.09803922}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$E_0^\mtext{Rep}$\end{tabular}}}}%
    \put(-0.00601401,0.40379819){\color[rgb]{0,0.44705882,0.74117647}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$E_0^\mtext{Int}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{remapping_errors_areaonly.pdf}}%
    \put(0.87398873,0.49103771){\color[rgb]{0,0,0.01176471}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$c$\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> inkscape/remapping_errors_bdyonly.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'remapping_errors_bdyonly.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{138.58061699bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.67610684)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{remapping_errors_bdyonly.pdf}}%
    \put(0.05129611,0.17316816){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\preimage_c$\end{tabular}}}}%
    \put(0.19323331,0.30276069){\color[rgb]{0.85098039,0.3254902,0.09803922}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\preimage^\mtext{Rep}_c$\end{tabular}}}}%
    \put(-0.00314461,0.41488642){\color[rgb]{0,0.44705882,0.74117647}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\approximate{\preimage}_c$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{remapping_errors_bdyonly.pdf}}%
    \put(0.86793013,0.51625116){\color[rgb]{0,0,0.01176471}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$c$\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> inkscape/remapping_errors_int_grayscale.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'remapping_errors_int_grayscale.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{102.41859015bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.88204267)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{remapping_errors_int_grayscale.pdf}}%
    \put(0.04445317,0.16697963){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\preimage_c$\end{tabular}}}}%
    \put(0.71083494,0.8345912){\color[rgb]{0.50196078,0.50196078,0.50196078}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\preimage^\mtext{Rep}_c$\end{tabular}}}}%
    \put(0.1978671,0.73265725){\color[rgb]{0.50196078,0.50196078,0.50196078}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\approximate{\preimage_c}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{remapping_errors_int_grayscale.pdf}}%
    \put(0.23152441,0.46258608){\color[rgb]{0.50196078,0.50196078,0.50196078}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\approximate{I}^{(n)}$\end{tabular}}}}%
    \put(0.62123628,0.36846523){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$I^{(n)}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{remapping_errors_int_grayscale.pdf}}%
  \end{picture}%
\endgroup%


==> inkscape/remapping_errors_rec_grayscale.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'remapping_errors_rec_grayscale.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{102.41859015bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.88204267)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{remapping_errors_rec_grayscale.pdf}}%
    \put(0.04445317,0.16697963){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\preimage_c$\end{tabular}}}}%
    \put(0.71083494,0.8345912){\color[rgb]{0.50196078,0.50196078,0.50196078}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\preimage^\mtext{Rep}_c$\end{tabular}}}}%
    \put(0.1978671,0.73265725){\color[rgb]{0.50196078,0.50196078,0.50196078}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\approximate{\preimage_c}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{remapping_errors_rec_grayscale.pdf}}%
    \put(0.23152441,0.46258608){\color[rgb]{0.50196078,0.50196078,0.50196078}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\approximate{I}^{(n)}$\end{tabular}}}}%
    \put(0.62123628,0.36846523){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$I^{(n)}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{remapping_errors_rec_grayscale.pdf}}%
  \end{picture}%
\endgroup%


==> inkscape/remapping_errors_rep_grayscale.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'remapping_errors_rep_grayscale.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{102.41859015bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.88204267)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{remapping_errors_rep_grayscale.pdf}}%
    \put(0.04445317,0.16697963){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\preimage_c$\end{tabular}}}}%
    \put(0.71083494,0.8345912){\color[rgb]{0.50196078,0.50196078,0.50196078}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\preimage^\mtext{Rep}_c$\end{tabular}}}}%
    \put(0.1978671,0.73265725){\color[rgb]{0.50196078,0.50196078,0.50196078}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\approximate{\preimage_c}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{remapping_errors_rep_grayscale.pdf}}%
    \put(0.23152441,0.46258608){\color[rgb]{0.50196078,0.50196078,0.50196078}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\approximate{I}^{(n)}$\end{tabular}}}}%
    \put(0.62123628,0.36846523){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$I^{(n)}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{remapping_errors_rep_grayscale.pdf}}%
  \end{picture}%
\endgroup%


==> inkscape/remapping_grayscale.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'remapping_grayscale.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{193.42811952bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.60388418)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{remapping_grayscale.pdf}}%
    \put(0.47143612,0.36803769){\color[rgb]{0.11372549,0.11372549,0.11372549}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\Psi^{-\dt}c$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{remapping_grayscale.pdf}}%
    \put(0.51021025,0.04524343){\color[rgb]{0.25098039,0.25098039,0.25098039}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$I^{(n)}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{remapping_grayscale.pdf}}%
    \put(-0.00451587,0.01131624){\color[rgb]{0.11372549,0.11372549,0.11372549}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\Psi^{-\dt} c \cap \Omega^{l,(n)}$\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> inkscape/remapping_newtime_grayscale.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'remapping_newtime_grayscale.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{155.53680908bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.67133781)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{remapping_newtime_grayscale.pdf}}%
    \put(0.56138944,0.12541173){\color[rgb]{0.25098039,0.25098039,0.25098039}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$I^{(n+1)}$\end{tabular}}}}%
    \put(0.69612872,0.55771001){\color[rgb]{0.11372549,0.11372549,0.11372549}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$c$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{remapping_newtime_grayscale.pdf}}%
    \put(-0.00561601,0.11111066){\color[rgb]{0.11372549,0.11372549,0.11372549}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$c \cap \Omega^{l,(n+1)}$\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> inkscape/symmetric_difference.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'symmetric_difference.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{111.82518742bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.77394405)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{symmetric_difference.pdf}}%
    \put(0.09724426,0.00930058){\color[rgb]{0.46666667,0.67843137,0.18823529}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\partial A$\end{tabular}}}}%
    \put(0.74292413,0.58969009){\color[rgb]{0.85098039,0.3254902,0.09803922}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\partial B$\end{tabular}}}}%
    \put(0.33727759,0.73997292){\color[rgb]{0,0.44705882,0.74117647}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$A \symmdiff B$\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> tikz/advection_long_curvature_N1024-1.tsv <==
0	0.39216744
0.000294058411205271	0.392514555
0.000588123821995401	0.39115128
0.000882192121840206	0.39103977
0.0011762681981268	0.39162633
0.00147035403259863	0.38989428
0.00176445446139691	0.38800722
0.00205856524242289	0.388453935
0.00235269131701615	0.390777375
0.00264683471171821	0.393329415
0.00294100050881029	0.392854425
0.00323518445101062	0.39196005
0.00352939165060462	0.39262902
0.00382362383874163	0.39196899
0.00411788593279861	0.39287562
0.00441217418111281	0.387061695
0.00470649278263207	0.39801804
0.0050008445422118	0.39256782
0.00522643600749607	0.403350135
0.00537395377487997	0.403350135
0.00558965875831521	0.381640005
0.00588412068839827	0.398049075
0.00617862375449623	0.3976968
0.00647317294298736	0.399476055
0.00676776440244237	0.39860262
0.00706240332236782	0.39763464
0.00735709131727695	0.397979985
0.00765183336785526	0.39865896
0.00794662586664347	0.398671005
0.00824147360290806	0.398775405
0.00853637879385977	0.39877857
0.00883134644470239	0.39356166
0.00912637157812645	0.407782545
0.00942146165194801	0.40325922
0.0096060292671164	0.397169955
0.00975375237349253	0.397169955
0.0100118452302581	0.409563135
0.0103071404803676	0.39865536
0.010602507558595	0.400500465
0.0108979490569919	0.40649844
0.0111934709087883	0.41252169
0.0114890704358276	0.40813749
0.011784751836027	0.398128845
0.0120805155912155	0.420083175
0.0123763713473352	0.41232336
0.0125537070930909	0.39918522
0.0127017830025354	0.39918522
0.0129683450703537	0.415718655
0.0132644711745801	0.41318502
0.01356069660463	0.416335725
0.0138570186635576	0.41545128
0.0141534421735901	0.405800055
0.0144499673898151	0.41974902
0.0147466029718412	0.418898655
0.0149250092128936	0.42017694
0.0150734872828466	0.42017694
0.0153401987010376	0.41593251
0.0156371661198147	0.42158841
0.0159342537463494	0.426370995
0.0162314596461545	0.41237931
0.016528785131931	0.428193105
0.0168262369297569	0.433479735
0.0169849029523764	0.41898846
0.017133737805959	0.41898846
0.0174215343985903	0.42850812
0.0177193801914249	0.428874165
0.0180173631650827	0.418224525
0.0183154847153414	0.4370271
0.0186137482090239	0.43339977
0.0187857207505435	0.43012389
0.0189350143256197	0.43012389
0.0192107159320712	0.430961895
0.0195094272599575	0.44074323
0.019808292529729	0.44494824
0.0201073188842602	0.4210377
0.0203566318845151	0.46312746
0.0205064058712272	0.46312746
0.0207058590056545	0.43236513
0.0210053795348148	0.44602224
0.0213050725621233	0.444252165
0.0216049412815278	0.428236965
0.0218650791134873	0.4699407
0.0220152599799341	0.4699407
0.0222052166180988	0.43426233
0.0225056280958862	0.448459725
0.0228062288289762	0.45996531
0.0231070288827377	0.435141765
0.0233237328614208	0.4723551
0.0234744150856097	0.4723551
0.0237092114413814	0.456134535
0.024010611181823	0.45570357
0.024312221373594	0.44731755
0.0245910839628362	0.487148565
0.024742092416277	0.487148565
0.0249160802818918	0.45470244
0.0252183413785979	0.457828065
0.0255208270184911	0.462399825
0.0258235187697896	0.485162985
0.0261264902795568	0.46059981
0.0264296767767383	0.464854515
0.0267331052906126	0.46512504
0.0270262780200564	0.49290921
0.0271781665387601	0.49290921
0.0273407049254283	0.46839159
0.0276448870276554	0.480521355
0.0279493348267337	0.461150175
0.0282035427265987	0.510116715
0.0283560750278732	0.510116715
0.0285590230749409	0.46765506
0.0288642770714946	0.49514772
0.0291698209413527	0.477717705
0.0293589244449968	0.50265717
0.029511987108038	0.50265717
0.029781763653083	0.486003195
0.0300881784419574	0.47332179
0.0303416342494872	0.5308332
0.0304951771684534	0.5308332
0.030701922498117	0.47329434
0.0310092569036167	0.502795605
0.0313064855132802	0.518849325
0.031460382274711	0.518849325
0.0316249092055763	0.48192477
0.031933220267195	0.52117416
0.032241878995268	0.50606208
0.0324094409564128	0.49323609
0.0325640469308483	0.49323609
0.0328602237176053	0.530772735
0.0331699345539973	0.5090346
0.0333441254920839	0.49715868
0.0334992823413898	0.49715868
0.0337904320396789	0.53529981
0.0341012510942752	0.535614315
0.0342659620826005	0.493534245
0.0344216620599446	0.493534245
0.0347240429185777	0.521968695
0.0350199672439616	0.567155415
0.0351760648202217	0.567155415
0.035348435758552	0.509062575
0.0356612454839468	0.496195515
0.0359187039807965	0.572371095
0.036075526353776	0.572371095
0.0362881103391473	0.536424765
0.0366022116548916	0.522188715
0.0368079323965458	0.545408835
0.0369653905232097	0.545408835
0.0372317290047807	0.52602369
0.0375308676879186	0.574422105
0.0376887169386161	0.574422105
0.0378630945444351	0.541387425
0.0381794955094778	0.52554708
0.038402688379448	0.570101535
0.0385613435616031	0.570101535
0.0388137432329499	0.52786227
0.0391086826497757	0.5805996
0.0392677793400143	0.5805996
0.0394500064437215	0.55208607
0.0397689238045048	0.553992
0.0399662520186456	0.578832585
0.0401261729281067	0.578832585
0.0404083735364311	0.534851235
0.0406576469583691	0.60233562
0.0408181571230697	0.60233562
0.0410500281117422	0.540947595
0.0413425149127954	0.59754477
0.0415035481000926	0.59754477
0.0416939874539068	0.55999761
0.0420168525877133	0.588486705
0.042182752188705	0.57592536
0.042344646497263	0.57592536
0.0426644415502918	0.5736558
0.042856067589825	0.59854551
0.0430186399049818	0.59854551
0.0433145541540444	0.56024418
0.0435241582257982	0.6155109
0.0436874046758922	0.6155109
0.043967275657215	0.55360659
0.0441873710595602	0.62790519
0.0443513036332413	0.62790519
0.0446227092182755	0.55353873
0.044846045443703	0.63793005
0.0450106864966142	0.63793005
0.0452809587096538	0.5590962
0.0455005011585913	0.64435935
0.0456658712878202	0.64435935
0.0459421495957096	0.568238595
0.0461510469955944	0.63908265
0.0463171677639454	0.63908265
0.0466063925368107	0.583499445
0.0467980109229517	0.623591325
0.0469648981376182	0.623591325
0.0472738030674339	0.61138662
0.0474417170434108	0.602431335
0.0476093944828282	0.602431335
0.047914089198881	0.643125615
0.0480822180060397	0.643125615
0.0482811574704736	0.57537327
0.0485509379499835	0.678451635
0.0487199824656774	0.678451635
0.0489570557574629	0.56420229
0.049185296950027	0.6855525
0.0493552459648898	0.6855525
0.0496365833837218	0.598881165
0.049817483926763	0.61548432
0.0499882889173896	0.61548432
0.0502760656679348	0.664405455
0.0504474019099623	0.664405455
0.0506630112529763	0.56973912
0.050903196966046	0.708489915
0.051075568284264	0.708489915
0.05135224097092	0.599934165
0.0515288555198704	0.612623085
0.0517021896123966	0.612623085
0.0519789253190365	0.72134451
0.0521528805718081	0.72134451
0.0523939912774105	0.579827115
0.0526008118530485	0.662172435
0.0527757355128389	0.662172435
0.0530458411555673	0.667874025
0.0532216178947247	0.667874025
0.0534456990682855	0.56993592
0.0536647541713656	0.76131456
0.0538413888539901	0.76131456
0.0541052170004853	0.653600355
0.0542827417388838	0.653600355
0.0545080843109244	0.498317595
0.0547217365019337	0.72543759
0.0549002034046238	0.72543759
0.0551582203274086	0.806470935
0.0553377755590142	0.806470935
0.0555816178457293	0.54368112
0.0557729620206801	0.501267945
0.0559534432561441	0.501267945
0.0562063569529234	0.841227165
0.0563875536448918	0.841227165
0.0566377654880391	0.736036095
0.0568198730292273	0.736036095
0.0570317395446654	0.5749026
0.0572501345066651	0.521440395
0.0574334135902864	0.521440395
0.057678850738187	0.79402641
0.0578629941012975	0.79402641
0.0581060104559993	0.732216045
0.0582910531578348	0.732216045
0.0585049164496458	0.669142485
0.0587173380276105	0.534927225
0.0589037678462234	0.534927225
0.0591423190028128	0.675961695
0.0593294808289084	0.675961695
0.0595659164437646	0.76479027
0.0597542691886161	0.76479027
0.0599885585781258	0.680427
0.0601776269543775	0.680427
0.0603822321743918	0.666582765
0.0605997709800908	0.599392755
0.0607903188382333	0.599392755
0.0610208678594885	0.667965165
0.0612123128742542	0.667965165
0.0614409912767955	0.709218375
0.0616335874735276	0.709218375
0.0618601389674574	0.683296245
0.0620539072774682	0.683296245
0.0622788143048625	0.676990035
0.0624733631438484	0.676990035
0.0626931796693806	0.684704295
0.0628920366714846	0.67900356
0.0630885387899407	0.67900356
0.0633100234214677	0.67270311
0.0635074850412924	0.67270311
0.0637273804150495	0.64134513
0.0639256811035161	0.64134513
0.0641442530104201	0.67523451
0.0643437025074679	0.67523451
0.0645606438130956	0.69502404
0.0647613172940377	0.69502404
0.0649766286644668	0.66610677
0.065178538869364	0.66610677
0.065392324119611	0.649479105
0.0655954123749882	0.649479105
0.0658077323305535	0.72140358
0.0660120703795392	0.72140358
0.0662229160323805	0.666011685
0.0664286379593841	0.666011685
0.0666382730799083	0.676877565
0.0668449849533704	0.676877565
0.0670535811059172	0.661010775
0.0672612867063332	0.669867795
0.0674686161875899	0.669867795
0.0676776969541631	0.66493686
0.0678836795988681	0.66493686
0.0680941244099962	0.670945965
0.0682988549842045	0.670945965
0.0685107107830554	0.67417005
0.068714196528187	0.67417005
0.0689275215310584	0.66938805
0.0691297735424577	0.66938805
0.0693446173235276	0.66635982
0.0695456606335946	0.66635982
0.0697620608289779	0.672124665
0.0699619175909202	0.672124665
0.0701799316453343	0.640018815
0.0703786173376245	0.640018815
0.0705980436062771	0.67516272
0.0707957941524018	0.67516272
0.0710167241897795	0.65884626
0.0712135743136244	0.65884626
0.0714213796198272	0.650128395
0.071631977984397	0.659149335
0.0718269420387504	0.659149335
0.0720511331379251	0.67604055
0.0722453515650971	0.67604055
0.0724710600041009	0.672724485
0.0726641305978355	0.672724485
0.0728918326006369	0.636419745
0.0730838098517534	0.636419745
0.0733134072351742	0.637199925
0.0735044120164413	0.637199925
0.073735687416286	0.648010905
0.0739260546732384	0.648010905
0.0741178896562261	0.633134985
0.0743488218462575	0.688486275
0.0745377489850281	0.688486275
0.0747727550404753	0.65348376
0.0749605751537475	0.65348376
0.0751979067211671	0.60222117
0.0753847224783574	0.60222117
0.0756209243403831	0.639700695
0.0758101650001952	0.62846133
0.0759957443752166	0.62846133
0.0762371234586286	0.697851825
0.0764220408355166	0.697851825
0.0766655546738287	0.57254031
0.076849454981389	0.57254031
0.0770950663384958	0.646996515
0.0772784516972773	0.646996515
0.0774655680415138	0.606773625
0.0777092311451323	0.68986878
0.0778913378998252	0.68986878
0.0781416314529491	0.57496017
0.0783229676666389	0.57496017
0.0785556318315226	0.58229766
0.0787562512428273	0.70880142
0.0789363613666335	0.70880142
0.0791918072774	0.5516118
0.0793711456447068	0.5516118
0.0796288453518907	0.635589975
0.0798076807704706	0.635589975
0.0799912790315634	0.616141095
0.0802466125978279	0.5865432
0.0804242140082286	0.5865432
0.080687252739476	0.625194525
0.0808643034391946	0.625194525
0.0810555248437255	0.608177325
0.0813070623795868	0.573793395
0.0814830485599204	0.573793395
0.0817516748667001	0.59926455
0.0819271052013709	0.59926455
0.0821098486498952	0.642467655
0.0823741191100029	0.56836032
0.0825484736291286	0.56836032
0.0828074038502282	0.525675645
0.0829971309484077	0.67241757
0.083170564321793	0.67241757
0.0834488008158735	0.564560205
0.0836216823430067	0.564560205
0.0838464330328283	0.55019922
0.0840755725637272	0.61003257
0.08424746941759	0.61003257
0.0845321163896724	0.532805055
0.0847036558094232	0.532805055
0.0848770551583132	0.622788165
0.0851631325414821	0.55835502
0.0853337000057807	0.55835502
0.0855596097069408	0.54394782
0.0857958720742904	0.602665575
0.0859655693594428	0.602665575
0.0862387949668425	0.49802829
0.0864305513211745	0.624668595
0.0865994499637179	0.624668595
0.086898911899304	0.519262215
0.0870674311711269	0.519262215
0.0872515470295391	0.579486975
0.0875392198458072	0.54021447
0.0877069623360408	0.54021447
0.0879227856018783	0.53844843
0.0881820886841094	0.56183094
0.0883490670439437	0.56183094
0.0885910776037664	0.509032365
0.0888277382704402	0.58339803
0.0889939872815116	0.58339803
0.0892565209162381	0.48647979
0.0894764081604888	0.59368338
0.0896419691876901	0.59368338
0.0899192163209242	0.465173805
0.090128331505074	0.591758235
0.0902932422006345	0.591758235
0.0905792725613767	0.45072
0.0907837258744978	0.59113389
0.0909480045453274	0.59113389
0.0912368050216523	0.44768955
0.0914428285021129	0.591619995
0.0916064886385722	0.591619995
0.0918918797315552	0.44762598
0.0921059188677918	0.577361505
0.0922689775425797	0.577361505
0.0925445840771962	0.44911215
0.0927732321538324	0.54733791
0.0929357179129853	0.54733791
0.0931950186910933	0.467310825
0.0934449698975111	0.517487235
0.0936069265217265	0.517487235
0.0938432707663273	0.48772176
0.0941214034582719	0.511011405
0.0942828741228372	0.511011405
0.0944893873773671	0.48416274
0.0948028591528272	0.479274645
0.0949638592165765	0.479274645
0.0951334736110057	0.528299415
0.095454733696298	0.4061112
0.0956504237022324	0.54318318
0.0958106037895125	0.54318318
0.0960959085524809	0.43585014
0.0963425127879845	0.50587614
0.0965022319255354	0.50587614
0.0967352063692831	0.452544675
0.0970404641932424	0.47521233
0.0971998137532287	0.47521233
0.0973727100597909	0.507706815
0.097690764653744	0.4116525
0.0979041204472856	0.50307942
0.0980627219896891	0.50307942
0.0983256622670738	0.416700735
0.0986148540324513	0.465179475
0.0987731289793169	0.465179475
0.0989589462299826	0.473814975
0.0992749652013267	0.4154397
0.099490918741112	0.508603215
0.0996485067057115	0.508603215
0.0999058527412979	0.416843085
0.100216113270025	0.436901355
0.100373450799236	0.436901355
0.100535232354861	0.474630795
0.100849347789172	0.392649135
0.101106723563446	0.45422781
0.101263442181642	0.45422781
0.101476574092791	0.430296465
0.101789658920734	0.40535922
0.102004904368113	0.489957825
0.102161045316666	0.489957825
0.102414809306247	0.41409708
0.102726873189513	0.39485418
0.102911512858202	0.484260465
0.103067188586435	0.484260465
0.103350035240132	0.37007112
0.103661160881202	0.383499345
0.103827089496795	0.477648315
0.10398236772038	0.477648315
0.104282494592682	0.371322585
0.104592719690049	0.401659515
0.104752367682649	0.48071367
0.104907214762717	0.48071367
0.105212262694761	0.3712218
0.105521605034454	0.382814715
0.105688433476927	0.48386193
0.105842826301266	0.48386193
0.106139437391817	0.312332175
0.106447977366702	0.372586965
0.10663592454261	0.476188665
0.106789818954279	0.476188665
0.107064248541887	0.330027495
0.107372014517165	0.41817039
0.107595529289153	0.432152535
0.107749074563555	0.432152535
0.107986728897173	0.36589941
0.108293717847976	0.37305675
0.108568574795053	0.397935135
0.108721855264651	0.397935135
0.108906990616025	0.373397025
0.109213275358711	0.343648425
0.109519353708107	0.362709045
0.109709020143056	0.464008605
0.109861683118908	0.464008605
0.110130807232276	0.310612455
0.110436215265272	0.39295788
0.110711909558698	0.401322315
0.11086440576253	0.401322315
0.111046353509044	0.36933351
0.111351099137502	0.30870672
0.111655673089854	0.38085807
0.111884579940873	0.367527975
0.112036568518685	0.367527975
0.112264203733975	0.336040425
0.112568185693046	0.359256585
0.112871976970698	0.372406065
0.113075048278371	0.424424085
0.113226566521452	0.424424085
0.113478948621639	0.301489605
0.113782167415856	0.35851893
0.114085203428858	0.33867138
0.114286205060709	0.386698875
0.114437361801534	0.386698875
0.114690745183822	0.26823144
0.114993285866903	0.334545855
0.115295663730593	0.386273535
0.11551928930239	0.36906762
0.115670147383369	0.36906762
0.115899874606424	0.33298167
0.116201734280324	0.342795855
0.116503434209695	0.353727405
0.116777980917705	0.336359325
0.116928686843962	0.336359325
0.117106359003795	0.329303985
0.117407595784075	0.25617723
0.117708718633701	0.339221145
0.118009691799635	0.341893485
0.118215151297118	0.382361055
0.118365241540235	0.382361055
0.118611179533337	0.29315064
0.118911716053458	0.345146265
0.119212107215629	0.35653962
0.119512353308569	0.30218481
0.119684161854103	0.36949527
0.119833989252414	0.36949527
0.120112443716509	0.214561095
0.120412328376625	0.309627165
0.120712093150809	0.321456075
0.121011729353173	0.319381665
0.121188946107423	0.398339415
0.121338388167782	0.398339415
0.121610602761452	0.250878825
0.121909872114636	0.352038225
0.122209006743673	0.30449163
0.122508030364923	0.338971365
0.122736820079836	0.30591
0.122886114547738	0.30591
0.123105724004802	0.24532896
0.123404427605284	0.267563265
0.123703036966913	0.31218717
0.124001538524832	0.31523325
0.124299935486249	0.324641655
0.124482431998945	0.388664295
0.124631195662646	0.388664295
0.124896374592153	0.24234027
0.125194449690529	0.315972105
0.125492425896857	0.297114945
0.125790303837194	0.238463085
0.126088106180324	0.30787188
0.126288747661247	0.31434477
0.126437190906299	0.31434477
0.126683425205051	0.230676435
0.126980964661511	0.303410145
0.127278412830719	0.33583638
0.127575761960346	0.304625175
0.1278730248442	0.310409505
0.128166827458877	0.303641055
0.128315379811772	0.303641055
0.12846728023001	0.327117915
0.128764273783958	0.18777573
0.129061218583283	0.26078403
0.129358089227123	0.27066816
0.129654887122922	0.270234615
0.129951613613213	0.293658105
0.130248266251585	0.348236475
0.130435109667782	0.36564528
0.130582908796941	0.36564528
0.130841294359517	0.21701208
0.131137708383709	0.25506924
0.131434062513024	0.30644544
0.131730340187531	0.279954195
0.132026551011636	0.230315115
0.132322708151729	0.18540375
0.132618825533717	0.28459236
0.132826935146735	0.406028985
0.132974254978252	0.406028985
0.133210833389513	0.318946605
0.133506722115594	0.206489565
0.133802569266821	0.25567242
0.134098359293773	0.28230921
0.134394090248826	0.293379495
0.134689760946557	0.283052655
0.134985377637445	0.237206085
0.135280944455624	0.187393935
0.135543180057737	0.25609899
0.135690367666257	0.25609899
0.135871956367272	0.41120079
0.136167363254297	0.23760576
0.136462723257096	0.249857895
0.136758038427539	0.26006811
0.137053307362738	0.26417529
0.13734853365399	0.265119435
0.137643711648429	0.270458835
0.137938844465571	0.28148529
0.138233931267765	0.269239035
0.138528978024188	0.211034145
0.138823988580648	0.23245401
0.138983648944016	0.34152333
0.139130338827867	0.34152333
0.139413887240189	0.2569854
0.139708776134841	0.249766245
0.140003626519525	0.26194056
0.14029844001146	0.258890205
0.140593218326948	0.261055785
0.140887964686707	0.26061936
0.141182674347503	0.25879638
0.141477351157479	0.257244015
0.141771996151226	0.25716738
0.142066613353869	0.257447925
0.142361197579145	0.261518475
0.142655751956757	0.26808912
0.142950276842895	0.231573435
0.143244779935239	0.257928
0.14344197883094	0.26749992
0.143588547865524	0.26749992
0.143833699665822	0.269337945
0.144128119891115	0.2479728
0.144422519705299	0.25559742
0.144716893450138	0.254627595
0.14501124480501	0.25899351
0.145305574327054	0.256132875
0.145599885986674	0.25407393
0.145894174953165	0.25319184
0.146188444917617	0.253938015
0.146482696797315	0.25631886
0.146776934084682	0.25737021
0.147071151588894	0.255490455
0.147365353336692	0.252212445
0.147659540225882	0.250779135
0.14795371614946	0.25254234
0.148247875875952	0.2550978
0.148542022978878	0.25559793
0.14883615834664	0.25445649
0.149130285798233	0.25389699
0.149424400121423	0.25432611
0.149718505190365	0.25441314
0.150012601703898	0.253739565
0.150306693626712	0.25307526
0.150600775646127	0.25279074
0.150894851617014	0.252723735
0.151188922368601	0.252925755
0.151482991675955	0.253435095
0.151777054316171	0.253806225
0.152071114099482	0.253588725
0.152365171814826	0.253131375
0.152659231287826	0.25341975
0.152953287295457	0.25487967
0.153247343648106	0.25657068
0.153541401173929	0.257025615
0.153835463713335	0.25588404
0.154129526033869	0.254207745
0.154423591931083	0.253238655
0.154717662233824	0.253462065
0.155011740727458	0.25465761
0.155305822228827	0.255982005
0.155599910602532	0.256292745
0.155894006617853	0.25538739
0.15618811414899	0.25456392
0.156482227933783	0.255047805
0.156776351856302	0.256464405
0.157070486665499	0.257647395
0.157364636329585	0.25799253
0.157658795736501	0.25747551
0.157952968650135	0.256675095
0.158247155719007	0.25674357
0.158541361045612	0.25790937
0.158835579248866	0.25896375
0.159129814471394	0.25921644
0.159424067340994	0.2594238
0.159718341924661	0.260566335
0.160012633052324	0.262403805
0.160306944831508	0.26293011
0.160601277868918	0.260266485
0.160895636155635	0.25641093
0.161190014110309	0.261798375
0.161484415859334	0.25924083
0.161778842249387	0.265984695
0.162021163706226	0.270519765
0.162168812250724	0.270519765
0.162367777557813	0.24802203
0.162662283447822	0.26882613
0.162956818236367	0.266695005
0.163251385826623	0.267251235
0.163545981103664	0.267054495
0.163840607782771	0.265471845
0.164135266749883	0.264170955
0.164429961697564	0.266769795
0.164724687897331	0.272289705
0.165019450082301	0.271028325
0.165314248549142	0.262155975
0.165609086549993	0.272089575
0.165903960072121	0.267447015
0.166198872585793	0.273846255
0.166457263290812	0.287441505
0.166605080593668	0.287441505
0.166788825932559	0.25144653
0.167083862316091	0.28194309
0.167378943342654	0.27435543
0.167674069232271	0.27606819
0.167969243940238	0.278007975
0.168264462956096	0.275814795
0.168559729711054	0.274214505
0.16885504515928	0.28468623
0.169150415235283	0.26248533
0.169445830353577	0.291912315
0.169727871587164	0.297880815
0.169875605448074	0.297880815
0.170036827916535	0.24627363
0.170332406256128	0.296509005
0.170628040392734	0.28251927
0.170923731897872	0.284003505
0.171219482108934	0.289352925
0.171515296027671	0.2855601
0.171811168060408	0.26823036
0.172107098174087	0.311167935
0.172403097595047	0.291272565
0.172569513987224	0.26443314
0.172717630238841	0.26443314
0.172995290782848	0.30701079
0.173291487490712	0.29023284
0.173587753035598	0.298864335
0.173884093346624	0.289159725
0.174180501688343	0.27204957
0.174476977514767	0.330094995
0.17477353658187	0.29808525
0.174939989568049	0.26690715
0.175088387222783	0.26690715
0.175366880191346	0.3157827
0.175663668702966	0.306088785
0.175960539346806	0.297741795
0.176257494205391	0.29095194
0.176554526327362	0.32977008
0.176851651418807	0.29108664
0.177039004087458	0.30856539
0.17718775276458	0.30856539
0.177446160060256	0.303462885
0.177743545935985	0.30877641
0.178041024553742	0.32680917
0.178338601320329	0.275945895
0.178636265606172	0.329735925
0.178896962503123	0.35114973
0.179045934916568	0.35114973
0.17923190426326	0.266837775
0.179529863883505	0.33213705
0.179827934071351	0.33591024
0.180126111316236	0.283379085
0.18042438338199	0.332810505
0.180681930460483	0.359371545
0.180831268188387	0.359371545
0.181021277057763	0.285961665
0.181319883276885	0.3244944
0.181618602763836	0.324715815
0.181917438487268	0.36290682
0.182216407297179	0.306718455
0.182407862557165	0.341524455
0.182557553642261	0.341524455
0.182814690308518	0.314556525
0.183114012793227	0.34960005
0.183413471197326	0.33360606
0.183713054308534	0.31771341
0.183935271959239	0.390306225
0.184085328577088	0.390306225
0.184312623108827	0.289927275
0.184612603237391	0.36283602
0.184912727139447	0.36074715
0.185212998897993	0.30561924
0.185420796040217	0.395855385
0.185571183731285	0.395855385
0.185813965708657	0.315827295
0.186114664908811	0.338773635
0.186415510279282	0.402978735
0.186716531021151	0.34676379
0.186870588822856	0.312893145
0.18702119448063	0.312893145
0.187319022405705	0.390928725
0.187620513588433	0.373480065
0.187922175173745	0.31452147
0.188138065351202	0.41183136
0.188289181518507	0.41183136
0.18852598745032	0.35805273
0.188828158891762	0.34275084
0.18913049541205	0.36955893
0.189377795753049	0.41687064
0.189529226057789	0.41687064
0.189735735977353	0.350181615
0.19003863208749	0.35524125
0.19034170743225	0.385018155
0.19059265962134	0.415182075
0.190744453678099	0.415182075
0.190948469687626	0.354988575
0.191252142589846	0.40311738
0.191556028608356	0.350862525
0.191785331751288	0.43990353
0.191937561593217	0.43990353
0.192164418991502	0.349576635
0.192468924016893	0.419834115
0.192773661741473	0.380797035
0.192958264482237	0.407537205
0.193110857159784	0.407537205
0.193383801517074	0.38928495
0.193689210363418	0.39850542
0.193960531451038	0.423615285
0.194113486496928	0.423615285
0.194300744711224	0.39049455
0.194606869061968	0.418842435
0.194913245783461	0.402150195
0.19509904701747	0.425201655
0.19525248680573	0.425201655
0.195526757247261	0.414273345
0.195833903168694	0.397857015
0.196069240083247	0.45733215
0.196223121770799	0.45733215
0.196448992182268	0.40244496
0.196756947149036	0.418055115
0.197025380152063	0.459659055
0.19717964522456	0.459659055
0.197373707209677	0.404241255
0.197682511794545	0.438012915
0.197968512753533	0.45959496
0.198123169141539	0.45959496
0.198301037999591	0.40864386
0.19861074316513	0.44917701
0.198899659776506	0.47215674
0.199054772649836	0.47215674
0.199231129309208	0.411489495
0.199541787837155	0.444169635
0.199819795247264	0.497256975
0.199975431657569	0.497256975
0.200164124341018	0.426015945
0.200475799875613	0.425064015
0.200729768396184	0.51027939
0.200885973597772	0.51027939
0.201100184511567	0.460166595
0.201412930616535	0.43370001
0.201630391680623	0.483226995
0.201787127202705	0.483226995
0.202039498000795	0.47624439
0.202353357946712	0.492673515
0.202522589737132	0.461269785
0.202679831737422	0.461269785
0.20298227086035	0.45281679
0.203249020989651	0.517495515
0.203406736437106	0.517495515
0.203612763215055	0.481433715
0.203928644512052	0.48183126
0.204125170062619	0.49429665
0.204283487772444	0.49429665
0.20456168637603	0.46640373
0.204835988008473	0.527359065
0.204994765824407	0.527359065
0.205196475502937	0.491879955
0.205514562722743	0.508157985
0.205698578550011	0.51188232
0.205858015185589	0.51188232
0.206152158972447	0.483304215
0.206395499232414	0.5442453
0.206555477858914	0.5442453
0.206791690191941	0.48824892
0.207086157487468	0.54210252
0.20724658696773	0.54210252
0.207433239794345	0.50844627
0.20775479525449	0.52912068
0.207931549301339	0.528509595
0.208092756945703	0.528509595
0.20839953520683	0.511342065
0.208610790032615	0.55871718
0.20877259763693	0.55871718
0.209046482421874	0.50098815
0.209284811057305	0.57837693
0.209447213120906	0.57837693
0.20969573515222	0.502536735
0.209953875862076	0.58739544
0.210116876487628	0.58739544
0.210347386795322	0.50965713
0.210618255679013	0.591878565
0.210781872309039	0.591878565
0.211001542847207	0.516858795
0.211278240811312	0.59641878
0.211442501296461	0.59641878
0.211658295146206	0.52087143
0.211934122780659	0.6031506
0.212099059417368	0.6031506
0.212317749958996	0.52209024
0.212586185882554	0.6149403
0.21275182733412	0.6149403
0.212980003715353	0.522855375
0.213234699447134	0.62878707
0.213401073648504	0.62878707
0.213645179801895	0.52564308
0.213879920723206	0.63626709
0.214047052789516	0.63626709
0.214313395195965	0.542862435
0.214522109975111	0.62171064
0.214690013231794	0.62171064
0.214984786217505	0.57784293
0.215161567640347	0.585389385
0.215330227750906	0.585389385
0.215629143908656	0.622779045
0.215798269533532	0.622779045
0.215998125597542	0.55132167
0.216262588621598	0.663957765
0.216432639626442	0.663957765
0.216678026572684	0.54353442
0.21689397015725	0.65449026
0.21706489169529	0.65449026
0.217352071113641	0.610741065
0.217523457178039	0.610741065
0.217704775244925	0.57885309
0.217978600581135	0.683728605
0.218151009979212	0.683728605
0.218394139048759	0.54421692
0.218603824058714	0.667773525
0.218777087641044	0.667773525
0.219053537448592	0.649399935
0.219227542501939	0.649399935
0.219435824729174	0.538369365
0.219674897130905	0.705583845
0.219849943131816	0.705583845
0.220119977533476	0.612442305
0.220295535817104	0.612442305
0.220487146200564	0.610894755
0.220738314040564	0.72441939
0.220915079127591	0.72441939
0.221178947491911	0.56163555
0.221356254804734	0.56163555
0.221548914100898	0.5715309
0.221795060910828	0.82518801
0.221973600716186	0.82518801
0.22223165019027	0.635789565
0.222410902922104	0.635789565
0.222621848450884	0.46933218
0.222846196489196	0.68784051
0.223026439092516	0.68784051
0.223279267029494	0.83962083
0.223460603395687	0.83962083
0.22370630809926	0.61295367
0.223892568565106	0.479738565
0.224075027819685	0.479738565
0.224322879099831	0.709877955
0.224505929511609	0.709877955
0.224751357564503	0.786953835
0.224935636413198	0.786953835
0.225172064521966	0.686689245
0.225363364027229	0.553156065
0.225548865915338	0.553156065
0.225789605357395	0.59160291
0.225975683245156	0.59160291
0.226214521769926	0.79930044
0.226401722417255	0.79930044
0.226638206189981	0.694107105
0.226826244035356	0.694107105
0.227039079668284	0.68883879
0.227249375605713	0.58304976
0.227438969224113	0.58304976
0.227671389253286	0.652635015
0.227861696658218	0.652635015
0.22809235314608	0.7415205
0.228283818424283	0.7415205
0.228512284548782	0.672343245
0.228704859388413	0.672343245
0.228931603955205	0.678324495
0.229124956406764	0.678324495
0.229336383117144	0.68828586
0.2295441749038	0.68626635
0.229739415210696	0.68626635
0.229962610880125	0.671305245
0.230158748316931	0.671305245
0.230380375973868	0.665534475
0.230577504213244	0.665534475
0.230797543488331	0.68045133
0.230995856257064	0.68045133
0.231214156582531	0.698204775
0.231413681513798	0.698204775
0.231630277378339	0.6913575
0.231831047790576	0.6913575
0.232046035687475	0.651845985
0.232247999123884	0.651845985
0.232461470321286	0.696826575
0.232664692550238	0.696826575
0.232876533555948	0.743305125
0.233081102606598	0.743305125
0.233291507152448	0.64497186
0.233497295746207	0.64497186
0.233706804485316	0.666055905
0.23391339498489	0.666055905
0.234121605782112	0.67732356
0.234329460405178	0.69083502
0.234536836928621	0.69083502
0.234745559771627	0.68785623
0.234951622478405	0.68785623
0.235161745841485	0.684498075
0.235366532434939	0.684498075
0.235578086640513	0.679544085
0.235781625516687	0.679544085
0.235994704413756	0.677366235
0.236196962535043	0.677366235
0.236411581726933	0.679093995
0.236612614667907	0.679093995
0.23682882677046	0.68139879
0.23702863670264	0.68139879
0.237246512643151	0.69483921
0.2374451105776	0.69483921
0.237664698832726	0.651364305
0.237862120549213	0.651364305
0.238083436629781	0.672456885
0.238279719539085	0.672456885
0.238502456144461	0.675244305
0.23869796307492	0.675244305
0.238913642677263	0.660287505
0.239116968325472	0.664056465
0.239310628891945	0.664056465
0.239536814175636	0.68847372
0.239729772040205	0.68847372
0.239957526936899	0.684802755
0.240149322332101	0.684802755
0.240379197724743	0.642832665
0.240569893158295	0.642832665
0.240801720098165	0.65165319
0.240991518773275	0.65165319
0.241215122620319	0.63664347
0.241414263309191	0.66840282
0.241602612829209	0.66840282
0.241838288482146	0.71540724
0.24202589913376	0.71540724
0.242263591259295	0.596896305
0.24245013091636	0.596896305
0.24268989303469	0.668098785
0.24287573727404	0.668098785
0.243086129151448	0.57771027
0.243302805494823	0.752062215
0.243487275479912	0.752062215
0.243731592424625	0.59856441
0.243915184772084	0.59856441
0.24416161563404	0.64964649
0.244344500153028	0.64964649
0.244555628365752	0.554403075
0.24477554369871	0.76506792
0.244957207042656	0.76506792
0.245208621410248	0.54909453
0.245389391334619	0.54909453
0.245642979673545	0.64117752
0.24600322028867	0.63012591
0.246259357749612	0.625198215
0.246438369961217	0.625198215
0.246697180883713	0.644320995
0.246875533637921	0.644320995
0.247075534040678	0.54929613
0.24731498422553	0.668378595
0.247492282321327	0.668378595
0.247756677097478	0.617773515
0.247933259170033	0.617773515
0.248137335418364	0.571216215
0.248376934453129	0.61456608
0.248552324654973	0.61456608
0.248822477132281	0.606828975
0.248997464111474	0.606828975
0.249189246343129	0.61859253
0.24944550040925	0.581216745
0.2496194032172	0.581216745
0.249885254673637	0.53193345
0.250069197197676	0.6740754
0.250242235523431	0.6740754
0.250522055206645	0.56323023
0.250694598034143	0.56323023
0.250921989554063	0.54653544
0.251149679606531	0.61666359
0.251321200996938	0.61666359
0.251607534227902	0.526882935
0.251778714373033	0.526882935
0.25195042185667	0.62865711
0.252239587964083	0.554250435
0.252409796732096	0.554250435
0.252631567047049	0.5455608
0.25287346612488	0.5978154
0.253042817107934	0.5978154
0.253309391817922	0.49063161
0.253509364360707	0.62107974
0.253677943947379	0.62107974
0.253979271259525	0.49798002
0.254147508533449	0.49798002
0.254320256048837	0.5929836
0.25462092833366	0.524240985
0.25478837885868	0.524240985
0.254990309110084	0.54848655
0.25526523969222	0.543230685
0.255431940192561	0.543230685
0.255657464854684	0.51554865
0.255912410726061	0.55544712
0.256078398918965	0.55544712
0.256321850107192	0.490933335
0.256562645276969	0.566190735
0.256727959691647	0.566190735
0.256983568453844	0.47521728
0.257216182446927	0.570797895
0.257380849034349	0.570797895
0.257642715263732	0.464168085
0.257873257172752	0.56436063
0.258037300358224	0.56436063
0.258299378704966	0.45652809
0.258534081726737	0.549027345
0.25869753345712	0.549027345
0.25895367546226	0.457030125
0.25919886373214	0.52938951
0.259361750084276	0.52938951
0.259605694169474	0.470244945
0.259867823950452	0.507151245
0.260030183112693	0.507151245
0.260255517930887	0.481432335
0.26054121593082	0.496314225
0.260703083728041	0.496314225
0.260903205995682	0.47449923
0.261219284943052	0.46614165
0.261380678895778	0.46614165
0.261548872035007	0.51540282
0.261870929018863	0.391584345
0.262063439997682	0.54761355
0.262224023436012	0.54761355
0.262513689811295	0.41368032
0.262751376366859	0.493784145
0.262911486486034	0.493784145
0.263154590197147	0.434078025
0.263444697262173	0.47741763
0.263604426598519	0.47741763
0.263793699213242	0.467560005
0.264112582065084	0.391114005
0.264303405278577	0.51080901
0.264462437486503	0.51080901
0.264749132900546	0.39772764
0.265008454404465	0.46773768
0.265167096637205	0.46773768
0.265384058243873	0.423054915
0.265700927098204	0.392755005
0.26587821667965	0.49898535
0.266036288697552	0.49898535
0.266333529274911	0.38667237
0.266596261094699	0.45732729
0.26675395278852	0.45732729
0.266964633830779	0.421001325
0.267279631360105	0.382935225
0.267478977520996	0.470928555
0.267636097104666	0.470928555
0.267908594341206	0.36332715
0.268211342575092	0.41498574
0.268368231562493	0.41498574
0.268536229995362	0.430073145
0.268849533514979	0.371529105
0.26910854274216	0.433087545
0.269264885048298	0.433087545
0.269475212291267	0.392159085
0.269787574681768	0.37905369
0.27001340799327	0.435499965
0.270169230944478	0.435499965
0.270411386327465	0.37344066
0.270722844056121	0.3540948
0.270926485266265	0.458240715
0.2710818242272	0.458240715
0.271344892202012	0.322565505
0.271655513783196	0.352578585
0.271848248861267	0.470025555
0.272003182144488	0.470025555
0.272275906465688	0.296354145
0.27258572428053	0.36066543
0.272779348973651	0.46500156
0.272933879470862	0.46500156
0.273204534431655	0.298217565
0.273513572490316	0.367063815
0.27372055631333	0.422140125
0.273874709190144	0.422140125
0.274130868026905	0.29334192
0.274439177278541	0.38150781
0.274672381797948	0.362680095
0.274826237156057	0.362680095
0.275055055294308	0.32273556
0.275362669708945	0.349846725
0.27563532910299	0.377235585
0.275788920900928	0.377235585
0.275977207206937	0.343896825
0.276284140866701	0.321758715
0.276590877057806	0.34174683
0.27676388917972	0.42078732
0.276916980566659	0.42078732
0.277203667636241	0.23506128
0.277509792824138	0.383040495
0.277752061663648	0.332371545
0.277904856989404	0.332371545
0.278121393688231	0.309845925
0.278426912589088	0.31954665
0.278732245911854	0.307688025
0.278906392535687	0.402517005
0.279058790249935	0.402517005
0.279342334345116	0.23737113
0.279647129039438	0.356263815
0.279922884108969	0.3402105
0.280075092444231	0.3402105
0.280256136338931	0.321909375
0.280560368580522	0.25146897
0.280864464564912	0.374032935
0.281107725875497	0.303013035
0.281259551091779	0.303013035
0.281472096668923	0.285112575
0.281775681055272	0.256010775
0.282079132655974	0.36427443
0.282309021307466	0.31142001
0.282460377377589	0.31142001
0.282685501757436	0.266061195
0.282988470950007	0.270685215
0.283291304338663	0.360678495
0.283528415069468	0.299642505
0.283679581154746	0.299642505
0.283896467791353	0.26532471
0.284198844953485	0.27436014
0.284501090030523	0.323041935
0.284767664816241	0.2896923
0.284918646669006	0.2896923
0.285105136776596	0.26985021
0.285406963152525	0.24607971
0.285708675883863	0.314211945
0.286010243684704	0.265878795
0.286179089424113	0.33500718
0.286329649497107	0.33500718
0.286612988481245	0.204339405
0.286914192620237	0.28646847
0.287215269497271	0.32320638
0.287463323747526	0.276488685
0.287613662406346	0.276488685
0.2878170228022	0.250438875
0.288117730187551	0.249591255
0.288418330920641	0.25777635
0.28871882630249	0.300830385
0.288923822988522	0.287724525
0.289073708426517	0.287724525
0.289319439775455	0.19466181
0.289619607127831	0.269164065
0.289919667888691	0.26312997
0.29021961949355	0.284850135
0.29041212808458	0.30093411
0.290561771087062	0.30093411
0.290819177452436	0.191130855
0.291118825289337	0.279837345
0.291418361861541	0.232889745
0.291717808773625	0.29948832
0.291932362300223	0.262613655
0.292081843106256	0.262613655
0.292316380126159	0.19037886
0.292615544078985	0.25378335
0.292914614265701	0.232498215
0.293213599153476	0.27163902
0.293487426119649	0.25382937
0.293636840191173	0.25382937
0.29381128514287	0.23943498
0.294109996153743	0.220907475
0.294408629643141	0.26220186
0.294707175160467	0.216306915
0.29500564261168	0.292280265
0.295232201866741	0.249132
0.295381208688363	0.249132
0.295602295345704	0.19491747
0.295900517070576	0.23704827
0.296198657974282	0.23271858
0.296496722238031	0.197792925
0.296794722283259	0.28605174
0.29702238338762	0.23320575
0.297171020054138	0.23320575
0.297390468441033	0.19663704
0.297688240847593	0.232672365
0.29798594104179	0.236472915
0.298283570833869	0.22160208
0.298581130533335	0.25124217
0.298864612390876	0.2388048
0.299013334405733	0.2388048
0.299176026694686	0.23512215
0.299473372994975	0.19482393
0.299770658965422	0.231837915
0.300067878433758	0.21336657
0.300365036418786	0.187327455
0.300662144234776	0.262075815
0.300918653876878	0.221802705
0.301066841418152	0.221802705
0.301256145991132	0.207918735
0.301553058983997	0.20465214
0.301849919388835	0.23074788
0.302146714835057	0.215762625
0.302443453431039	0.210486825
0.302740136164675	0.23031804
0.303036762646337	0.22677282
0.303194750724179	0.244660575
0.303342823253216	0.244660575
0.303629830772992	0.17726205
0.303926289735502	0.21772932
0.304222697279951	0.206896665
0.304519051414636	0.19539006
0.304815358260078	0.195377625
0.305111618302353	0.21767721
0.305407829578657	0.228177735
0.305563455146971	0.246641805
0.305711335307597	0.246641805
0.306000082733823	0.176063925
0.306296140804259	0.21967785
0.306592152183309	0.212451705
0.306888113552769	0.20342427
0.307184029819719	0.205121955
0.307479901852456	0.19836378
0.307775734158972	0.242305485
0.308052395541074	0.21933522
0.308199925942618	0.21933522
0.308367244826774	0.2114997
0.308662933802766	0.17163924
0.308958590882034	0.19265748
0.309254206121579	0.198829065
0.309549782075402	0.20527044
0.309845318036818	0.21596859
0.310140815156842	0.219018555
0.310436267745627	0.194576805
0.310731683729581	0.23712561
0.311000425567863	0.21442137
0.31114776299718	0.21442137
0.311322392570976	0.207739305
0.31161768892363	0.177427875
0.311912953772477	0.208303935
0.312208182420661	0.220363695
0.312503376567372	0.21887466
0.312798530819455	0.21157353
0.313093650059137	0.19988232
0.313388736609881	0.1891629
0.313683795961335	0.18196575
0.31397882353494	0.164503935
0.314273825397986	0.241771155
0.314492048677514	0.30829362
0.314639092717234	0.30829362
0.314863712375691	0.217955115
0.315158599396794	0.15442818
0.315453463980761	0.198969315
0.315748300729356	0.21595002
0.316043110122829	0.2163774
0.316337887385371	0.21435144
0.316632635888645	0.21406593
0.316927356215727	0.215246085
0.317222052152344	0.219442755
0.317516717683345	0.227896125
0.317811355278806	0.23639781
0.318105964669356	0.23070741
0.318400550099515	0.19294905
0.318695110623997	0.120525972
0.318893623040092	0.32315274
0.319038877044134	0.32315274
0.319284169796463	0.287969475
0.31957865424438	0.190705365
0.319873116332532	0.216086505
0.320167556897462	0.22922571
0.320461975178858	0.23176176
0.320756374848214	0.23220447
0.321050750413918	0.23346078
0.32134510528545	0.23620383
0.321639440154467	0.241048545
0.321933758342098	0.248992365
0.322228053700573	0.26067537
0.322522329443712	0.276062625
0.32281658518703	0.29431596
0.323110823629085	0.31349628
0.323405038649032	0.33016455
0.323699233653333	0.339208095
0.323993409299008	0.33424806
0.324287570363321	0.30884718
0.324581713537978	0.25867221
0.324875844968991	0.184555635
0.325169968632932	0.095931168
0.325464091425145	0.0135117717
0.325758210643789	0.030164328
0.326052331117111	0.00643194825
0.326346451275608	0.16659768
0.326640568011284	0.483050565
0.326934664825223	0.96061242
0.327228736744933	1.5561405
0.327522792761937	2.15944095
0.327816879708606	2.5794768
0.328111073236028	2.54885475
0.328405456988874	1.7848164
0.328700022457907	0.147164091
0.32899460770815	2.1789492
0.330774929324934	2.9564847
0.334817729229154	0.743903985
0.335116406737789	2.016507
0.335414401413756	2.0218752
0.33571177158065	1.265624625
0.336008779939128	0.598272285
0.336297222166161	0.2705643
0.336446267383048	0.2705643
0.336602399825982	0.0105098025
0.336899174901056	0.029084121
0.337195942254755	0.0305732415
0.337492720720066	0.109053648
0.337789525562193	0.1421637465
0.338086368146543	0.134277867
0.338383247069547	0.1232196105
0.338565916270856	0.061134849
0.338714268690014	0.061134849
0.338977091911622	0.062066703
0.339274037918373	0.0660232635
0.339571002393634	0.0552083955
0.339867985004102	0.0440158755
0.34016497644611	0.0393079845
0.340461979301484	0.0436475205
0.340656990502895	0.0332381655
0.34080546803745	0.0332381655
0.341056020624275	0.038596317
0.3413530552979	0.048482517
0.34165010359853	0.054066558
0.341947167266155	0.0589022445
0.342244249748519	0.067420185
0.342541348563421	0.0874518165
0.342732507003124	0.064427199
0.342881003215184	0.064427199
0.343135614319593	0.071343498
0.343432779191013	0.086636835
0.343729965881535	0.091323486
0.344027179218594	0.0929964135
0.34432441887376	0.103135395
0.344621691464628	0.137250453
0.34478491089399	0.069491217
0.344933454293923	0.069491217
0.345216330904161	0.089400948
0.345513687188016	0.1081709385
0.345811078288248	0.112344339
0.346108499755288	0.1151914245
0.346405955183638	0.151201635
0.346659345624502	0.1498193865
0.34680782577777	0.1498193865
0.347001005514249	0.0725395905
0.34729857351155	0.103787229
0.347596173406523	0.121435149
0.347893810461585	0.127498389
0.348191489714071	0.142234335
0.34848921013299	0.23133018
0.348651218950329	0.0931935345
0.348799888364382	0.0931935345
0.34908482446085	0.098187897
0.349382680412072	0.121401984
0.349680572308293	0.127577112
0.349978504285053	0.126033981
0.350276477033192	0.26061168
0.35046229819611	0.16522197
0.350611096357664	0.16522197
0.350872648165416	0.1107871605
0.351170795529303	0.1194410385
0.351468982758181	0.1170430905
0.35176721100314	0.1187577675
0.352065476513013	0.270206685
0.352241819526516	0.189779445
0.352390833682618	0.189779445
0.352662253493462	0.1527552
0.352960729586787	0.1393850715
0.353259250840149	0.1147604985
0.353557811090971	0.1311354345
0.353841504178743	0.228530685
0.35399057476611	0.228530685
0.354155106447112	0.229703115
0.35445387428493	0.16890483
0.354752701965692	0.155872755
0.355051585544911	0.139447872
0.355350522341251	0.159342255
0.355561269754746	0.176003235
0.355710674193787	0.176003235
0.355948570275777	0.2608959
0.356247722599903	0.17426124
0.356546942279277	0.170793105
0.356846223229074	0.16166736
0.357104617108962	0.172069425
0.357254079537273	0.172069425
0.357444972611591	0.23572281
0.35774447264686	0.17993961
0.358044039073965	0.185385495
0.358343677011716	0.170138475
0.358622356318661	0.224036565
0.35877196692795	0.224036565
0.358943177497487	0.233029995
0.35924306333924	0.18582432
0.359543022669504	0.17513859
0.359843052945047	0.16640892
0.360115555600542	0.227074905
0.360265498672138	0.227074905
0.360443343091319	0.25566174
0.36074363864254	0.21352935
0.361044022425024	0.18341868
0.361344486230442	0.18136737
0.361586084546341	0.20443071
0.361736174089424	0.20443071
0.361945646688594	0.276779295
0.362246388757534	0.204306105
0.362547221813255	0.185273655
0.362848131576575	0.21988239
0.363035582954642	0.24280416
0.363186049195005	0.24280416
0.363450252046284	0.256852545
0.363751481966106	0.19614399
0.364052797377981	0.17552484
0.364314369067281	0.247124985
0.364464893566505	0.247124985
0.364655699025109	0.281954235
0.364957338034737	0.234829665
0.365259081802985	0.18066942
0.36556091089455	0.24806175
0.365724973440113	0.246966315
0.365875970869322	0.246966315
0.366164919760839	0.261502335
0.366467105765112	0.204369915
0.366769390570575	0.223615065
0.366967035018216	0.265462545
0.36711821874357	0.265462545
0.367374307803765	0.300004695
0.367676977119711	0.20895015
0.367979750152442	0.20820429
0.368192267080015	0.265077705
0.368343663275806	0.265077705
0.368585641106055	0.31069971
0.368888809276911	0.2124957
0.369192086932487	0.23161269
0.369401836390578	0.279113085
0.369553501714606	0.279113085
0.369799028419679	0.31868571
0.370102738193056	0.19558191
0.3704065506547	0.25465896
0.370596522643912	0.283077855
0.370748528337566	0.283077855
0.371014602688704	0.314450535
0.371318873579085	0.18683187
0.37162324683652	0.31635981
0.371777463694947	0.285598605
0.371929772348729	0.285598605
0.372232503321489	0.28775646
0.372537371019352	0.207307215
0.372792577406405	0.315710685
0.372944930058737	0.315710685
0.373147519621011	0.32909727
0.373452876122145	0.228925395
0.373758362361998	0.28125189
0.373947571568452	0.31531584
0.374100429801081	0.31531584
0.374369849671971	0.31174221
0.374675874154726	0.214331655
0.374937982044174	0.33976359
0.375090931156124	0.33976359
0.375288380172785	0.326570055
0.375594934163	0.2384205
0.375901638673942	0.32638239
0.376070210406816	0.329848635
0.376223693056618	0.329848635
0.376515653488923	0.27898689
0.376822939781126	0.288244965
0.37703828491837	0.324452775
0.377191993724887	0.324452775
0.377438091172102	0.35223375
0.377745998580914	0.228799395
0.377996174928314	0.366630375
0.378150100688558	0.366630375
0.378362356015298	0.352231965
0.378670889608575	0.23643906
0.378944216321989	0.372397575
0.379098478673902	0.372397575
0.37928852513405	0.3452238
0.379597708073504	0.249636735
0.379883030667996	0.401219955
0.380037640690572	0.401219955
0.380216692336645	0.33771048
0.380526562342466	0.255767655
0.380812993728318	0.408061965
0.380967957413898	0.408061965
0.381146957616994	0.335619675
0.38145754337827	0.274685085
0.38173463580172	0.414688875
0.381889948525874	0.414688875
0.38207942171507	0.33119004
0.382390758563174	0.305078535
0.38264837321514	0.39847371
0.382804076446602	0.39847371
0.383014190603471	0.33893676
0.383326318864875	0.342471555
0.383554639366672	0.376210095
0.383710818878218	0.376210095
0.383951391488939	0.351320805
0.384264350388343	0.359491455
0.384453921454927	0.389658225
0.384610587246332	0.389658225
0.384891154600385	0.310864065
0.385189584858615	0.444256185
0.38534649470998	0.444256185
0.385519133702002	0.33310734
0.385833583527865	0.36638109
0.386075339701749	0.415279665
0.386232678263354	0.415279665
0.386463436028398	0.341492865
0.386778827096785	0.4133778
0.386955248053904	0.382159245
0.387113163614951	0.382159245
0.38741065498776	0.35967678
0.387671196053125	0.443502555
0.387829364197675	0.443502555
0.388043834309711	0.34473612
0.388360930819141	0.43546242
0.388539691333391	0.392241735
0.38869847542316	0.392241735
0.388996263514307	0.37726242
0.389243948480101	0.444832815
0.38940303148837	0.444832815
0.389633068367369	0.354809265
0.389942726536499	0.48456072
0.39010226104746	0.48456072
0.390271413643984	0.361758825
0.390591165814326	0.42972666
0.390795970679038	0.43196244
0.390956090170562	0.43196244
0.391231932045122	0.3979788
0.391484581564774	0.46270635
0.391645074648405	0.46270635
0.391874375806825	0.37712559
0.392168372483351	0.503411925
0.392329314524919	0.503411925
0.392518568716094	0.360639315
0.392841295982745	0.49567521
0.393008996447325	0.40317381
0.393170689751057	0.40317381
0.393488224041411	0.46007955
0.393684090147943	0.444054195
0.393846234990945	0.444054195
0.394137046749945	0.449350095
0.394354989988639	0.4594617
0.394517610137891	0.4594617
0.394787850772518	0.4455828
0.395021896286903	0.473414835
0.395185010781274	0.473414835
0.395440702247335	0.442511715
0.395685004010092	0.4873917
0.395848641614266	0.4873917
0.396095681117946	0.44243244
0.396344499799158	0.496657125
0.396508685499352	0.496657125
0.396752858059458	0.447671775
0.397000569247196	0.5008611
0.39716532693822	0.5008611
0.397412321622686	0.45925782
0.397653396761551	0.499848075
0.397818756086912	0.499848075
0.398074155588407	0.476716425
0.398303161749444	0.493407645
0.398469147270493	0.493407645
0.398738457872381	0.49839522
0.398950040126359	0.480804585
0.39911668485542	0.480804585
0.399405319171511	0.52627719
0.399594201137141	0.46046241
0.399761546602925	0.46046241
0.400068126180755	0.566463795
0.400235805716226	0.566463795
0.400410684111955	0.44192421
0.400706581479347	0.569300865
0.40087490740982	0.569300865
0.401084397517724	0.467182185
0.401342827592781	0.541520445
0.401511880167395	0.541520445
0.401761021194214	0.518511345
0.401977035791038	0.50111571
0.402146880042789	0.50111571
0.402439067071994	0.58347858
0.402609352342087	0.58347858
0.402781763456739	0.47486256
0.403068670316775	0.57017556
0.40323969062967	0.57017556
0.403466246967632	0.515232855
0.403696729708465	0.52481151
0.40386860995582	0.52481151
0.40415100278964	0.603396825
0.404323386321678	0.603396825
0.404499355805631	0.49521816
0.404775262789216	0.56114748
0.404948455465027	0.56114748
0.40519249694739	0.55818342
0.405398536694736	0.53795304
0.405572648139899	0.53795304
0.405845874242898	0.600261885
0.406020598539426	0.600261885
0.406239305150551	0.519197535
0.406466225413016	0.54959613
0.406641737223204	0.54959613
0.406909420160875	0.64990752
0.407085667567485	0.64990752
0.407295003026675	0.49919238
0.407527316597692	0.55473921
0.407704384247954	0.55473921
0.407966760712995	0.67347222
0.408144614466743	0.67347222
0.408360168368429	0.502686885
0.408582681864107	0.5804721
0.408761462674995	0.5804721
0.409018475333295	0.62540484
0.409198265828065	0.62540484
0.409435382950499	0.564613605
0.409633210956206	0.603170115
0.409813857197491	0.603170115
0.410066233125499	0.53459394
0.410247458046915	0.53459394
0.410497770359955	0.703174215
0.410679748514238	0.703174215
0.410885932870661	0.530146455
0.411110222061998	0.60366195
0.411293341887406	0.60366195
0.411539034929055	0.58342254
0.411722930057949	0.58342254
0.411966639206601	0.681119775
0.412151286695327	0.681119775
0.412357282547095	0.558746805
0.412578088583044	0.619845645
0.41276401432578	0.619845645
0.413003488416292	0.5724267
0.413190150659134	0.5724267
0.413427608176097	0.674453475
0.413615286931286	0.674453475
0.413850933368436	0.61320606
0.414039227854156	0.61320606
0.414228701407422	0.616782525
0.414461953217834	0.607735695
0.414651525837463	0.607735695
0.414883627449768	0.60830556
0.415074204257988	0.60830556
0.41530429340448	0.640828635
0.415495905503867	0.640828635
0.415724285609615	0.66105384
0.415916717022875	0.66105384
0.416139891285822	0.614731065
0.416336634125229	0.62911161
0.416530801189661	0.62911161
0.41675576610839	0.644293305
0.416950774545003	0.644293305
0.41717414663411	0.61715961
0.41736995931764	0.61715961
0.417591891027278	0.641750805
0.417788797413473	0.641750805
0.4180090347173	0.646343505
0.418207058294495	0.646343505
0.418425645132534	0.64552236
0.418624808538273	0.64552236
0.41884178919409	0.640421535
0.41904209848921	0.640421535
0.419257896985041	0.654346455
0.419459026962173	0.654346455
0.419673421040259	0.642585735
0.419875596455676	0.642585735
0.420088553934827	0.64996701
0.420291902389024	0.64996701
0.420503513264417	0.639033705
0.420708003648332	0.639033705
0.420918279913402	0.654245325
0.421123967061888	0.654245325
0.421332188460114	0.66010107
0.421539843345558	0.653532135
0.421747947001819	0.65334813
0.421955699381016	0.65334813
0.422162642970195	0.65018226
0.422371592985464	0.60781281
0.42257696601638	0.60781281
0.422787582005684	0.6866166
0.422991810225962	0.6866166
0.423203731152372	0.677748825
0.423406739391293	0.677748825
0.423620106560222	0.645557745
0.423821909309257	0.645557745
0.424036754731475	0.649283745
0.424237429095308	0.649283745
0.424453792465129	0.64136964
0.424653777815453	0.64136964
0.424871220371585	0.66418338
0.425070063309919	0.66418338
0.425289151605608	0.670085535
0.425486823365251	0.670085535
0.425707647543285	0.6556701
0.425904161360105	0.6556701
0.42612673810611	0.638809965
0.426322140976186	0.638809965
0.426546160805459	0.651066465
0.426740788655602	0.651066465
0.426959066873185	0.65517804
0.427160227259546	0.652468215
0.427353066934543	0.652468215
0.427580496095416	0.65367978
0.427772630317108	0.65367978
0.428001769475973	0.70481805
0.428192885102626	0.70481805
0.428424078983749	0.6268674
0.428614085505161	0.6268674
0.428847069179001	0.605030655
0.429036315848488	0.605030655
0.429251572412574	0.66722175
0.429459716730189	0.658541655
0.429647455250659	0.658541655
0.429884442700875	0.69086583
0.430071453566388	0.69086583
0.430310562704405	0.6103716
0.430496516997687	0.6103716
0.430737597923225	0.61668861
0.430922917976354	0.61668861
0.431116493606053	0.673493505
0.431350880294297	0.682261875
0.431535031476635	0.682261875
0.431780628387912	0.631759125
0.431963659249299	0.631759125
0.432211553784229	0.572660895
0.43239397573389	0.572660895
0.43258156239459	0.66421578
0.432826125539394	0.710904135
0.433007388495113	0.710904135
0.43326023358389	0.597111885
0.433440520702596	0.597111885
0.43366591106201	0.5844621
0.433875703919846	0.692234115
0.434054927857126	0.692234115
0.434313120370458	0.657721635
0.434491657065977	0.657721635
0.434738782625959	0.54846993
0.434930285187271	0.653670525
0.435107626610947	0.653670525
0.435371374768726	0.690874935
0.435548154002328	0.690874935
0.435800860629964	0.54815691
0.435990789908847	0.64601634
0.436166403193814	0.64601634
0.436436144221807	0.682661475
0.436611294547965	0.682661475
0.436852686867291	0.534902595
0.437058358931307	0.65833641
0.437232430196621	0.65833641
0.437508510288674	0.62482005
0.437681870531981	0.62482005
0.437894931197641	0.55732569
0.438134287177191	0.682484235
0.438306796066767	0.682484235
0.438584697498601	0.56077173
0.438761525704613	0.61828746
0.438933007254507	0.61828746
0.439219634950462	0.63328971
0.439390677229377	0.63328971
0.439612118361154	0.55098177
0.439851456892826	0.656064945
0.440021616387537	0.656064945
0.440292478645657	0.549981525
0.440485374246316	0.626087205
0.440654581571147	0.626087205
0.44095282269588	0.58367424
0.44112158503643	0.58367424
0.441306488728585	0.58361742
0.441592498346292	0.615210345
0.441760510277927	0.615210345
0.441978304287842	0.54858441
0.442234873009046	0.625304385
0.442402106964384	0.625304385
0.442646941807494	0.535536585
0.442880214651216	0.62258256
0.443046684942089	0.62258256
0.443312522094744	0.53529171
0.443528794749294	0.614393235
0.443694517047472	0.614393235
0.44397514729129	0.537164925
0.44418089857009	0.60428592
0.444345896846337	0.60428592
0.444634922569975	0.535460835
0.444836795385987	0.594845595
0.445001105285424	0.594845595
0.445291953907174	0.530239245
0.445496766839259	0.589051665
0.445660427710392	0.589051665
0.445946355420738	0.5243277
0.446161109630941	0.58711728
0.446324148261467	0.58711728
0.446598217370283	0.519988695
0.446830148418951	0.58329216
0.446992583085263	0.58329216
0.447247629740953	0.51706425
0.447504211730978	0.57072414
0.447666054105373	0.57072414
0.447894681246421	0.521048925
0.448183611980323	0.54789579
0.448344854494703	0.54789579
0.448539468136446	0.53466642
0.448861032125983	0.52510332
0.449029356273066	0.549213045
0.449189731035134	0.549213045
0.449502560402281	0.509299185
0.449720226130173	0.552793935
0.449880173194584	0.552793935
0.450142009759218	0.50059569
0.450417673083893	0.53326581
0.450577097555309	0.53326581
0.450779471716078	0.5159199
0.451097471260067	0.5099748
0.451280978916234	0.536921895
0.451439671891294	0.536921895
0.451732052122066	0.49169352
0.451992714484461	0.52097001
0.452150980650224	0.52097001
0.452364815994623	0.498589245
0.452680534787744	0.4998132
0.452870165895411	0.526553805
0.453027764310089	0.526553805
0.453310672556731	0.480148695
0.453598343546521	0.493692855
0.453755502006934	0.493692855
0.453939154883491	0.50293209
0.454252782808755	0.488267685
0.454492627143975	0.502741695
0.454649241672921	0.502741695
0.45487886151971	0.469274835
0.45519133273592	0.483052155
0.455395988522863	0.51062577
0.455552037664778	0.51062577
0.455815144854043	0.457215525
0.456126510401032	0.46858314
0.456309415537801	0.50781042
0.456464887290222	0.50781042
0.456748175458886	0.458268585
0.45705849275081	0.45667833
0.457233876094555	0.500414535
0.457388809805014	0.500414535
0.457678116457383	0.455417775
0.457987435433912	0.447661425
0.458170409715766	0.492972015
0.458324885555812	0.492972015
0.4586051269788	0.44514834
0.458913505991972	0.443506065
0.459120196943639	0.48605634
0.459274261465188	0.48605634
0.459529363325875	0.433285545
0.459836853123044	0.448875945
0.460084544239577	0.46586238
0.460238167637181	0.46586238
0.460450969715807	0.43305315
0.460757616954653	0.454009245
0.46106398268918	0.43093896
0.461217872890447	0.455335485
0.461370847537083	0.455335485
0.461675923654765	0.43469556
0.461981505172934	0.425831025
0.462215735488588	0.453674445
0.462368440944979	0.453674445
0.462591908383971	0.419679645
0.462896742725069	0.43802058
0.463201334494606	0.41970207
0.463385448280144	0.44722614
0.463537639510855	0.44722614
0.463809808510542	0.41309667
0.464113701367245	0.425493075
0.464417371923477	0.41483451
0.46457663235534	0.43568478
0.464728287587253	0.43568478
0.465024049212355	0.41039586
0.465327067044028	0.414167055
0.465629878903006	0.407058165
0.465792138452935	0.42463149
0.465943387475509	0.42463149
0.466234886176405	0.410013015
0.46653708814482	0.39995805
0.466839102467839	0.403071135
0.467035400320156	0.418107195
0.467186376338622	0.418107195
0.467442553752404	0.40125411
0.467743998483243	0.39414006
0.468045268950776	0.411607185
0.468310696391809	0.39163818
0.468461263211822	0.39163818
0.468647266062698	0.39531744
0.468948008131638	0.406689135
0.469248579354145	0.39371349
0.46954898220934	0.374159925
0.469773436497237	0.41929818
0.469923661867494	0.41929818
0.470149306225133	0.364990305
0.470449238821347	0.4011495
0.470749008830492	0.390014085
0.471048626538382	0.360218175
0.471279739274921	0.413692815
0.471429601531993	0.413692815
0.471647429859239	0.35948091
0.471946616552932	0.39131265
0.472245658774951	0.3769431
0.472544563938154	0.381657915
0.472838631756635	0.3594381
0.472987972493521	0.3594381
0.473141977914516	0.38070333
0.473440487760065	0.38386413
0.473738866420083	0.36073989
0.474037126333144	0.373227285
0.474335259789008	0.37675986
0.474611910007744	0.35472948
0.474760927295546	0.35472948
0.474931166957613	0.368361885
0.475228949929432	0.388640685
0.475526609371896	0.34809879
0.475824162163865	0.361532115
0.476121606706362	0.373612215
0.47641894319068	0.33305349
0.476616671027397	0.38471835
0.476765416193227	0.38471835
0.477013307241917	0.35772213
0.477310333839	0.34993653
0.47760726692432	0.361951125
0.477904098816669	0.354906615
0.478200836200867	0.35749521
0.478497479898169	0.33084609
0.478732386423646	0.37605186
0.478880806588229	0.37605186
0.47909050603345	0.33254835
0.479386887946531	0.36143931
0.479683182214336	0.34897437
0.479979396390232	0.35063712
0.480275525694469	0.344540955
0.480571576081196	0.34213455
0.480867550093095	0.352063935
0.481155729953711	0.32324895
0.481303670290734	0.32324895
0.481459276685771	0.355211805
0.481755028828436	0.36534279
0.48205070581749	0.320685615
0.482346321273791	0.339048735
0.482641866881747	0.340785705
0.48293734679796	0.343431195
0.483232761916254	0.340401825
0.483528117578703	0.335466045
0.483823410349868	0.341779125
0.484118643023176	0.320103525
0.484281307445597	0.351897435
0.484428914461845	0.351897435
0.484708943685565	0.337501005
0.485004008476965	0.32110806
0.48529902266736	0.34016787
0.485593984484508	0.336089715
0.485888899312748	0.329507625
0.48618376345109	0.328821435
0.486478581263448	0.329895
0.486773353902119	0.33016926
0.487068085950457	0.330432435
0.487362772763318	0.32975745
0.487657418708934	0.328268685
0.487952025335841	0.333761145
0.488246596292076	0.31200828
0.488541129537275	0.337799175
0.488835626487878	0.332937555
0.489130089208613	0.3118845
0.489424524061498	0.33215058
0.489718924207594	0.321696375
0.490013295300511	0.323074815
0.49030763822043	0.32964951
0.490601956913661	0.326010765
0.490896247079573	0.318606045
0.491190513386032	0.317902575
0.49148475732863	0.323700795
0.49177898276725	0.32753043
0.492073184704646	0.325122435
0.492367367671968	0.32198898
0.492661533235101	0.32210664
0.492955685534272	0.32191098
0.493249819925839	0.31923219
0.493543940841211	0.317538105
0.493838049664255	0.31870155
0.494132150498276	0.32022429
0.494426238648998	0.321079815
0.494720318359113	0.322096995
0.495014390847682	0.32209233
0.495308460485116	0.320128395
0.495602522551721	0.317581965
0.495896581329094	0.315842745
0.496190638108425	0.315952305
0.496484697133487	0.31812033
0.49677875363323	0.32001546
0.497072811900502	0.31995987
0.497366873218468	0.319435935
0.497660941832577	0.319385115
0.497955013009346	0.31931166
0.498249091067125	0.319467165
0.498543177245671	0.31986525
0.498837275825973	0.3196338
0.499131382056688	0.31857951
0.499425500218547	0.317709165
0.499719631581387	0.319511895
0.500013780350704	0.322601895
0.500307942085711	0.32082441
0.500602120929621	0.31609038
0.500896317884288	0.317959905
0.501190537401984	0.32466252
0.501484775155307	0.321862665
0.501779035136091	0.315840675
0.502073318388179	0.31338825
0.502367628926393	0.31809438
0.502661962225092	0.32414487
0.502956323232258	0.3204132
0.503250712978261	0.32056941
0.503545135612301	0.326441535
0.503839587021717	0.308898195
0.504134069758221	0.34249119
0.504320520010488	0.31227792
0.504467837137365	0.31227792
0.504723145172348	0.319178565
0.505017734818658	0.320914125
0.505312362247307	0.327859095
0.505607029715605	0.32397309
0.505901740978554	0.32353179
0.506196491339661	0.3229203
0.506491285115298	0.32479557
0.506786123836031	0.32689338
0.507081012053585	0.326640165
0.507375945562299	0.3241533
0.507670927771432	0.32119719
0.507965959745055	0.3272433
0.508261046783627	0.35556735
0.508446471157945	0.312108375
0.508594140352159	0.312108375
0.508851384087281	0.31494513
0.509146632929632	0.324809085
0.509441941948727	0.34027185
0.50973730959381	0.3313971
0.510032738305552	0.3297465
0.510328229463457	0.33195177
0.510623787744918	0.3344001
0.51091940916778	0.316952025
0.511215094669365	0.370468335
0.511437558033658	0.32830371
0.511585160729815	0.32830371
0.511806690904118	0.32592024
0.512102592367742	0.310846125
0.512398561932985	0.349898835
0.512694609877963	0.34096578
0.512990738972282	0.33175359
0.513286942189632	0.33125055
0.513583223914641	0.336593085
0.513873831613106	0.432507165
0.514021557884535	0.432507165
0.514176060154387	0.27938469
0.514472600517002	0.30324888
0.514769218481959	0.343480365
0.515065925659321	0.356218845
0.515362730214794	0.336913605
0.515659622824618	0.33005919
0.515956605404648	0.45575037
0.516149888955517	0.33949458
0.516298159580839	0.33949458
0.516550925449854	0.284001045
0.516848214076827	0.30317721
0.517145591869165	0.345371295
0.517443071853417	0.341959935
0.517740658526156	0.374340945
0.51801844363993	0.51957996
0.518166603262314	0.51957996
0.518336219039226	0.29391447
0.518634174288308	0.273561915
0.51893222136934	0.298814175
0.519230362769806	0.332158425
0.519528614176279	0.40477797
0.519803279035598	0.518032425
0.519951961772773	0.518032425
0.520125570594576	0.3468474
0.520424257806855	0.300987195
0.520723051246506	0.276730875
0.521021943993178	0.292511685
0.521320945464003	0.45827163
0.521522929971245	0.456898605
0.521672299415121	0.456898605
0.521919450789331	0.396611115
0.522218940442936	0.34076541
0.522518563993839	0.25898703
0.52281828553853	0.35224593
0.523040039204623	0.425900745
0.523189802818781	0.425900745
0.523418178313104	0.41507493
0.52371838130136	0.420817455
0.524018755865092	0.316058295
0.524319262565379	0.37706664
0.524513520763753	0.37459392
0.524663753129204	0.37459392
0.524920759200519	0.381731535
0.52522175292051	0.386983005
0.525522917334265	0.33242031
0.525799936232199	0.501822465
0.52595031738162	0.501822465
0.526125773632128	0.366240825
0.526427482319627	0.37440747
0.526729365138462	0.29531124
0.527031387518451	0.45841854
0.527204635905846	0.41982399
0.527355704917397	0.41982399
0.52763607564314	0.40912164
0.527938720013046	0.34979928
0.528241538294042	0.42014625
0.528430459421948	0.40743393
0.528581916790768	0.40743393
0.528847807422202	0.395567955
0.529151248616785	0.347924175
0.529454871212139	0.46896147
0.529632025861399	0.432292695
0.529783923680942	0.432292695
0.530062847456262	0.398342865
0.530367166367773	0.32269848
0.530659372133631	0.50689827
0.530811548310397	0.50689827
0.530976443187961	0.393512085
0.531281442402623	0.39950898
0.531586669746857	0.41447541
0.531819114963049	0.45464538
0.531971744695733	0.45464538
0.532197872672714	0.39762711
0.532503841788437	0.376773195
0.532808805608001	0.50241255
0.53296189676923	0.50241255
0.533116534731453	0.410518545
0.533423289777045	0.399983565
0.533730289972406	0.4516524
0.533935319146599	0.45748062
0.534088922618	0.45748062
0.534345152830125	0.402812955
0.53465299354436	0.424551465
0.534893960411108	0.487424205
0.535047930184612	0.487424205
0.535269546279539	0.416108295
0.535578262719356	0.41902275
0.535839074482478	0.50136531
0.535993482238223	0.50136531
0.536196612942098	0.411839475
0.536506245416042	0.42362232
0.536771851103158	0.515407065
0.536926733614894	0.515407065
0.537126477454072	0.41910201
0.537437077756909	0.438243645
0.537693264999919	0.51268104
0.537848651988241	0.51268104
0.538059301001088	0.42174675
0.538370920688413	0.458740875
0.538604292478849	0.5057793
0.538760236099694	0.5057793
0.538995239527354	0.428016795
0.53930792620563	0.490218465
0.539505809701376	0.48737523
0.539662362483911	0.48737523
0.539934464700464	0.41831514
0.540241652810038	0.553412925
0.54039861200131	0.553412925
0.540562518377876	0.436588935
0.540877134911062	0.46461102
0.541125679607053	0.535379385
0.541283144398507	0.535379385
0.541507598992947	0.433778475
0.54182343192103	0.528615045
0.542002448001064	0.48349428
0.542160652619329	0.48349428
0.542456449473097	0.462267645
0.542713673384829	0.550674
0.542872217503115	0.550674
0.5430912158586	0.441266025
0.543409254880426	0.561313815
0.543576775801241	0.47596836
0.543736132858408	0.47596836
0.544046822106344	0.496579155
0.544274155949745	0.537684375
0.544433915301837	0.537684375
0.54468630605031	0.470437215
0.54496519253413	0.57763098
0.545125427339086	0.57763098
0.545327801408793	0.44168358
0.545649280156415	0.59259702
0.545811076392239	0.471500565
0.545972249056402	0.471500565
0.546293933511767	0.54212328
0.546490887554553	0.527483625
0.546652532952718	0.527483625
0.546940764185453	0.523009035
0.547165406604675	0.544660575
0.547327589371509	0.544660575
0.547589875296964	0.51979323
0.547834987401976	0.564161505
0.547997737120633	0.564161505
0.54824135565129	0.51068757
0.548499912593791	0.583222245
0.548663267647213	0.583222245
0.548895301988212	0.50400465
0.54916047723632	0.595823865
0.549324469393842	0.595823865
0.549551796938762	0.505968075
0.549816965040516	0.599656125
0.549981623611948	0.599656125
0.55021094393702	0.516406845
0.550469648416019	0.59571609
0.550635003140258	0.59571609
0.550872837838345	0.53467662
0.551118798208933	0.5857053
0.551284877852233	0.5857053
0.5515375962772	0.55943853
0.551764662363177	0.56993781
0.55193150687579	0.56993781
0.552205324577849	0.589001835
0.552407499783179	0.5475045
0.552575145417536	0.5475045
0.552876146896823	0.62952906
0.553047544215391	0.524034915
0.55321604270291	0.524034915
0.553515974862178	0.647722815
0.553684804581122	0.647722815
0.553888523775957	0.533554755
0.554150115478808	0.617142645
0.554319784236639	0.617142645
0.554567626405044	0.59292135
0.554782090148103	0.569303415
0.554952725120491	0.569303415
0.555241068761774	0.668841525
0.555412204490234	0.668841525
0.555593073943441	0.538074315
0.555868255967072	0.62929161
0.556040224530541	0.62929161
0.556281350709715	0.603057615
0.556494052635476	0.59076099
0.55666696279534	0.59076099
0.556944660007784	0.682358895
0.557118260524182	0.682358895
0.557321292267604	0.551068245
0.557566613281718	0.60519555
0.557741131205823	0.60519555
0.558012485110091	0.70088445
0.558187648036248	0.70088445
0.55837063457246	0.5708697
0.558631292207409	0.597067875
0.558807493332552	0.597067875
0.559072801703104	0.70995285
0.559249637086144	0.70995285
0.559430040979542	0.59405997
0.559689118870499	0.58064592
0.559867095736498	0.58064592
0.560126693671115	0.745545555
0.560305383285708	0.745545555
0.560500200813184	0.580653255
0.560741186737336	0.599515065
0.560921081447907	0.599515065
0.561175233491772	0.746186955
0.561355878742343	0.746186955
0.561581809157767	0.5778501
0.561788630282103	0.671515485
0.561970507555032	0.671515485
0.562219460836203	0.604285425
0.562402045236486	0.604285425
0.562648781484768	0.767527995
0.562832214577221	0.767527995
0.563043162871628	0.583197195
0.563260555670128	0.67187679
0.563445326539795	0.67187679
0.563687279743414	0.61882809
0.563872827639227	0.61882809
0.564112453460753	0.741415035
0.564299164517502	0.741415035
0.564528315919641	0.637962735
0.56472406991063	0.6849036
0.564912128081497	0.6849036
0.565147598251697	0.624057975
0.565336313002408	0.624057975
0.56556992036155	0.69650304
0.565759656556155	0.69650304
0.565991041749071	0.696489375
0.566181928595966	0.696489375
0.566411544572673	0.686776875
0.566603167526778	0.686776875
0.566806043608179	0.654566115
0.56702339129787	0.69238899
0.567216781236578	0.69238899
0.567442691347419	0.67870281
0.567636872873741	0.67870281
0.567861187035746	0.67867284
0.568056530486307	0.67867284
0.568278933706221	0.70251018
0.568475464181505	0.70251018
0.568696012712482	0.683391675
0.568893744174205	0.683391675
0.569112741836537	0.70796895
0.569311480372199	0.70796895
0.569528891850395	0.68667669
0.569728669842182	0.68667669
0.569944522092384	0.70520814
0.57014543055662	0.70520814
0.570353773023715	0.67797705
0.570561836551237	0.71579931
0.570765079540936	0.71579931
0.570977958875001	0.68224293
0.571182386618322	0.68224293
0.571393867672931	0.70840995
0.57159942595439	0.70840995
0.571809633308461	0.694061025
0.572016350178565	0.694061025
0.572225324394909	0.74261706
0.572434103964057	0.70903305
0.57264100421593	0.70903305
0.572851001149558	0.66658929
0.573056762319563	0.66658929
0.573267996730236	0.712273305
0.573472636733109	0.712273305
0.573685305857135	0.739602345
0.573888717207068	0.739602345
0.574098665635718	0.695347155
0.574305082517111	0.70175082
0.574506107990287	0.70175082
0.574721793557136	0.708716055
0.574921689799653	0.708716055
0.575138924604987	0.71441535
0.575337874730216	0.71441535
0.575556605092042	0.712710255
0.575754460387734	0.712710255
0.57597486564265	0.72332202
0.576171481275845	0.72332202
0.576393818159648	0.71536785
0.576589190494343	0.71536785
0.576813506914245	0.687720675
0.577007683993822	0.687720675
0.577233663064454	0.710177805
0.577426988639463	0.710177805
0.577646776100954	0.710448915
0.577847241952562	0.71341314
0.578038678101245	0.71341314
0.578268551960103	0.725835135
0.57845932340353	0.725835135
0.578691036508146	0.74237895
0.578880593750868	0.74237895
0.579114744550158	0.651191235
0.579303168905118	0.651191235
0.579539216322335	0.69974886
0.579726946746525	0.69974886
0.57992141738913	0.752096385
0.580152236480931	0.742794105
0.58033857966186	0.742794105
0.580579214982204	0.72372768
0.580764317988047	0.72372768
0.581007480164158	0.62691561
0.581191745263453	0.62691561
0.581402611890317	0.720416115
0.581620867142473	0.74913273
0.581803759361317	0.74913273
0.582052129536288	0.73673418
0.582234072464027	0.73673418
0.58248493629458	0.61906935
0.582666146337391	0.61906935
0.58285862107736	0.731788575
0.583100340713947	0.77811264
0.583280416746469	0.77811264
0.583536901780413	0.654713325
0.583715875255785	0.654713325
0.583935175921941	0.64871667
0.584153779231981	0.78536505
0.584331648891469	0.78536505
0.584594445083702	0.72265398
0.584771349910514	0.72265398
0.584999479570598	0.604084155
0.585213700511625	0.777889935
0.585389638060818	0.777889935
0.585659052480832	0.70295067
0.585834086152277	0.70295067
0.58605226583765	0.61785402
0.586281639425906	0.776324355
0.586455600523302	0.776324355
0.586732100915874	0.661506465
0.586905426386188	0.661506465
0.587094253398492	0.675792195
0.587358711326457	0.76658196
0.58753100819447	0.76658196
0.587783132883982	0.62691819
0.587987084817944	0.734769855
0.58815819512786	0.734769855
0.588446859746334	0.67753941
0.588617419424263	0.67753941
0.588808354429456	0.662135895
0.589080671112059	0.731151465
0.589250322555972	0.731151465
0.589486664347603	0.62284785
0.589716988557587	0.73943967
0.589885660867332	0.73943967
0.590161070730613	0.63704751
0.590356192263787	0.718658475
0.590523869561422	0.718658475
0.590831427063581	0.65611497
0.59116561880589	0.690207645
0.591478443999391	0.67289019
0.591644766274426	0.67289019
0.59183080096478	0.667366785
0.592129319604613	0.68279388
0.592294806381659	0.68279388
0.592492564153149	0.65600934
0.592784465639851	0.686059245
0.592949133904443	0.686059245
0.593151027845588	0.65244759
0.593444311379861	0.680266605
0.593608182271101	0.680266605
0.593806320989239	0.65624445
0.594109301458602	0.668040705
0.594272393716811	0.668040705
0.594458555250558	0.66380223
0.594779898511461	0.65016228
0.594942217521325	0.65016228
0.595107855940267	0.671603115
0.595431427271141	0.634845855
0.595618399057795	0.676685565
0.595779713615842	0.676685565
0.596076530221755	0.62281074
0.596301349455488	0.682354095
0.596462055033427	0.682354095
0.596718974587601	0.619917915
0.596991656277416	0.664091835
0.597151699098277	0.664091835
0.597358861476016	0.63639165
0.597677876102345	0.633548955
0.597849280752687	0.66203259
0.598008336177038	0.66203259
0.598314097999254	0.61650078
0.59855603740612	0.659529405
0.598714612183896	0.659529405
0.598947999085171	0.620345385
0.599264107476779	0.63163095
0.59943023891494	0.660267855
0.599587866579227	0.660267855
0.599894669101011	0.613926765
0.600157054326495	0.63661044
0.600314250423393	0.63661044
0.600523119989121	0.6187749
0.600836579667123	0.62106309
0.601052189474736	0.64710912
0.601208664141793	0.64710912
0.601462008278501	0.59479932
0.601774008703475	0.61364478
0.601959265958404	0.65194566
0.602114981417169	0.65194566
0.602396593787424	0.595490235
0.602707209548348	0.600637365
0.602879983026972	0.646537665
0.603034976531445	0.646537665
0.603327112455044	0.59371335
0.603636420223135	0.59155962
0.603816145527027	0.642072135
0.603970539586558	0.642072135
0.604253796765401	0.58705344
0.604561877917921	0.592453695
0.604769965417571	0.63686142
0.604923836234274	0.63686142
0.605176865109713	0.578123475
0.605483790140283	0.60260667
0.605744073509045	0.608750055
0.60589735156167	0.608750055
0.606096524148168	0.590520645
0.606402355933267	0.60172338
0.606707832383398	0.5774367
0.606894199805293	0.61750761
0.607046772472507	0.61750761
0.607317770466535	0.572130645
0.607622249483567	0.58894413
0.607918714670761	0.57850353
0.608070716579556	0.57850353
0.608230247915203	0.600674775
0.608533775497879	0.57868077
0.608837006029894	0.580733985
0.609127500290568	0.578620815
0.609278910811257	0.578620815
0.609442584578591	0.59702856
0.609744937904621	0.57602547
0.61004701757975	0.575364675
0.610348823602952	0.56970006
0.610525774576011	0.59425308
0.610676557035175	0.59425308
0.610951640695838	0.55690785
0.61125267082037	0.57130632
0.611553449559185	0.569044485
0.611820879594233	0.567025365
0.61197116399127	0.567025365
0.612154284396732	0.57463251
0.612454350551888	0.56738433
0.612754186865042	0.564428565
0.613053801685867	0.56716599
0.613327412328103	0.56122374
0.613477118014179	0.56122374
0.613652387562282	0.569704725
0.613951364285847	0.55713939
0.614250140116962	0.55560609
0.614548721234191	0.5580114
0.614847113081364	0.552910215
0.615065308576848	0.56697483
0.615214531485239	0.56697483
0.615443334332495	0.54945333
0.615741176295722	0.559589805
0.61603884619049	0.55340556
0.61633634442029	0.554591595
0.61663367837253	0.55362114
0.616920374218139	0.546199365
0.617068940003491	0.546199365
0.617227875197652	0.560846715
0.617524740879748	0.543060615
0.617821462132627	0.547564215
0.618118041149133	0.546505635
0.618414485530387	0.546032895
0.618710793487293	0.54624924
0.6190069718047	0.544679475
0.619262574127694	0.547040085
0.619410679019562	0.547040085
0.619598958721783	0.547781685
0.619894771285163	0.54321771
0.620190470706391	0.542264475
0.620486061027659	0.54202776
0.620781548964205	0.54183159
0.621076932245511	0.540437415
0.621372218143661	0.539931765
0.621667410610272	0.540583425
0.621962516315789	0.53908623
0.622257532932626	0.536227995
0.622438145469717	0.54358752
0.622585733157766	0.54358752
0.622847323924618	0.531495375
0.623142109040772	0.542923185
0.623436819503569	0.537963675
0.623731462785881	0.536864535
0.624026042694204	0.537445665
0.624320565843212	0.534922185
0.624615029830586	0.536024205
0.624909441571161	0.53684304
0.625203804362432	0.53452647
0.62549812508298	0.53362626
0.625792401524729	0.534213015
0.62608664001954	0.53434995
0.626380844146162	0.53555202
0.626675020579591	0.536929455
0.62696916671097	0.535285485
0.627263289217415	0.532299945
0.627557391842607	0.53223978
0.627851481075133	0.534975015
0.628145554403021	0.53684904
0.628439618356554	0.535959225
0.628733676565166	0.534232695
0.629027735604334	0.53384166
0.629321793006898	0.53396295
0.629615855327432	0.53390982
0.629909926169622	0.53527575
0.63020401204775	0.5370264
0.630498110636175	0.53658183
0.630792228550673	0.535075965
0.631086369250872	0.53485911
0.631380539308118	0.536669865
0.631674736449242	0.53874141
0.63196896738934	0.538379715
0.632263235749544	0.537315435
0.632557548158152	0.538831725
0.632851902216303	0.54110868
0.633146304841221	0.540387405
0.633440759689984	0.535644615
0.633735272922569	0.53812575
0.634029842471189	0.541540875
0.634324475348681	0.541496985
0.634619175224736	0.542758005
0.634913949189509	0.539590365
0.635204832662684	0.5489352
0.635351922655224	0.5489352
0.63550371950467	0.533523765
0.635798724985163	0.548535015
0.636093820327544	0.54417384
0.636389002785354	0.5450223
0.636684279366744	0.54648126
0.636979654107793	0.5464698
0.637275133774685	0.549989235
0.637570717056696	0.55016004
0.637866410776429	0.5506827
0.638162219410071	0.5687157
0.638373871991456	0.532286265
0.638521642635726	0.532286265
0.638754203553779	0.55293462
0.639050380432116	0.560545245
0.639346690612764	0.556298805
0.639643139570833	0.55387116
0.63993972564697	0.55626132
0.640236456169491	0.55443858
0.640533334678251	0.591969375
0.640709720607913	0.51657276
0.640858151990282	0.51657276
0.641127567122136	0.56625882
0.641424918486639	0.572270085
0.641722440506875	0.563648715
0.642020138041107	0.56669427
0.642318010213893	0.59613357
0.642558809270333	0.55754313
0.642707439388778	0.55754313
0.642914322205081	0.529077915
0.643212751454088	0.58456026
0.643511379168134	0.577805685
0.643810211673706	0.57926391
0.644109253895725	0.658011795
0.644290328536376	0.487162965
0.644439743970179	0.487162965
0.64470801478589	0.542193225
0.64500769561287	0.586785795
0.645307608072185	0.5990019
0.645607765685984	0.733144845
0.645790681532493	0.475453755
0.645940589094355	0.475453755
0.646208883227865	0.49730868
0.646509755977219	0.57604608
0.646810884361608	0.69427407
0.647079555276515	0.755929215
0.647229581231748	0.755929215
0.647414105279885	0.393773625
0.647716074158324	0.49370244
0.648018279751142	0.6230013
0.648320248298227	0.922732665
0.648471117070188	0.922732665
0.648623748025453	0.427040475
0.648926927189994	0.452054265
0.649230342343389	0.5853348
0.649521863409506	0.893554965
0.649673347704694	0.893554965
0.649838257463979	0.504179265
0.650142729668208	0.49028004
0.65044747741168	0.633462915
0.650691508512549	0.73830363
0.650843794095573	0.73830363
0.651058108536819	0.555728235
0.651363963089996	0.543264405
0.651670144804469	0.75028035
0.65183518658577	0.57987987
0.651988451931052	0.57987987
0.65228377737473	0.557459985
0.652591124040297	0.70268457
0.652802595320767	0.66638514
0.652956354163742	0.66638514
0.653207161568148	0.54034359
0.653515756296174	0.660661605
0.653749824732578	0.71467707
0.653904197678403	0.71467707
0.654134339029774	0.559940775
0.654444267964631	0.65678775
0.654679392614238	0.70918716
0.654834470898426	0.70918716
0.655065582761976	0.567716175
0.65537692146487	0.69249768
0.655593562723316	0.689092305
0.65574941965229	0.689092305
0.656001165881075	0.567802695
0.656313995122765	0.7487667
0.656494254854351	0.636272235
0.656650973825579	0.636272235
0.656941362140018	0.603215295
0.65722559243715	0.78529104
0.657382727203957	0.78529104
0.657570890529559	0.569199
0.657886472024595	0.711862005
0.658102877976544	0.69945738
0.658260955562001	0.69945738
0.658519480431789	0.606697395
0.658812133631059	0.798986895
0.658970784357508	0.798986895
0.659154929650665	0.576598035
0.659473555216945	0.74796852
0.659670970743305	0.67846986
0.659830674017324	0.67846986
0.660112876948218	0.669328305
0.660362091980854	0.744575895
0.660522403703327	0.744575895
0.660754914012736	0.626200965
0.661045240839707	0.8033367
0.661206259648321	0.8033367
0.661399796069755	0.589465545
0.661721061018311	0.827593215
0.661882909365229	0.827593215
0.662047644173641	0.61006317
0.662372676949284	0.79047675
0.662552703473396	0.66004692
0.662715766517723	0.66004692
0.663025254611381	0.768757845
0.663216340052766	0.68103234
0.66338022969473	0.68103234
0.663681153713699	0.770516085
0.663874448087716	0.68542092
0.664039213352092	0.68542092
0.664340537288485	0.786585975
0.664527521457935	0.675716925
0.66469320812407	0.675716925
0.665003566068544	0.815688075
0.665176026203318	0.6564039
0.665342701857837	0.6564039
0.665653141600031	0.84559986
0.665820241022813	0.84559986
0.666005415541993	0.65686242
0.666292647043754	0.824147895
0.666460714624573	0.824147895
0.666678346664672	0.712502055
0.666928800308506	0.772278105
0.667097972046944	0.772278105
0.66735557479402	0.78236772
0.667561979522968	0.718609695
0.667732382149229	0.718609695
0.668021578210723	0.855921045
0.668192584534636	0.855921045
0.668380052559324	0.69481227
0.668648494793558	0.80022519
0.668820594042833	0.80022519
0.669068981073037	0.79664454
0.669273630648753	0.752185005
0.669447000752987	0.752185005
0.669722632376127	0.829789875
0.669896814115149	0.829789875
0.670112142356594	0.75346326
0.670343320043079	0.77016402
0.670518621888243	0.77016402
0.670786348629212	0.885232365
0.670962666550699	0.885232365
0.671167689594453	0.725314695
0.671403290055646	0.782664405
0.671581076717072	0.782664405
0.671841450669795	0.901147785
0.672020046595157	0.901147785
0.672236604687227	0.740574465
0.672456191414712	0.82601529
0.67263617045394	0.82601529
0.672889537178966	0.78994557
0.673070571076123	0.78994557
0.673319941182396	0.89166399
0.673502880422307	0.78594636
0.673685643944302	0.78594636
0.673932706221155	0.78728328
0.674116111230271	0.78728328
0.674360407130849	0.858653775
0.674545113342619	0.858653775
0.674786639810125	0.883078815
0.674972204549066	0.883078815
0.675161440293195	0.79639227
0.675397311461867	0.809057145
0.675584521119347	0.809057145
0.675820773585548	0.83236188
0.676009304380872	0.83236188
0.676242618080873	0.895162995
0.676432572899302	0.895162995
0.676663595092739	0.85644864
0.676854448248071	0.85644864
0.677053188740775	0.824314245
0.677274971475522	0.856730955
0.677468014003461	0.856730955
0.677694324196641	0.84914724
0.677888383913576	0.84914724
0.678112647403724	0.850636575
0.678308166591631	0.850636575
0.678530050727559	0.87577668
0.678727061048189	0.87577668
0.678946645212331	0.86806545
0.679145180129555	0.86806545
0.679362872368799	0.87507279
0.679562639457121	0.87507279
0.679778480842002	0.893495445
0.679979574297938	0.893495445
0.68019342670355	0.85174236
0.680396041244898	0.85174236
0.680608082087962	0.88430322
0.680812200531266	0.88430322
0.681022016104736	0.856913145
0.681228150119214	0.881219805
0.681435441419894	0.881219805
0.681644005988306	0.881161845
0.681852680800793	0.93441156
0.682059878815026	0.83453688
0.682265094006177	0.83453688
0.682475874204295	0.873088515
0.682679585147839	0.873088515
0.68289209837219	0.92108418
0.683094268331329	0.92108418
0.683308684195269	0.897825285
0.683509267636852	0.897825285
0.683725733950987	0.88822017
0.68392491283693	0.88822017
0.684143445330328	0.898580835
0.684341482537439	0.898580835
0.684561863953645	0.90719022
0.684758329653116	0.90719022
0.6849811564339	0.900284385
0.685176064148981	0.900284385
0.685401308755182	0.89787444
0.685594812555286	0.89787444
0.68582242939746	0.88019907
0.686014689787828	0.88019907
0.686222685139216	0.91721226
0.686435863917413	0.91908444
0.686625977414223	0.91908444
0.686858592277931	0.94300587
0.687047638620909	0.94300587
0.687282997823406	0.880375995
0.687470570281826	0.880375995
0.687708666760349	0.865064385
0.687895185288955	0.865064385
0.688105578866974	0.931151985
0.688321780380942	0.937716525
0.688506383102477	0.937716525
0.688750762110929	0.92331492
0.688934212856729	0.92331492
0.689181668919291	0.8637837
0.689364004859173	0.8637837
0.689573102181273	0.924554655
0.689796354817027	0.94659795
0.689977063096045	0.94659795
0.690231751784581	0.91574901
0.690411329842766	0.91574901
0.690653283303419	0.869326845
0.690848205207488	0.964905555
0.691026045051253	0.964905555
0.691288652669416	0.926559855
0.691465634799915	0.926559855
0.691717371496081	0.856189455
0.6919081849849	0.96154104
0.692083497364211	0.96154104
0.692354851381886	0.924953175
0.69252930375143	0.924953175
0.692766555448815	0.86804958
0.692978958121794	0.98103597
0.693151857643551	0.98103597
0.693432905877222	0.876249645
0.693605004469125	0.876249645
0.693801862874019	0.930192585
0.694063067570407	0.96278718
0.694233890461532	0.96278718
0.694484757660012	0.8622624
0.694696061571526	0.97812693
0.694865497304781	0.97812693
0.695162198022157	0.860513595
0.695332528908399	0.94759941
0.695500579340154	0.94759941
0.695805818704655	0.90059379
0.69597329733928	0.90059379
0.696168727769463	0.9154431
0.696452351091618	0.932376285
0.696618651319675	0.932376285
0.696833625335899	0.900431445
0.697104194110029	0.946570185
0.697269351219338	0.946570185
0.697493881788057	0.893463525
0.697762154832455	0.939928725
0.697926207418102	0.939928725
0.698149722742204	0.890440065
0.698427042631583	0.92660919
0.698590036397103	0.92660919
0.698801373150292	0.904249965
0.699099772117623	0.913877895
0.699261729109625	0.913877895
0.699449025467531	0.9285462
0.699771390196032	0.900104475
0.699942473750033	0.942907905
0.700102956114215	0.942907905
0.700413338482708	0.885652845
0.70063388110281	0.939079815
0.700793605966497	0.939079815
0.701051728949906	0.885404325
0.701336987818871	0.91275234
0.701495803379172	0.91275234
0.701686744274209	0.918463305
0.702003023705811	0.898842405
0.702211643765807	0.93860595
0.70236932974476	0.93860595
0.702633226828694	0.89268174
0.702943306998003	0.901690485
0.703100102752663	0.901690485
0.703260434633113	0.93027879
0.703572940491067	0.887570415
0.703849893077092	0.89966829
0.70400570736415	0.89966829
0.704195912534007	0.914451315
0.704506393722648	0.9007644
0.704776423354236	0.90471741
0.704931269104382	0.90471741
0.705125434771269	0.91687272
0.705434016714969	0.90480231
0.705727575280212	0.888921195
0.70588145076663	0.888921195
0.706049411301165	0.921969255
0.706356239870066	0.8888571
0.706662522928095	0.88820511
0.706862637269658	0.923798205
0.70701554961217	0.923798205
0.707273495276044	0.88509324
0.707578210095046	0.908164995
0.70788242380994	0.890114505
0.708186394436083	0.920971185
0.708489422156042	0.88592535
0.708792231090917	0.89624619
0.709094599836563	0.885540735
0.709256907786731	0.914136375
0.709407771335179	0.914136375
0.709698070742157	0.88528314
0.709999194888882	0.899845335
0.710299926228129	0.89612418
0.710548961825492	0.903843585
0.710699186055141	0.903843585
0.710900266233428	0.901694895
0.711199893184824	0.898108095
0.71149917693599	0.895262595
0.711798133253886	0.894935055
0.712095230188728	0.886979955
0.712244467916449	0.886979955
0.712395098829504	0.90400953
0.71269312969501	0.883991835
0.712990881872842	0.894961425
0.713288357758413	0.894761895
0.713585571095472	0.89685831
0.713882531788368	0.898003335
0.714121346426909	0.90104376
0.714269832651401	0.90104376
0.714475742987329	0.89575398
0.714772011469714	0.894471615
0.715068071988032	0.89314254
0.715363937698305	0.893108085
0.715659613428124	0.89309022
0.715955112897459	0.893305845
0.71625044618708	0.89642733
0.7165456261323	0.89967603
0.716840656638151	0.899396715
0.717046858904138	0.89991372
0.717194510060468	0.89991372
0.7174303206825	0.897883035
0.717724977084032	0.892427985
0.71801952622281	0.901241625
0.718313980288598	0.89807184
0.718608349573436	0.89766426
0.718902647455179	0.89789787
0.71919687798025	0.89202231
0.719491054486155	0.9065826
0.719785186463655	0.908871015
0.720079287044181	0.90079782
0.720373360667459	0.90191658
0.72066742045077	0.904302135
0.720961476552753	0.90370677
0.72125554216365	0.90594489
0.721549621530932	0.903200955
0.721843727706017	0.915133845
0.72213787154164	0.90972381
0.722432066152374	0.912420585
0.722726316059746	0.914677065
0.723020634915666	0.910346655
0.723315032736864	0.92242827
0.723609524496765	0.9175809
0.72390411396193	0.913238595
0.724198814633983	0.923882445
0.724385794126456	0.91329195
0.724533163814737	0.91329195
0.724788598449925	0.92562615
0.725083699635206	0.919793385
0.725378956060641	0.921469575
0.725674378690413	0.927307755
0.725969982749806	0.929636115
0.726265774404985	0.92502744
0.72656176659844	0.936734835
0.726857973074199	0.93615162
0.727146055229816	0.938040285
0.727294213187133	0.938040285
0.7274510817469	0.91227234
0.727747996406861	0.948588045
0.728045175691101	0.9453048
0.728342634550126	0.94217961
0.728640378082786	0.949960605
0.728938423665932	0.972308355
0.729153544295622	0.912937935
0.729302631532328	0.912937935
0.729535480082935	0.95781135
0.729834507530984	0.9568179
0.730133891487054	0.959243235
0.730433646292991	0.970803555
0.730683019394433	0.9465723
0.730832757233117	0.9465723
0.731034329803541	0.938482815
0.731335268991596	0.982942275
0.731636644967192	0.97315773
0.731938470204183	1.03072071
0.732109089188836	0.87647997
0.732260235903468	0.87647997
0.732543523701004	0.982732485
0.732846760870066	1.0097718
0.733150526348006	1.06663932
0.733315445714078	0.847199775
0.733467673995499	0.847199775
0.733759670940554	0.99536367
0.734065044025633	1.085875995
0.734319245570978	0.982146885
0.734471852775411	0.982146885
0.734677666384294	0.86930295
0.734984814045163	1.05031401
0.735284497895023	1.18097496
0.735437921049601	1.18097496
0.735601235697051	0.74066622
0.735910336797637	1.030069695
0.736219152900359	1.31264379
0.736373871407112	1.31264379
0.736530916174643	0.67180479
0.736842173850089	1.08146754
0.737129180100677	1.273006305
0.737284567994602	1.273006305
0.737467312172354	0.68153505
0.737780921254637	1.224435315
0.738019402133175	1.056215385
0.738176256534821	1.056215385
0.738411048340117	0.803195505
0.738727250742912	1.381258845
0.738893728618685	0.748535145
0.739052286925028	0.748535145
0.739362809816382	1.16400396
0.739594735015452	1.05289263
0.739754127613335	1.05289263
0.740002252817918	0.9603819
0.740282636189241	1.199581185
0.740443028214767	1.199581185
0.740645840133927	0.857973045
0.74095914388541	1.297400805
0.741120759758619	1.297400805
0.74129383501057	0.81533592
0.741619430597186	1.290930255
0.741788734346599	0.86016177
0.741952337232586	0.86016177
0.742274558844914	1.26375129
0.742447796593408	0.88900959
0.742612696705372	0.88900959
0.742933824049977	1.273979505
0.743099388609245	1.273979505
0.743267096387453	0.8953239
0.743577663756321	1.246110315
0.743744487766215	1.246110315
0.743935660908234	0.963154695
0.744216007659498	1.165743705
0.744384340297717	1.165743705
0.744610194318144	1.070497875
0.74484975720211	1.06256517
0.745019770034519	1.06256517
0.745291083308879	1.18633026
0.745479858223535	1.009396755
0.745651628435365	1.009396755
0.745933646169947	1.165259145
0.746106149298124	1.165259145
0.746325398096778	1.094004345
0.746556015079875	1.064097735
0.746730558996278	1.064097735
0.747000926847691	1.216354335
0.747176544851401	1.216354335
0.747376508045633	1.04086941
0.747617862076432	1.096764495
0.747795486153018	1.096764495
0.748055438397199	1.21508646
0.748234262209214	1.21508646
0.748446106481971	1.066331475
0.748669028771939	1.131479565
0.748850113190554	1.131479565
0.749100542491501	1.09424334
0.749282863989669	1.09424334
0.749529452476942	1.22836014
0.749712978046811	1.22836014
0.749904535336047	1.0604847
0.750140056165771	1.12997781
0.750325731807037	1.12997781
0.750564618855918	1.108005795
0.750752059482103	1.108005795
0.750986853714373	1.197153195
0.751176192172326	1.197153195
0.751404602341718	1.145871045
0.751598393241368	1.11560868
0.751790324783857	1.11560868
0.752018717940515	1.147914495
0.752212104498078	1.147914495
0.752437544213782	1.117350975
0.752632395527652	1.117350975
0.752855090477602	1.1435823
0.753051894236133	1.1435823
0.753271546833665	1.155880815
0.753470360563638	1.155880815
0.753687136656818	1.146802395
0.75388799115458	1.146802395
0.754102049899123	1.144236225
0.754304988979791	1.144236225
0.754517568376628	1.121547735
0.754721590007871	1.121547735
0.754931844170342	1.143959535
0.755137905782834	1.143959535
0.755344919308055	1.13303874
0.755554160838375	1.14349251
0.75575930216638	1.14349251
0.755970554545155	1.141279425
0.756173590235738	1.141279425
0.756387332708307	1.12074552
0.756589333262146	1.12074552
0.756804591073873	1.147474785
0.757004559807971	1.147474785
0.757222574441219	1.10540586
0.757420557230269	1.10540586
0.757641457834929	1.124130315
0.757837499990802	1.124130315
0.758061438617148	1.12705941
0.75825557177965	1.12705941
0.758482182481921	1.12272045
0.758674959888535	1.12272045
0.758890270917844	1.10587743
0.759095967371499	1.09850325
0.759285929673696	1.09850325
0.759518789972925	1.116084435
0.75970762621881	1.116084435
0.759943677664453	1.081220835
0.76013071055642	1.081220835
0.760370261525016	1.073813955
0.760555948812913	1.073813955
0.760768563790022	1.09817322
0.760983756707916	1.099281375
0.761167248277044	1.099281375
0.761414630584506	1.07655147
0.761596699318097	1.07655147
0.761847753339647	1.020876405
0.762028701102599	1.020876405
0.762225844847989	1.05683238
0.762464041882822	1.07434113
0.762643423721318	1.07434113
0.762902926101101	1.02074727
0.763080659074611	1.02074727
0.763296144045762	1.02818646
0.763522350235089	1.04957004
0.763698227416064	1.04957004
0.763967578298012	0.981889155
0.764142519840223	0.981889155
0.764349214764233	1.000758075
0.764591378006332	1.01469882
0.764764826233715	1.01469882
0.765042598831423	0.91353291
0.765217007831068	1.00153431
0.76538879493743	1.00153431
0.765674503009496	0.95144703
0.765845597871773	0.95144703
0.766071082637543	0.93342354
0.766307252672702	0.97666068
0.766476966459044	0.97666068
0.766749493265249	0.861681045
0.766943413614927	0.94204551
0.767111765761049	0.94204551
0.767415857038819	0.834751035
0.76758353379512	0.834751035
0.767757498931692	0.88550274
0.768061556468903	0.83114991
0.768228138112101	0.83114991
0.768423654173205	0.833922165
0.768711885948971	0.817634505
0.768877427169506	0.817634505
0.769085562237459	0.786014745
0.769367291316593	0.785621865
0.769531866250147	0.785621865
0.769743576385528	0.74456133
0.770028146508193	0.742589205
0.7701918219606	0.742589205
0.770398026224631	0.70499085
0.770694714131143	0.68631906
0.770857563219965	0.68631906
0.771049252500007	0.66478416
0.771367132230423	0.62128935
0.771529222197348	0.62128935
0.771697579865302	0.61954791
0.772020749066823	0.55499112
0.772206991907875	0.564471915
0.772368192128921	0.564471915
0.772665347630451	0.48631785
0.772890610579019	0.502635825
0.773051321404927	0.502635825
0.773307865630358	0.42649386
0.773579616146152	0.42448806
0.773739854167001	0.42448806
0.773948616109993	0.368067315
0.774268423892888	0.329187855
0.774433206141284	0.29621091
0.774592886659201	0.29621091
0.774907123038062	0.21344091
0.775130602859068	0.218179725
0.775290120436004	0.218179725
0.775544924290394	0.1101386145
0.775830465636663	0.076566063
0.775989806230796	0.076566063
0.776182242021475	0.0075302619
0.776500857153336	0.067153287
0.776690249160172	0.141866352
0.776849629020051	0.141866352
0.777138346347951	0.193667205
0.777389107823038	0.30154878
0.777548632346034	0.30154878
0.777776625770288	0.345855945
0.778084155690217	0.46789842
0.77824406844684	0.46789842
0.778416305355416	0.5754513
0.778736939619812	0.69224982
0.778933178271536	0.846108255
0.779094002560919	0.846108255
0.77938044648591	0.8845263
0.779613443072676	1.113595335
0.779775103506093	1.113595335
0.780027848155178	1.0686048
0.780283441583456	1.53158355
0.780446347229762	1.53158355
0.780680520850628	1.5403818
0.780941411842932	2.1226653
0.781106178985596	2.1226653
0.781341194570725	2.15433405
0.781586018557256	2.5728033
0.781753700078985	2.5728033
0.793820789744902	2.89856895
0.793984555715052	2.89856895
0.794479984768424	2.71443105
0.794666495042518	2.72194665
0.794825095286511	2.72194665
0.795116876047906	2.6238657
0.795383420553586	2.4245937
0.795540178165782	2.4245937
0.795744686169285	2.49385845
0.796055698869977	2.3586459
0.796305823315799	2.21908035
0.796459957803613	2.21908035
0.796672868656202	2.2445901
0.796979292758831	2.1952584
0.797284425536694	2.0382849
0.797450282796912	2.0751912
0.797601619370955	2.0751912
0.797891353093575	2.0212344
0.798193292551637	1.9890522
0.798494329764799	1.9270089
0.798711759757724	1.8632052
0.798861396192124	1.8632052
0.799094024696532	1.8655986
0.799392811729376	1.82749755
0.799690974998314	1.7915139
0.799988566095739	1.75597965
0.800285643455452	1.7256228
0.800528547517586	1.6772586
0.800676539786117	1.6772586
0.800878462494062	1.68262875
0.801174285558067	1.66208745
0.801469773457286	1.6246881
0.801764968036621	1.6025658
0.802059909893967	1.5788022
0.802354628807363	1.56189135
0.802649161367428	1.5452691
0.80294354002643	1.5343026
0.803237798557054	1.51719765
0.803531961344098	1.4854164
0.803826061171134	1.48355415
0.804120125710685	1.470399285
0.80441418529592	1.45437855
0.804708260502356	1.437809325
0.805002380096109	1.425128385
0.805296569149626	1.42321323
0.805590855884018	1.407803625
0.805885258362877	1.37292057
0.806179800732449	1.37098938
0.80647450639059	1.37769528
0.806769403431875	1.36313493
0.807064507657806	1.338555735
0.807359841227187	1.33792725
0.807655427873795	1.32403254
0.807870521921768	1.327321035
0.808018737013053	1.327321035
0.808247449222988	1.314282225
0.808543923130125	1.30682859
0.808840734927245	1.297295055
0.809137908923671	1.289997435
0.809435458954515	1.286752695
0.809733410805463	1.276615395
0.809934585095568	1.271847825
0.810084047134993	1.271847825
0.81033060389657	1.2627213
0.810629882045729	1.258172475
0.810929643866087	1.25345052
0.811229911358815	1.2471018
0.811444165447256	1.24678257
0.811594874656048	1.24678257
0.811832051684622	1.23232752
0.812133961092626	1.233077805
0.812436462165518	1.21606623
0.812684904596286	1.234466085
0.812836827286153	1.234466085
0.813043321360427	1.213388175
0.813347721841918	1.21039623
0.813652799525754	1.20891144
0.813854332966403	1.20069339
0.814007523181037	1.20069339
0.814265083755405	1.19429577
0.814572326379173	1.176931455
0.814822339515554	1.20466413
0.81497672248337	1.20466413
0.815189135430057	1.183644555
0.815498751876305	1.173794025
0.815754299481579	1.198091925
0.815909919682261	1.198091925
0.816120538238134	1.171125615
0.816432760508579	1.168160955
0.816658892410225	1.176459555
0.816815836687028	1.176459555
0.817059978295456	1.14573201
0.817375014706006	1.18192422
0.817542900651993	1.152095535
0.817701195853994	1.152095535
0.818008139699623	1.145022255
0.818250414309103	1.173994125
0.818409889445304	1.173994125
0.818645467851679	1.121460375
0.818942840048625	1.174698555
0.819103359411529	1.174698555
0.819287241158256	1.11953865
0.819609856851681	1.165140465
0.819783538661335	1.123460835
0.819945784478452	1.123460835
0.820258775017957	1.147812
0.820452571655318	1.124276055
0.820616124270748	1.124276055
0.820912773959777	1.133524485
0.821112416339995	1.116999105
0.821277315060567	1.116999105
0.821572119318079	1.1331207
0.82176447159915	1.09649079
0.821930757272547	1.09649079
0.822237082439048	1.15201701
0.82240999744606	1.071773505
0.822577711183189	1.071773505
0.822881129340937	1.16816298
0.823049694083263	1.16816298
0.823245828131646	1.06369842
0.823514409721158	1.144184985
0.823684638017152	1.144184985
0.823926281082679	1.09973046
0.824143937933211	1.08084735
0.824315843550694	1.08084735
0.824597838937256	1.141043385
0.824770638017205	1.141043385
0.82495986503206	1.036301625
0.825219640055803	1.106904165
0.825394301236165	1.106904165
0.825657915927904	1.120504995
0.825840167594709	1.04302503
0.826016601406993	1.04302503
0.826281267564422	1.10242365
0.826458806391368	1.10242365
0.826719060423435	1.118122695
0.826897574685644	1.118122695
0.82707785611673	1.043551545
0.827332345577996	1.06152927
0.827512919239865	1.06152927
0.82776425692296	1.10037066
0.827946257920719	1.10037066
0.828165241180429	1.08352188
0.82837625386645	1.01648988
0.828560285680932	1.01648988
0.828803530327112	1.06065927
0.828988854600795	1.06065927
0.829228418240508	1.07766735
0.829415494531616	1.07766735
0.829648226468879	1.068545205
0.829839844317347	1.05213258
0.830029088273814	1.05213258
0.830262135941633	1.030971495
0.830452379775354	1.030971495
0.830682804562111	1.0628319
0.830874789509931	1.0628319
0.831101934381298	1.050655605
0.831295688225952	1.050655605
0.831520266220771	1.03196496
0.83171526975042	1.03196496
0.831937141412483	1.004208285
0.832133740066685	1.004208285
0.832348029333955	1.037756355
0.832551289456597	1.006344585
0.832751001245113	1.006344585
0.832968108865873	1.06082769
0.833169434622004	1.06082769
0.833384307089047	1.030420485
0.833587159476429	1.030420485
0.833800102436349	0.94998426
0.834004503999536	0.94998426
0.834215655165722	1.06596249
0.834422498370114	1.06596249
0.83463102107484	1.057733895
0.834840340012521	0.95946879
0.835046439912368	0.95946879
0.835257777323108	1.00590069
0.835461990992013	1.00590069
0.835675160391176	1.006955955
0.835877837087229	1.006955955
0.836092869742653	0.975800565
0.836294115763482	0.975800565
0.836511244720879	0.980214165
0.836710953687975	0.980214165
0.836912587195893	0.972415035
0.837128510279124	0.980107095
0.837325218295607	0.980107095
0.837546973174892	0.982841505
0.837742531616823	0.982841505
0.837966433202836	0.988776675
0.838160331462334	0.988776675
0.838387065720648	0.947759835
0.838579328658692	0.947759835
0.838808738288449	0.93684309
0.838999703825764	0.93684309
0.839231729406074	0.951493845
0.839421566274016	0.951493845
0.839617164120606	0.930608505
0.839845203225139	1.01488788
0.840033022299077	1.01488788
0.840270666167084	0.8926158
0.840456892612337	0.8926158
0.840697886258359	0.952961775
0.840882928624842	0.952961775
0.841107688241281	0.8446917
0.841311048389462	1.05265638
0.841494170511828	1.05265638
0.841741818846885	0.85673127
0.841923884908029	0.85673127
0.842174648825344	0.929995155
0.842355630905217	0.929995155
0.842564569102607	0.866173215
0.842790373649084	0.974341125
0.842969688017756	0.974341125
0.843228083990527	0.896620785
0.843406489315738	0.896620785
0.84363746691355	0.826506825
0.84384603269547	0.98660934
0.84402272682381	0.98660934
0.844289271736619	0.86517051
0.844464837902049	0.86517051
0.844695089879892	0.84883446
0.844910805827588	0.9371961
0.845085099048025	0.9371961
0.845360459620617	0.8380413
0.845533838793122	0.8380413
0.845738704401404	0.890735415
0.845987092120481	0.88993692
0.846159057858469	0.88993692
0.84642717741239	0.77804508
0.846615565711108	0.95355819
0.846786302405535	0.95355819
0.847076878418446	0.79502706
0.847246965396568	0.79502706
0.847450008768172	0.8824485
0.847712683561431	0.84958047
0.847881419496622	0.84958047
0.84812555306276	0.80915325
0.84835187246735	0.90347862
0.848519387667523	0.90347862
0.84879639113876	0.74638818
0.84899495855649	0.941002245
0.849161363197357	0.941002245
0.849462760895029	0.705960825
0.849642478101968	0.95099589
0.849807884372919	0.95099589
0.850124898104311	0.691544415
0.850295071903775	0.94600281
0.85045950721627	0.94600281
0.85078300031339	0.67714386
0.8509533631203	0.94622202
0.851116834097731	0.94622202
0.85143727654374	0.662932155
0.851618015733859	0.936295935
0.851780500561262	0.936295935
0.85208791857438	0.675907755
0.85228961843328	0.89247582
0.85245117413076	0.89247582
0.852735106994969	0.71553276
0.852968824018598	0.835796265
0.853129569666362	0.835796265
0.853378994225652	0.75740961
0.853656438591453	0.766142625
0.853816471057661	0.766142625
0.854019758261633	0.83775516
0.854338956053302	0.64004877
0.854513009586123	0.91340235
0.854671894775663	0.91340235
0.854975295482126	0.668118135
0.855220212686963	0.80381106
0.85537837163579	0.80381106
0.855608864789925	0.785352045
0.855924604414516	0.63073476
0.856096648677995	0.909925305
0.856253828585221	0.909925305
0.85655424403449	0.65377422
0.856828170871247	0.73642506
0.856984783199268	0.73642506
0.857181449801219	0.822696165
0.857494104752326	0.63508464
0.857730857029047	0.797721795
0.857886513364057	0.797721795
0.858117826518462	0.75885951
0.858428816765343	0.61768119
0.858648931820015	0.82258182
0.858803714456121	0.82258182
0.859049309655905	0.73938846
0.859358739989196	0.611675415
0.859584942860847	0.79462431
0.859738973628114	0.79462431
0.859976223773228	0.74852529
0.860284204686467	0.617731125
0.860541800382332	0.74522859
0.860695202039524	0.74522859
0.860898888866328	0.79821153
0.861205496524882	0.593797035
0.861511745439368	0.593187705
0.861676313342015	0.974081955
0.861828671102714	0.974081955
0.862122958085049	0.621691965
0.862427923751293	0.493482615
0.862686852810087	0.719256015
0.862838566367723	0.719256015
0.863036908850675	0.96104139
0.863340684254721	0.6005226
0.863644144035519	0.464588745
0.863884914045738	0.70124328
0.86403577779384	0.70124328
0.864250233665441	0.91887495
0.864552645940212	0.660695895
0.864854739924912	0.536135205
0.865125728332636	0.53461179
0.865276112282774	0.53461179
0.865458179263481	0.886557405
0.865759372320773	0.691509705
0.86606026101255	0.64658511
0.866360874693439	0.54740319
0.86657237925989	0.656306055
0.866721897937302	0.656306055
0.866961366665073	0.743197155
0.867261178878077	0.665107635
0.867560734472085	0.66834555
0.867860032241061	0.612924405
0.868091360643307	0.605993685
0.868240454121637	0.605993685
0.868457952651012	0.71019381
0.86875655503033	0.647928405
0.869054931137258	0.64789938
0.869353090938621	0.658751385
0.869651035997659	0.619914405
0.869863918353163	0.6153102
0.870012362225693	0.6153102
0.870246348749073	0.675205875
0.870543706375195	0.63609759
0.870840880436669	0.63676461
0.871137877816953	0.634479345
0.87143469944764	0.642532635
0.871731351883096	0.62427324
0.871949539761951	0.61338744
0.87209740450981	0.61338744
0.872324189468719	0.64567968
0.872620376791249	0.632217105
0.872916418812429	0.626413545
0.873212321955299	0.62629086
0.87350809420153	0.62692254
0.873803734558472	0.62712384
0.874099251619158	0.627183645
0.874394650341919	0.629456235
0.874654067652241	0.60789435
0.874801591418964	0.60789435
0.874985118175843	0.628364355
0.875280194443407	0.62040528
0.875575173317519	0.61985316
0.875870063115396	0.614409855
0.876164863291802	0.61433274
0.876459581801564	0.614955705
0.876754223185193	0.61752114
0.87704879520667	0.613756665
0.877343296781348	0.612457065
0.877637735962906	0.61409289
0.877932117446904	0.61391142
0.878226448810497	0.61286949
0.87852072887938	0.61245879
0.878814965470555	0.610899795
0.87910916335874	0.609473775
0.879403330294603	0.609841005
0.879697464894846	0.610386195
0.879991574807666	0.60980955
0.880285664626714	0.60896421
0.880579742128317	0.608211015
0.880873805862008	0.60734856
0.881167863456361	0.606980955
0.881461919525274	0.608156175
0.881755981677981	0.60924282
0.8820500485101	0.607210425
0.882344127650214	0.604238415
0.882638223566262	0.60487083
0.882932343813574	0.60713307
0.883226487134897	0.606894375
0.88352066106935	0.606277365
0.883814870205561	0.60783084
0.88410912224871	0.608295585
0.884403415910339	0.60534126
0.88469775856448	0.6030003
0.88499215450249	0.60522249
0.885286611731881	0.608904345
0.885581129006233	0.608897145
0.885875714133098	0.60650496
0.88617037175322	0.606950895
0.886465109099713	0.60960546
0.886759925614659	0.60925488
0.887054828979822	0.610161195
0.887349823868623	0.60476124
0.887642810924211	0.61685673
0.887790312838054	0.61685673
0.887940110722384	0.603121875
0.88823540817807	0.60743112
0.888530815805443	0.6089925
0.888826342149166	0.610754055
0.889121985620828	0.61110006
0.88941775487336	0.611887815
0.889713654658495	0.612713085
0.8900096930603	0.61496019
0.890305869578945	0.6185124
0.890505108927213	0.619110645
0.890653470411818	0.619110645
0.890898669716763	0.61564017
0.891195305298789	0.615403155
0.891492099520628	0.61557207
0.891789060633667	0.61515675
0.892086193500097	0.61930359
0.892383507284733	0.6112992
0.892600750939412	0.62640549
0.892749729989226	0.62640549
0.89297868284548	0.615495315
0.893276558382152	0.620026725
0.893574636943888	0.618483615
0.893872917085272	0.625431345
0.894171409328626	0.618170595
0.894383576767715	0.635338335
0.894533150413089	0.635338335
0.894769055465557	0.62344695
0.895068218310331	0.628622445
0.895367617546902	0.63682878
0.895667261849983	0.61588359
0.895912982204723	0.65211324
0.896063166302727	0.65211324
0.896267302259255	0.6258273
0.896567710040952	0.62626878
0.896868382829932	0.634281585
0.89716933264621	0.629228265
0.897369187351368	0.638819085
0.89751999374759	0.638819085
0.897772069902379	0.63167895
0.898073873213824	0.644919945
0.898375983934819	0.62399085
0.898620194234975	0.667479465
0.898771642209812	0.667479465
0.898981127677016	0.63668049
0.899284182617278	0.651940545
0.899587574782278	0.6264048
0.899827864832939	0.670210095
0.899979966724908	0.670210095
0.900195365697124	0.63081753
0.900499782529393	0.65202579
0.900804564289589	0.642406125
0.901001051070057	0.662811525
0.901153821922962	0.662811525
0.901415232114372	0.650527095
0.901721139733154	0.635750835
0.901992874298631	0.693991275
0.902146219183705	0.693991275
0.90233414598815	0.636507
0.902641256274996	0.66065001
0.902948785713273	0.680686485
0.903113637770219	0.6415305
0.903267738869986	0.6415305
0.903565152731359	0.673392075
0.903873998718698	0.670406925
0.904059793078318	0.656357565
0.904214626269489	0.656357565
0.904493069909335	0.67506876
0.904803311320927	0.67940898
0.904987952246438	0.65956482
0.905143494340965	0.65956482
0.905425264549075	0.66833916
0.905736987018167	0.70298316
0.905900536967136	0.663422625
0.906056794993313	0.663422625
0.906362019500186	0.65446698
0.906642386875889	0.71453595
0.906799260238832	0.71453595
0.906989182681677	0.678081945
0.907303608363096	0.66466671
0.907528188086857	0.702125925
0.907685937291597	0.702125925
0.907934167931914	0.66623988
0.908245708608129	0.713170875
0.908403931251493	0.713170875
0.908567111214205	0.683372265
0.908884510055787	0.67309374
0.909110795423172	0.71847396
0.909270072693525	0.71847396
0.909521209211968	0.66446814
0.909808401861796	0.725952165
0.909968296441316	0.725952165
0.910160533511609	0.683557065
0.910481216649684	0.7130946
0.91065766687321	0.70673919
0.910818568832748	0.70673919
0.911124732201838	0.68965212
0.911338979497076	0.736020675
0.911500670716679	0.736020675
0.911771169716268	0.670834185
0.912013226054128	0.74592618
0.91217569547307	0.74592618
0.912420644553421	0.664147875
0.912681023712113	0.752869635
0.9128442729514	0.752869635
0.913073266844311	0.667639965
0.91334291159354	0.75887118
0.91350697874137	0.75887118
0.913729178353501	0.669413655
0.913999416673806	0.7647147
0.914164335430883	0.7647147
0.914388516074133	0.66952224
0.914651032788094	0.77529879
0.914816850944435	0.77529879
0.915051432629404	0.67014243
0.915298226382931	0.78166809
0.915464979151287	0.78166809
0.915718081829154	0.675391035
0.915941458046199	0.77103597
0.916109164751258	0.77103597
0.916388616055556	0.70449432
0.916581145916448	0.73489611
0.916749853314418	0.73489611
0.917048499813907	0.751702605
0.917217636602288	0.751702605
0.917402095771499	0.684063885
0.917680899530708	0.79838454
0.917851220608441	0.79838454
0.918083091643588	0.659623395
0.918310881007687	0.783815775
0.918482308094299	0.783815775
0.918766898636678	0.73442745
0.918938847466838	0.73442745
0.919113013497762	0.689349645
0.919391423816281	0.829398525
0.919564636111805	0.829398525
0.919805595496836	0.66622503
0.920014592017583	0.76699845
0.920188890084236	0.76699845
0.920461073998698	0.817260645
0.920636330674787	0.817260645
0.920853959060832	0.617493375
0.921080469907118	0.7865964
0.921256677405538	0.7865964
0.921521673274965	0.831572955
0.921698902514125	0.831572955
0.921914238983821	0.634360845
0.922138140590081	0.749677695
0.922316477246442	0.749677695
0.922574812954204	0.84635811
0.922754242478304	0.84635811
0.922987257842033	0.728053215
0.923189201181014	0.6372216
0.923369858971756	0.6372216
0.923621982949969	0.825209235
0.923803539042101	0.825209235
0.924052893914935	0.80160759
0.924235301218883	0.80160759
0.924439427105002	0.738133815
0.924664783116039	0.656548815
0.924848700091696	0.656548815
0.925092528980588	0.806419875
0.925277407038405	0.806419875
0.925518726370449	0.780565785
0.92570454067577	0.780565785
0.925918097716213	0.781232985
0.926129849941069	0.684752655
0.926317318775271	0.684752655
0.926553655951768	0.720513585
0.92674197258627	0.720513585
0.926976111564183	0.824453025
0.92716570354566	0.824453025
0.927397526739668	0.755911155
0.927588052314276	0.755911155
0.927807703232914	0.756395535
0.928009144512795	0.734691765
0.928201576012422	0.734691765
0.928429157218556	0.735386055
0.928622537408064	0.735386055
0.92884822355573	0.74215326
0.929042657843364	0.74215326
0.929266416922667	0.76241118
0.92946214862655	0.76241118
0.929683802700244	0.771680175
0.929880856842615	0.771680175
0.930100781263184	0.758390175
0.930298889869461	0.758390175
0.930517038798164	0.73938804
0.930716266015467	0.73938804
0.93093276157739	0.732352725
0.931133164728497	0.732352725
0.931341736223664	0.752866215
0.931549660680054	0.775521945
0.931752566896395	0.775521945
0.931965819554734	0.745530735
0.932170009844555	0.745530735
0.932381733410255	0.72606723
0.932587111395069	0.72606723
0.93279749455782	0.740533155
0.933004064357168	0.740533155
0.933213162527956	0.75207963
0.93342196354088	0.726978645
0.933628824374891	0.726978645
0.933838906745548	0.74771271
0.934044550497585	0.74771271
0.934255972730562	0.73451466
0.934460427401951	0.73451466
0.934673306542052	0.74491824
0.934876526067143	0.74491824
0.935087454264463	0.73481427
0.935292923215832	0.71708565
0.935493689488917	0.71708565
0.935709702648404	0.758940705
0.935909292387233	0.758940705
0.936126957911679	0.73671804
0.936325540469871	0.73671804
0.936544796352059	0.72202296
0.936742227122946	0.72202296
0.936963233694795	0.745628925
0.937159392649943	0.745628925
0.937382391941551	0.712311015
0.937577297653547	0.712311015
0.937802345147601	0.72317937
0.937996024381291	0.72317937
0.938222770137071	0.72913461
0.938415649307671	0.72913461
0.938629033108033	0.69158451
0.938836281852198	0.739078965
0.939027310960816	0.739078965
0.939258054698583	0.74231487
0.939448268526917	0.74231487
0.93968097799365	0.7097658
0.939869976580042	0.7097658
0.940105140635889	0.68920068
0.940293025542726	0.68920068
0.940524798236248	0.689970285
0.940717403061362	0.724738455
0.940903886777747	0.724738455
0.941143375760402	0.76534398
0.941329102042297	0.76534398
0.941570880941464	0.637498335
0.941755493533505	0.637498335
0.941999585466701	0.717481035
0.942183562156084	0.717481035
0.94237696680494	0.66453453
0.942613510162462	0.772380285
0.942796173734438	0.772380285
0.943045356529249	0.647356455
0.94322689965089	0.647356455
0.943469409580655	0.653157705
0.943659642127572	0.76917543
0.943839920607114	0.76917543
0.944094765643292	0.62986485
0.944274280484019	0.62986485
0.944531638342181	0.702437715
0.944710478938255	0.702437715
0.944906057707301	0.668833815
0.945149211477862	0.684014085
0.945327027520717	0.684014085
0.945590219766292	0.6830181
0.94576707450992	0.6830181
0.945969646939381	0.66460152
0.946210302768619	0.66953526
0.946385832635513	0.66953526
0.946655607117618	0.655329285
0.946830673199843	0.655329285
0.947022221901152	0.69329256
0.947278684283268	0.657426435
0.947452553217697	0.657426435
0.947718094702837	0.59449221
0.947902565309839	0.73608492
0.948075465235389	0.73608492
0.948355978683734	0.63059052
0.948528343755292	0.63059052
0.948753837854267	0.627185145
0.948984313056927	0.684566055
0.949155526072154	0.684566055
0.949439127321985	0.58177887
0.94961428857083	0.70728699
0.949784607499896	0.70728699
0.950076884105399	0.613244775
0.950246664924432	0.613244775
0.950459761298666	0.63411141
0.950712553726827	0.657686445
0.950881375157435	0.657686445
0.951135485449593	0.5804265
0.951350722573218	0.692564505
0.951518654729485	0.692564505
0.951807673301996	0.548312835
0.951991655400704	0.696968805
0.952158789397229	0.696968805
0.952468999208622	0.561800295
0.952635759865143	0.561800295
0.952809669041495	0.66079311
0.953117428018652	0.5807508
0.953283362961631	0.5807508
0.953473598580685	0.63494229
0.953769494337973	0.589615455
0.95393464785451	0.589615455
0.954134454075214	0.619639395
0.954425515007963	0.589068615
0.954589931198652	0.589068615
0.954792361721329	0.609490695
0.955085811117392	0.585059535
0.955249520224057	0.585059535
0.955447436783685	0.606553485
0.955750721804169	0.57792462
0.955913764414271	0.57792462
0.956099785386741	0.613087455
0.956420614407034	0.543284895
0.95658303226356	0.543284895
0.956749517116399	0.64934859
0.957073383091571	0.491220945
0.957257862333862	0.67325478
0.957419250247613	0.67325478
0.957719364830772	0.505668105
0.957938539525011	0.62333604
0.958099290828137	0.62333604


==> tikz/advection_long_curvature_N1024-2.tsv <==
0.958099290828137	0.62333604
0.958362956327123	0.536837625
0.958625354643855	0.59003475
0.958785578940533	0.59003475
0.959004252955634	0.553592205
0.959318776432532	0.530312295
0.959478533886534	0.530312295
0.959643374125616	0.62621037
0.959962088338622	0.49361376
0.960179108813904	0.609238125
0.960337941477781	0.609238125
0.960598028601832	0.51067503
0.960887166800255	0.551388435
0.961045597675205	0.551388435
0.961231989906295	0.578065905
0.961548212240335	0.49108455
0.961761947901616	0.607764525
0.961919547974447	0.607764525
0.962179280796797	0.501702855
0.96248708659991	0.51689301
0.962644376962197	0.51689301
0.962808552245318	0.585768
0.963122489103793	0.480794505
0.96337935897257	0.561619335
0.963535910098716	0.561619335
0.963749137071044	0.53732664
0.964061811464911	0.487747185
0.964281269989239	0.57191652
0.96443714214372	0.57191652
0.96468596404758	0.496625925
0.964997449437216	0.46900785
0.965193782211323	0.585867135
0.965349057734411	0.585867135
0.96561928366276	0.487474005
0.965929631783111	0.47772261
0.966118103089983	0.58671354
0.966272824302092	0.58671354
0.966549234843411	0.468265515
0.966858503412017	0.46346802
0.967055642653598	0.56106612
0.967209827505293	0.56106612
0.967476028671719	0.468061725
0.967784288190793	0.482419725
0.968007604754038	0.552893325
0.968161301190219	0.552893325
0.968399815874923	0.48322293
0.968707094562135	0.459957795
0.968975785743894	0.501369285
0.969129109356146	0.501369285
0.969320756478964	0.505132905
0.969627122213491	0.45615159
0.969933215993259	0.461298015
0.970115070086157	0.569252205
0.970267686420552	0.569252205
0.970544514057563	0.44399745
0.97084973978747	0.448947405
0.971121368583399	0.47918046
0.971273692037259	0.47918046
0.971459413383048	0.498454185
0.971763837226545	0.43780716
0.972068022410874	0.473393025
0.972302761408398	0.52073295
0.972454470342162	0.52073295
0.972675610713453	0.4759818
0.972979016271666	0.42457128
0.973282203502266	0.43274394
0.973509849125496	0.48803553
0.973661052126715	0.48803553
0.973887898107237	0.46609362
0.974190392116226	0.44896287
0.974492668550146	0.46843179
0.974746297377253	0.484315635
0.974897125081996	0.484315635
0.975096548833642	0.466306305
0.975398157428867	0.39054006
0.975699587589505	0.4253676
0.976000829269886	0.40829898
0.97616809851232	0.56628267
0.976318293312426	0.56628267
0.976602698033727	0.43718913
0.976903321282412	0.44600709
0.977203759757367	0.42913344
0.977480995840973	0.419099475
0.97763095373903	0.419099475
0.977804102649456	0.471172305
0.978103998539814	0.363963255
0.978403753378238	0.466218645
0.978703323830295	0.47104584
0.978993751111308	0.436631115
0.979143293330031	0.436631115
0.97930193892511	0.528958845
0.979600971521605	0.34222002
0.97989987722501	0.372138075
0.980198649325096	0.40648629
0.980497278088942	0.417351975
0.980718864667189	0.52021968
0.980867641807285	0.52021968
0.981094073366236	0.49679496
0.981392215263491	0.38767836
0.981690230948771	0.38875296
0.981988124854093	0.357196215
0.982285902953772	0.37803576
0.982524466418374	0.46188633
0.982672805543971	0.46188633
0.982881083463243	0.520277325
0.98317845078237	0.400855665
0.98347569879401	0.408455475
0.983772829499751	0.422169765
0.984069841671034	0.36862065
0.984366755562889	0.368492325
0.98458932058443	0.423733275
0.984737059572716	0.423733275
0.984960266428803	0.49148181
0.985256838395416	0.399559695
0.985553312603426	0.397414965
0.985849685489227	0.40784304
0.986145959484624	0.41598147
0.986442135643607	0.388839525
0.986738224768555	0.389517585
0.986965362855745	0.394211205
0.987112923593226	0.394211205
0.987330133906652	0.45447732
0.987625947125412	0.40138431
0.987921679474827	0.39378717
0.988217328248475	0.401866845
0.988512896891597	0.404300235
0.98880838745674	0.40330728
0.989103804706945	0.410071815
0.989399143877937	0.387160215
0.989694414176776	0.397397085
0.989918063667252	0.38509068
0.990065290734071	0.38509068
0.990284755747267	0.421436475
0.990579824024577	0.39765522
0.990874829505069	0.39155157
0.991169775358283	0.390623325
0.99146466673798	0.400244535
0.991759498021419	0.400118355
0.992054274231781	0.39529386
0.992348998403574	0.39448626
0.99264367529152	0.39387924
0.992938301034391	0.39345771
0.993232880763224	0.394310145
0.99352741606677	0.3989061
0.993821911751815	0.38826234
0.994116364722728	0.38690208
0.994303008708059	0.395755605
0.994449799016925	0.395755605
0.994705158968535	0.389976165
0.994999506493894	0.39372501
0.995293818649744	0.390590175
0.995588100484305	0.393473715
0.995882353684426	0.3887631
0.9961765835058	0.39185898
0.996470785727823	0.388309485
0.996764965443358	0.391446885
0.997059124371834	0.392544795
0.99735326728938	0.388836585
0.997647390437645	0.39017523
0.997941498521465	0.39365538
0.998235593402595	0.39145581
0.998529680018263	0.389034285
0.998823754407769	0.388245975
0.999117821395471	0.38771532
0.999411882914395	0.38886156
0.999705943830675	0.389557095
1	0.390541125


==> tikz/advection_long_curvature_N1024-3.tsv <==
0	0.39006297
0.000294048108234342	0.390137115
0.000588103195967841	0.390232575
0.000882161137491318	0.39035394
0.0011762268398934	0.39049872
0.00147030224191877	0.39065919
0.00176439221482925	0.390831165
0.00205849269104942	0.39101982
0.00235260859180359	0.39123201
0.0026467417539643	0.391465755
0.00294089724432295	0.39171633
0.00323507087915411	0.39198429
0.00352926767405985	0.39227163
0.00382348944896844	0.392578845
0.00411774134477911	0.392903655
0.00441201904293192	0.393245655
0.00470632784127158	0.393607575
0.00500066942256167	0.393987735
0.00522662664708924	0.394385565
0.00537381201598051	0.394385565
0.00558946250970129	0.394806465
0.00588391491329933	0.3952425
0.00617840815852209	0.395699175
0.0064729472005004	0.396173805
0.00676752833830799	0.39666813
0.00706215636713147	0.3971838
0.00735683364288583	0.39771945
0.00765156495686093	0.398270205
0.00794634648896899	0.39883365
0.00824118345364744	0.39941514
0.00853607762708327	0.400024515
0.00883103470695462	0.400660275
0.00912605023524446	0.401300145
0.00942112971811069	0.401974035
0.00960606492680282	0.40263867
0.00975375065301257	0.40263867
0.0100114923540353	0.403353345
0.0103067769822882	0.40407186
0.0106021339950954	0.40481007
0.010897566307363	0.40556823
0.0111930787027208	0.406346625
0.0114886675655044	0.40714665
0.0117843382906001	0.40796355
0.0120800932989674	0.408778695
0.0123759380265241	0.40965627
0.012553460402459	0.410505285
0.0127015650585372	0.410505285
0.0129678906882274	0.411423225
0.0132640067724603	0.41233713
0.0135602218236131	0.413271225
0.0138565327569875	0.414222285
0.0141529447419284	0.415182765
0.0144494607321952	0.41614746
0.0147460863169682	0.417142755
0.0149246118699379	0.41819256
0.0150731213527958	0.41819256
0.0153396608070698	0.41926851
0.01563661824156	0.42032427
0.0159336954589886	0.42140226
0.0162308891969172	0.42249534
0.0165282056013013	0.42357447
0.0168256474309569	0.424786125
0.0169843770341157	0.42591462
0.0171333693537953	0.42591462
0.0174209207445791	0.427127205
0.0177187556229557	0.428318775
0.0180167266945997	0.429513525
0.018314840772405	0.43071171
0.0186130938157825	0.432031005
0.0187851762493845	0.43327251
0.0189345516532014	0.43327251
0.0192100421381782	0.43461879
0.0195087456471795	0.435905445
0.0198076009835711	0.43725213
0.0201066146744616	0.43852593
0.0203560326905715	0.439965855
0.0205055939969322	0.439965855
0.0207051341496332	0.441362625
0.0210046430394292	0.44275923
0.0213043238227164	0.444202155
0.0216041796758716	0.44554647
0.0218644808668476	0.447125685
0.0220144471422814	0.447125685
0.0222044337266365	0.44861565
0.0225048365272307	0.45008439
0.0228054292279235	0.4516179
0.0231062168409898	0.45310734
0.0233230333576704	0.4546638
0.0234735981323656	0.4546638
0.0237083826725991	0.456338145
0.0240097711922379	0.45791802
0.0243113708164451	0.459400665
0.0245903218173715	0.46115556
0.0247411377839479	0.46115556
0.024915206235767	0.46280817
0.0252174539550929	0.46445946
0.0255199289967491	0.466006335
0.0258226298368473	0.46793187
0.0261257390361509	0.46952415
0.0264287396364761	0.471349485
0.0267321582615672	0.472976715
0.0270255187802091	0.4748814
0.0271772323041153	0.4748814
0.027339736376213	0.476646555
0.0276439093617048	0.478519095
0.0279483449341213	0.480170685
0.0282027139593867	0.482161275
0.0283550624346211	0.482161275
0.028558014660498	0.48398535
0.0288632620025266	0.48586242
0.0291687918960927	0.48774147
0.0293579904971488	0.48962976
0.0295110808937567	0.48962976
0.0297807130341629	0.49171341
0.030087117087134	0.49340301
0.030340704083639	0.49557252
0.0304940690038429	0.49557252
0.0307008401183776	0.49750383
0.0310081690092357	0.499379295
0.0313055412814247	0.50157495
0.0314592609741504	0.50157495
0.0316237932510617	0.50344137
0.0319320998458947	0.50553303
0.0322407413537826	0.507675075
0.032408339731008	0.50953869
0.0325630988194295	0.50953869
0.0328590698948624	0.51176295
0.0331687632641957	0.51391536
0.0333430147495778	0.51580926
0.0334982965182535	0.51580926
0.0337892495327117	0.51802494
0.0341000537957282	0.52029825
0.034264765305548	0.5222796
0.0344206452785709	0.5222796
0.0347228217309006	0.524361765
0.0350188715163407	0.52673247
0.0351747908363625	0.52673247
0.0353471800795776	0.52891131
0.0356599757644417	0.530874405
0.035917581753373	0.53318574
0.036074233312165	0.53318574
0.0362868316865817	0.535529715
0.0366009114148823	0.537677925
0.036806776191139	0.539835255
0.0369642300172042	0.539835255
0.0372304087144497	0.542087325
0.03752970605523	0.5443845
0.0376873717371154	0.5443845
0.0378617472672272	0.546681675
0.0381781304781407	0.548858715
0.0384015056488121	0.551120415
0.0385601023581343	0.551120415
0.0388123613462695	0.553405725
0.0391074590753883	0.555722895
0.0392663682106097	0.555722895
0.0394486120825923	0.55802961
0.0397675182694178	0.560294955
0.0399649227727975	0.562583535
0.0401248926590832	0.562583535
0.0404069441757518	0.56487036
0.0406563528970935	0.567197145
0.0408167379799783	0.567197145
0.0410485805856245	0.569455965
0.0413412001930272	0.57182181
0.0415020478609524	0.57182181
0.0416925167786801	0.574078575
0.04201537060021	0.57643869
0.0421812316982436	0.578694195
0.0423433204668787	0.578694195
0.042662920074982	0.581044155
0.0428546427459587	0.58330062
0.0430172954279013	0.58330062
0.0433129929183698	0.58564086
0.043522769257196	0.58789425
0.0436860312810071	0.58789425
0.0439656833605302	0.59021181
0.0441859766111988	0.59247291
0.0443498923066265	0.59247291
0.0446210975187987	0.594774465
0.0448446157399674	0.59703744
0.0450092322822944	0.59703744
0.0452793329380409	0.59932638
0.0454990230743371	0.601546875
0.0456643852245094	0.601546875
0.0459405070337672	0.603840735
0.0461495235777971	0.60599778
0.046315674980558	0.60599778
0.0466047276637127	0.608324085
0.0467964253134247	0.61038903
0.0469634126519086	0.61038903
0.0472721172784415	0.612770595
0.0474400253256445	0.614710815
0.0476078915132944	0.614710815
0.0479125780812334	0.617144205
0.0480805444110149	0.617144205
0.0482794234330953	0.619013325
0.0485493939134049	0.62139309
0.0487183217112954	0.62139309
0.0489552926525912	0.623332695
0.0491836937168977	0.625427355
0.0493536281013791	0.625427355
0.0496347912144222	0.62764284
0.0498157414039443	0.629387115
0.0499867251884164	0.629387115
0.0502744896832409	0.631771635
0.0504457019361182	0.631771635
0.0506611648226961	0.633453
0.0509015450343545	0.63549774
0.0510738888540334	0.63549774
0.051350385145173	0.63762234
0.0515270418744344	0.63915405
0.0517005583495714	0.63915405
0.0519772554418875	0.64139148
0.0521510958819129	0.64139148
0.0523920904300686	0.643094115
0.0525989514387606	0.644670345
0.052774051247538	0.644670345
0.053044174592083	0.646936815
0.0532196564936739	0.646936815
0.0534437497212554	0.648356115
0.0536627946374696	0.649760205
0.0538396152161741	0.649760205
0.0541035547820864	0.652002015
0.0542808203012618	0.652002015
0.0545059943899091	0.65344935
0.0547197875055347	0.654530175
0.0548984719579889	0.654530175
0.0551565935535154	0.65646501
0.0553357829154737	0.65646501
0.0555794886617808	0.65818551
0.0557710970578147	0.659257935
0.055951790880828	0.659257935
0.0562044393149653	0.66043944
0.0563856994118623	0.66043944
0.0566359681635692	0.66212847
0.0568178203193963	0.66212847
0.0570295675358051	0.66347322
0.0572482005648328	0.664469055
0.0574316810193022	0.664469055
0.057676930504231	0.66553632
0.0578610644420394	0.66553632
0.0581041187865855	0.66681468
0.0582889334434923	0.66681468
0.0585027840699772	0.667940025
0.0587153374533752	0.66885108
0.0589019015974643	0.66885108
0.0591403606087889	0.669652245
0.0593276677465222	0.669652245
0.0595640981295371	0.670532535
0.0597521763202355	0.670532535
0.0599866242032582	0.671399895
0.0601754991999886	0.671399895
0.0603799810117661	0.67216284
0.0605976916547513	0.67278627
0.0607884805890247	0.67278627
0.0610188360598639	0.67333965
0.0612104888304696	0.67333965
0.0614390153989501	0.67384188
0.0616315595960698	0.67384188
0.0618583004727085	0.67427418
0.0620517599374085	0.67427418
0.0622767561083618	0.674633085
0.0624711612810451	0.674633085
0.0626909427618621	0.67492101
0.0628898274222687	0.67512963
0.0630863562952675	0.67512963
0.0633078249125606	0.675247905
0.0635053673517783	0.675247905
0.063725228577566	0.675282285
0.0639238106121224	0.675282285
0.0641421039007453	0.675232425
0.0643417583908577	0.675232425
0.064558520966218	0.67509681
0.0647592721613714	0.67509681
0.064974541010428	0.674873145
0.0651764197326992	0.674873145
0.0653902335519725	0.67455654
0.0655932664486642	0.67455654
0.0658056596351934	0.67414629
0.0660098776855827	0.67414629
0.0662208843524101	0.673648845
0.0664263206600681	0.673648845
0.0666359748087424	0.67307112
0.0668426520506376	0.67307112
0.0670509917065143	0.672386445
0.0672589453971147	0.6719016
0.0674659998596197	0.6719016
0.0676752613784492	0.671073645
0.0678810640731024	0.671073645
0.0680916607300722	0.670153515
0.0682962470013707	0.670153515
0.0685082124845502	0.66915165
0.0687116090349216	0.66915165
0.0689249730927585	0.668073705
0.0691272192474866	0.668073705
0.0693420117198124	0.666918975
0.0695431338777476	0.666918975
0.0697593888401754	0.665687385
0.0699594174964453	0.665687385
0.0701771716710199	0.664380855
0.0703761351267483	0.664380855
0.0705954143125804	0.66300633
0.0707933472282869	0.66300633
0.0710141905043145	0.661569345
0.0712111164313476	0.661569345
0.0714190023235471	0.66004995
0.0716295101388385	0.658468695
0.0718243443658445	0.658468695
0.0720485975418221	0.656813985
0.072242497895235	0.656813985
0.0724684331027629	0.65511345
0.0726614296662175	0.65511345
0.0728890820739196	0.653339745
0.0730812002725462	0.653339745
0.073310607821843	0.6515385
0.0735018748789643	0.6515385
0.0737330695434092	0.649675905
0.0739235148382744	0.649675905
0.0741153741850721	0.647732805
0.0743462102328685	0.645716835
0.0745348241175312	0.645716835
0.0747700043563455	0.643629375
0.0749578640690975	0.643629375
0.0751949615951709	0.641615985
0.0753820876064531	0.641615985
0.0756183783816606	0.6395106
0.0758075652324708	0.637350285
0.0759929934835232	0.637350285
0.076234405375096	0.635015085
0.0764191639589346	0.635015085
0.0766626307013974	0.632766855
0.0768467443995178	0.632766855
0.0770923059755198	0.63058482
0.077275801894399	0.63058482
0.0774629360350026	0.62823537
0.0777064609559109	0.62568294
0.0778884186802482	0.62568294
0.0781387376602349	0.62340681
0.0783201372650234	0.62340681
0.0785529852650536	0.620981655
0.0787535809994903	0.618550635
0.0789335295716154	0.618550635
0.0791888626165455	0.6157794
0.0793683071028865	0.6157794
0.0796259877128005	0.61352097
0.0798049546473102	0.61352097
0.0799885450599954	0.6110133
0.0802436402808536	0.607999665
0.0804212701143476	0.607999665
0.0806843436463321	0.605770395
0.0808615521550742	0.605770395
0.0810527508363924	0.603205965
0.0813040445590647	0.600116235
0.0814799981576089	0.600116235
0.0817487435547491	0.59780145
0.0819243272189638	0.59780145
0.0821070039864905	0.59510136
0.0823710736918078	0.592147065
0.0825454768284179	0.592147065
0.0828046073591967	0.58969209
0.0829943060984634	0.586703355
0.083167573242864	0.586703355
0.0834457337499753	0.584055735
0.0836187189436247	0.584055735
0.083843576055492	0.581502225
0.0840725231428503	0.578225475
0.0842444442430555	0.578225475
0.0845290634374513	0.575878365
0.0847007548327081	0.575878365
0.0848741054704578	0.572837565
0.085160016533725	0.570030855
0.0853307183280422	0.570030855
0.0855566707978109	0.567462495
0.0857927642843174	0.56417208
0.0859625176609522	0.56417208
0.086235842292538	0.561868635
0.0864275056989048	0.55856856
0.0865963551100257	0.55856856
0.0868957608557469	0.556098465
0.0870644832619269	0.556098465
0.0872485178996637	0.55307022
0.0875360287725859	0.550215975
0.0877039140145011	0.550215975
0.0879197557553169	0.547518945
0.0881788738136349	0.544350525
0.0883459613397385	0.544350525
0.0885880338808603	0.541951965
0.088824520299318	0.538585155
0.0889908477821875	0.538585155
0.0892534589827468	0.53634672
0.0894731818098956	0.532869885
0.0896387892781676	0.532869885
0.0899161431334	0.53066553
0.0901250889207509	0.527168025
0.0902900134263903	0.527168025
0.0905761812265911	0.52497459
0.0907804723333876	0.52152228
0.0909447532842313	0.52152228
0.091233678027714	0.51936255
0.0914395680244747	0.515928285
0.0916032431852866	0.515928285
0.0918887212922593	0.513789345
0.0921026200965867	0.51029373
0.0922657229475729	0.51029373
0.0925414035796663	0.508165305
0.0927698741981533	0.504699255
0.0929324419849736	0.504699255
0.093191808553527	0.50252904
0.0934415854722175	0.499309215
0.0936036551559228	0.499309215
0.0938400210930673	0.496887795
0.094118016425334	0.49400703
0.0942796219319272	0.49400703
0.094486117150892	0.491220915
0.0947994333654404	0.48887109
0.0949606101137914	0.48887109
0.0951301756204002	0.485617695
0.0954514596256194	0.48340704
0.0956470098590865	0.480134085
0.0958071906915357	0.480134085
0.0960925900572505	0.478075755
0.096339048062857	0.474992535
0.0964988796355885	0.474992535
0.0967318544722489	0.47260254
0.0970369949917028	0.46997949
0.0971965120708604	0.46997949
0.0973693215498396	0.467146035
0.0976873971373461	0.46493388
0.0979005826761479	0.461737425
0.0980592463168232	0.461737425
0.0983222767536893	0.45957618
0.0986112978729588	0.4569063
0.0987697222369988	0.4569063
0.0989555125386521	0.454290075
0.0992715270554934	0.4521612
0.0994873753890962	0.449121945
0.0996450454590162	0.449121945
0.0999023942917229	0.446993805
0.100212479424646	0.444453675
0.100369986442868	0.444453675
0.100531748449694	0.441672945
0.100845872999362	0.43956042
0.101103059723968	0.436861845
0.101259904361188	0.436861845
0.101473058219465	0.434551785
0.101786126909505	0.43244697
0.102001304902256	0.42956328
0.102157540698962	0.42956328
0.102411248912005	0.427585035
0.10272331194325	0.42531843
0.102907879836482	0.42242265
0.103063559181462	0.42242265
0.103346469803907	0.420494355
0.103657581593477	0.418197465
0.103823484383788	0.41560569
0.103978661046681	0.41560569
0.104278876680506	0.41371695
0.104589076520369	0.411511035
0.1047488654642	0.408964845
0.104903585173494	0.408964845
0.105208603081522	0.407027115
0.105517939257194	0.404833425
0.105684808193891	0.402204735
0.1058391257164	0.402204735
0.106135780012618	0.400364565
0.10644429368176	0.39837018
0.106632146490981	0.39580164
0.106786110494248	0.39580164
0.107060528558662	0.39410304
0.107368263320261	0.392192475
0.107591771142319	0.3896937
0.107745433887297	0.3896937
0.10798297343728	0.387836835
0.108289959415997	0.385787115
0.108564637149857	0.383658825
0.108718050323997	0.383658825
0.10890322075474	0.38149236
0.109209498135602	0.37971483
0.109515549054209	0.377991945
0.10970517035007	0.375604125
0.109857941775604	0.375604125
0.110126980001455	0.3740508
0.110432365950241	0.37213965
0.110707978215574	0.37015485
0.110860610489557	0.37015485
0.111042501818165	0.36805011
0.111347254957997	0.36631062
0.111651804907224	0.364516965
0.111880484765065	0.36245397
0.112032609852348	0.36245397
0.11226030793757	0.360907725
0.112564264750876	0.359158155
0.112868031022682	0.357676305
0.113071130375764	0.355394535
0.113222823221687	0.355394535
0.1134750034844	0.353877105
0.113778213123982	0.352066425
0.114081244341003	0.350531535
0.114281976635219	0.34833582
0.114433308080449	0.34833582
0.114686782661389	0.34699107
0.114989292221518	0.3454071
0.115291634253406	0.34406079
0.115515306659365	0.34210716
0.115666348364582	0.34210716
0.115895826550281	0.34062528
0.116197679049358	0.339026925
0.116499374470613	0.33747099
0.116773680266384	0.33578487
0.116924510804277	0.33578487
0.117102305240912	0.3340008
0.117403541926701	0.332715465
0.117704630898515	0.331283745
0.118005574918178	0.33011496
0.118211057919994	0.328253355
0.118361384465635	0.328253355
0.118607037573954	0.32701722
0.118907557346394	0.325532595
0.119207941674989	0.32410113
0.119508194286744	0.32275725
0.119679790929731	0.32081988
0.119829711649491	0.32081988
0.1201082989042	0.319785045
0.120408158297082	0.318447345
0.120707894457161	0.31729134
0.121007504554992	0.31621692
0.121184844499688	0.31444038
0.121334466782442	0.31444038
0.121606359044986	0.31341114
0.121905611201749	0.31202205
0.122204744193444	0.310721655
0.122503763351733	0.30955482
0.122732125804456	0.307962375
0.122881563440401	0.307962375
0.123101468225383	0.306830475
0.123400155013188	0.30582438
0.123698735073912	0.304727865
0.123997209621142	0.30374106
0.124295583347947	0.302750355
0.124478325025948	0.3010236
0.124627357507066	0.3010236
0.124892020901797	0.300094515
0.125190090485864	0.298873335
0.125488066477634	0.297709005
0.125785944084314	0.296713215
0.126083727903849	0.295833555
0.126283884308135	0.29449218
0.126432665535811	0.29449218
0.126679023182933	0.293722095
0.126976534320591	0.29282532
0.127273958025669	0.291786255
0.127571295843316	0.290783535
0.127868551398844	0.28977657
0.128162331131303	0.28872255
0.128311026066023	0.28872255
0.128462808342654	0.287200515
0.128759815194806	0.28664391
0.129056745822385	0.285781695
0.129353596145896	0.284987265
0.129650369776569	0.284321895
0.129947068164869	0.28360533
0.13024369612636	0.282817965
0.130431132782822	0.281175465
0.130579328267235	0.281175465
0.130836729204247	0.280476645
0.131133140050204	0.279786045
0.131429485666547	0.27884259
0.131725760695997	0.278001075
0.132021969851135	0.27735144
0.132318113751413	0.27686451
0.132614196728326	0.276489435
0.132822874530182	0.275190645
0.132970847083037	0.275190645
0.133206170313256	0.274247565
0.133502066112964	0.273775875
0.133797905543935	0.27303759
0.134093684230706	0.27227577
0.134389406104481	0.27155862
0.134685072104198	0.27086781
0.134980686473887	0.27023445
0.135276244456901	0.26980164
0.135538403152855	0.269378475
0.135686214580775	0.269378475
0.135867203697928	0.268414935
0.136162610020806	0.26794209
0.136457964200955	0.267303255
0.136753270135668	0.266692215
0.137048528725482	0.26613735
0.137343743870507	0.265584645
0.137638910998243	0.26504058
0.137934033988786	0.26451876
0.138229113471652	0.26399805
0.138524153833173	0.26350686
0.138819149943291	0.26317311
0.138978548624169	0.262587465
0.139125914434556	0.262587465
0.139409021983718	0.26213823
0.139703902805202	0.26169021
0.139998743300982	0.26124282
0.140293547110751	0.26082597
0.140588315308718	0.26042238
0.14088305175249	0.26002044
0.141177751488422	0.25961781
0.141472418169123	0.259230225
0.141767053029652	0.25887042
0.1420616597245	0.258532545
0.142356233267974	0.25820232
0.142650777500335	0.25787547
0.142945293256757	0.25755579
0.143239784544169	0.257272695
0.143436608904873	0.25699113
0.143583794122787	0.25699113
0.143828681886513	0.256701045
0.144123092545167	0.25644108
0.144417482189273	0.25618644
0.144711845480246	0.2559444
0.145006186387046	0.25571475
0.145300505856241	0.25549878
0.145594807453548	0.2552943
0.145889086108989	0.255102255
0.146183345763059	0.25492239
0.146477587223175	0.254754885
0.146771814201305	0.25459986
0.147066021596537	0.254457165
0.147360213225933	0.25432611
0.147654389987327	0.25420635
0.147948555518952	0.254097825
0.148242704779079	0.2540007
0.148536841501011	0.25391538
0.148830966493179	0.253842315
0.149125083639383	0.253781655
0.149419187657643	0.253733385
0.149713282421979	0.253697415
0.150007368731215	0.25367337
0.150301450349884	0.253660695
0.150595522105564	0.25365927
0.150889587807966	0.253669665
0.151183648226013	0.253692855
0.15147770720484	0.253729575
0.151771759521725	0.25377984
0.152065808971555	0.253842975
0.152359856373701	0.25391781
0.152653905538405	0.254003475
0.152947951242532	0.254099865
0.153241997306296	0.254207475
0.15353604452918	0.254326635
0.153830096721395	0.25445682
0.154124148699417	0.2545974
0.154418204268716	0.254749455
0.154712264208751	0.254915685
0.155006332398709	0.25509813
0.155300403556666	0.25529526
0.15559448162635	0.25550283
0.155888567287733	0.25571826
0.156182664514178	0.255943695
0.15647676799406	0.25618395
0.156770881611313	0.25644177
0.157065006184572	0.256715625
0.157359145617252	0.25700184
0.157653294637844	0.257297115
0.15794745715963	0.257599485
0.158241634010908	0.25790925
0.158535829029395	0.258229905
0.158830037024062	0.25856637
0.159124262042516	0.258921255
0.159418504712471	0.259293675
0.159712768985593	0.2596803
0.160007049802132	0.26007705
0.160301351018519	0.26048214
0.160595673482179	0.260897505
0.160890021048331	0.261326265
0.16118438854807	0.26176815
0.161478780127995	0.26222349
0.161773196504214	0.262691325
0.162015858283058	0.263174985
0.162163049828999	0.263174985
0.162362110625981	0.26367246
0.162656607029562	0.264180675
0.162951132013428	0.26470548
0.163245689459748	0.26524398
0.163540274232917	0.26579529
0.163834890589143	0.266357655
0.164129539232243	0.26693133
0.164424224052369	0.26751849
0.164718940331715	0.2681205
0.16501369198077	0.26873661
0.165308479691641	0.26936577
0.165603308018546	0.27000627
0.165898171433217	0.27066816
0.166193074302078	0.27132798
0.166451437239182	0.272027625
0.166598855978155	0.272027625
0.166783005180306	0.27272232
0.167078032453289	0.27343143
0.167373103141052	0.27415839
0.167668218690297	0.27490026
0.167963382794647	0.275654745
0.168258590665986	0.27642348
0.1685538465309	0.277206345
0.168849151632112	0.27800202
0.169144509942644	0.278818725
0.16943991673066	0.279619455
0.169722056549527	0.28049589
0.169869691753484	0.28049589
0.170030888759996	0.281340915
0.170326459793905	0.282214995
0.170622083883049	0.283101015
0.170917765027997	0.284000085
0.17121350519866	0.284911575
0.171509307770573	0.285841395
0.171805168770658	0.286779495
0.172101092239285	0.28771548
0.172397078878701	0.288746775
0.172563621385314	0.289706295
0.172711768331268	0.289706295
0.17298925242069	0.29074194
0.173285438750664	0.29175537
0.173581693548208	0.292784235
0.173878022357757	0.29383638
0.174174419557045	0.29489289
0.174470890373616	0.295950075
0.174767435537888	0.29711718
0.174933989762427	0.29819478
0.175082427384337	0.29819478
0.175360759611284	0.299362845
0.175657538131942	0.300501615
0.175954397133482	0.30166719
0.176251341587612	0.30282549
0.176548366704747	0.304015155
0.176845477070671	0.305268735
0.177032903616438	0.3064659
0.177181592685374	0.3064659
0.177439963994887	0.30776559
0.17773734034978	0.30900612
0.178034809000184	0.31028256
0.178332370723936	0.31159782
0.1786300311244	0.312833175
0.178890753490288	0.31427046
0.179039584286762	0.31427046
0.179225639644703	0.3156006
0.179523594170896	0.316962825
0.179821654407537	0.318336135
0.180119816217754	0.319752345
0.180418083888704	0.321078735
0.180675673507198	0.322635105
0.18082482114971	0.322635105
0.181014949763094	0.324079365
0.1813135486623	0.32556711
0.181612261923683	0.327012885
0.181911091468737	0.328518135
0.182210042198213	0.330066465
0.182401593607484	0.331589235
0.18255122652207	0.331589235
0.182808301442165	0.333219825
0.183107617939158	0.334749735
0.183407064143603	0.336398895
0.183706636182569	0.33795366
0.183928910947883	0.33962742
0.184078802169024	0.33962742
0.184306178493044	0.34133694
0.184606155852453	0.342947175
0.184906269239019	0.34468014
0.18520652377434	0.346341435
0.185414396545082	0.348091905
0.185564670228686	0.348091905
0.185807469340605	0.34995021
0.186108163041404	0.351632355
0.186409008052025	0.353354145
0.186710006016947	0.355331985
0.186864110003801	0.35704491
0.187014882492957	0.35704491
0.187312480914323	0.358940535
0.18761395887558	0.36085239
0.187915601831199	0.362660025
0.188131583974414	0.36459726
0.188282555486897	0.36459726
0.188519398880913	0.366611985
0.188821555576765	0.368548845
0.189123889204375	0.370329375
0.189371221556464	0.37246509
0.189522478104285	0.37246509
0.189729104012332	0.374481705
0.190031988787726	0.376547745
0.190335063723758	0.37841976
0.190586030527234	0.38066838
0.190737661746152	0.38066838
0.190941799288647	0.382725375
0.191245464558297	0.384885915
0.191549333093813	0.386859195
0.191778683369745	0.38913624
0.19193077157579	0.38913624
0.192157699557338	0.3912954
0.19246220251755	0.393471735
0.192766922454115	0.395696955
0.192951571039662	0.397915545
0.193104199307814	0.397915545
0.193377039166733	0.400272765
0.193682439752542	0.40229088
0.193953855529074	0.40485273
0.194106636001808	0.40485273
0.194293950782117	0.407026485
0.194600068593028	0.4094427
0.194906432044178	0.411741195
0.195092268752827	0.414082785
0.195245742087425	0.414082785
0.195519923634201	0.416670855
0.195827056185253	0.41876565
0.196062462253611	0.421468545
0.196216217564011	0.421468545
0.196442123364282	0.42390531
0.19675007022416	0.42611949
0.197018580073677	0.42899766
0.197172675627502	0.42899766
0.197366802899425	0.43129656
0.1976756040209	0.43371849
0.197961699612977	0.43663911
0.198116193990338	0.43663911
0.198294097079062	0.438925125
0.198603800845031	0.441426915
0.198892830167144	0.444452985
0.199047780640742	0.444452985
0.199224148651604	0.446832765
0.199534806007958	0.449248905
0.199812917318961	0.45234
0.199968385426722	0.45234
0.200157109427859	0.45494064
0.200468775040204	0.457313745
0.200722846135368	0.46031058
0.200878893065233	0.46031058
0.201093148448911	0.463177035
0.20140587334437	0.46571961
0.201623453125714	0.46841826
0.201780135786629	0.46841826
0.202032435225886	0.471377205
0.202346281017253	0.47428803
0.202515522762486	0.47700855
0.202672900663623	0.47700855
0.202975152593046	0.47967717
0.203242048363158	0.482714355
0.203399595687904	0.482714355
0.203605629980002	0.48561111
0.203921492511409	0.4884765
0.204118148644003	0.49132473
0.204276498832129	0.49132473
0.20455450763361	0.49416897
0.204828966960043	0.49723176
0.204987571649849	0.49723176
0.205189286490204	0.500133975
0.205507363713193	0.50311563
0.205691438591786	0.506064555
0.205850961763349	0.506064555
0.206144925819152	0.50899134
0.20638843185074	0.512065935
0.206548299941276	0.512065935
0.206784434240002	0.51495615
0.207079080287103	0.518103975
0.207239327784816	0.518103975
0.207425956048737	0.521023785
0.207747499024146	0.52413195
0.207924335298395	0.5271201
0.208085666021023	0.5271201
0.208392202580698	0.530170635
0.208603642649379	0.53323011
0.208765448905748	0.53323011
0.20903912559297	0.53622318
0.209277664467019	0.539392365
0.20943998412411	0.539392365
0.209688358948022	0.542299065
0.209946706748291	0.54558459
0.210109579278566	0.54558459
0.210339989759076	0.548413485
0.210611066950882	0.55176498
0.210774536283584	0.55176498
0.210994118294006	0.554541315
0.211271038049299	0.55792665
0.211435144283373	0.55792665
0.211650841551518	0.56066226
0.211926903349274	0.564073635
0.212091689605804	0.564073635
0.212310267120415	0.566781855
0.212578935171379	0.57020655
0.212744447632058	0.57020655
0.212972499719899	0.572916195
0.213227407068271	0.576284955
0.213393682777925	0.576284955
0.213637657413239	0.579065085
0.213872580447928	0.582279
0.214039665083198	0.582279
0.214305855912114	0.585220275
0.214514706178788	0.58818186
0.214682644182668	0.58818186
0.214977222974301	0.591365535
0.215154041962011	0.594019725
0.215322875702945	0.594019725
0.215621787652043	0.597433875
0.215790759456917	0.597433875
0.215990507809294	0.59988015
0.216255194461166	0.60327366
0.216425142209447	0.60327366
0.216670384038463	0.605899515
0.216886477727707	0.608781735
0.217057445254746	0.608781735
0.217344650481662	0.611966535
0.217515846133996	0.611966535
0.217697098486082	0.61427073
0.21797115874849	0.61763886
0.218143452335728	0.61763886
0.21838640405272	0.620111265
0.218596171113181	0.622693815
0.218769610266361	0.622693815
0.219046095276318	0.62596143
0.219219851986114	0.62596143
0.219428022460199	0.62806554
0.219667424484994	0.63097269
0.219842409780376	0.63097269
0.220112473930178	0.633911115
0.220287837391114	0.633911115
0.220479359407324	0.6357762
0.220730789611679	0.638713785
0.220907464902306	0.638713785
0.221171453517397	0.641628435
0.221348564986425	0.641628435
0.221541060530013	0.643304655
0.221787410070933	0.645712125
0.221965918629854	0.645712125
0.22222416301745	0.6488145
0.222403168054219	0.6488145
0.222613807937137	0.65072229
0.222838392935778	0.65243901
0.223018883335864	0.65243901
0.223271697887897	0.655109685
0.223452749183731	0.655109685
0.223698346747517	0.65750019
0.223884825631749	0.65923821
0.224067448797936	0.65923821
0.224315134688476	0.66094146
0.224498379699404	0.66094146
0.224743823282788	0.663178515
0.224927717181195	0.663178515
0.225164136947157	0.665175135
0.225355525795029	0.666864135
0.225541123778128	0.666864135
0.22578184537205	0.66844536
0.225968157828121	0.66844536
0.226206795458905	0.670101975
0.226393848000453	0.670101975
0.226630448560918	0.671789595
0.226818269230062	0.671789595
0.227031046304901	0.67329087
0.227241477939286	0.674650035
0.227431174610332	0.674650035
0.227663546456496	0.6759207
0.227854079544674	0.6759207
0.228084563859886	0.67714857
0.228275961307657	0.67714857
0.228504600128195	0.67829664
0.228696889615353	0.67829664
0.228923725524129	0.67934745
0.229116935561498	0.67934745
0.229328289157159	0.680297085
0.229536159712235	0.68114061
0.229731468810419	0.68114061
0.229954634644098	0.681892515
0.230150934090454	0.681892515
0.230372435963973	0.68255583
0.230569756028291	0.68255583
0.230789629550395	0.683101635
0.230988000899373	0.683101635
0.231206285949141	0.683519055
0.231405739348488	0.683519055
0.231622473156135	0.68384877
0.231823033002528	0.68384877
0.232038252787701	0.68407548
0.232239956238522	0.68407548
0.232453696674174	0.68417571
0.232656570707985	0.68417571
0.232868870774015	0.684153225
0.23307294638779	0.684153225
0.23328383822136	0.68400531
0.233489146740387	0.68400531
0.23369866666739	0.683738505
0.233905241595524	0.683738505
0.234113423615198	0.683357895
0.234321296427375	0.6829614
0.234528174378986	0.6829614
0.234737374584171	0.68235438
0.23494298209625	0.68235438
0.235153543657314	0.681637005
0.235357914174636	0.681637005
0.23556987112203	0.6808128
0.23577303592544	0.6808128
0.235986418210922	0.67987734
0.236188414713694	0.67987734
0.236403254628673	0.67883565
0.236604109483288	0.67883565
0.236820445795507	0.67768158
0.237020189751886	0.67768158
0.237238055067274	0.676399425
0.237436722962752	0.676399425
0.237656150048769	0.67505955
0.237853768270554	0.67505955
0.238074792296903	0.673582395
0.238271393384948	0.673582395
0.238494051696742	0.67201944
0.238689665777686	0.67201944
0.238905442912676	0.670459875
0.239108651201482	0.66874212
0.239302184586627	0.66874212
0.23952842656967	0.66690525
0.239721046244102	0.66690525
0.239949044350299	0.664984935
0.240140778228844	0.664984935
0.240370575007659	0.662983485
0.240561450915844	0.662983485
0.240793080614885	0.66098592
0.240983126283378	0.66098592
0.241206839279234	0.658881945
0.241405878640934	0.656684715
0.241594072165782	0.656684715
0.241829794495314	0.654342885
0.242017224993963	0.654342885
0.242254914417902	0.65195883
0.242441613367716	0.65195883
0.242681307239553	0.649679115
0.242867297542137	0.649679115
0.243077779821525	0.647218245
0.243294375125807	0.64466007
0.243478691656463	0.64466007
0.243722913773644	0.641919855
0.243906585802263	0.641919855
0.244152958377304	0.63951651
0.244336010766505	0.63951651
0.24454723335674	0.636801465
0.244767072318136	0.63398262
0.244948578355308	0.63398262
0.245199831733914	0.63112218
0.245380785873972	0.63112218
0.245634333933943	0.628364115
0.245994707641583	0.625659675
0.246250646133626	0.62224695
0.246429645639292	0.62224695
0.246688444377099	0.61977339
0.246866973636183	0.61977339
0.247067026805735	0.61678098
0.2473063801463	0.613212675
0.247483574470944	0.613212675
0.247747897623569	0.61065444
0.24792467485915	0.61065444
0.248128770690137	0.60760008
0.248368038585034	0.603878385
0.248543562466401	0.603878385
0.248813690593461	0.601256505
0.248988858124842	0.601256505
0.249180605811975	0.59810994
0.249436619073895	0.594479595
0.249610613570503	0.594479595
0.249876637742509	0.591657465
0.250060539174797	0.58812747
0.250233413484843	0.58812747
0.250513143628421	0.58492578
0.250685743664981	0.58492578
0.25091332011658	0.581939175
0.251140794549833	0.577998225
0.251312345259551	0.577998225
0.251598644542423	0.57526509
0.251769975756579	0.57526509
0.25194165391603	0.571637025
0.252230627418663	0.56833815
0.252400986745132	0.56833815
0.252622820340266	0.565278315
0.252864496270937	0.561324555
0.253033924712397	0.561324555
0.253300646291592	0.55861365
0.253500449350599	0.55452906
0.253668993817095	0.55452906
0.253970274862717	0.55172592
0.254138705313489	0.55172592
0.254311412537092	0.54798741
0.254611900905421	0.544802175
0.254779515628027	0.544802175
0.254981457573014	0.541455675
0.255256183972616	0.53785704
0.255423024770965	0.53785704
0.255648602259648	0.5348214
0.255903336008802	0.53089503
0.256069437617404	0.53089503
0.256312966541951	0.52810335
0.256553571306134	0.524014305
0.256718976220206	0.524014305
0.256974654284983	0.521392005
0.257207102444038	0.51726084
0.257371850018855	0.51726084
0.257633774755742	0.51472011
0.257864153733339	0.51056298
0.258028280319026	0.51056298
0.258290420044354	0.50801166
0.258524939844287	0.503844255
0.258688484148857	0.503844255
0.258944693405247	0.501279165
0.259189695436946	0.49719021
0.259352693124697	0.49719021
0.259596677133298	0.49442184
0.259858644348153	0.4907337
0.260021130718504	0.4907337
0.26024646619656	0.48783171
0.260532018122283	0.484369545
0.260694031051177	0.484369545
0.260894136233337	0.4811259
0.261210056837281	0.477989295
0.261371624260447	0.477989295
0.261539773152233	0.474486195
0.261861849559574	0.471655155
0.262054253850816	0.46775406
0.262214827831233	0.46775406
0.262504566727447	0.46535112
0.262742112044096	0.461473935
0.262902323176384	0.461473935
0.263145435940933	0.458809935
0.263435424926637	0.455512125
0.263595304375005	0.455512125
0.263784518634438	0.45236373
0.264103412447946	0.449548515
0.264294134230005	0.445827045
0.264453159097503	0.445827045
0.264739936029683	0.44337855
0.264999091751707	0.43981566
0.26515786303234	0.43981566
0.265374836499824	0.437002455
0.265691694251971	0.43410366
0.265868961479193	0.430688625
0.266026970963368	0.430688625
0.2663242572564	0.428270235
0.266586896725543	0.42494274
0.266744722534592	0.42494274
0.266955340431023	0.42217536
0.267270338800241	0.41947686
0.267469570372412	0.415927155
0.267626728602351	0.415927155
0.267899290146899	0.41352531
0.268201878014118	0.41046675
0.268358918912734	0.41046675
0.268526881513196	0.407448615
0.268840181329932	0.405029415
0.269099090886746	0.40192791
0.269255552777944	0.40192791
0.269465826583985	0.399310875
0.269778179045859	0.396833685
0.270003925258973	0.393551445
0.270159856230527	0.393551445
0.270401975586483	0.391242435
0.270713427364734	0.38864673
0.270916937552003	0.38533083
0.271072387157065	0.38533083
0.271335467125338	0.383164455
0.271646068123654	0.38057175
0.271838708663991	0.377426145
0.271993721976042	0.377426145
0.272266442534993	0.375367155
0.272576229588969	0.372913755
0.272769835250161	0.36985299
0.272924455971522	0.36985299
0.273195026122822	0.367810785
0.273504043167606	0.365408985
0.273710939675196	0.362330865
0.273865214866846	0.362330865
0.274121337851638	0.360264765
0.274429621825499	0.357870435
0.274662673937505	0.355029285
0.274816645421094	0.355029285
0.275045486190544	0.352909245
0.27535307745407	0.350585385
0.275625704616287	0.34819737
0.275779415726495	0.34819737
0.27596758533784	0.34586238
0.276274510832717	0.343739445
0.276581227711085	0.341559165
0.276754325668226	0.338795565
0.276907414580691	0.338795565
0.277194027000896	0.336858285
0.277500120543132	0.334640085
0.277742252715879	0.332121585
0.277895175870022	0.332121585
0.278111714762745	0.330094095
0.2784172188742	0.327999705
0.278722533392605	0.326031555
0.278896713558034	0.32351982
0.27904913144266	0.32351982
0.279332606617084	0.321835605
0.279637368461083	0.319761435
0.279913143722173	0.31764882
0.280065480259874	0.31764882
0.280246363639355	0.3154092
0.280550599126573	0.313474995
0.280854665281978	0.311592165
0.281097782922409	0.30933639
0.281249719787849	0.30933639
0.281462301757218	0.30744333
0.281765874009977	0.30553785
0.282069288232053	0.30386688
0.282299087904482	0.30166437
0.282450683149214	0.30166437
0.282675650614412	0.30000846
0.28297860121865	0.29818359
0.283281402419081	0.296535135
0.283518527811071	0.294366225
0.283669835937205	0.294366225
0.283886568690712	0.292648455
0.284188934556902	0.290843235
0.284491160692301	0.2891346
0.284757666491536	0.287270565
0.284908745840822	0.287270565
0.285095204056107	0.285462315
0.285397021214611	0.28391058
0.285698707879531	0.282313785
0.286000263778619	0.280840845
0.286169207721143	0.278825805
0.286319793810081	0.278825805
0.286602997218772	0.277510035
0.286904175162632	0.27583194
0.287205231151121	0.274377315
0.287453314343626	0.27252396
0.287603793340274	0.27252396
0.287806987506697	0.27094905
0.288107687505454	0.26942517
0.288408273332814	0.2679087
0.288708749510938	0.266620185
0.288913636224942	0.264739785
0.289063760257754	0.264739785
0.289309362019801	0.263575185
0.289609504959351	0.262146015
0.289909545024479	0.26087058
0.29020947721237	0.259665525
0.290402125488847	0.257797065
0.290551964109331	0.257797065
0.290809031627367	0.256661535
0.291108660864698	0.25517943
0.291408188088759	0.253857285
0.291707618254346	0.25265094
0.29192211328534	0.25096233
0.292071741854524	0.25096233
0.29230619547169	0.24988536
0.292605341742672	0.24864147
0.292904396510506	0.247500885
0.293203361126784	0.24642696
0.293477324466442	0.245163135
0.293626816541462	0.245163135
0.293801027186692	0.24383454
0.294099728261096	0.242787435
0.294398343937654	0.241568505
0.294696878994793	0.240470985
0.294995328255214	0.239399265
0.295222011134257	0.23794497
0.29537118079301	0.23794497
0.295591982862563	0.23692149
0.295890193637273	0.23585298
0.296188323598257	0.23482215
0.296486376434461	0.233914935
0.296784353841359	0.23304258
0.297011976546834	0.23185035
0.297160915281989	0.23185035
0.297380088191019	0.23096718
0.297677844001977	0.23003442
0.297975528600845	0.22907409
0.298273145640116	0.22818474
0.298570690308355	0.22727022
0.298854535830692	0.226281735
0.299003345819122	0.226281735
0.299165574634171	0.225170355
0.299462919005039	0.224437125
0.299760195444789	0.22351548
0.300057406690483	0.222742545
0.300354554697885	0.222018525
0.300651642645788	0.2213283
0.30090814372282	0.220518495
0.301056690627339	0.220518495
0.301245627317042	0.219739515
0.301542528656954	0.21910959
0.301839373710634	0.21835704
0.302136157125594	0.21767256
0.302432882901485	0.216987495
0.302729551643332	0.216315375
0.303026167336751	0.215659035
0.303184618018269	0.214768635
0.303332797000376	0.214768635
0.303619227869177	0.214307595
0.303915677209859	0.21368322
0.304212076260845	0.213152895
0.304508420386394	0.21268923
0.30480471277718	0.21224349
0.305100954381404	0.21182721
0.3053971491243	0.21141006
0.305553521420297	0.210770175
0.305701490652627	0.210770175
0.305989385041197	0.210430635
0.306285430641665	0.209969715
0.306581431649318	0.209554725
0.306877383331426	0.209185455
0.307173288893233	0.208837335
0.307469149227303	0.208521615
0.307764967878314	0.2082396
0.30804207169359	0.207937425
0.308190021617344	0.207937425
0.308356467742084	0.207566445
0.30865215300089	0.207407865
0.308947799408548	0.20724063
0.309243400895046	0.207146145
0.309538961617154	0.207111405
0.309834481811508	0.207097485
0.31012996501992	0.20706948
0.310425406087449	0.20700687
0.31072080854823	0.20693196
0.310990534980932	0.20688114
0.311138270643661	0.20688114
0.311311501998146	0.206838765
0.311606791590964	0.206873955
0.311902044462004	0.207028455
0.312197261426078	0.207246705
0.312492446021576	0.20748408
0.312787592528904	0.20773818
0.31308270475072	0.20801196
0.313377782974855	0.20831397
0.313672830997588	0.20868279
0.313967842870086	0.209165925
0.314262822388999	0.20973126
0.314483417745974	0.210618045
0.314630880519173	0.210618045
0.314852689138377	0.211078275
0.315147574206419	0.21127053
0.315442428682018	0.211926195
0.315737253349503	0.21279228
0.316032051340597	0.2136774
0.316326817433205	0.21457713
0.316621554784451	0.21553374
0.316916263977394	0.216566355
0.317210948402113	0.21768798
0.317505602834837	0.218931165
0.317800230296145	0.220327665
0.318094831395404	0.221815485
0.318389409747768	0.223125765
0.318683959423357	0.223853625
0.318884891338928	0.22673043
0.319032105601535	0.22673043
0.31927298486612	0.22905849
0.319567464189205	0.230365995
0.31986191675102	0.232404255
0.320156346384473	0.23474595
0.320450753156666	0.237246135
0.320745140775611	0.23988453
0.321039503647229	0.24268158
0.321333845363509	0.245666715
0.321628166132647	0.248872485
0.32192246973063	0.25233303
0.322216750547169	0.256089525
0.322511012157293	0.260196795
0.322805255157849	0.264722055
0.323099482870324	0.26973483
0.32339369006599	0.275286585
0.323687880276455	0.281380365
0.323982054000093	0.28793322
0.324276214994779	0.294741735
0.324570357962173	0.301466535
0.324864486559846	0.307660815
0.32515860180432	0.31287999
0.325452707640025	0.316923375
0.325746799106878	0.320263425
0.326040880425979	0.32468793
0.326334952705297	0.33407466
0.326629020106374	0.355010085
0.326923077639298	0.39668172
0.327217129344947	0.469216965
0.327511176696296	0.57953751
0.327805225434876	0.72396
0.328099275007296	0.877362615
0.328393337999025	0.980300775
0.328687427625655	0.92907597
0.328981556891416	0.57930597
0.329275712230009	0.222680325
0.329569857299161	1.56150795
0.330939113887156	2.9284074
0.33106754045564	2.9284074
0.334218389891207	2.7586212
0.334371921657015	2.7586212
0.334559189659003	0.692303805
0.334856191847604	1.1427645
0.335152878376394	0.701457465
0.335449380423213	0.0985686165
0.33574586008757	0.234187455
0.336042401742032	0.32856243
0.336339031684948	0.325226925
0.336511813961962	0.272588415
0.336660218623548	0.272588415
0.336932528877086	0.22813005
0.337229374660238	0.17709807
0.337526271488176	0.1266504945
0.337823199552455	0.0849094995
0.338120151101167	0.0544869525
0.338417117375325	0.0355795125
0.338614345953599	0.018019236
0.33876281752842	0.018019236
0.339011077364309	0.01499186265
0.339308062625062	0.0165862515
0.339605052113288	0.017713248
0.339902049659571	0.0206273265
0.340199049729572	0.025169658
0.340496057005863	0.029764599
0.340699604661246	0.0385461615
0.34084813276626	0.0385461615
0.341090101721573	0.043734759
0.341387140040798	0.04781892
0.341684192018138	0.0534820605
0.341981258969105	0.059152776
0.342278345198876	0.064133286
0.342575446943565	0.067944006
0.342772760901798	0.0755445225
0.342921347313046	0.0755445225
0.343169709609941	0.0793302405
0.343466877543953	0.081919533
0.343764066038869	0.085979067
0.344061279037967	0.090197232
0.344358517955265	0.093743607
0.344655787199016	0.096299571
0.344823519450407	0.1033533225
0.344972218761258	0.1033533225
0.345250405808447	0.105171537
0.345547761074962	0.1071707115
0.345845150750904	0.1102633215
0.346142570384521	0.1134123315
0.346440024020712	0.115491573
0.346697037464384	0.1189053135
0.346845775175838	0.1189053135
0.347035039252405	0.1243257795
0.347332600976156	0.1250221845
0.347630200643767	0.126828711
0.347927839388055	0.12924786
0.348225520862042	0.131301954
0.348523240274919	0.132612399
0.348688083916948	0.1385111805
0.348837031605449	0.1385111805
0.349118805138994	0.1401546555
0.349416656886857	0.141275418
0.349714550396323	0.1429610295
0.350012489381621	0.14456289
0.350310475080638	0.1454337015
0.350498395449356	0.15012405
0.350647462206999	0.15012405
0.350906592675203	0.15287685
0.351204724623214	0.154037385
0.351502907400323	0.155404965
0.351801144785758	0.15651963
0.352099431661479	0.157009635
0.352277361727072	0.161288175
0.352426595255323	0.161288175
0.352696165625264	0.163832685
0.352994619398416	0.165427665
0.353293126561263	0.166814685
0.353591691474299	0.16751622
0.353876883100791	0.168156405
0.35402614761294	0.168156405
0.354189000049947	0.172005225
0.354487743580893	0.173904675
0.35478654847276	0.175779
0.355085416730196	0.177253275
0.355384351723888	0.177886605
0.355596662569826	0.17957901
0.35574619215132	0.17957901
0.355982410415455	0.181852785
0.356281540089965	0.18364023
0.356580740936659	0.18558576
0.356880008039942	0.18701913
0.357139849254246	0.188180805
0.357289497540828	0.188180805
0.357478754552825	0.1904013
0.357778238953628	0.191661975
0.358077794884777	0.19338813
0.358377425216859	0.195078675
0.358657233050391	0.196300515
0.35880704109618	0.196300515
0.358976918693195	0.1989729
0.359276781626851	0.20019354
0.359576724504546	0.201651615
0.359876748453789	0.20306565
0.360150345638337	0.204209595
0.360300361132309	0.204209595
0.36047704712105	0.206963325
0.360777322384686	0.20846808
0.361077683966998	0.210099225
0.361378135389987	0.21135309
0.361620741337823	0.21268206
0.361771012695816	0.21268206
0.36197930223162	0.21498771
0.362280022403218	0.216510345
0.362580838566247	0.218270625
0.36288174673514	0.2195259
0.363069970813629	0.22154523
0.363220550130663	0.22154523
0.363483853102051	0.22330962
0.363785056801893	0.22484274
0.36408635837209	0.22639113
0.364348688982763	0.22772415
0.364499367078656	0.22772415
0.364689269359223	0.230308425
0.364990885060737	0.231807735
0.365292604755486	0.23346144
0.365594432779802	0.234608085
0.365759246846217	0.23688201
0.365910330745275	0.23688201
0.366198424525322	0.238644195
0.366500588845618	0.240407415
0.366802867944998	0.24182364
0.36700119826643	0.243817545
0.367152469768633	0.243817545
0.36740778289574	0.24581196
0.36771041951097	0.24746961
0.36801317834919	0.24892134
0.368226409714739	0.25080075
0.368377905861573	0.25080075
0.368619074769487	0.25305273
0.368922213278134	0.2547888
0.36922548178151	0.256308405
0.369435863263362	0.258201705
0.369587626686974	0.258201705
0.369832421223327	0.26038002
0.370136093260963	0.26214771
0.370439903405869	0.2636532
0.370630509351546	0.26583594
0.370782580995989	0.26583594
0.371047951620513	0.26794842
0.371352190971848	0.26978298
0.371656577675077	0.271047165
0.37181127644467	0.27395184
0.371963699247068	0.27395184
0.372265805637166	0.27548859
0.372570648352099	0.27747222
0.372826346251615	0.27908838
0.372978845938929	0.27908838
0.373180805936949	0.28176387
0.373486129840054	0.283571325
0.373791613537378	0.28519398
0.373981295249719	0.28746519
0.374134231302482	0.28746519
0.374403086682366	0.28971606
0.374709082107244	0.29165871
0.374971616811795	0.29328615
0.375124690890273	0.29328615
0.375321595129819	0.29608704
0.375628121364868	0.29801436
0.375934833105194	0.299669595
0.376103733928163	0.302246535
0.376257333200825	0.302246535
0.376548812381784	0.30447144
0.376856088781575	0.30634896
0.37707181843753	0.3084786
0.377225631700235	0.3084786
0.377471233503996	0.311073705
0.377779105132505	0.313071855
0.378029632799565	0.314899005
0.378183691714803	0.314899005
0.378395467797736	0.317790165
0.378703963246898	0.319855695
0.378977677906404	0.32160519
0.379132011640478	0.32160519
0.379321601816986	0.32463105
0.379630755324767	0.326747145
0.379916432862732	0.328489575
0.380071082411744	0.328489575
0.380249734588002	0.33155613
0.380559572851631	0.333774255
0.380846374226113	0.335560035
0.381001374251582	0.335560035
0.381179963414477	0.338681415
0.381490523758545	0.340924905
0.381767964531106	0.342755325
0.381923351063418	0.342755325
0.382112392780871	0.3459612
0.382423709818819	0.34813275
0.382681657186747	0.350123655
0.382837468593191	0.350123655
0.383047129775511	0.353401725
0.383359245081647	0.355461795
0.383587896715924	0.357758625
0.383744172610272	0.357758625
0.383984297667428	0.36085842
0.384297245601641	0.36288789
0.384487115588727	0.365669775
0.3846438943986	0.365669775
0.384924016151702	0.368481345
0.385222817432956	0.370448595
0.385379687956132	0.370448595
0.385551975058813	0.373727925
0.385866418133983	0.37612959
0.386108494539884	0.378414825
0.386265938786841	0.378414825
0.386496242914612	0.38175993
0.386811637086933	0.383809365
0.386988329606399	0.386871435
0.387146394105159	0.386871435
0.387443428341628	0.38962272
0.387704308870921	0.39181056
0.387862553159274	0.39181056
0.388076579612535	0.395344185
0.388393684169683	0.39745005
0.388572711163888	0.4005678
0.388731649230774	0.4005678
0.389028975030271	0.403344315
0.389277002082152	0.405722085
0.38943617757967	0.405722085
0.389665754968149	0.40926909
0.389975804609972	0.41133807
0.390135245635603	0.41133807
0.390304071605812	0.414851715
0.390623825583448	0.4172994
0.390828930586616	0.42030987
0.390989182409475	0.42030987
0.391264560682792	0.423424965
0.391517560796407	0.42576792
0.391678140401926	0.42576792
0.391906974349914	0.42937818
0.392201366139704	0.4315248
0.392362299635441	0.4315248
0.392551133270941	0.435339585
0.39287388397914	0.437590185
0.393041846230902	0.44106873
0.393203718100832	0.44106873
0.393520776671671	0.44370291
0.39371693529819	0.44690934
0.393879226429028	0.44690934
0.394169572520793	0.449847675
0.394387832514437	0.452803935
0.394550577824174	0.452803935
0.394820346967029	0.45601662
0.395054736415555	0.458752035
0.395217963058991	0.458752035
0.395473167400394	0.462213765
0.395717832287305	0.464816475
0.395881572986382	0.464816475
0.396128116335345	0.46842114
0.396377309602271	0.470960205
0.396541591980242	0.470960205
0.396785268533524	0.474592665
0.397033349914313	0.477156195
0.397198208628379	0.477156195
0.397444712696778	0.48075309
0.397686139114086	0.483423435
0.397851606426309	0.483423435
0.398106529992089	0.486900825
0.398335863342067	0.489759945
0.398501971871195	0.489759945
0.398770817016111	0.493044015
0.398982694291757	0.496165905
0.399149483557005	0.496165905
0.399437663140697	0.49917225
0.399626820295557	0.50259306
0.399794319429377	0.50259306
0.400100833053129	0.50529957
0.400268401692578	0.50529957
0.400442958677707	0.509008695
0.400739234377091	0.51147894
0.400907576072668	0.51147894
0.401116658301314	0.515308155
0.401375415783329	0.517885365
0.401544563474714	0.517885365
0.401793290574463	0.52141803
0.402009547182015	0.52444173
0.402179539426473	0.52444173
0.402471642894633	0.5273808
0.402641796404421	0.5273808
0.402813986847318	0.53090694
0.403101193672979	0.533480685
0.403272255814243	0.533480685
0.403498469069226	0.537142995
0.403729169703561	0.539982435
0.40390117890202	0.539982435
0.404183489102143	0.54300915
0.404355731712848	0.54300915
0.404531538726938	0.546442095
0.404807702648026	0.54908214
0.404980959506001	0.54908214
0.405224691876757	0.552498465
0.405430804582618	0.555529395
0.405605119263738	0.555529395
0.405878281688576	0.558180405
0.406052902518579	0.558180405
0.406271442956614	0.561698145
0.406498433323777	0.564544335
0.406674178963065	0.564544335
0.406941782423635	0.56726034
0.407117885960628	0.56726034
0.407327095620192	0.570634215
0.407559486442991	0.57345882
0.407736789602931	0.57345882
0.407999075154092	0.576134685
0.4081767819131	0.576134685
0.408392221826334	0.579383865
0.408614835223438	0.58219002
0.408793816725976	0.58219002
0.409051016574129	0.584735565
0.409230458125379	0.584735565
0.409467431902588	0.58789359
0.409665334481614	0.590656755
0.40984612637398	0.590656755
0.410098473033951	0.59320836
0.410279773757349	0.59320836
0.410529989564875	0.59605437
0.410711822842149	0.59605437
0.410917893204766	0.598818405
0.411142294962828	0.60145848
0.411325593148315	0.60145848
0.411571265159043	0.60389457
0.411755151620661	0.60389457
0.411998818543611	0.60661068
0.412183319194934	0.60661068
0.412389188645922	0.609181485
0.412610117796449	0.61164747
0.412796199212938	0.61164747
0.413035625303731	0.61397727
0.413222377140506	0.61397727
0.413459917674297	0.616402275
0.413647362549269	0.616402275
0.413883050993846	0.61882146
0.414071212981894	0.61882146
0.414260544276442	0.62110383
0.414493958290386	0.62331873
0.414683864053613	0.62331873
0.414915691693272	0.625455795
0.415106373677241	0.625455795
0.415336464517244	0.62759652
0.415527953866379	0.62759652
0.415756338132456	0.629677545
0.415948657967013	0.629677545
0.41617167606103	0.631693515
0.416368545559757	0.633628035
0.416562779684355	0.633628035
0.416787663810156	0.6354786
0.416982793014026	0.6354786
0.417206085321609	0.63726957
0.417402138721361	0.63726957
0.417623867372654	0.639009345
0.417820868267795	0.639009345
0.418041067533314	0.64067631
0.4182390475796	0.64067631
0.418457745337668	0.642260235
0.418656729861577	0.642260235
0.418873957899598	0.64375818
0.41907397903757	0.64375818
0.419289762746691	0.64517814
0.419490846098331	0.64517814
0.419705221306812	0.64652559
0.419907394706725	0.64652559
0.420120388734035	0.647791485
0.420323684566071	0.647791485
0.420535326555353	0.64896072
0.420739773065609	0.64896072
0.420950092083971	0.650034525
0.421155717631384	0.650034525
0.421363771777514	0.651021375
0.421571584218684	0.651921405
0.421779667795948	0.651921405
0.421987426106432	0.651918
0.422194596975149	0.652733685
0.422403305105573	0.653433765
0.422608618909175	0.653433765
0.422819285251372	0.65402304
0.423023413581584	0.65402304
0.423235422169359	0.6545133
0.423438397659577	0.6545133
0.423651779986167	0.65490354
0.423853629005753	0.65490354
0.424068416613456	0.655199235
0.424269169484453	0.655199235
0.424485396555367	0.65540139
0.424685077318686	0.65540139
0.424902784231902	0.655504335
0.425101416677762	0.655504335
0.425320636035151	0.65550975
0.425518250315629	0.65550975
0.425739018564223	0.655429935
0.425935642983727	0.655429935
0.4261579951847	0.65526174
0.426353652970519	0.65526174
0.426577626424636	0.65502336
0.426772345744682	0.65502336
0.42699077105745	0.65470497
0.42719178862135	0.65424768
0.427384508471978	0.65424768
0.427612060476997	0.653709555
0.427803901627136	0.653709555
0.428033211553581	0.653137245
0.428224204238537	0.653137245
0.428455310242051	0.652499625
0.42864547772772	0.652499625
0.428878422812736	0.65177784
0.429067790612673	0.65177784
0.429283182338439	0.65096058
0.429491220515583	0.650030415
0.429678783275812	0.650030415
0.429915851390411	0.64903092
0.430102675888765	0.64903092
0.43034172692763	0.648011625
0.430527840242922	0.648011625
0.43076892058396	0.64698384
0.430954346011727	0.64698384
0.431147989313286	0.645816765
0.431382309971063	0.64451058
0.431566083810094	0.64451058
0.431811770992439	0.643190595
0.43199491782355	0.643190595
0.432242793342091	0.641973675
0.432425336239019	0.641973675
0.432613012905887	0.64056588
0.432857483844413	0.638933685
0.433038495766817	0.638933685
0.433291378907349	0.63742791
0.433471846963503	0.63742791
0.433697383083828	0.636063435
0.433907069818663	0.634341375
0.434086085185908	0.634341375
0.434344275112039	0.632439375
0.434522805080771	0.632439375
0.434770231913451	0.63100563
0.43496156801027	0.629275665
0.435138724966957	0.629275665
0.435402536850347	0.62710203
0.435579263886476	0.62710203
0.435832236922597	0.625493115
0.436022046196801	0.62374392
0.436197481276352	0.62374392
0.436467250841993	0.621395655
0.436642310145745	0.621395655
0.436884035768236	0.619681515
0.437089612395175	0.617795115
0.437263457400528	0.617795115
0.437539532916673	0.615333195
0.43771306326684	0.615333195
0.437926224370594	0.61360776
0.438165409576059	0.611414775
0.438337799823441	0.611414775
0.438615951186069	0.609077895
0.438792690864554	0.60725145
0.438963985247765	0.60725145
0.439250630389854	0.604701795
0.439421698540154	0.604701795
0.439643330138948	0.60266376
0.439882515275899	0.60041823
0.440052561281494	0.60041823
0.440323662658748	0.597967785
0.440516435588629	0.595939485
0.440685503864403	0.595939485
0.440983732617709	0.593305995
0.441152660398908	0.593305995
0.441337616696152	0.591264975
0.441623417709539	0.58866927
0.441791443842107	0.58866927
0.442009418508841	0.58642137
0.442265814192277	0.583988895
0.442432978205951	0.583988895
0.442678032021157	0.58155351
0.442911177225017	0.579177285
0.443077525079467	0.579177285
0.443343582633128	0.57666159
0.443559768663906	0.574379325
0.443725341947477	0.574379325
0.444006175543511	0.57170613
0.444211861167733	0.569410785
0.444376698490543	0.569410785
0.444665928355302	0.566790015
0.444867734522228	0.56446254
0.445031879541097	0.56446254
0.445322940025877	0.561828135
0.445527674215991	0.559466325
0.445691168977013	0.559466325
0.445977316642555	0.55684032
0.446191983693449	0.55443975
0.446354870005544	0.55443975
0.446629151246416	0.55183353
0.446860972418484	0.54938265
0.447023287835189	0.54938265
0.447278540353704	0.54682743
0.447534957286425	0.544324665
0.447696748597769	0.544324665
0.447925570102292	0.541825635
0.448214277718092	0.539293965
0.448375580508318	0.539293965
0.44857032925347	0.536806395
0.448891881976319	0.53428938
0.449060161893792	0.531787755
0.449220354550073	0.531787755
0.449533383758701	0.529249875
0.449750977221659	0.52677114
0.449910776142129	0.52677114
0.450172810249211	0.524274765
0.450448290269365	0.52179738
0.450607738802731	0.52179738
0.450810242715242	0.5193063
0.451128229971194	0.51684171
0.451311732364109	0.51435033
0.451470234707516	0.51435033
0.451762791519723	0.511884465
0.452023295483268	0.509431695
0.452181538105323	0.509431695
0.452395531928248	0.50699295
0.452711237467293	0.504591825
0.452900857193021	0.502108155
0.453058267859986	0.502108155
0.453341358106711	0.49964169
0.453628810688722	0.49729302
0.453786055575797	0.49729302
0.453969810877774	0.494921865
0.454283428861445	0.49252845
0.454523154950057	0.490144395
0.454679683291953	0.490144395
0.454909490595277	0.487662375
0.455221944753433	0.48548076
0.455426583098637	0.483089385
0.455582456468675	0.483089385
0.455845737634196	0.48066507
0.456157088312194	0.478525605
0.456340014126543	0.47616954
0.456495296493648	0.47616954
0.456778727265338	0.473737365
0.457089034646475	0.471639435
0.457264439301551	0.46936527
0.457419195130116	0.46936527
0.457708635321489	0.466947975
0.458017947197223	0.46489221
0.458200929417983	0.46267392
0.458355223629672	0.46267392
0.458635617639145	0.460300635
0.458943987661629	0.4583295
0.45915064774638	0.456099675
0.459304543965802	0.456099675
0.459559824861778	0.45381315
0.459867301244673	0.451901625
0.460114853760036	0.44956941
0.460268422761704	0.44956941
0.460481398764316	0.447569805
0.460788030990121	0.445497765
0.461094389370459	0.443327475
0.461248235361078	0.441381105
0.461401024017185	0.441381105
0.461706304517636	0.439215825
0.462011876967243	0.437344185
0.462246010116445	0.435264525
0.46239861883006	0.435264525
0.46262225619948	0.43322847
0.462927075892396	0.431327205
0.463231658559908	0.429347265
0.463415783230057	0.427432365
0.463567787683137	0.427432365
0.463840110988465	0.42540459
0.464143992437742	0.42364158
0.464447653857391	0.421709145
0.464606882786207	0.41983803
0.464758380230154	0.41983803
0.465054310443979	0.41788917
0.46535731765877	0.41617455
0.465660119626811	0.41434485
0.465822327822268	0.41254011
0.465973417129475	0.41254011
0.466265103424051	0.4106682
0.466567296887483	0.409019925
0.466869298569282	0.407303115
0.467065593945756	0.405445455
0.467216377732796	0.405445455
0.467472725142589	0.403822395
0.46777415997425	0.402177045
0.468075416612174	0.40044621
0.468340694657087	0.39875265
0.468491285246762	0.39875265
0.468677393257601	0.3971736
0.468978121632848	0.395507925
0.469278684817963	0.393943455
0.469579080226634	0.392402055
0.469803517916247	0.39077049
0.46995359361427	0.39077049
0.470179384842738	0.38920308
0.470479303372861	0.387698145
0.470779065219535	0.38618271
0.471078675894992	0.3847362
0.471309723143726	0.383213505
0.471459432586624	0.383213505
0.471677458068928	0.3817605
0.471976631504155	0.380333535
0.472275664343764	0.37891215
0.472574560114575	0.377532
0.472868319745543	0.37610496
0.473017829081754	0.37610496
0.473171951547756	0.374749935
0.473470449379917	0.37334298
0.473768819117749	0.372067185
0.474067067070019	0.370743285
0.474365189087626	0.369461955
0.474641613778188	0.368157945
0.47479070608111	0.368157945
0.474961073929841	0.36693477
0.475258843620513	0.36560202
0.475556497306337	0.36440268
0.475854039672901	0.36321744
0.476151472887439	0.362028585
0.47644880207552	0.3608538
0.476646553215985	0.359671305
0.476795084676519	0.359671305
0.477043141643229	0.358517985
0.477340159107826	0.357402225
0.477637080953668	0.35628321
0.477933903267583	0.355220055
0.478230631062745	0.35415345
0.478527266351093	0.353096595
0.478762063488311	0.352021935
0.478910340420002	0.352021935
0.479120270064734	0.35100933
0.479416638958779	0.349995165
0.479712923214695	0.349011465
0.480009127012088	0.34804377
0.480305247007972	0.347089035
0.480601287370866	0.34615446
0.480897250328267	0.34523631
0.481185130483697	0.34431753
0.481333201972833	0.34431753
0.481488953886635	0.34343724
0.481784694379174	0.3425307
0.482080364789033	0.3416895
0.482375968962219	0.340845135
0.482671503309444	0.34002333
0.482966971987279	0.339222285
0.483262376755067	0.33843822
0.483557722632819	0.337668405
0.483853004782489	0.336909315
0.484148227917502	0.336166035
0.484310898459827	0.335427975
0.484458341569308	0.335427975
0.484738506777901	0.3347046
0.485033562475306	0.334014375
0.485328565359556	0.33333402
0.48562351731373	0.332674365
0.485918422496796	0.33203088
0.486213276526726	0.331401825
0.486508084009505	0.33078684
0.48680284632018	0.330187455
0.487097568041946	0.32960394
0.487392244332924	0.32903553
0.487686879954984	0.328482
0.487981476443734	0.327943155
0.48827552202237	0.327409905
0.488570559686644	0.32694414
0.488865046648392	0.32630001
0.489159499843382	0.32608353
0.489453923771998	0.325524465
0.489748313748711	0.325006155
0.490042674110006	0.324609885
0.490337006451217	0.32420592
0.49063131495883	0.32380314
0.490925595053896	0.323423295
0.4912198510501	0.323064135
0.491514084253071	0.322716975
0.491808298978078	0.322377885
0.492102490607474	0.3220512
0.492396663444429	0.3217428
0.492690818783022	0.3214536
0.492984961003545	0.321180405
0.493279085298148	0.32092119
0.493573196034931	0.32067696
0.493867294496192	0.32044896
0.494161384974997	0.32023635
0.494455462732731	0.320037225
0.494749532100915	0.319851885
0.49504359434984	0.319682895
0.495337653735152	0.31953039
0.495631705537383	0.31939113
0.49592575403798	0.31926312
0.496219800514398	0.31914816
0.496513849234478	0.31904958
0.496807895453641	0.31896996
0.497101943453513	0.3189096
0.49739599448652	0.318865935
0.497690052846014	0.318835065
0.497984113780597	0.31881495
0.498278181534717	0.318806805
0.498572257409319	0.318813555
0.498866345685242	0.318837525
0.499160441611311	0.318879285
0.499454549468106	0.318937485
0.49974867045728	0.31901004
0.500042808994852	0.319096155
0.500336960181238	0.31919607
0.50063112845708	0.319308945
0.500925315010742	0.31943454
0.501219524219823	0.31957593
0.501513751240875	0.319735125
0.501808000351546	0.31991091
0.502102273056232	0.32010324
0.502396573531618	0.320311455
0.502690896909865	0.320532015
0.502985247740508	0.32077095
0.503279627315281	0.32102238
0.503574039932851	0.32129145
0.503868480713607	0.321579075
0.504162954267301	0.321870525
0.504349838424306	0.3221898
0.504497173063557	0.3221898
0.504752007837896	0.322497735
0.505046587524993	0.32283708
0.505341205193192	0.323190585
0.505635862143319	0.32355927
0.505930563080424	0.323944725
0.506225303114315	0.32434791
0.506520086774124	0.324766725
0.506814915383818	0.32520003
0.507109793269327	0.32565054
0.507404715980276	0.32611779
0.50769968785407	0.326605515
0.507994710469702	0.327107805
0.508289788425237	0.327595965
0.508475527828401	0.32817072
0.508623183500466	0.32817072
0.508880100111629	0.328641495
0.509175339961623	0.3291951
0.509470640848905	0.329776005
0.509765998428609	0.33036717
0.510061416789368	0.330973425
0.510356897890519	0.33159858
0.510652446119372	0.332240325
0.510948056875056	0.332912025
0.511243735174951	0.333543015
0.51146619170914	0.3343107
0.511614083006421	0.3343107
0.511835302829195	0.33493068
0.512131192246843	0.335558595
0.512427155546433	0.336315885
0.512723194513788	0.337085235
0.513019312877195	0.337868535
0.513315507526288	0.3386835
0.513611782187072	0.33948519
0.513902372253689	0.3402342
0.514050425810817	0.3402342
0.514204583101923	0.34132149
0.514501109964035	0.341797125
0.51479772385846	0.342620145
0.515094427069781	0.343572765
0.515391224495859	0.344550195
0.515688111272773	0.345506865
0.515985093153702	0.346268595
0.516178224301939	0.347695875
0.516326856227565	0.347695875
0.516579352344269	0.34837707
0.51687663011228	0.34900014
0.517174010063242	0.350039175
0.517471494216756	0.351202965
0.51776908804986	0.352167345
0.518046377850602	0.353135475
0.518195139315861	0.353135475
0.518364596872164	0.355158825
0.518662519862703	0.355477185
0.518960559938188	0.35624604
0.519258713774738	0.35738607
0.51955698649544	0.35840706
0.519831026159316	0.359510175
0.519980144637677	0.359510175
0.520153900374344	0.36207528
0.520452543904701	0.36260211
0.52075131513331	0.363335295
0.521050216307854	0.36429519
0.521349252655911	0.364979205
0.521550582561975	0.36718299
0.521700256953264	0.36718299
0.521947727011003	0.369134565
0.522247173104664	0.37009578
0.522546764806149	0.371015775
0.522846498012327	0.371556855
0.523068081995608	0.373066575
0.523218067639266	0.373066575
0.523446408108359	0.37529013
0.523746593913466	0.376703085
0.524046932175955	0.378025965
0.524347428347341	0.378837435
0.524541734924186	0.38038875
0.524692177133688	0.38038875
0.524948908845833	0.381956025
0.525249895876888	0.3834099
0.525551051039426	0.38496336
0.525827898098173	0.38617407
0.525978489411603	0.38617407
0.526153885191916	0.388392825
0.526455567143884	0.389527905
0.52675742985168	0.390910005
0.527059476035395	0.392001675
0.527232529336928	0.3943044
0.527383821160703	0.3943044
0.527664137777084	0.39608589
0.527966757304366	0.39758331
0.528269572887176	0.398716995
0.528458472643522	0.400611975
0.528610124031247	0.400611975
0.528875813262349	0.40244391
0.529179241596125	0.404132205
0.529482880567389	0.4055289
0.529659861804612	0.40772115
0.529811966229598	0.40772115
0.530090810012671	0.40946463
0.530395105084447	0.41103405
0.530687362194968	0.4122984
0.530839528311095	0.4122984
0.531004376708239	0.41486223
0.53130936124032	0.41662254
0.531614581926415	0.418288095
0.53184704377154	0.420019185
0.531999830536944	0.420019185
0.532225755796894	0.422288715
0.532531715024366	0.42397134
0.532836734770503	0.42545529
0.532989726400389	0.42545529
0.533144397950782	0.42805503
0.533451136248178	0.429971235
0.533758136935868	0.43159776
0.533963119056502	0.43367514
0.534116889645119	0.43367514
0.534372962139621	0.435931065
0.534680796522565	0.43773132
0.534921764098753	0.439586955
0.535075873162305	0.439586955
0.535297323703817	0.44224206
0.535606030243967	0.44405418
0.535866891842012	0.445756035
0.536021402545082	0.445756035
0.536224352924735	0.448514445
0.536533979265352	0.45041196
0.536799618431676	0.452183055
0.536954592439816	0.452183055
0.537154190200872	0.455059125
0.537464784469484	0.456954645
0.537720988480398	0.45879846
0.537876482100703	0.45879846
0.53808697968118	0.46166559
0.538398596423165	0.463557075
0.538631961281282	0.465675045
0.538788038843488	0.465675045
0.539022885951877	0.468471165
0.539335572938058	0.470317875
0.539533436185764	0.472795395
0.539690149255595	0.472795395
0.539962070456674	0.475331505
0.540269378378497	0.47717409
0.540426211551814	0.47717409
0.5405900984288	0.48008973
0.540904711433281	0.482322765
0.541153300917202	0.48439206
0.541310880150689	0.48439206
0.541535147590562	0.48740943
0.541850990332692	0.489294555
0.542029978988153	0.492090855
0.542188366727082	0.492090855
0.542483968701	0.49457007
0.542741241590739	0.49665813
0.542899878438361	0.49665813
0.543118712426427	0.49979439
0.543436767840545	0.50174553
0.543604232037001	0.504570585
0.543763786887263	0.504570585
0.544074288080781	0.50709909
0.544301652549183	0.509491425
0.544461546804481	0.509491425
0.544713743271824	0.512451015
0.5449927354294	0.51442818
0.545153006266854	0.51442818
0.545355201310747	0.517770915
0.545676705311484	0.51975363
0.545838511494256	0.522868275
0.545999854824825	0.522868275
0.546321317573715	0.525176865
0.546518291837991	0.527991165
0.546680102362602	0.527991165
0.546968126434914	0.53062002
0.547192810851899	0.53321091
0.547355127733736	0.53321091
0.547617216956913	0.536143815
0.547862377995051	0.538487265
0.548025237892504	0.538487265
0.548268674047241	0.54166524
0.548527291419449	0.543849705
0.548690740589224	0.543849705
0.548922590428387	0.547168365
0.549187845788278	0.54929619
0.549351917392688	0.54929619
0.549579056537142	0.55266396
0.549844313971661	0.554811555
0.550009052161246	0.554811555
0.550238178568465	0.558164355
0.550496975180288	0.56038656
0.550662419023848	0.56038656
0.550900051547855	0.56365272
0.551146089591075	0.566023395
0.551312279808063	0.566023395
0.551564790430997	0.56913483
0.551791917318975	0.57173604
0.551958896353081	0.57173604
0.552232502011693	0.57458757
0.552434703640637	0.57747375
0.552602514286165	0.57747375
0.552903310577466	0.58001127
0.553074698067031	0.583236675
0.553243381986234	0.583236675
0.553543247527219	0.58551705
0.553712059973126	0.58551705
0.55391560552471	0.58887954
0.554177326130805	0.591188805
0.554347085996574	0.591188805
0.554594710928274	0.59431092
0.554809260313679	0.59703876
0.554980013103719	0.59703876
0.555268291478944	0.5996406
0.555439257798256	0.5996406
0.555620085644706	0.60279885
0.555895427873558	0.605169975
0.556067463296998	0.605169975
0.556308369088402	0.60829485
0.556521035009132	0.61099659
0.556694183473501	0.61099659
0.556971825566731	0.61347207
0.557145275058172	0.61347207
0.557348234472248	0.616651215
0.557593691618086	0.61915188
0.557768336224617	0.61915188
0.558039596424189	0.621873705
0.558214599723051	0.621873705
0.558397542859808	0.624767925
0.558658375637647	0.62726085
0.558834651255439	0.62726085
0.55909986754875	0.630077685
0.559276560853663	0.630077685
0.559456915340248	0.63282315
0.559716183957899	0.63532947
0.559894238898862	0.63532947
0.560153721440477	0.63801099
0.560332250475632	0.63801099
0.560527022038712	0.640722585
0.560768199075082	0.643275285
0.560948174630154	0.643275285
0.561202224273682	0.645696735
0.561382738524806	0.645696735
0.561608589043398	0.64849764
0.561815469143125	0.65100915
0.561997518600609	0.65100915
0.562246426904865	0.6533223
0.562429076538384	0.6533223
0.562675730018027	0.65592534
0.562859005521158	0.65592534
0.563069877459569	0.65841681
0.56328735120653	0.66081963
0.563472294020048	0.66081963
0.563714193496201	0.66307065
0.563899826653244	0.66307065
0.564139626597381	0.665478705
0.564325979771575	0.665478705
0.564555020320871	0.66785427
0.564750819253002	0.67013352
0.564938978072465	0.67013352
0.565174388265362	0.672328245
0.565363334730733	0.672328245
0.565596789642517	0.674496915
0.565786553398186	0.674496915
0.566018094582909	0.676684035
0.566208703503355	0.676684035
0.566438370004689	0.678826125
0.566629853996477	0.678826125
0.566832631221944	0.68087952
0.567050061065269	0.68288313
0.567243582067282	0.68288313
0.567469400109792	0.684820035
0.567663871406036	0.684820035
0.567887948096093	0.68674038
0.568083398464672	0.68674038
0.568305771824181	0.68861721
0.568502235517365	0.68861721
0.568722939676388	0.690433035
0.568920445185351	0.690433035
0.56913951758615	0.692181045
0.569338097795579	0.692181045
0.569555576197229	0.693867045
0.569755264129372	0.693867045
0.569971181487905	0.695494305
0.570172010149304	0.695494305
0.570380205418854	0.697047285
0.570588402211682	0.698579685
0.570791674547982	0.698579685
0.571004510768229	0.70001976
0.571209009117251	0.70001976
0.571420408391945	0.70136859
0.571626168605487	0.70136859
0.571836161290592	0.70265718
0.572043219464883	0.70265718
0.572251837882548	0.703874055
0.572460232380715	0.703874055
0.572667508766532	0.70402305
0.572877273940389	0.70515471
0.573083242533236	0.70515471
0.573294417171705	0.706194255
0.573499112058833	0.706194255
0.573711735273301	0.707147175
0.573915184029457	0.707147175
0.574125241712654	0.70800429
0.574331533824194	0.70878063
0.574532491413957	0.70878063
0.574748232705358	0.7094655
0.574948024059937	0.7094655
0.575165354279079	0.710076555
0.5753640086908	0.710076555
0.575582972096468	0.710616705
0.57578051896133	0.710616705
0.576001158463845	0.71107596
0.576197629130737	0.71107596
0.576419987481832	0.711452295
0.576615413203498	0.711452295
0.576839540171824	0.71174736
0.577033950129612	0.71174736
0.577259889260183	0.711939525
0.577453312570667	0.711939525
0.577673233966176	0.712149375
0.577873584162136	0.712188225
0.578064882717227	0.712188225
0.578294858372955	0.71219832
0.578485243693424	0.71219832
0.578717202020355	0.7121169
0.578906700960549	0.7121169
0.579140696057113	0.711994215
0.579329339657187	0.711994215
0.579565421756136	0.711835305
0.579753236764042	0.711835305
0.579947676419338	0.711545475
0.580178519978249	0.71116941
0.58036443060971	0.71116941
0.580605247172105	0.71079018
0.580790402595547	0.71079018
0.581033499194284	0.71041692
0.581217927741355	0.71041692
0.5814289254702	0.70989933
0.581647132365338	0.709246095
0.581829786492517	0.709246095
0.582078108982341	0.70863348
0.582260102793284	0.70863348
0.582510922085373	0.70808727
0.582692286689877	0.70808727
0.58288484602858	0.707313795
0.583126511455169	0.70638009
0.58330623543313	0.70638009
0.583562820715161	0.705636045
0.583741983851796	0.705636045
0.583961406232382	0.704900745
0.584179984738314	0.703788465
0.584357596948446	0.703788465
0.58462035816476	0.70276467
0.58479747987244	0.70276467
0.585025684898847	0.70201242
0.585239871910981	0.70078233
0.585415531322758	0.70078233
0.585684916881219	0.699549645
0.585860153200496	0.699549645
0.586078418501659	0.69868692
0.586307590092782	0.697310025
0.586481453509809	0.697310025
0.586757947830847	0.696082845
0.586931456935387	0.696082845
0.587120301693016	0.695069715
0.587384637580122	0.693485355
0.587556869988841	0.693485355
0.587809174694794	0.69233331
0.588013003020141	0.691024155
0.588184005538216	0.691024155
0.588472622604131	0.689427525
0.588643380609021	0.689427525
0.588834375433703	0.68823981
0.589106471894233	0.686600985
0.589276089198119	0.686600985
0.58951267436353	0.6852765
0.589742846140303	0.68374266
0.58991137867048	0.68374266
0.590187039812776	0.68219091
0.590382080593598	0.68073447
0.590549573576644	0.68073447
0.590857112334409	0.67905339
0.591191530159225	0.677520465
0.591504108646619	0.675915465
0.591670569706062	0.675915465
0.591856694246562	0.6743712
0.592154976975204	0.672624345
0.592320548961461	0.672624345
0.592518431123906	0.67105566
0.592810116051113	0.66926211
0.59297484850242	0.66926211
0.593176865928946	0.667678665
0.593469938734318	0.665905185
0.593633889004858	0.665905185
0.593832130428098	0.664269
0.594134889058734	0.66248703
0.594298110314545	0.66248703
0.594484342762872	0.66081333
0.594805438702094	0.65905029
0.594967982596895	0.65905029
0.59513362273224	0.65728374
0.595457194034762	0.65555901
0.595644109048425	0.653762385
0.595805213658043	0.653762385
0.596102276135794	0.652023
0.596326977532662	0.65020302
0.596487533212319	0.65020302
0.596744697357336	0.64846014
0.597017147900236	0.64664346
0.597177213971352	0.64664346
0.597384555584766	0.644878035
0.597703557866271	0.643135125
0.597874927489322	0.641281005
0.598033763902922	0.641281005
0.598339750006303	0.63955485
0.598581572461136	0.63771369
0.598740052351948	0.63771369
0.598973620610896	0.635946285
0.599289712402671	0.63421734
0.599455877652986	0.63234678
0.599613287756511	0.63234678
0.599920253537875	0.6306177
0.600182470441326	0.628818315
0.600339664239309	0.628818315
0.600548688551518	0.627089505
0.600862137246784	0.625395795
0.60107768809497	0.62352108
0.601233977737586	0.62352108
0.601487551631296	0.621780045
0.601799536092853	0.6201567
0.601984791919074	0.618312795
0.602140273126094	0.618312795
0.602422100699351	0.61655391
0.602732705577181	0.614972055
0.602905462047815	0.613183935
0.603060234942591	0.613183935
0.603352584310417	0.611430855
0.603661882175101	0.60987954
0.60384160349752	0.60812451
0.603995769898785	0.60812451
0.604279231921184	0.606382545
0.604587299585066	0.60488583
0.604795389568162	0.603132525
0.604949053978036	0.603132525
0.605202263826443	0.601471095
0.605509172927198	0.60001437
0.60576930661785	0.598274295
0.605922586896443	0.598274295
0.606121887828026	0.596725845
0.606427708070275	0.59518158
0.606733178711574	0.593660925
0.606919545806568	0.59206683
0.607071882531236	0.59206683
0.607343098137754	0.59046183
0.607647564143901	0.58906218
0.607943756717136	0.58749759
0.608095983894148	0.58749759
0.608255534963951	0.58601973
0.608559051911884	0.584502435
0.60886227108463	0.58315392
0.609152559480994	0.58168965
0.609304166535316	0.58168965
0.609467821775058	0.580282275
0.609770168010617	0.57883947
0.610072239169593	0.577526505
0.610374037330489	0.576172455
0.610550991340162	0.57478734
0.610701523159874	0.57478734
0.610976838879069	0.57343326
0.611277857812136	0.572200515
0.611578625379481	0.5709318
0.611845777749611	0.569616195
0.611996123571445	0.569616195
0.612179436024893	0.568381485
0.612479492266074	0.567119625
0.612779318073816	0.56595279
0.613078922396989	0.56479116
0.61335222526771	0.56358633
0.613502033333985	0.56358633
0.613677488339834	0.562456815
0.613976456220361	0.56130201
0.614275222649456	0.56023668
0.614573792783035	0.559165035
0.614872173152947	0.55811679
0.615090221742496	0.557040675
0.615239253285816	0.557040675
0.615468371362589	0.556025805
0.615766200976256	0.55504026
0.616063860441517	0.55407483
0.616361347791121	0.55313712
0.616658671771511	0.552216795
0.616945013934573	0.55129566
0.617093779724825	0.55129566
0.617252847260928	0.550416675
0.617549704608492	0.54953079
0.617846415465101	0.54871389
0.618142984090322	0.547897545
0.618439417703815	0.547108305
0.618735714167507	0.546344685
0.619031881388097	0.54560517
0.619287211962199	0.54486465
0.619435318677683	0.54486465
0.619623846490236	0.54417291
0.619919649016848	0.54348729
0.620215338394636	0.542846955
0.620510918359259	0.54222519
0.620806395942747	0.54163095
0.621101769444967	0.54105702
0.621397044997138	0.54050094
0.621692227121044	0.539965545
0.621987322486897	0.539452995
0.622282328767189	0.538967235
0.62246272661237	0.53849436
0.622610027803709	0.53849436
0.622872098971355	0.53818359
0.623166873125593	0.53752248
0.623461573463143	0.537280695
0.623756206612022	0.53697837
0.624050776378616	0.536609205
0.624345289377359	0.536287275
0.624639743364509	0.535995375
0.624934144789732	0.5357361
0.625228497542297	0.53551416
0.625522808077647	0.535316055
0.625817074092279	0.53513163
0.626111302171794	0.534965145
0.62640549599034	0.534824835
0.626699662031613	0.53471511
0.626993797856948	0.53463621
0.627287910186289	0.534584355
0.627582002453366	0.53455641
0.62787608129558	0.53455296
0.628170144287309	0.53457543
0.628464197937678	0.53462409
0.628758245854995	0.53469816
0.62905229459117	0.53479743
0.629346341690799	0.534922575
0.629640393747752	0.53507409
0.629934454286535	0.535251555
0.630228529942183	0.53545659
0.630522618277482	0.53568957
0.630816725825163	0.53594889
0.631110856291775	0.536233485
0.631405016207648	0.536543175
0.631699203134211	0.536880135
0.631993423765294	0.537244755
0.632287681700817	0.537634425
0.632581983672651	0.538049205
0.63287632728202	0.538491765
0.63317071929983	0.53896497
0.633465163205313	0.539464965
0.633759665951844	0.539986995
0.634054225179584	0.540546375
0.634348847733976	0.54113169
0.634643537284585	0.54174438
0.634938300502209	0.54238776
0.635229835178089	0.54303471
0.635377029073662	0.54303471
0.635528049312368	0.54374778
0.635823045180995	0.54442197
0.636118130436215	0.545172225
0.636413303077334	0.54594204
0.636708569586582	0.54674415
0.637003934547018	0.54758076
0.637299404746007	0.548439615
0.63759497797733	0.549327885
0.637890661969787	0.550251525
0.638186460239135	0.551169195
0.638398304268057	0.552201645
0.638546332177207	0.552201645
0.638778420891854	0.55312611
0.639074588112444	0.55412415
0.639370887169883	0.55519359
0.63966732535967	0.55628895
0.639963900259417	0.55741548
0.640260620385344	0.55857642
0.640557489320812	0.559672605
0.640734114327677	0.56104542
0.640882831655293	0.56104542
0.641151697519271	0.562031115
0.641449042489942	0.563272275
0.641746555002444	0.564620025
0.642044243044912	0.56599383
0.642342105742031	0.567304065
0.642583087879447	0.568817865
0.642732097690306	0.568817865
0.642938383365654	0.570184995
0.643236811404756	0.57129747
0.643535433905724	0.572847525
0.643834259158802	0.5744409
0.644133291450807	0.575785545
0.644314491443159	0.577972515
0.64446432476483	0.577972515
0.64473200655474	0.579022065
0.645031696058795	0.580401
0.645331615194153	0.582151125
0.645631772561509	0.58352976
0.64581462770931	0.586397205
0.645965038626672	0.586397205
0.646232811672996	0.58754844
0.646533707698733	0.58878429
0.646834865150852	0.59026791
0.647103307725454	0.592292535
0.647253940213412	0.592292535
0.647437975733667	0.59579997
0.647739945677401	0.59647437
0.648042202597405	0.59758956
0.648343883687342	0.598774875
0.648494969444255	0.598774875
0.648647586545215	0.603579975
0.648950733106949	0.60478758
0.649254193356232	0.605537685
0.64954545967408	0.60655182
0.649697206930668	0.60655182
0.64986206663829	0.611386965
0.650166500862095	0.61302756
0.650471276694028	0.61377408
0.650715207507356	0.61575069
0.650867804464035	0.61575069
0.651081872484411	0.619563255
0.651387712180434	0.621268335
0.651693924304999	0.62234799
0.65185886084918	0.62576295
0.652012480358131	0.62576295
0.652307492918305	0.628071345
0.652614865625986	0.629623095
0.652826255595462	0.632385645
0.652980317357826	0.632385645
0.653230839632221	0.63530358
0.653539454616291	0.63686259
0.653773467312045	0.639303225
0.653928095117056	0.639303225
0.654157993369797	0.642719385
0.654467933331376	0.644365365
0.654703025573272	0.64677927
0.65485833786844	0.64677927
0.655089205200974	0.65018979
0.655400560702399	0.651911835
0.655617149457896	0.6547362
0.65577325650042	0.6547362
0.65602475120875	0.65791155
0.656337609577114	0.65958198
0.656517774627606	0.663038385
0.656674790145705	0.663038385
0.656964919483484	0.66572304
0.657249247465929	0.66763641
0.657406456064996	0.66763641
0.657594412128252	0.6715509
0.657910015364962	0.673509675
0.658126396578157	0.67650342
0.658284708771933	0.67650342
0.658542980790246	0.679760205
0.6588357620255	0.681700275
0.658994430759948	0.681700275
0.65917838752789	0.685692195
0.659497040205425	0.68773149
0.659694440712617	0.691098255
0.659854399363175	0.691098255
0.660136316448818	0.694000815
0.66038563185988	0.69658638
0.660546101889829	0.69658638
0.66077831698047	0.7003272
0.661068819435915	0.702391365
0.66122987435912	0.702391365
0.661423160796279	0.70648428
0.661744646957847	0.708543345
0.661906351095185	0.708543345
0.662070983787056	0.71247666
0.662396055223837	0.71483049
0.662576070818874	0.718575405
0.662739409458704	0.718575405
0.663048604312078	0.7211526
0.66323970434011	0.724784715
0.663403842577854	0.724784715
0.663704481208968	0.72751197
0.663897790586011	0.731139075
0.664062795201611	0.731139075
0.664363846570225	0.73388142
0.664550828951016	0.73761153
0.664716768438726	0.73761153
0.665026859976975	0.740246715
0.66519929582058	0.744174885
0.665366232426682	0.744174885
0.665676576573157	0.7466745
0.66584358916549	0.7466745
0.666028613032858	0.750740715
0.666316025984688	0.753228765
0.666484154407119	0.753228765
0.666701540171242	0.757186425
0.666952118922481	0.76001958
0.667121433670363	0.76001958
0.667378769129332	0.7635102
0.667585255280344	0.76695453
0.667755822201095	0.76695453
0.668044941734943	0.76982118
0.668215777282277	0.76982118
0.668403150865542	0.773744685
0.668671788461159	0.776554305
0.668843998694902	0.776554305
0.669092099868535	0.78015723
0.669296719510713	0.78358011
0.669470372430671	0.78358011
0.669745937202214	0.786466035
0.669919997282905	0.786466035
0.670135182979321	0.79031337
0.670366353582444	0.79346139
0.670541980286605	0.79346139
0.670809621558733	0.79650603
0.670985751281939	0.79650603
0.671190667551983	0.8002689
0.671426580620274	0.803425155
0.67160440613118	0.803425155
0.671864672051341	0.80647116
0.672043086619609	0.80647116
0.672259552627814	0.81014097
0.672479181801015	0.81335979
0.672659427790025	0.81335979
0.672912828436004	0.816378255
0.673093761652286	0.816378255
0.673342944198677	0.819840045
0.67352586734382	0.82314039
0.673708764422185	0.82314039
0.67395577837046	0.826292745
0.674139465609063	0.826292745
0.674383705884052	0.829368705
0.674568222245063	0.829368705
0.674809762144585	0.832745775
0.674995149215317	0.832745775
0.675184245912509	0.83590263
0.675420311319019	0.83903046
0.67560792982608	0.83903046
0.675843876451941	0.842061555
0.676032469501503	0.842061555
0.676265950857981	0.8451687
0.676455566905448	0.8451687
0.676686650443497	0.848278245
0.676877333514481	0.848278245
0.677075938971052	0.851314725
0.677297852927914	0.85431249
0.677491057202437	0.85431249
0.677717257921673	0.857235675
0.677911641571077	0.857235675
0.678135659202423	0.860150505
0.678331271191644	0.860150505
0.678553162821474	0.863036955
0.678750052452527	0.863036955
0.678969874771823	0.865882455
0.679168089645859	0.865882455
0.67938589854576	0.86867508
0.67958549484855	0.86867508
0.679801346149684	0.871412775
0.680002371900076	0.871412775
0.680216320948728	0.87410982
0.680418826560052	0.87410982
0.680630924179184	0.876724035
0.680834971028287	0.876724035
0.681044545959939	0.879319095
0.681250911250822	0.88189032
0.681458213882364	0.881881635
0.681666753138907	0.881881635
0.681875576478447	0.88429191
0.682082611404698	0.88666221
0.682287816510102	0.88666221
0.682498594605567	0.888953265
0.682702200485205	0.888953265
0.682914815828539	0.891107895
0.683116871877633	0.891107895
0.683331386447835	0.89320545
0.683531941881751	0.89320545
0.683748424482734	0.8951526
0.683947528507532	0.8951526
0.684166044545629	0.897015075
0.684363739769363	0.897015075
0.684584365796685	0.89884851
0.684780703159657	0.89884851
0.685003510312521	0.900549375
0.685198534625767	0.900549375
0.685423600631081	0.902150115
0.685617356662098	0.902150115
0.685844758479695	0.90368733
0.686037294815803	0.90368733
0.686245408268774	0.905114415
0.686458499477062	0.90646824
0.686648393455285	0.90646824
0.686881103323496	0.907759275
0.687069885714883	0.907759275
0.687305227706158	0.908977005
0.687492945981379	0.908977005
0.687731016177995	0.910104195
0.687917712668238	0.910104195
0.688128268955785	0.911110335
0.68834437174066	0.91205376
0.688528694413954	0.91205376
0.688773069814746	0.91300008
0.688956483473612	0.91300008
0.68920393760293	0.91385865
0.689386487306974	0.91385865
0.68959572284889	0.914562015
0.689818930129594	0.915218175
0.689999302994588	0.915218175
0.690253971559289	0.915934605
0.690433591919948	0.915934605
0.690675880507558	0.916493865
0.690870689126843	0.916855815
0.691048273381753	0.916855815
0.691310882864903	0.91738221
0.691487822220089	0.91738221
0.691739936592437	0.91783311
0.691930625097376	0.91798191
0.692105668516803	0.91798191
0.692377034283425	0.91836399
0.692551548500929	0.91836399
0.69278904018014	0.918647505
0.693001230881717	0.918620865
0.693173993386341	0.918620865
0.693455033118319	0.918933255
0.693627379914767	0.918933255
0.693824256369835	0.918914475
0.694085271117831	0.91886709
0.694256011701054	0.91886709
0.69450716882086	0.919023645
0.694718346236188	0.91873614
0.694887560979285	0.91873614
0.695184616208715	0.918841275
0.6953548289573	0.91855569
0.695522595237406	0.91855569
0.69582781309039	0.91845594
0.695995437138695	0.91845594
0.696191079514436	0.91822155
0.696474378212268	0.917930715
0.696640714404867	0.917930715
0.696855943291894	0.91770996
0.697126229117573	0.917320065
0.697291370117723	0.917320065
0.697516178528906	0.917075505
0.697784148728294	0.916631745
0.697948188484302	0.916631745
0.698172003765223	0.9163233
0.698448985135989	0.915856635
0.698612017594067	0.915856635
0.69882361910572	0.915452625
0.699121681320317	0.91500378
0.699283808767973	0.91500378
0.699471225440289	0.914478
0.69979358134182	0.914075115
0.699964660461163	0.91343574
0.700124839394621	0.91343574
0.700435509550986	0.913050435
0.700655937426136	0.91239288
0.700815444900719	0.91239288
0.701073881271418	0.911943885
0.701358819962335	0.911355885
0.701517771601529	0.911355885
0.701708859110137	0.91072848
0.702025127460207	0.910278915
0.70223371059231	0.909610605
0.702391126261441	0.909610605
0.702655309542034	0.90910356
0.702965038055732	0.90852825
0.703122178712753	0.90852825
0.703282493485167	0.907830855
0.703594997568327	0.907332825
0.703871610406153	0.906728655
0.704027550015492	0.906728655
0.704217938518184	0.906098415
0.704528405929688	0.90559005
0.704798169051512	0.904982385
0.704953103745828	0.904982385
0.705147415538277	0.90437856
0.705455988496091	0.903870495
0.705749206975247	0.903320475
0.705903362437428	0.903320475
0.706071362005316	0.902705775
0.706378184122732	0.902203785
0.706684456449473	0.901735125
0.706884575225905	0.901126515
0.707037162284639	0.901126515
0.707295400794509	0.90064278
0.707600099411923	0.900199455
0.707904258039114	0.899729625
0.708056640480592	0.899217195
0.708208029413335	0.899217195
0.708511280238682	0.898801515
0.708814078563993	0.898417995
0.709116435313196	0.89800866
0.709278832718508	0.89754465
0.709429349027325	0.89754465
0.709719876357977	0.897195165
0.710020984118331	0.89689461
0.71032170176671	0.89661303
0.710570777749038	0.896284755
0.710720986793585	0.896284755
0.710922016826392	0.895996515
0.711221634435634	0.895760655
0.711520909942291	0.89557422
0.711819858499847	0.895395945
0.712116730317943	0.895201455
0.712266373617203	0.895201455
0.712416804345623	0.895011855
0.712714826729718	0.89491092
0.713012567056978	0.89485512
0.713310031154196	0.894824115
0.713607232764706	0.89480607
0.713904182632845	0.89480346
0.714143038564273	0.894813225
0.714291427596147	0.894813225
0.714497375202936	0.89488179
0.714793635141768	0.895006665
0.715089686686374	0.89516604
0.715385543359585	0.89534373
0.715681209359302	0.895541985
0.715976698772443	0.895775715
0.716272021434703	0.896054295
0.716567190775514	0.89637786
0.716862211433453	0.8967396
0.71706816838203	0.89712801
0.717215491768438	0.89712801
0.717451856168911	0.8975505
0.717746503396896	0.89801121
0.718041042389685	0.89850597
0.718335486608316	0.899056005
0.718629845857109	0.899642085
0.718924133670134	0.900271005
0.719218353782526	0.90094293
0.719512519550838	0.90163332
0.719806641085988	0.902380695
0.720100731412701	0.903171225
0.720394794732475	0.9039942
0.72068884419752	0.904861035
0.720982890001546	0.90577203
0.721276945390124	0.906723195
0.721571014529668	0.907724505
0.721865110790157	0.90875526
0.722159244540684	0.909855435
0.722453429026553	0.910960605
0.722747668733552	0.912242025
0.723041977277376	0.913316655
0.723336365073883	0.914584935
0.723630845863181	0.91597854
0.723925424282517	0.91731507
0.72422011423105	0.918683835
0.724407369471915	0.92013888
0.724555009326561	0.92013888
0.724809876143903	0.9216063
0.725104966230228	0.923140695
0.725400211768295	0.924703365
0.725695624625935	0.92631495
0.72599121863567	0.92798313
0.726286999601456	0.92970441
0.72658298211192	0.93145233
0.726879177847293	0.93327795
0.727167780226945	0.93512547
0.72731565935107	0.93512547
0.727472262050977	0.937052025
0.727769171311883	0.93888147
0.72806634279671	0.94088604
0.728363792141569	0.94293669
0.728661526187042	0.94504242
0.728959560836518	0.947128995
0.729174825514669	0.94942602
0.729324134559255	0.94942602
0.729556590572721	0.95146602
0.729855609731009	0.953699715
0.730154983197516	0.956046435
0.730454725748008	0.95839893
0.730704275171864	0.96086559
0.730854296976793	0.96086559
0.73105538201995	0.96324174
0.731356322194143	0.9655104
0.731657690248995	0.96815697
0.731959504232252	0.970615275
0.732130141411957	0.973632765
0.73228172013253	0.973632765
0.732564528058183	0.97576161
0.732867771522463	0.97847574
0.733171524847213	0.981147975
0.733336487321578	0.98460594
0.73348912355059	0.98460594
0.733780632055265	0.98663835
0.734086019629946	0.98930559
0.734340301258072	0.99270801
0.734493298245296	0.99270801
0.734698561230558	0.99584034
0.735005752975551	0.99792171
0.735305574797279	1.000761255
0.735459277678554	1.000761255
0.735622071873	1.00537833
0.735931245767212	1.00689021
0.736240082259806	1.009303935
0.736394784875132	1.009303935
0.736551711431011	1.014969885
0.736863061983271	1.015942575
0.737149921738104	1.01874093
0.737305899411156	1.01874093
0.737488077866889	1.024437975
0.737801804881117	1.024769115
0.738039975532725	1.029331695
0.73819746574518	1.029331695
0.738431810316434	1.03332732
0.738748139102607	1.03400106
0.738914193216082	1.04036451
0.739073422299203	1.04036451
0.739383602332923	1.04141724
0.739615325353961	1.04553828
0.739775208238643	1.04553828
0.740022978320275	1.049063865
0.740303356468498	1.05129324
0.740464048280317	1.05129324
0.740666515382414	1.056182625
0.740979916691471	1.05765006
0.741141567223186	1.05765006
0.741314466267384	1.06282947
0.741640185022451	1.064318295
0.741809173957368	1.069235475
0.741973299954141	1.069235475
0.742295287101837	1.071019575
0.742468226944181	1.075676325
0.742633614333725	1.075676325
0.74295455013559	1.077615465
0.743119922391605	1.077615465
0.743287668968738	1.082101905
0.743598345293383	1.08414852
0.743765226114391	1.08414852
0.743956225294684	1.08832467
0.744236638360392	1.090691535
0.744405155430007	1.090691535
0.744630771612132	1.094260005
0.744870314019949	1.09719474
0.745040600293402	1.09719474
0.745311680756115	1.09997271
0.74550020356744	1.103428155
0.745672380039861	1.103428155
0.745954268777223	1.105803105
0.746126931009263	1.105803105
0.746345914593345	1.109073825
0.74657652583927	1.11178407
0.746751305572877	1.11178407
0.74702154076149	1.11420507
0.747196979906722	1.11420507
0.747396951315413	1.11718923
0.747638414534593	1.11957699
0.747816203567252	1.11957699
0.748076013752298	1.121881845
0.7482546369845	1.121881845
0.748466521361026	1.12447116
0.748689543912936	1.126635735
0.748870745574672	1.126635735
0.749121222494512	1.12865889
0.749303432396533	1.12865889
0.749549980648645	1.130690745
0.749733269016854	1.130690745
0.749924844800958	1.132648905
0.750160412677427	1.13429136
0.750346617513102	1.13429136
0.750585170193044	1.135815435
0.750772636196657	1.135815435
0.751007771756187	1.13723103
0.751196572759184	1.13723103
0.751424973157689	1.13846247
0.751618630066189	1.139481525
0.751810699183616	1.139481525
0.752038995004295	1.140275295
0.75223258331571	1.140275295
0.7524579055364	1.140869625
0.752653092247834	1.140869625
0.752875556732574	1.14125532
0.753072421461215	1.14125532
0.753292144358119	1.141388475
0.753490764859076	1.141388475
0.753707859268277	1.141202595
0.753908317779627	1.141202595
0.754122884811174	1.140796395
0.75432526404957	1.140796395
0.754537407959678	1.14010137
0.75474179316845	1.14010137
0.754951615118414	1.139035005
0.755158089807151	1.139035005
0.755365683633667	1.13793114
0.755574340522053	1.1362707
0.755779801329797	1.1362707
0.755990723078926	1.134317175
0.756194143106942	1.134317175
0.756407425855297	1.132020045
0.756608894513866	1.132020045
0.756824628741949	1.12936404
0.75702423265219	1.12936404
0.757242515987599	1.126362015
0.757440337008306	1.126362015
0.757661268237711	1.123022025
0.757857393829846	1.123022025
0.758081070352319	1.119349845
0.758275581616186	1.119349845
0.758502103881808	1.115339055
0.758695083394373	1.115339055
0.758910245874382	1.111039095
0.759116095861127	1.10626362
0.759305818771721	1.10626362
0.759538823462764	1.101147165
0.759727205776512	1.101147165
0.759963436305611	1.09570629
0.760150550330042	1.09570629
0.760390119013938	1.089939555
0.760576038867408	1.089939555
0.760788396223353	1.08384735
0.761003910090648	1.077180645
0.761187063961881	1.077180645
0.761434363126806	1.07006019
0.761616502989638	1.07006019
0.761867549979384	1.062852165
0.762048744387722	1.062852165
0.762245630018192	1.055270295
0.762484104063003	1.04684565
0.762662883043695	1.04684565
0.762922707441633	1.03819524
0.7631007111983	1.03819524
0.76331584083452	1.02955359
0.763542127646369	1.01981775
0.763717963038948	1.01981775
0.763987328182151	1.00963194
0.764162547228492	1.00963194
0.764368866252985	0.999891795
0.764611265681566	0.98846964
0.76478454739889	0.98846964
0.765062243441914	0.97705899
0.765237066321933	0.96593322
0.765408551931705	0.96593322
0.765694326939542	0.95239239
0.765865439508967	0.95239239
0.766090575304389	0.940345575
0.766327220462263	0.9265062
0.766496762324376	0.9265062
0.76676898445747	0.911948325
0.766963449457243	0.89823999
0.767131549246505	0.89823999
0.767435606622814	0.88137057
0.767603553512912	0.88137057
0.7677769347845	0.86697339
0.768081353901863	0.84860166
0.768248061846671	0.84860166
0.768443032378165	0.83257983
0.768731760407114	0.813051075
0.76889735462185	0.813051075
0.76910487538367	0.795101415
0.769387239137723	0.77415717
0.769551841958303	0.77415717
0.769762822850173	0.754286655
0.770048147071936	0.731543505
0.770211869602666	0.731543505
0.770417212411806	0.70981989
0.770714755473392	0.6847557
0.770877706774486	0.6847557
0.771068383229338	0.66121014
0.771387221002955	0.63334404
0.771549508004031	0.63334404
0.771716653295741	0.607875105
0.772039798685773	0.5768691
0.772227371258715	0.54888036
0.77238836964978	0.54888036
0.772684321133376	0.514705995
0.772911071422734	0.483012
0.773071650696127	0.483012
0.773326743547635	0.446209155
0.773600191568293	0.40894815
0.773760418757846	0.40894815
0.773967397358959	0.370568535
0.774287161983708	0.327701865
0.774454027849065	0.287006955
0.774613591544216	0.287006955
0.774925785790761	0.23585133
0.77515155673855	0.188433615
0.775310984336751	0.188433615
0.775563507460412	0.1326560205
0.775851538355734	0.077298042
0.776010867089432	0.077298042
0.776200732115561	0.0220058445
0.776519285101393	0.0475432845
0.776711565215468	0.111011277
0.776870936349936	0.111011277
0.777156584709872	0.199493085
0.77741094821734	0.276415425
0.777570450737482	0.276415425
0.777794627725776	0.36880542
0.778106583895421	0.46156119
0.778266298924476	0.46156119
0.778434079936045	0.555521565
0.778754575872869	0.68265753
0.778955840696966	0.786331995
0.779116801913163	0.786331995
0.779397715912118	0.95756475
0.779636726075178	1.072052805
0.779798527881169	1.072052805
0.780044776373819	1.29021312
0.780306756924161	1.426760745
0.780469829026012	1.426760745
0.780697416477272	1.6976886
0.780964348415398	1.86300405
0.781129362756667	1.86300405
0.781357981673638	2.20840575
0.781608965167616	2.4679782
0.781777028938963	2.4679782
0.782029989722622	2.8794795
0.794163922919568	2.9348529
0.794486523593735	2.8294695
0.794673785806009	2.7088788
0.794832361580283	2.7088788
0.795123526857974	2.6078766
0.795390109214347	2.52276765
0.7955474890835	2.52276765
0.795751401960886	2.43258255
0.796062449879578	2.3591319
0.796312263308416	2.2919283
0.796466798659209	2.2919283
0.796679636678456	2.22399225
0.796986056820327	2.16527415
0.797291207862522	2.11322055
0.797456879684265	2.05945305
0.797607855270859	2.05945305
0.797898086403485	2.01224775
0.79820001186501	1.96769625
0.798501046912345	1.92733425
0.798718080794822	1.8888729
0.798867913371226	1.8888729
0.799100722379745	1.85187255
0.79939949947766	1.81818105
0.799697656283759	1.78597095
0.799995243435573	1.75563375
0.800292316386248	1.72706835
0.800534139862071	1.70066715
0.80068255407047	1.70066715
0.800885117108552	1.6747398
0.801180930465053	1.6507137
0.801476410677047	1.6277208
0.801771596763772	1.6060224
0.802066529451565	1.5854889
0.802361238240704	1.56592065
0.802655760309984	1.5471306
0.802950128372981	1.52938275
0.803244376593622	1.5122925
0.803538529317546	1.496239185
0.803832618736268	1.48073067
0.804126672926817	1.465914195
0.804420722197262	1.45182414
0.804714787031385	1.438378755
0.805008896132337	1.425486495
0.805303074606804	1.413033915
0.805597349965606	1.40109882
0.805891740087912	1.389890895
0.8061862716188	1.379043405
0.806480967550889	1.368492165
0.806775853352713	1.358391
0.807070945464847	1.34883087
0.80736626896636	1.339549935
0.807661845562497	1.33063359
0.807878701330517	1.32212877
0.808026738188879	1.32212877
0.808253848174563	1.31385333
0.80855031207788	1.30595814
0.808847114294335	1.298324895
0.809144278748333	1.29094389
0.809441819274093	1.283878785
0.809739760200343	1.276969515
0.809941981455293	1.270460235
0.810091439989091	1.270460235
0.810336932946718	1.26407862
0.810636201170071	1.257929355
0.81093595307233	1.252024155
0.811236208826037	1.246266585
0.81145137230343	1.240799385
0.811601973857637	1.240799385
0.811838323563528	1.23546552
0.812140221711193	1.230265845
0.812442707240451	1.22525892
0.812692126114873	1.22036265
0.812843673109521	1.22036265
0.81304953734602	1.21573674
0.813353924049248	1.21118844
0.813658984628665	1.20667857
0.813861394783852	1.20250299
0.814014635878876	1.20250299
0.814271234289775	1.198322865
0.81457846353077	1.19426004
0.814829464605618	1.19028321
0.814983531626466	1.19028321
0.815195254267951	1.186529715
0.815504861751268	1.182766785
0.815761325969029	1.179076275
0.815916615861136	1.179076275
0.816126622992374	1.175652585
0.816438831287516	1.172008425
0.816665812184691	1.16876409
0.816822652952425	1.16876409
0.817066017918691	1.16549343
0.817381048693811	1.16202375
0.817549444936708	1.15903542
0.817708109057574	1.15903542
0.818014143620678	1.15589136
0.818257247629093	1.1527191
0.818416547220953	1.1527191
0.818651444751851	1.149820725
0.818949649136902	1.14665184
0.819109773841521	1.14665184
0.819293192265976	1.14396477
0.819615809043119	1.140785625
0.819789957568861	1.13815707
0.819952523194345	1.13815707
0.820264694415189	1.135081185
0.820459082849108	1.132463145
0.820622818270473	1.132463145
0.820918655170798	1.12948404
0.82111893279657	1.1268915
0.821283977498616	1.1268915
0.821577971223127	1.12388487
0.821770910313459	1.121393865
0.821937397402077	1.121393865
0.822242927195508	1.118292975
0.822416246942132	1.11592617
0.822584301028202	1.11592617
0.822887666053651	1.112734785
0.823055921056536	1.112734785
0.823251620178812	1.110298515
0.823520928201892	1.107295875
0.823690972850272	1.107295875
0.823932056427455	1.10450232
0.824150363341803	1.10192112
0.82432230929485	1.10192112
0.824604304369607	1.098735195
0.824776727918244	1.098735195
0.824965541050637	1.096124955
0.82522612821189	1.09321341
0.825400648754936	1.09321341
0.825663634218223	1.090079385
0.82584624271778	1.087396875
0.826022955268276	1.087396875
0.826287628912166	1.08437985
0.826465072994935	1.08437985
0.82672533015493	1.08116211
0.826903575455918	1.08116211
0.827083501345605	1.0782585
0.827338576900841	1.075181265
0.827519276686368	1.075181265
0.827770507966166	1.07189142
0.827952155539357	1.07189142
0.828170890247754	1.068657705
0.828382221801149	1.065471315
0.828566501506362	1.065471315
0.828809712799343	1.0621521
0.828995081243879	1.0621521
0.829234898666432	1.05872007
0.829421414334372	1.05872007
0.829653913096768	1.0552323
0.829845705725767	1.051766955
0.830035107416089	1.051766955
0.830268115867727	1.048187895
0.830458803861981	1.048187895
0.830688882178332	1.04453721
0.830880920593608	1.04453721
0.831108189102661	1.040806275
0.831301633552779	1.040806275
0.831526209044252	1.0370067
0.831721119046269	1.0370067
0.831943110540655	1.033134285
0.832139543412181	1.033134285
0.832353579161831	1.029147105
0.832557075594244	1.025121315
0.83275689709544	1.025121315
0.832973866172879	1.02099615
0.833175354174993	1.02099615
0.833390079840342	1.016795955
0.833593298215611	1.016795955
0.833805869295303	1.012482015
0.834010873834509	1.012482015
0.834221380319507	1.008082815
0.834428237394738	1.008082815
0.8346367640905	1.00704891
0.834845531944978	1.002571395
0.835052154364451	1.002571395
0.835262897799762	0.998064585
0.835467697096741	0.998064585
0.835680481225026	0.993556035
0.835883531592493	0.993556035
0.8360984197455	0.989041095
0.836299796841392	0.989041095
0.836516852666594	0.9845469
0.836716623147866	0.9845469
0.836918373852788	0.980000625
0.837134159984277	0.975481935
0.83733070321242	0.975481935
0.837552542108491	0.970932075
0.837747648314279	0.970932075
0.837971899977599	0.966387735
0.83816562968013	0.966387735
0.838392370464542	0.961838685
0.838584788587266	0.961838685
0.838814091034522	0.9573513
0.839005255975689	0.9573513
0.8392371953626	0.952888275
0.839427166667603	0.952888275
0.839622794478219	0.948332685
0.839850696261443	0.94369497
0.840038036678256	0.94369497
0.840275961943862	0.939150765
0.840462248779017	0.939150765
0.84070309664244	0.934820025
0.840888382775911	0.934820025
0.841113299428497	0.930383715
0.841316602765784	0.925681455
0.841499531630506	0.925681455
0.841747094966967	0.92112363
0.841929155070007	0.92112363
0.842179946021825	0.9169149
0.842361191505564	0.9169149
0.842570061745154	0.91248423
0.842795863302343	0.907573545
0.842975004691788	0.907573545
0.843233311352322	0.903534195
0.843411758159108	0.903534195
0.843642907020727	0.89931006
0.843851505832555	0.89432364
0.844028019965619	0.89432364
0.844294467201828	0.89035713
0.844470404745545	0.89035713
0.844700468427396	0.886211115
0.844916197816042	0.881188065
0.845090365616905	0.881188065
0.84536562486032	0.87746142
0.845539330782736	0.87746142
0.845744031584614	0.87299031
0.845992217817032	0.86839755
0.846164311613867	0.86839755
0.846432537412455	0.86484603
0.846620913651283	0.859770315
0.846791482894773	0.859770315
0.847081975120676	0.85624596
0.84725226078632	0.85624596
0.847455259197731	0.8517744
0.84771776525143	0.847516635
0.847886678249066	0.847516635
0.848130795144572	0.843868635
0.848356974112282	0.838985625
0.848524597257191	0.838985625
0.848801623116755	0.835916595
0.849000114437594	0.830757615
0.849166531207011	0.830757615
0.849467978231358	0.82790781
0.849647719397001	0.82277418
0.849813016317134	0.82277418
0.850130090747573	0.81995355
0.850300356559159	0.814933755
0.850464611273191	0.814933755
0.850788170886765	0.81217071
0.850958620433112	0.80713968
0.851121919460343	0.80713968
0.851442425113554	0.80457027
0.851623148098407	0.79945791
0.851785577344965	0.79945791
0.852093036614266	0.797083425
0.852294617045839	0.79202889
0.852456256590096	0.79202889
0.852740188798867	0.789514335
0.852973748809365	0.784960575
0.853134683743014	0.784960575
0.853384046392891	0.78183534
0.853661320313788	0.77825544
0.853821636841155	0.77825544
0.854024772791043	0.774208545
0.854344007443158	0.771753825
0.854518035911483	0.766851
0.854676867722022	0.766851
0.854980303834166	0.76472622
0.855225051972261	0.7605285
0.855383461163815	0.7605285
0.855613830919009	0.75720876
0.855929595682059	0.75479301
0.856101614595964	0.74999418
0.856258770051258	0.74999418
0.856559201301045	0.74798673
0.85683293916826	0.74447787
0.856989873651653	0.74447787
0.857186348722209	0.74057232
0.857499034684302	0.738701535
0.857735599020822	0.734576145
0.857891529118741	0.734576145
0.858122707510968	0.731520525
0.858433718236439	0.72965289
0.858653643475065	0.725312355
0.858808704469644	0.725312355
0.85905415662743	0.72260907
0.859363607064909	0.72073881
0.859589612854972	0.716699355
0.859743948800193	0.716699355
0.859981032442118	0.7139838
0.860289033908247	0.7122114
0.860546460779848	0.708568965
0.860700225776082	0.708568965
0.860903658817027	0.705082395
0.861210306089875	0.70406865
0.861516529980146	0.701856615
0.861681108860632	0.69626544
0.861833653431568	0.69626544
0.862127720350821	0.695306505
0.862432714475123	0.694449465
0.8626915034584	0.691037325
0.862843835689254	0.691037325
0.863041545734324	0.686223915
0.863345399846371	0.685523025
0.863648893671688	0.68468445
0.863889341826171	0.68147082
0.864040883188856	0.68147082
0.86425483524774	0.677303235
0.864557296778869	0.6759834
0.864859434082562	0.67465122
0.865129908821257	0.673297455
0.865280922603687	0.673297455
0.865462762447872	0.668922945
0.865763967123129	0.66745311
0.866064878489315	0.665452845
0.866365506674538	0.66417318
0.866576368731074	0.66190824
0.86672641685748	0.66190824
0.866965925095618	0.6594633
0.867265733852448	0.657684
0.867565288715904	0.65566473
0.867864590595735	0.6541581
0.868095375149984	0.65255913
0.86824487430899	0.65255913
0.868462471017049	0.650372805
0.868761066074257	0.648766305
0.869059434790624	0.64698303
0.869357587630998	0.64522824
0.869655530498674	0.64381869
0.869867773387688	0.64231359
0.870016548372992	0.64231359
0.87025081354654	0.64061118
0.870548162991727	0.63915591
0.870845327511199	0.637638825
0.871142315753184	0.63616338
0.871439127804299	0.63470928
0.871735772231469	0.633419565
0.871953252733144	0.632158845
0.87210143700913	0.632158845
0.872328584856318	0.63079566
0.872624760719714	0.629561505
0.872920792020247	0.62831586
0.873216684123747	0.627098385
0.873512445359788	0.625927005
0.873808075047038	0.624804135
0.874103581753646	0.623721495
0.874398970700064	0.622666515
0.874657733679373	0.62170692
0.874805497393037	0.62170692
0.874989419140895	0.62067606
0.875284485570236	0.61974837
0.875579455061345	0.618817395
0.875874335204838	0.617918325
0.876169125479966	0.617074365
0.876463833461864	0.616287885
0.876758464332404	0.61550466
0.877053026032914	0.614729235
0.877347517289094	0.614009565
0.877641945847273	0.613353345
0.877936316875444	0.61270839
0.878230637926502	0.61208802
0.878524907684648	0.611512635
0.878819134072101	0.61096554
0.879113321745946	0.61045263
0.879407478375036	0.60997101
0.879701602669639	0.60951984
0.879995702335345	0.60910023
0.880289781941701	0.608711595
0.880583849139664	0.60835497
0.880877902592043	0.608032605
0.881171949903309	0.60774399
0.881465995669333	0.60748683
0.881760047505049	0.607259595
0.88205410400808	0.60706335
0.882348172731333	0.60689958
0.882642258343097	0.60676704
0.882936368346722	0.60666501
0.883230501362099	0.60659505
0.8835246650748	0.606557565
0.883818863902759	0.606551835
0.884113105636152	0.60657765
0.884407388744662	0.60663348
0.884701720953035	0.60671592
0.884996106865621	0.606823185
0.885290554247831	0.60695832
0.885585061540105	0.60712608
0.885879636345545	0.607325895
0.886174283834029	0.60755433
0.886469011262158	0.60781266
0.886763817447571	0.608102895
0.88705871025208	0.608421435
0.88735369432508	0.608764005
0.887647559805842	0.60914127
0.887794840039607	0.60914127
0.887943959363171	0.6095439
0.888239246748297	0.609979785
0.888534644600902	0.61044207
0.888830161189641	0.610933815
0.889125795237771	0.61145238
0.889421555098383	0.6119967
0.889717445522998	0.612565155
0.890013474595431	0.61315155
0.890309641456282	0.613782345
0.890509292118443	0.61442898
0.890657575231328	0.61442898
0.89090241847909	0.615132945
0.891199041688227	0.61583541
0.891495823879206	0.61656651
0.891792772907237	0.617317455
0.892089894066519	0.61809093
0.892387196101312	0.61890252
0.892605031702487	0.61973037
0.892753841014549	0.61973037
0.892982350192638	0.620628195
0.893280216253941	0.62150487
0.893578285357543	0.622405785
0.893876557068058	0.62333049
0.894175040404802	0.624296145
0.894387599505753	0.625274925
0.894537049877484	0.625274925
0.894772669197437	0.626336535
0.895071823222459	0.62734131
0.895371212535265	0.62838909
0.895670844024669	0.629428455
0.89591691893437	0.630541905
0.896066842859834	0.630541905
0.896270859445368	0.631719765
0.896571254238233	0.632843565
0.896871915236131	0.63398244
0.897172852586174	0.63518109
0.897373076185805	0.63637866
0.897523854500941	0.63637866
0.897775571226094	0.63767148
0.898077368708917	0.638901705
0.898379468844811	0.64011507
0.898623973441986	0.641416755
0.898775187481073	0.641416755
0.89898459520623	0.642777405
0.89928763880001	0.64409223
0.899591014407109	0.64537887
0.899831637153489	0.64677636
0.899983529488101	0.64677636
0.900198779799253	0.64822449
0.900503188302366	0.64957404
0.900807958592234	0.650989725
0.901004699231263	0.652401885
0.901157481529977	0.652401885
0.901418609695461	0.65397042
0.90172450742612	0.65528196
0.901996488273364	0.656841825
0.902149578494407	0.656841825
0.902337494091717	0.658390815
0.902644597961384	0.65980974
0.902952118387735	0.661393755
0.903117029861787	0.662883
0.903271354875359	0.662883
0.903568460919254	0.66445716
0.903877293323762	0.666088185
0.904063250408272	0.667535655
0.904218178260467	0.667535655
0.904496342694121	0.66919701
0.9048065722759	0.67078215
0.904991370711876	0.67234869
0.905147023217859	0.67234869
0.905428499664858	0.67397658
0.905740217207624	0.67561944
0.905903813725806	0.677286105
0.906060312712832	0.677286105
0.906365211140901	0.678856425
0.906645855657157	0.6804987
0.906802483632183	0.6804987
0.906992355744977	0.68225553
0.907306761881511	0.683828385
0.907531625336459	0.685454595
0.907689299301772	0.685454595
0.907937301149921	0.687180645
0.908249131624262	0.688781445
0.908407108113656	0.688781445
0.908570221608327	0.69052476
0.908887607062476	0.692133555
0.909114149309078	0.693779475
0.909273361074046	0.693779475
0.909524290371376	0.69550434
0.909811726587125	0.697126305
0.909971397813248	0.697126305
0.910163603249504	0.698848935
0.910484282359913	0.700465065
0.910660772076317	0.70211244
0.910821850395291	0.70211244
0.911127762687214	0.70377831
0.911342204492352	0.705392025
0.911503890565885	0.705392025
0.911774155835184	0.707089095
0.912016507621134	0.70865055
0.912178868875301	0.70865055
0.912423589363262	0.71030928
0.912684300924202	0.71188341
0.912847399252126	0.71188341
0.913076184002629	0.713509905
0.913346160963783	0.71507454
0.913510058540769	0.71507454
0.913732078216213	0.71665422
0.914002622283339	0.718201275
0.914167381329001	0.718201275
0.914391402723378	0.719754675
0.914654188415389	0.72125994
0.914819872720947	0.72125994
0.915054306140586	0.722805795
0.915301337785725	0.72422853
0.915468000567839	0.72422853
0.915720932447047	0.72578703
0.915944510717397	0.72709704
0.916112216171019	0.72709704
0.916391443927414	0.72867363
0.916584132636034	0.729892335
0.916752936085665	0.729892335
0.917051590124226	0.731429175
0.91722056392863	0.731429175
0.917404855410178	0.732656985
0.91768397020482	0.734013915
0.917854143156803	0.734013915
0.918085812408094	0.735366495
0.918313871113528	0.736432905
0.918485304469616	0.736432905
0.918769909048644	0.73790553
0.918941639639962	0.73790553
0.919115725757636	0.738875865
0.919394387422142	0.740054475
0.919567477321433	0.740054475
0.919808280178042	0.741375345
0.920017330751915	0.74213847
0.920191834926708	0.74213847
0.920464039712316	0.74332497
0.920638963587408	0.74332497
0.920856540306641	0.74446278
0.921083161375591	0.745150545
0.92125960304407	0.745150545
0.92152458211194	0.746178045
0.921701521669523	0.746178045
0.921916782730348	0.747122205
0.922140825638542	0.74784288
0.922319380724843	0.74784288
0.92257765881996	0.748500135
0.922756789489087	0.748500135
0.922989813642131	0.749418255
0.923191903361346	0.75005892
0.923372752642701	0.75005892
0.923624811044017	0.750503265
0.923806306601474	0.750503265
0.924055685744956	0.75111156
0.924237865633429	0.75111156
0.924441924774024	0.75172632
0.924667488444689	0.752133285
0.924851533208521	0.752133285
0.925095309269389	0.752428785
0.92528011335442	0.752428785
0.925521456301607	0.75274005
0.925707053805908	0.75274005
0.925920577100486	0.753058785
0.926132427024236	0.75325083
0.926320032547211	0.75325083
0.926556335679442	0.75332928
0.926744811723048	0.75332928
0.926978898908775	0.75336939
0.927168277474308	0.75336939
0.927400211001433	0.753351285
0.927590526465391	0.753351285
0.927810076705584	0.753280005
0.928011639956501	0.75313668
0.928204161379475	0.75313668
0.928431700047404	0.75289461
0.928625238198265	0.75289461
0.928850817397559	0.752577885
0.929045402307012	0.752577885
0.929269076110255	0.752183805
0.929464743828937	0.752183805
0.92968656138149	0.751711365
0.929883344391746	0.751711365
0.930103358513526	0.751158975
0.930301289082898	0.751158975
0.930519550502328	0.750526365
0.930718665234461	0.750526365
0.930935219667512	0.749814
0.931135552880801	0.749814
0.931344002170447	0.749018205
0.93155202814978	0.748138155
0.93175497130647	0.748138155
0.931968181451353	0.747164235
0.932172425272894	0.747164235
0.932384088141753	0.74610039
0.932589671885063	0.74610039
0.932799829907209	0.7449519
0.933006788629102	0.7449519
0.933215485997879	0.743720445
0.933423854916423	0.743720445
0.933631131339156	0.743545425
0.933840947937621	0.74219217
0.934046849246603	0.74219217
0.934258149072838	0.74077785
0.934462712368645	0.74077785
0.934675533184852	0.73929891
0.934878797429937	0.73929891
0.935089862960192	0.737749185
0.935295183536549	0.73616841
0.935495861068205	0.73616841
0.935711951485413	0.73449114
0.93591142829184	0.73449114
0.936129174067219	0.73274988
0.936327481919467	0.73274988
0.936546926001839	0.730951575
0.936744107168438	0.730951575
0.936965292716759	0.729100425
0.937161376753709	0.729100425
0.937384340613738	0.727189755
0.937579365147221	0.727189755
0.937804153121235	0.72522807
0.937998151935105	0.72522807
0.938224801554819	0.72324225
0.93841781190783	0.72324225
0.938631310405227	0.72118161
0.938838433304033	0.7190694
0.939029305841379	0.7190694
0.939260095965268	0.71688405
0.939450061997471	0.71688405
0.939682871360002	0.714652815
0.9398719612479	0.714652815
0.940106835294582	0.71247618
0.940295077770073	0.71247618
0.940526987723904	0.710202915
0.940719500481878	0.70790019
0.940905819632187	0.70790019
0.941145341630886	0.70542354
0.941330893167951	0.70542354
0.941572648455915	0.70304802
0.941757459318837	0.70304802
0.942001498651551	0.700735875
0.942185603013822	0.700735875
0.942379059789315	0.69829134
0.942615460529145	0.695625405
0.942797835409958	0.695625405
0.943047071403285	0.69321579
0.943228812834581	0.69321579
0.943471473393384	0.690706605
0.943661659265306	0.688184355
0.943841776975557	0.688184355
0.944096534337848	0.6853086
0.944276084705308	0.6853086
0.944533444538041	0.68294925
0.944712460534911	0.68294925
0.944908038800346	0.680366385
0.945151075399349	0.677356605
0.945328604349266	0.677356605
0.945591970014632	0.6750126
0.945769030365116	0.6750126
0.945971586033106	0.67237797
0.946211921516729	0.669263625
0.946387588788729	0.669263625
0.946657327179389	0.66690123
0.946832590779911	0.66690123
0.947024101765163	0.66415632
0.947280327030502	0.66112578
0.947454290930899	0.66112578
0.947720002843028	0.658679835
0.947904438321004	0.655651515
0.948077152405883	0.655651515
0.948357589936948	0.65297256
0.948530006263301	0.65297256
0.948755680809722	0.650388825
0.948985938805221	0.64715346
0.949157194959599	0.64715346
0.949440959596381	0.644798895
0.949616087752385	0.641688075
0.949786237498947	0.641688075
0.950078443536825	0.639025845
0.950248394012436	0.639025845
0.950461524290429	0.636307425
0.950714099052716	0.63318702
0.950883028366291	0.63318702
0.951137247872664	0.63084696
0.951352293724421	0.62746302
0.951520246689264	0.62746302
0.95180942025821	0.625204755
0.951993305442283	0.621878325
0.952160332556184	0.621878325
0.952470473766545	0.61952211
0.952637436275013	0.61952211
0.95281133838048	0.61638111
0.953118874837034	0.61385595
0.953284997171064	0.61385595
0.953475252641883	0.61085877
0.953770918956474	0.608207805
0.953936246729162	0.608207805
0.95413608866485	0.605316315
0.954426915955125	0.60262956
0.954591498558119	0.60262956
0.954793974167904	0.59978409
0.955087195062757	0.597141915
0.955251078796805	0.597141915
0.955449017893767	0.594253065
0.955752095463236	0.591665595
0.955915326319304	0.591665595
0.95610133669528	0.588706215
0.956421969098258	0.586287825
0.956584591571721	0.586287825


==> tikz/advection_long_curvature_N1024-4.tsv <==
0.956584591571721	0.586287825
0.956751031359045	0.58321152
0.957074923851924	0.580994715
0.957259323745781	0.577708155
0.957420655900757	0.577708155
0.957720871045093	0.57571623
0.957939874443973	0.57238104
0.958100706555263	0.57238104
0.958364434616111	0.57023295
0.958626633913572	0.56731113
0.958787009602041	0.56731113
0.959005713064029	0.56477766
0.959320026643313	0.562349385
0.959479994856309	0.562349385
0.95964478683703	0.55936974
0.959963522407154	0.55734186
0.960180342141278	0.554145525
0.960339263051724	0.554145525
0.960599441054034	0.55202313
0.960888359923028	0.54943185
0.961046978407863	0.54943185
0.961233359505069	0.546740805
0.961549587374502	0.54471597
0.961763139606255	0.541606395
0.961920835868982	0.541606395
0.962180632216838	0.539529165
0.962488219277207	0.537096885
0.96264572020761	0.537096885
0.962809857803896	0.53431614
0.963123802647748	0.532390635
0.963380499435494	0.529716375
0.963537211517307	0.529716375
0.96375041363984	0.52735212
0.964063090386295	0.52533105
0.964282355276831	0.52239528
0.964438350098364	0.52239528
0.964687225717769	0.52040463
0.9649987041661	0.518388075
0.965194862944011	0.515530845
0.965350212899952	0.515530845
0.965620500546568	0.51371142
0.965930838755979	0.51163893
0.966119199634356	0.50872986
0.966273975488041	0.50872986
0.966550425377419	0.506950875
0.966859686841273	0.504975825
0.967056647047076	0.502269975
0.967210923922988	0.502269975
0.9674771791098	0.500551125
0.967785421504767	0.49863522
0.968008622135054	0.49602735
0.968162479487345	0.49602735
0.9684009289574	0.494141295
0.968708209112625	0.492187995
0.968976686690244	0.49000209
0.969130201823343	0.49000209
0.969321840613696	0.487873755
0.969628204064846	0.486236295
0.969934279596982	0.48444996
0.97011603051805	0.48175551
0.970268723092365	0.48175551
0.970545562426739	0.4801833
0.97085078472749	0.478307175
0.971122160203425	0.47638995
0.971274688479954	0.47638995
0.971460420842591	0.474379185
0.971764840253817	0.472882635
0.972069002455062	0.47119089
0.972303635168971	0.46886709
0.972455546643787	0.46886709
0.972676572842795	0.46701783
0.972979987807339	0.4654293
0.97328316441512	0.463932555
0.973510536271886	0.46196079
0.973661951304466	0.46196079
0.973888817377032	0.46038732
0.974191300081282	0.458838195
0.974493561042952	0.457170615
0.974747027536209	0.45514827
0.974898070269538	0.45514827
0.975097433523806	0.45331164
0.975399050982187	0.45213657
0.975700461978717	0.45076296
0.976001673509364	0.449527935
0.976169014454855	0.447226425
0.976319312536343	0.447226425
0.976603497727751	0.44598114
0.976904121088444	0.44433894
0.977204559533498	0.442911555
0.977481549295989	0.441548715
0.977631770209551	0.441548715
0.977804882488147	0.43989594
0.978104776152346	0.43900425
0.978404499476287	0.437638905
0.978704049660185	0.436196925
0.978994510305291	0.434648775
0.979144337335751	0.434648775
0.979302651974281	0.4324644
0.97960171354494	0.431833575
0.979900615260019	0.430846875
0.980199362514866	0.429838065
0.980497958795334	0.42891378
0.98071969300262	0.426829755
0.98086887771428	0.426829755
0.981094713212195	0.425244885
0.981392874523836	0.424395405
0.98169089690793	0.423233115
0.981988786157069	0.422342595
0.982286539125487	0.421815345
0.982525072407155	0.420411165
0.9826738933111	0.420411165
0.982881656365772	0.41864229
0.983179028960556	0.417934425
0.983476276687266	0.416820705
0.983773404764098	0.41566761
0.984070415858984	0.41474883
0.984367316432734	0.41428788
0.984589492174434	0.413207025
0.984737860267868	0.413207025
0.984960778359754	0.411882735
0.985257348160862	0.411173025
0.985553816970007	0.410226135
0.985850181350931	0.409285305
0.98614644643696	0.40837764
0.986442615456702	0.407521095
0.9867386927998	0.40688928
0.986965523694287	0.40617405
0.987113507512867	0.40617405
0.987330568904423	0.40521765
0.987626375037334	0.40452453
0.987922099584963	0.403764975
0.988217738312062	0.403025355
0.988513296903551	0.40231419
0.9888087774119	0.40163178
0.989104185465381	0.400969095
0.989399516813137	0.40031148
0.989694776766544	0.399700365
0.989917942675096	0.39917589
0.99006552739768	0.39917589
0.99028509451748	0.398646915
0.990580153453474	0.39792009
0.990875149805112	0.397453635
0.991170085324262	0.39691497
0.991464965467755	0.39640173
0.991759786202942	0.39591177
0.992054552505949	0.395441925
0.992349266554098	0.394992285
0.992643933312303	0.39456249
0.992938548919505	0.39415236
0.993233118327102	0.393762375
0.993527643482691	0.39339222
0.99382212950533	0.39303882
0.994116572315761	0.392715165
0.994302324269857	0.3924024
0.994449430224361	0.3924024
0.994705345504984	0.392106825
0.994999682583975	0.39183288
0.995293984302381	0.391574835
0.995588255590328	0.39133131
0.995882498590885	0.391109505
0.996176718000715	0.390901155
0.996470909819825	0.39071562
0.996765078966337	0.390552
0.997059227429092	0.39040971
0.997353360112634	0.390288855
0.997647472827054	0.39018621
0.997941570492902	0.39009897
0.998235655118755	0.390028575
0.998529731554354	0.38997627
0.998823795640329	0.389942505
0.999117852350798	0.38992836
0.999411903548219	0.38993454
0.999705954139858	0.389960775
1	0.390004515


==> tikz/advection_long_curvature_N1024-5.tsv <==
0	0.389582998498366
0.00174715870671173	0.390242541891844
0.00349422721915969	0.391565537298707
0.00524056588172793	0.393550594183316
0.00698554513423338	0.396195565442588
0.00872854880266454	0.399497370242593
0.0104689773523339	0.403451829950871
0.0122062510881345	0.408053417219563
0.0139398132866389	0.41329500225534
0.0156691332449475	0.419167548715023
0.0173937092312855	0.425659749554902
0.0191130713224879	0.432757661513388
0.0208267841135841	0.440444294488731
0.0225344492848099	0.448699171322732
0.0242357080114351	0.457497888472055
0.0259302432018266	0.466811604088849
0.0276177815491842	0.476606662479721
0.0292980953824369	0.486844036494721
0.0309710043017846	0.497478996908724
0.0326363765844214	0.508460699021872
0.0342941303461054	0.519731899502572
0.0359442344444232	0.53122872788005
0.0375867091099291	0.542880612703195
0.0392216262918667	0.554610335526015
0.0408491097058838	0.56633420027761
0.0424693345721961	0.577962507585062
0.0440825270339477	0.589400082271311
0.045688963247293	0.600547164074111
0.0472889681367555	0.611300386031101
0.0488829138120286	0.621554124811617
0.0504712176453545	0.631201915407313
0.0520543400120217	0.640138179176096
0.0536327817003082	0.648260010680193
0.0552070810014202	0.655469112175756
0.0567778104942364	0.661673762705275
0.0583455735443185	0.666790797477834
0.0599110005410724	0.670747408250107
0.0614747449014215	0.673482927166175
0.063037478872358	0.67495020393929
0.0645998891684618	0.675116860636446
0.0661626724834578	0.673966006540348
0.0677265309172273	0.671496727857052
0.0692921673611541	0.66772409339984
0.0708602808853308	0.662678755902155
0.0724315621707531	0.656406129333706
0.074006689028466	0.648965307651534
0.0755863220455147	0.640427544283047
0.0771711003947121	0.630874577394132
0.0787616378417726	0.620396782365323
0.0803585189793409	0.609091128251189
0.0819622957132107	0.597059257769237
0.0835734840214259	0.584405450602276
0.085192561002504	0.571234814165466
0.0868199622245745	0.557651517526955
0.0884560793830362	0.543757293742632
0.0901012582704619	0.529650115191591
0.0917557970590579	0.515423094147382
0.0934199448928681	0.501163613854974
0.0950939007844514	0.486952719449596
0.096777812808566	0.472864660958427
0.0984717775837574	0.45896668110765
0.100175840031465	0.445318964525182
0.101889993401369	0.43197468044826
0.103614179551057	0.418980239021613
0.105348289467767	0.406375581942885
0.107092164019784	0.394194544344692
0.108845594925092	0.382465336757131
0.110608325924914	0.37121095063511
0.11238005415	0.360449702993238
0.114160431667642	0.350195705146545
0.11594906719758	0.34045932633818
0.117745527985146	0.331247707329002
0.11954934182004	0.322565176660375
0.12135999918928	0.314413695942206
0.123176955552811	0.306793232443815
0.124999633730268	0.299702134803822
0.126827426387301	0.293137443662212
0.128659698609812	0.287095229884439
0.13049579055421	0.281570814365724
0.132335020161801	0.27655901249682
0.134176685925195	0.272054372475616
0.13602006969452	0.268051308602421
0.137864439511183	0.264544305097046
0.139709052456802	0.261528005864769
0.14155315750503	0.258997332276332
0.143395998363979	0.256947602311589
0.145236816297168	0.2553745677229
0.147074852911078	0.254274467205775
0.148909352897739	0.253644091033356
0.15073956672111	0.253480793667139
0.152564753236527	0.25378248062365
0.154384182232951	0.2545476373937
0.156197136888437	0.255775295980779
0.158002916129818	0.257464983938277
0.159800836888456	0.259616724046774
0.161590236244503	0.262230966852133
0.163370473453126	0.265308508197886
0.165140931846787	0.268850388319789
0.166901020608687	0.27285787547229
0.168650176413191	0.27733226164136
0.170387864929987	0.282274838799524
0.172113582189473	0.287686693394076
0.173826855807723	0.293568573452929
0.175527246070038	0.299920752418888
0.17721434687288	0.306742820856404
0.178887786524535	0.314033505302594
0.180547228405486	0.321790442005612
0.182192371489957	0.330010038835693
0.183822950730554	0.338687081086423
0.185438737308286	0.347814657834593
0.187039538750559	0.357383800785846
0.188625198920012	0.367383240368957
0.190195597877188	0.37779922616588
0.191750651620254	0.388615112827671
0.193290311704975	0.399811253589933
0.194814564748292	0.411364660237749
0.196323431818802	0.423248830882057
0.197816967717504	0.435433534311872
0.199295260152146	0.447884627406219
0.200758428808531	0.460563952970323
0.202206624322182	0.473429259704678
0.203640027153798	0.486434185796955
0.205058846372069	0.499528314222125
0.206463318347524	0.512657302816462
0.207853705361332	0.525763056165747
0.20923029413322	0.538784113367678
0.210593394272992	0.551655984898069
0.211943336660556	0.564311535149663
0.213280471759817	0.576681810116786
0.214605167872252	0.588696413568106
0.215917809336637	0.600284448712599
0.217218794681882	0.611375269625417
0.218508534740591	0.621899311993443
0.219787450731568	0.631789030266445
0.221055972320021	0.640979762214694
0.2223145356648	0.649410817063729
0.223563581462421	0.657026116864096
0.22480355299807	0.663775197447822
0.226034894213958	0.669613967885516
0.22725804780563	0.67450523247081
0.228473453356753	0.678419446556374
0.229681545522844	0.681334967499817
0.230882752273999	0.683238448600256
0.232077493206311	0.684124859017651
0.233266177931014	0.683997452521792
0.234449204549672	0.682867807044272
0.235626958222826	0.680755145600236
0.236799809838623	0.677686214481604
0.237968114786816	0.673694553190299
0.239132211842483	0.668819800353687
0.240292422162648	0.663107089244018
0.241449048397881	0.656606199226655
0.242602373919775	0.649370649755876
0.24375266216421	0.641457033812134
0.244900156089193	0.632923989409476
0.246045077745233	0.62383159143556
0.24718762795526	0.614240472568095
0.248327986100431	0.60421119761361
0.249466310007469	0.593803466790285
0.250602735932687	0.583075853114566
0.251737378637373	0.57208490887733
0.252870331548964	0.560885056862986
0.254001667002105	0.549528128539331
0.255131436553674	0.538063092184766
0.256259671365694	0.526535888064596
0.257386382650152	0.514989192722489
0.258511562169762	0.503462541065854
0.259635182788888	0.491992144180846
0.260757199069005	0.480610787446365
0.261877547903274	0.469348229753216
0.262996149185057	0.458231088223508
0.264112906505432	0.447282948242866
0.265227707875075	0.436524449046353
0.266340426466088	0.425973669875709
0.267450921369661	0.415646143157438
0.268559038365727	0.405554847384608
0.269664610701006	0.39571083323517
0.2707674598721	0.386122945282101
0.27186739641056	0.376798288917434
0.272964220667045	0.367742233135228
0.274057723591952	0.358958688376744
0.275147687510063	0.350450194656561
0.276233886887001	0.342218115855624
0.277316089085413	0.334262752401162
0.278394055109033	0.326583450200615
0.279467540332884	0.319178796470367
0.280536295218086	0.312046651601448
0.281600066009828	0.305184327728587
0.282658595417249	0.298588618268297
0.283711623274059	0.292255939950403
0.284758887178892	0.286182440751822
0.285800123114453	0.280363948321133
0.286835066044694	0.274796123306407
0.287863450489295	0.269474592000525
0.288885011074868	0.264394912231585
0.28989948306241	0.25955256572963
0.29090660285056	0.254943230983664
0.291906108454405	0.250562500909613
0.292897739959562	0.246406191781005
0.293881239951438	0.242470335274707
0.294856353919586	0.238751046984163
0.295822830637179	0.235244827022343
0.29678042251571	0.231948319778685
0.297728885935071	0.228858536637613
0.298667981549254	0.225972822562851
0.29959747456796	0.223288903762173
0.300517135014496	0.220804881731775
0.301426737960355	0.218519294850704
0.302326063736969	0.2164312221571
0.303214898125141	0.214540160266529
0.304093032522748	0.212846147789096
0.304960264091304	0.211350050045402
0.305816395882042	0.210053110071441
0.306661236942205	0.208957524769093
0.307494602402255	0.208066200023082
0.308316313544757	0.207382903704504
0.309126197855697	0.20691226490952
0.30992408905901	0.206660238116329
0.310709827135153	0.206633761780789
0.311483258324511	0.20684117355837
0.31224423511648	0.207292207632236
0.312992616225036	0.20799841363346
0.313728266551665	0.208973021200628
0.314451057136427	0.210231473907086
0.315160865098073	0.211791621327895
0.315857573563933	0.213674023607341
0.316541071590499	0.215902291669061
0.317211254075444	0.218503634380376
0.3178680216619	0.221509555416423
0.318511280635782	0.224956040462438
0.31914094281694	0.228884867024352
0.319756925444866	0.233343931354417
0.320359151059752	0.238388967863947
0.320947547379569	0.244084387399573
0.321522047173961	0.250504894368109
0.322082588135567	0.257737601434303
0.322629112749564	0.26588445510587
0.323161568162047	0.275064538583747
0.323679906047956	0.285417911804833
0.324184082479256	0.297110388219395
0.324674057794031	0.310338104659389
0.325149796467213	0.325334121820259
0.325611266983697	0.342378458283695
0.326058441714608	0.361806798921945
0.326491296797532	0.384025682845793
0.32690981202167	0.409528707356066
0.327313970718914	0.438921570476844
0.32770375966202	0.472949570235384
0.328079168971265	0.512537829591074
0.328440192031295	0.558844937290274
0.328786825420119	0.613333117551907
0.329119068852874	0.677862844686042
0.329436925143613	0.754830384698917
0.329740400189308	0.84734955520055
0.330029502981729	0.959519864242055
0.330304245654717	1.09680346674279
0.330564643577134	1.26658806687418
0.330810715505907	1.47901850948014
0.331042483819494	1.7482712330587
0.331259974861243	2.09454171733756
0.331463219436195	2.54723040834994
0.33418334263161	2.51399581649951
0.334374826949456	2.00649380439525
0.334579550277305	1.61970703876689
0.334797477538236	1.31980785220774
0.335028569386451	1.08371206856146
0.335272782812286	0.895298985761685
0.335530071575777	0.743091261651112
0.335800386519102	0.618765826011472
0.336083675791821	0.516190725090326
0.336379885012023	0.430778621052571
0.336688957379813	0.359055949152318
0.337010833754646	0.298356296667272
0.337345452705049	0.246611136124539
0.337692750536914	0.202200166815111
0.338052661305121	0.163840068179409
0.33842511681199	0.130507585193795
0.338810046595409	0.10137828315898
0.339207377908785	0.0757838459713319
0.339617035694558	0.0531783636146778
0.340038942552724	0.0331122287937372
0.340473018705527	0.0152138273032267
0.340919181959305	0.000825871731413752
0.34137734766434	0.0152665809053086
0.341847428673436	0.0283263226759665
0.342329335299891	0.0401897547001129
0.342822975275415	0.0510138849535177
0.343328253708547	0.0609329052523632
0.343845073044052	0.0700620140925498
0.344373333023738	0.0785003109891265
0.344912930649133	0.0863336922687428
0.345463760146449	0.0936371005639522
0.346025712934155	0.100475478621086
0.346598677593629	0.106905964391109
0.347182539843168	0.112978747259407
0.347777182515761	0.118738164626607
0.348382485540944	0.124223547180836
0.348998325931077	0.129469725952016
0.349624577772368	0.134508019872617
0.35026111222099	0.139366312173506
0.350907797504549	0.144069756434856
0.351564498929245	0.148641045088571
0.352231078893036	0.153100699127364
0.35290739690504	0.157467566752771
0.353593309611495	0.16175847952511
0.354288670828519	0.165989351503576
0.354993331581968	0.170174384962431
0.355707140154572	0.174327017555497
0.356429942140639	0.178459418572924
0.357161580508518	0.182583182878255
0.35790189567105	0.186708836077437
0.358650725564162	0.190846577960295
0.359407905733816	0.195005669630136
0.360173269431463	0.1991950963759
0.360946647718124	0.203423156517784
0.361727869577249	0.207697832958803
0.362516762036441	0.212026725090537
0.363313150298125	0.216417062955246
0.364116857879247	0.220875658849219
0.364927706760029	0.225409256736278
0.365745517541782	0.230024001335374
0.366570109613818	0.234726053512554
0.36740130132938	0.239521211703896
0.368238910190575	0.24441506584952
0.369082753042221	0.249412957033639
0.369932646274488	0.25451997798119
0.370788406034228	0.259741099974044
0.371649848444812	0.265080868314446
0.372516789834308	0.270543846521696
0.373389046971765	0.276134106787534
0.374266437311386	0.281855715676561
0.375148779244284	0.287712222304343
0.376035892357558	0.293707085909483
0.376927597700324	0.299843385139081
0.377823718056333	0.306123769687479
0.378724078222832	0.312550636186138
0.379628505295174	0.319126074237515
0.380536828956736	0.325851616032228
0.381448881773688	0.332728340057797
0.38236449949401	0.339756911563534
0.383283521350277	0.346937467047669
0.3842057903655	0.354269481774899
0.385131153661502	0.361751854903439
0.386059462769045	0.369382854498778
0.386990573939056	0.37715998078464
0.387924348454145	0.385080045428763
0.38886065293964	0.393138998223106
0.389799359673293	0.401331788913826
0.39074034689272	0.409652678588375
0.391683499099715	0.418094735721031
0.392628707360369	0.426650099656879
0.393575869600043	0.435309795856291
0.394524890892048	0.444063798237102
0.395475683738971	0.452900735182561
0.396428168345433	0.461808151750603
0.397382272881073	0.470772253511208
0.398337933732526	0.47977802692913
0.399295095743042	0.488809108828452
0.40025371243846	0.497847848800861
0.40121374623812	0.506875259578307
0.402175168649345	0.515871019467756
0.403137960444001	0.524813583652095
0.404102111815772	0.533680157315502
0.405067622516616	0.542446743951436
0.406034501970976	0.551088167018009
0.407002769366282	0.55957841826962
0.40797245371834	0.567890384284153
0.408943593910167	0.575996295079449
0.409916238702957	0.5838677073409
0.410890446717868	0.591475625847948
0.41186628638744	0.598790993684157
0.412843835875484	0.605784508340538
0.413823182964492	0.612427062831793
0.414804424909631	0.618689989485107
0.41578766825861	0.624545172607586
0.416773028636832	0.629965456836256
0.417760630497444	0.634924762896179
0.41875060683604	0.639398496582608
0.419743098870028	0.64336368831996
0.420738255682861	0.646799398143806
0.421736233833534	0.649686671138766
0.422737196932034	0.652009111091877
0.423741315181582	0.653752957139935
0.424748764888812	0.654907070395649
0.425759727943216	0.655463443447141
0.426774391267422	0.65541712212663
0.427792946240061	0.654766258814348
0.428815588093234	0.653512293740722
0.429842515286705	0.65165991611869
0.430873928861154	0.649217025647472
0.431910031772971	0.646194761417252
0.432951028213154	0.642607269174623
0.433997122913034	0.638471709895088
0.435048520439541	0.63380802814051
0.436105424482884	0.628638757191537
0.437168037139398	0.622988790059957
0.438236558192455	0.616885198083886
0.439311184394174	0.610356918258641
0.440392108750745	0.603434486424449
0.441479519813996	0.59614981395126
0.442573600981839	0.588535779776373
0.443674529810057	0.58062605349803
0.444782477337849	0.572454805321869
0.445897607429364	0.56405641600141
0.44702007613337	0.555465190536943
0.448150031063052	0.546715196392385
0.449287610797788	0.537839997248511
0.450432944308651	0.528872407521854
0.451586150409209	0.519844413223301
0.452747337233102	0.510786927322823
0.453916601739745	0.501729701656043
0.455094029249378	0.492701196551522
0.456279693008597	0.483728488243688
0.457473653787403	0.47483724969293
0.45867595950868	0.466051651481128
0.459886644911011	0.457394310785187
0.461105731245552	0.448886401663225
0.462333226007757	0.440547491136955
0.463569122704568	0.432395765248283
0.464813400657702	0.424447842942486
0.466066024843589	0.416719021729129
0.467326945770496	0.409223149218235
0.468596099393286	0.401972875787027
0.469873407066279	0.394979534173588
0.471158775534584	0.38825338035856
0.472452096964248	0.381803538275761
0.47375324901157	0.375638175343556
0.475062094931779	0.369764512098052
0.476378483727309	0.364188934277652
0.477702250335831	0.358917071296482
0.479033215858104	0.353953888006812
0.480371187825638	0.349303712830301
0.481715960508161	0.344970360470084
0.4830673152607	0.340957208226675
0.484425020910048	0.337267153010867
0.485788834180291	0.333902837369213
0.487158500156979	0.330866581757936
0.488533752789349	0.328160529546947
0.48991431543001	0.325786597241067
0.49129990141126	0.323746592335706
0.492690214657167	0.322042254191447
0.494084950330384	0.320675248300084
0.49548379551254	0.319647217085053
0.49688642991694	0.318959831328879
0.498292526632137	0.318614741983696
0.499701752894843	0.318613707127449
0.501113770890512	0.318958478396932
0.502528238579767	0.319650884128872
0.503944810548751	0.320692817836759
0.505363138881371	0.322086222830325
0.506782874051206	0.323833047898987
0.508203665830863	0.325935324753047
0.509625164216322	0.32839500275801
0.511047020363821	0.331214073109876
0.512468887536639	0.33439440540645
0.513890422059126	0.337937753175648
0.515311284275176	0.341845708417615
0.516731139508292	0.346119653621828
0.518149659020303	0.350760624298496
0.519566520965732	0.355769306285954
0.520981411338727	0.361145916535564
0.522394024909419	0.366890122016285
0.523804066146504	0.373000904580811
0.525211250122763	0.379476502749112
0.526615303400242	0.386314269149392
0.528015964891662	0.393510518546675
0.529412986694657	0.401060415737099
0.530806134895354	0.408957858573488
0.532195190337717	0.417195271325985
0.533579949355101	0.425763505544845
0.534960224460346	0.434651693575254
0.536335844990741	0.44384704799811
0.537706657704092	0.453334753628693
0.539072527322182	0.463097802812866
0.540433337017797	0.473116892654814
0.541788988841536	0.483370236456429
0.54313940408464	0.493833541196697
0.544484523574058	0.504479848598192
0.545824307896082	0.515279557906494
0.547158737544952	0.526200303451269
0.548487812992941	0.537207036810634
0.549811554678663	0.548262060922514
0.5511300029105	0.559325075876692
0.55244321768239	0.570353412167581
0.553751278399527	0.58130214624635
0.555054283511924	0.592124423995056
0.556352350054305	0.602771694208636
0.55764561309128	0.613194134693167
0.558934225067427	0.623341092196182
0.560218355062552	0.633161477409509
0.56149818795317	0.642604346315445
0.562773923482019	0.651619467051404
0.564045775238319	0.660157885039237
0.56531396955233	0.668172585689009
0.566578744308701	0.675619011498739
0.567840347684016	0.682455841784127
0.569099036814851	0.688645419980614
0.570355076403506	0.694154462890732
0.57160873726945	0.698954447645258
0.572860294855246	0.703022180909147
0.574110027696386	0.706340094629336
0.575358215865053	0.708896561669991
0.576605139398269	0.710686127507346
0.577851076721194	0.71170956606519
0.57909630307651	0.711973924294793
0.58034108897087	0.711492331776783
0.581585698649265	0.710283929459642
0.582830388607875	0.708373438296512
0.584075406155631	0.705790897879031
0.585320988034095	0.702571163487015
0.586567359104724	0.698753370912313
0.587814731111793	0.694380461617429
0.589063301528395	0.689498529905746
0.590313252492187	0.684156215525435
0.591564749836471	0.678404162356484
0.592817942221379	0.672294348539169
0.594072960368923	0.665879579060733
0.595329916404739	0.659212863405348
0.596588903308458	0.652347010968428
0.597849994473763	0.645334042988658
0.599113243378325	0.638224910158774
0.600378683363099	0.631069070290364
0.601646327519706	0.623914201728523
0.602916168683994	0.61680595961747
0.604188179533293	0.609787811781301
0.605462312784352	0.602900827966775
0.606738501488506	0.596183640125019
0.608016659420188	0.589672391038924
0.609296681554626	0.583400644040321
0.610578444630206	0.577399552411902
0.61186180779077	0.57169771311382
0.61314661330294	0.566321378374594
0.614432687343347	0.561294465854052
0.615719840850532	0.556638676252619
0.617007870436213	0.552373607274035
0.618296559350474	0.548516876448621
0.619585678495411	0.545084199238272
0.620874987481728	0.542089574243032
0.622164235722753	0.539545285036713
0.623453163560304	0.537462141298436
0.624741503416895	0.535849454727304
0.626028980968722	0.534715224773696
0.62731531633396	0.534066156123232
0.628600225270899	0.5339077497925
0.629883420380482	0.534244380580941
0.631164612307934	0.535079327931726
0.632443510938158	0.536414776031531
0.633719826579709	0.538251876249858
0.634993271132232	0.540590739753791
0.636263559232338	0.543430432141733
0.637530409373039	0.546768972440334
0.638793544991937	0.550603230071042
0.640052695523576	0.554928985772931
0.641307597411418	0.559740823706114
0.642557995075159	0.565032087277246
0.643803641829221	0.570794770893366
0.645044300748467	0.577019522173235
0.64627974547738	0.583695491329505
0.647509760979181	0.590810298604762
0.648734144221579	0.598349935645471
0.649952704796092	0.606298654881629
0.651165265468195	0.614638923461003
0.652371662655728	0.623351403088929
0.653571746833438	0.63241476935998
0.654765382861724	0.641805767770458
0.655952450238082	0.651499162643799
0.657132843270053	0.661467657410505
0.658306471168894	0.671682041579292
0.659473258063572	0.682111038509219
0.660633142935124	0.69272156914038
0.661786079471827	0.703478686250094
0.662932035846131	0.714345786002868
0.664070994414772	0.725284740410158
0.665202951343923	0.736256104123235
0.666327916161819	0.747219315039349
0.667445911241747	0.758133026946271
0.668556971218807	0.768955255086924
0.669661142344371	0.779643919978019
0.670758481782662	0.790157014924694
0.671849056854313	0.800453049811903
0.672932944232285	0.810491456532401
0.674010229095872	0.820232938532788
0.67508100424896	0.829639960790624
0.676145369208988	0.83867708124376
0.677203429273374	0.847311256862484
0.678255294570343	0.855512463250984
0.679301079101271	0.863253691642271
0.6803408997817	0.870511602474483
0.681374875488185	0.877266453925496
0.682403126118019	0.88350261418219
0.683425771668766	0.889208500331971
0.684442931344208	0.894376823060397
0.685454722693047	0.899004540243968
0.686461260786277	0.903092923519461
0.687462657438672	0.906647483114916
0.688459020479341	0.909677764077915
0.689450453075701	0.912197332007756
0.690437053114627	0.914223381410249
0.691418912643896	0.915776553697484
0.692396117376373	0.916880680036584
0.693368746258744	0.91756242799866
0.694336871105927	0.917850938854682
0.695300556301617	0.917777489961051
0.696259858564865	0.917375057347109
0.697214826781895	0.91667814064372
0.698165501901906	0.915722137824827
0.699111916894992	0.914543225525783
0.700054096769939	0.913177876955698
0.700992058649148	0.91166260243715
0.701925811897644	0.910033673344226
0.702855358302773	0.908326832418077
0.703780692300967	0.906576944772927
0.704701801247714	0.904818037398594
0.705618665726766	0.903082809627239
0.706531259894487	0.901402719993383
0.707439551855186	0.8998076148996
0.70834350406329	0.89832586795383
0.709243073748215	0.896984115677788
0.71013821335787	0.895807177785422
0.711028871016811	0.894818149023882
0.711914990995193	0.894038210683229
0.71279651418481	0.893486605352382
0.71367337857866	0.893180913862125
0.714545519750688	0.893136615566706
0.715412871332509	0.893367525055866
0.716275365484162	0.893885469898972
0.717132933356129	0.894700575653628
0.717985505540059	0.895821090569968
0.71883301250591	0.89725360608159
0.719675385023372	0.899003045881994
0.720512554565709	0.901072497426753
0.721344453694342	0.903463564384138
0.722171016422727	0.906176242229531
0.722992178558286	0.909209016411572
0.723807878021327	0.912558714760162
0.724618055140142	0.916220833865106
0.725422652921595	0.920189463816728
0.726221617296735	0.924457200161343
0.727014897341136	0.92901535334178
0.727802445469815	0.933853912035338
0.72858421760674	0.938961549968484
0.729360173329113	0.944325849409261
0.730130275986701	0.949932984344115
0.730894492796649	0.955768211481158
0.731652794914345	0.961815579311667
0.732405157480954	0.968057956565482
0.733151559648416	0.974477528225077
0.733891984582717	0.981055161122171
0.734626419446406	0.987771151332064
0.735354855361321	0.994604693935101
0.736077287352613	1.00153447267027
0.736793714275182	1.00853816265274
0.737504138723696	1.01559300874529
0.738208566927393	1.0226757862609
0.738907008630901	1.02976259385661
0.739599476962341	1.03682904078639
0.74028598828997	1.04385079295515
0.740966562068643	1.05080283102035
0.741641220677364	1.05766016430141
0.74230998924919	1.06439786108069
0.742972895494734	1.0709908048366
0.743629969520475	1.0774140330955
0.744281243643091	1.08364294462297
0.744926752200954	1.08965277531021
0.745566531363899	1.09541963276692
0.746200618942362	1.10091955024319
0.746829054196863	1.10612939732665
0.747451877648847	1.11102634501149
0.74806913089375	1.115588529164
0.748680856417147	1.11979418158556
0.749287097414771	1.12362281691969
0.749887897617105	1.12705434527371
0.750483301119197	1.13006957256997
0.751073352216283	1.13265009086579
0.75165809524572	1.13477827546369
0.752237574435681	1.13643734766571
0.752811833760976	1.13761123522056
0.753380916806329	1.13828483247021
0.753944866637331	1.13844349673148
0.754503725679274	1.13807363672409
0.755057535603979	1.13716215712328
0.755606337224696	1.13569658051384
0.756150170399077	1.13366503757511
0.756689073940212	1.13105643711558
0.757223085535614	1.12785934946409
0.757752241674074	1.124063694498
0.758276577580187	1.11965905047717
0.758796127156382	1.11463480108089
0.759310922932231	1.10898164054782
0.759820996020775	1.1026888996168
0.760326376081623	1.09574641654511
0.760827091290514	1.08814385013294
0.761323168315066	1.07987026839976
0.761814632296386	1.07091399649905
0.762301506836243	1.06126330253354
0.762783813989473	1.05090546023197
0.763261574261313	1.03982654087869
0.763734806609345	1.02801181513419
0.764203528449746	1.0154453901776
0.764667755667544	1.00211015537553
0.765127502630606	0.987987229496385
0.765582782207058	0.973056326314424
0.766033605785911	0.95729534316318
0.766479983300618	0.940679835297399
0.766921923255366	0.923182986213917
0.767359432753864	0.904776616638574
0.767792517530473	0.8854286075421
0.768221181983476	0.865105142878955
0.768645429210366	0.843768596698517
0.769065261045009	0.821377714087271
0.769480678096595	0.797888591739817
0.769891679790268	0.773252389615703
0.770298264409403	0.747416250178878
0.770700429139465	0.720323197071233
0.771098170113458	0.691909636891473
0.771491482458947	0.662108453635829
0.771880360346698	0.630845047282837
0.772264797040992	0.598039309407579
0.772644784951664	0.563602660732187
0.773020315688	0.527440083876013
0.773391380114593	0.48944738985108
0.773757968409318	0.44951150046295
0.7741200701236	0.407509084605623
0.774477674245182	0.363305542778876
0.774830769263619	0.316754582354789
0.775179343238777	0.267696563251986
0.775523383872613	0.215957105405699
0.775862878584579	0.161345740243774
0.776197814591029	0.103655899286052
0.77652817898902	0.0426596367598198
0.776853958844972	0.021890833475447
0.777175141288694	0.0902663408157045
0.777491713613333	0.16276345330274
0.777803663381851	0.239707344880743
0.778110978540727	0.321453962791397
0.778413647541631	0.40839306586042
0.7787116594719	0.500950920978491
0.779005004194733	0.599596007736361
0.779293672500124	0.704841558315677
0.779577656267668	0.817250630561534
0.779856948642439	0.937438904394038
0.780131544225346	1.06608279752815
0.780401439279447	1.20392321915862
0.780666631953876	1.35176964801276
0.7809271225272	1.51050620855639
0.781182913672197	1.68110244306359
0.781434010744205	1.86460946962766
0.78168042209542	2.06217273654569
0.781922159417652	2.27503386685395
0.782159238116293	2.50453119611985
0.782391677718377	2.75210422186888
0.794519911474939	2.96744908998216
0.794850900529648	2.8376859440336
0.795190172103941	2.71772326771156
0.795537800412087	2.60671996483183
0.79589385501199	2.50391253419853
0.796258400943118	2.40860630188774
0.796631498848648	2.3201735542242
0.797013205083896	2.23804244363997
0.797403571813006	2.16169630402756
0.797802647095828	2.09066630803595
0.798210474966793	2.02452667835778
0.798627095507564	1.96289180996658
0.799052544915151	1.90541142216734
0.799486855567129	1.85176724506403
0.799930056085534	1.80167066054059
0.800382171400973	1.75485817246751
0.800843222818407	1.71109049532449
0.801313228086032	1.67014906564821
0.801792201468627	1.63183450039267
0.802280153826693	1.59596459519565
0.802777092702625	1.56237246580455
0.803283022415129	1.53090505441923
0.803797944163028	1.50142143102544
0.804321856139497	1.47379231736738
0.804854753657751	1.44789796522398
0.805396629289058	1.42362786344857
0.805947473013918	1.40087927925973
0.806507272387095	1.37955688478556
0.807076012717116	1.35957104187874
0.807653677260704	1.34083875715199
0.808240247432477	1.3232812849107
0.808835703030117	1.30682457919005
0.809440022475042	1.29139841674411
0.810053183068429	1.27693630081856
0.810675161262287	1.26337433326234
0.811305932945051	1.25065139194489
0.811945473740984	1.23870875230099
0.812593759322448	1.22748927922598
0.813250765733874	1.21693815856764
0.813916469726053	1.20700118548024
0.814590849099084	1.19762626321063
0.815273883052124	1.18876162333393
0.815965552537785	1.1803567715585
0.816665840618828	1.17236220843403
0.817374732824511	1.16472879149581
0.818092217503755	1.15740813795486
0.818818286172033	1.15035293927745
0.819552933848702	1.14351597881297
0.820296159381287	1.13685134463874
0.821047965753064	1.13031346773673
0.821808360370159	1.12385809473171
0.822577355324247	1.11744185821611
0.823354967626897	1.11102260804502
0.82414121941155	1.10455948782103
0.824936138099155	1.09801353427679
0.825739756523558	1.09134728143536
0.82655211301284	1.0845254644207
0.827373251422999	1.07751510806429
0.82820322112061	1.0702857389932
0.829042076911369	1.06280964242778
0.829889878911815	1.05506215733411
0.830746692361903	1.04702179773338
0.831612587376619	1.03867056103592
0.832487638635277	1.02999406564648
0.833371925007781	1.0209816062933
0.834265529117709	1.01162653559945
0.835168536842697	1.00192604757121
0.836081036753321	0.991881325500458
0.837003119492318	0.981497716771466
0.837934877096697	0.970784380008812
0.838876402265965	0.959754404567187
0.839827787580397	0.948424606479285
0.840789124673898	0.936815307738744
0.841760503366633	0.924950227852153
0.842742010763189	0.912856078047125
0.843733730322556	0.900562373860945
0.844735740906669	0.888101086997218
0.845748115814666	0.875506286574916
0.846770921810383	0.862813843608358
0.847804218150815	0.850060981113772
0.848848055623529	0.837286059363831
0.849902475601106	0.824528001702638
0.850967509120727	0.811826177069036
0.852043175997034	0.799219950994752
0.853129483976257	0.786748323663197
0.854226427939482	0.774449837163247
0.855333989162716	0.762362063369234
0.856452134641083	0.750521601938108
0.857580816484237	0.738963680385343
0.858719971389637	0.727722225595114
0.859869520199931	0.716829422830626
0.861029367550291	0.70631585473479
0.862199401610958	0.696210292333479
0.863379493929814	0.686539690933896
0.864569499379229	0.677329117258295
0.865769256210836	0.668601771869803
0.866978586221318	0.660378882336337
0.868197295031673	0.652679895041302
0.86942517248178	0.645522326982594
0.87066199314145	0.638921870256252
0.871907516938481	0.632892498977526
0.873161489903545	0.627446296552331
0.874423645031068	0.622593721443429
0.875693703254522	0.618343427034758
0.87697137453386	0.614702415112349
0.878256359052089	0.611675945743947
0.87954834851721	0.609267620223712
0.880847027565031	0.60747916430806
0.882152075257584	0.606310646867246
0.883463166671088	0.605760173915318
0.884779974566637	0.605823891455818
0.886102171135994	0.606495949816066
0.887429429814065	0.607768196332428
0.888761427148819	0.609630189097952
0.890097844718635	0.612068914585986
0.891438371086214	0.615068664058342
0.892782703777399	0.618610765285863
0.894130551272446	0.622673418997103
0.895481634996493	0.627231463625231
0.896835691295203	0.632256088079496
0.898192473380803	0.637714663905979
0.899551753233051	0.643570605091976
0.900913323439002	0.649783000096612
0.902276998954853	0.656306646619717
0.903642618772671	0.663091857394148
0.905010047474395	0.670084457692855
0.906379176655273	0.677225749919899
0.907749926198808	0.684452742036881
0.909122245385358	0.69169824749971
0.910496113816893	0.698891288645224
0.911871542140968	0.705957548394942
0.913248572557828	0.712819852487759
0.914627279095734	0.719398970467847
0.916007767641064	0.725614425233806
0.917390175711623	0.731385425182479
0.918774671963734	0.736631981737659
0.920161455426263	0.74127602165032
0.921550754457532	0.745242658970077
0.9229428254243	0.748461474587705
0.924337951105334	0.750867778585634
0.925736438825745	0.75240388884759
0.927138618331925	0.753020241163247
0.928544839420729	0.752676554828063
0.929955469340167	0.751342649665188
0.931370889982439	0.748999204498818
0.932791494893376	0.745638227418957
0.934217686125262	0.741263323773021
0.935649870962495	0.735889702610306
0.937088458551441	0.729543897071568
0.938533856467284	0.722263300112666
0.939986467251384	0.71409535186503
0.9414466849529	0.705096668465765
0.942914891707938	0.695331889095333
0.944391454388544	0.684872504977933
0.945876721352321	0.673795412875737
0.947371019321521	0.662181676338817
0.948874650418132	0.650115052989471
0.950387889378873	0.637680754018302
0.951910980971251	0.624964121901704
0.95344413762891	0.612049521384428
0.95498753732158	0.599019304744485
0.956541321672045	0.585952888787596
0.95810559432982	0.572926095343263
0.959680419608501	0.560010484208562
0.961265821391387	0.547272964096643
0.9628617823077	0.534775477524957
0.964468243179698	0.522574854824169
0.966085102739123	0.510722716181379
0.967712217609927	0.49926558181473
0.969349402552682	0.488244990871258
0.970996430964915	0.477697666653402
0.972653035630522	0.467655860738366
0.974318909710447	0.458147592189621
0.975993707965971	0.449196985935027
0.977677048205258	0.440824656050514
0.97936851294306	0.433048028078774
0.981067651262926	0.425881704490068
0.982773980870689	0.419337787943132
0.984486990327435	0.41342622191694
0.986206141449731	0.408155065205211
0.98793087186434	0.403530802125562
0.989660597704287	0.399558561031322
0.991394716432675	0.396242351199458
0.993132609780292	0.393585226235923
0.994873646782718	0.391589445753827
0.996617186902301	0.390256582955359
0.998362583220141	0.389587633541364


==> tikz/advection_long_curvature_N2048-1.tsv <==
0	0.39147525
0.000146800209854455	0.391682895
0.000293600595314373	0.39250083
0.000440401393064556	0.39383913
0.000587202839787808	0.388965075
0.000734005188387989	0.38450139
0.000880811649501337	0.39159969
0.00102761646320352	0.389552325
0.00117442287256716	0.386909295
0.00132123108281673	0.39081993
0.00146804139346142	0.388790685
0.00161485397064221	0.39583959
0.001761669129114	0.38831322
0.00190848706642553	0.392956275
0.00205531107580152	0.392971515
0.00220213533496837	0.376025715
0.00234896297019459	0.398583315
0.00248827651154905	0.38689866
0.00256211682429334	0.38689866
0.00264262975107141	0.390083895
0.00278946932946958	0.39560427
0.00293631341602602	0.393090885
0.00308316217756339	0.3914013
0.00323001893706631	0.39090642
0.0033768777578947	0.39146547
0.00352374205176462	0.39159204
0.00367061206273852	0.391249815
0.00381748784185762	0.39147702
0.00396436981837325	0.39232005
0.00411125823625974	0.39282114
0.0042581532314381	0.3923709
0.00440505804453255	0.392001675
0.00455196701858553	0.39350139
0.00469888340183333	0.39535224
0.00484580731469874	0.3937443
0.004992739247707	0.390978195
0.00513967905902985	0.392131125
0.00528662738171442	0.391989015
0.00543358405082828	0.388667625
0.00558055258285404	0.39496932
0.00572752706876238	0.404394705
0.00587451134867474	0.400925925
0.00602150522667193	0.36531606
0.00616850815620823	0.415418475
0.00631053872974722	0.39250575
0.00638422462361102	0.39250575
0.0064625456536795	0.38619951
0.00660957984877872	0.40029351
0.006756628021875	0.395120985
0.00690368442097735	0.395078715
0.00705075193594352	0.39559194
0.00719783098718447	0.39952494
0.00734492219561908	0.4016718
0.00749202543397125	0.3976368
0.00763914114188018	0.397044075
0.00778626956992873	0.39882996
0.00793341396813925	0.39127332
0.00808056817100442	0.39869817
0.00822773583753941	0.41478276
0.00837491765065655	0.39049185
0.00852211343582773	0.389781435
0.00861707693460548	0.40708071
0.0086907650202675	0.40708071
0.00881654703986989	0.386707935
0.00896378531448576	0.40485918
0.00911104201443269	0.402508005
0.00925831093154243	0.403061565
0.00940559555644302	0.398525085
0.00955289589914918	0.40093077
0.00970021246077442	0.410079585
0.00984754549873773	0.40752396
0.00999489552982229	0.3972327
0.0101422620290253	0.397263615
0.0102896487669169	0.388284915
0.0103878058514743	0.426207735
0.0104616315434208	0.426207735
0.010584468222898	0.3807834
0.010731904403484	0.411815175
0.0108793591269783	0.40445625
0.0110268323710989	0.404681955
0.0111743246833294	0.406260945
0.0113218360332323	0.404647215
0.0114693696687989	0.40393134
0.0116169201659242	0.427451895
0.011764491394076	0.380320695
0.0118792249542909	0.44328747
0.0119532210806714	0.44328747
0.0120596947134106	0.37810869
0.012207326625965	0.411099825
0.0123549803487585	0.40357887
0.0125026548544371	0.413227455
0.0126503543708687	0.410848845
0.0127980731929901	0.410481225
0.01294581424152	0.4304265
0.0130935791510336	0.373292685
0.0132103984733339	0.429084885
0.0132844747921538	0.429084885
0.0133891751480058	0.380444685
0.0135370070228983	0.430965405
0.0136848638652959	0.426675375
0.0138327485919958	0.41867679
0.0139806551537143	0.4164141
0.014128586813311	0.40651614
0.014276543098689	0.390737325
0.014405587601477	0.441068205
0.0144797799610907	0.441068205
0.0145725314339618	0.388199115
0.0147205631679908	0.43476735
0.0148686229217577	0.41685786
0.015016712404645	0.41310432
0.0151648255338353	0.397115295
0.0153129647520506	0.424833405
0.015461131941768	0.45834327
0.0155533025770537	0.40609152
0.0156274592644477	0.40609152
0.0157575555254044	0.3857247
0.0159058075000748	0.429423105
0.0160540890013206	0.43760529
0.016202404154004	0.40678335
0.0163507447220888	0.4056582
0.016499114377451	0.46969236
0.0165891545949533	0.41738199
0.016663414244698	0.41738199
0.0167959517716015	0.38351007
0.0169444138813006	0.42446832
0.0170929070853754	0.457877325
0.0172414348661143	0.42846444
0.0173899982298317	0.35788347
0.017519835823528	0.513636765
0.0175942136600665	0.513636765
0.01768721301615	0.382247565
0.0178358697244149	0.44567637
0.0179845616459652	0.398742885
0.018133284765785	0.37554369
0.0182820383626845	0.553480665
0.0184243240028808	0.39267489
0.0184987884846794	0.39267489
0.0185796699844283	0.390370485
0.0187285323491742	0.438066735
0.0188774307727584	0.456599205
0.0190263680977506	0.427701555
0.0191753410910159	0.371738475
0.0193066271413126	0.524366565
0.0193812024545513	0.524366565
0.019473396389669	0.38692359
0.0196224802154422	0.45363234
0.0197716064814321	0.41963253
0.0199207669344286	0.4370925
0.0200699669694649	0.43894218
0.0201695404711843	0.462001275
0.0202442631761	0.462001275
0.0203684871081916	0.38941038
0.0205178039662535	0.474930285
0.0206671644298189	0.40015443
0.0208165621612096	0.49589787
0.0209410769661872	0.449181255
0.0210159425508765	0.449181255
0.0211154966607449	0.388752285
0.0212650208918365	0.46283952
0.0214145898585984	0.38707812
0.021564196375659	0.53294586
0.0216975882945559	0.420665745
0.0217725613046847	0.420665745
0.0218635553610975	0.409269255
0.0220132967206772	0.495368385
0.0221630904412984	0.39896517
0.0223129213956093	0.455547165
0.0224407343666495	0.48420168
0.02251574576083	0.48420168
0.0226127268699657	0.388446405
0.0227626946587671	0.49138692
0.0229127142823948	0.428591355
0.0230627786598942	0.458722185
0.0231717793935804	0.513909225
0.0232468993963864	0.513909225
0.0233630635399184	0.3732918
0.0235132722448794	0.439122045
0.0236635288743071	0.53573097
0.0238138440857558	0.423176505
0.023891993866555	0.41375697
0.0239672031738091	0.41375697
0.0241146148882544	0.50419215
0.0242650802800844	0.43169631
0.0244155939706984	0.442549575
0.024526988032002	0.53268864
0.0246023345648036	0.53268864
0.024716787249281	0.398315865
0.0248674591653664	0.417834225
0.0250181799855226	0.5253465
0.0251528356527473	0.51206046
0.0252282868982184	0.51206046
0.025319806106444	0.377309685
0.0254706948486388	0.43395783
0.0256216358850375	0.543356325
0.0257702045073605	0.480811965
0.0258457144323981	0.480811965
0.0259237108854352	0.39228564
0.0260748249682186	0.45688212
0.0262259955726263	0.54519594
0.0263772346120654	0.48066174
0.026455298193465	0.402438105
0.0265309605684797	0.402438105
0.0266798841898726	0.45010185
0.0268312924893663	0.533141955
0.0269820526970387	0.508908615
0.0270578158991407	0.508908615
0.0271343156575945	0.39503439
0.0272859104804436	0.44805078
0.027437563984762	0.52968636
0.0275776568656199	0.530017485
0.0276535949800041	0.530017485
0.0277410835744854	0.39907137
0.0278929328287102	0.48752511
0.0280448476344458	0.487368885
0.0281669971196793	0.51722853
0.0282430723435868	0.51722853
0.0283488855320085	0.403200735
0.0285009938862219	0.54528786
0.0286531796624136	0.468024915
0.0287505968063748	0.48915048
0.0288267958233952	0.48915048
0.0289577511927898	0.400366485
0.0291101288136922	0.567256215
0.0292526548162641	0.51415839
0.0293289582509006	0.51415839
0.0294151253171274	0.404796105
0.0295677184500015	0.533494065
0.0297203897802137	0.483366645
0.0298256607752665	0.538342005
0.029902092428893	0.538342005
0.0300259565515114	0.36600678
0.0301788351834617	0.596299605
0.0303175011527757	0.50222316
0.030394060416678	0.50222316
0.0304848490851099	0.39474867
0.0306379574960551	0.59383248
0.0307911555631428	0.449331165
0.0308812521680198	0.5156403
0.0309579297597295	0.5156403
0.0310977719686929	0.45935277
0.0312511936564212	0.51986073
0.0313640750918926	0.56796951
0.0314408915906527	0.56796951
0.0315582926246401	0.347813355
0.0317119432987464	0.62469387
0.0318427319115574	0.508762305
0.0319196702338396	0.508762305
0.0320195358460553	0.3849537
0.0321734344721465	0.637283655
0.0323174505440275	0.483411525
0.0323945103737283	0.483411525
0.0324815266562012	0.41429007
0.0326356828394789	0.61952835
0.0327884303559956	0.4531371
0.0328655842154078	0.4531371
0.0329442820205511	0.466868115
0.0330987038103324	0.61344831
0.0332532294127299	0.443581455
0.0333331293336433	0.485393865
0.0334104571915278	0.485393865
0.0335625191118483	0.619903125
0.0337173172510531	0.431060955
0.0337973128523604	0.481129035
0.0338747769623966	0.481129035
0.0340271520140798	0.648727035
0.034180742966735	0.446603055
0.03425829995122	0.446603055
0.0343373923687663	0.425369595
0.0344926299455741	0.687536415
0.0346385439918948	0.50786763
0.034716248725199	0.50786763
0.0348034530026889	0.330857115
0.0349589733131798	0.673755525
0.0350934962747642	0.62003517
0.0351713716933374	0.62003517
0.035270386228215	0.33172605
0.0354262157131706	0.53075655
0.0355456982358023	0.693642615
0.0356237563120557	0.693642615
0.0357382151071371	0.477067425
0.0358943740533335	0.451338945
0.035995229595475	0.516230565
0.0360734157018131	0.516230565
0.0362069718952505	0.639471255
0.0363634490120855	0.550281675
0.0364423590364326	0.37320609
0.036520672276515	0.37320609
0.0366767010241956	0.59380638
0.0368087096775108	0.63825192
0.0368871788922219	0.63825192
0.0369904037805942	0.491426565
0.03714742152929	0.50182122
0.0372509933587659	0.50782497
0.0373296097820648	0.50782497
0.0374617719130833	0.593656515
0.0376125479168419	0.59430306
0.0376912621106566	0.59430306
0.0377766050785472	0.476455545
0.0379341865355447	0.527925765
0.038050477355124	0.580729575
0.0381294012968925	0.580729575
0.0382497067899977	0.538242255
0.0384075785200249	0.58913841
0.0385657165727943	0.496044855
0.0387238954482734	0.55639008
0.0388415273275152	0.56560206
0.0389207445466459	0.56560206
0.0390406310098467	0.533054925
0.0391945313821717	0.58005153
0.0392738487364273	0.58005153
0.0393578703343155	0.545903475
0.0395166804707501	0.54152076
0.0396248751575299	0.57640431
0.0397044010949787	0.57640431
0.0398346853851468	0.523892895
0.0399740768469788	0.59355633
0.0400537247775547	0.59355633
0.0401532125755511	0.541872765
0.0403126749311065	0.57694101
0.0404011856852887	0.56273052
0.0404810298375614	0.56273052
0.0406320162014569	0.543944055
0.0407468497808711	0.59795049
0.0408268478263367	0.59795049
0.040951902406551	0.530659245
0.0410908521054491	0.604779
0.0411709903222832	0.604779
0.0412723474088733	0.5435916
0.0414327825037258	0.59010036
0.0415134763511164	0.561149055
0.041593803439785	0.561149055
0.0417540923200867	0.565913715
0.0418543292080165	0.589182435
0.0419348205447536	0.589182435
0.042075988901124	0.54342948
0.042193690752795	0.613606125
0.0422743417901975	0.613606125
0.0423984795584538	0.534448125
0.0425316077376458	0.61976943
0.0426124098181196	0.61976943
0.0427215774588501	0.54003996
0.0428681162158531	0.61313502
0.0429490675717	0.61313502
0.043045294371121	0.553582485
0.0432032642168787	0.604154925
0.0432843552621685	0.604154925
0.0433696461810132	0.56707617
0.0435320596659724	0.59696043
0.0436183159727077	0.57923601
0.0436996500943215	0.57923601
0.043857381164062	0.58698198
0.0439510090430587	0.593948985
0.0440325151377867	0.593948985
0.0441833646929334	0.577313985
0.0442824932442353	0.607388445
0.0443641713224863	0.607388445
0.0445100253779536	0.57106167
0.0446128111596184	0.6177477
0.0446946626018032	0.6177477
0.0448373716952881	0.568594065
0.0449420012993575	0.62450562
0.0450240315935961	0.62450562
0.0451654204031545	0.567990105
0.0452701048100201	0.62567376
0.0453523127977133	0.62567376
0.0454941830135775	0.57213159
0.0455971655122692	0.623802405
0.0456795568127175	0.623802405
0.0458236779077082	0.576156315
0.0459232284782348	0.61925196
0.0460058020060837	0.61925196
0.0461539087639508	0.589801455
0.0462483306227423	0.61087506
0.0463310894623302	0.61087506
0.0464848956505922	0.60873525
0.0465725102486146	0.599340405
0.0466554561999079	0.599340405
0.0468127587277884	0.617773185
0.0468958002060581	0.617773185
0.0469828327852938	0.59083479
0.0471349668313533	0.636509205
0.0472182163564475	0.636509205
0.0473157837479711	0.57362526
0.0474563549324361	0.66172236
0.0475398154795479	0.66172236
0.0476495407973688	0.551335545
0.0477769625048784	0.676552935
0.0478606334754189	0.676552935
0.0479841190757561	0.556203405
0.0480968289385308	0.66584196
0.0481807058364856	0.66584196
0.0483195369969837	0.588238665
0.0484159906393626	0.62844879
0.0485000709164062	0.62844879
0.0486502888507851	0.634245105
0.0487344795911097	0.634245105
0.0488242870067821	0.583175715
0.0489678431474633	0.67569195
0.0490522620142452	0.67569195
0.0491618878786913	0.555251145
0.049284787356349	0.69133851
0.0493694333120177	0.69133851
0.0495003843229686	0.571566615
0.0496011717644567	0.65089452
0.0496860207005153	0.65089452
0.0498319944767741	0.63945576
0.0499169807564198	0.63945576
0.0500098601909719	0.58076574
0.0501469863637352	0.69686847
0.0502322153316388	0.69686847
0.050350690640253	0.55829355
0.050461497258029	0.683710875
0.0505469553502181	0.683710875
0.0506899774803442	0.621659775
0.0507755521606826	0.621659775
0.0508637447045663	0.593114205
0.051003268303109	0.706479855
0.0510891091339437	0.706479855
0.0512070255938621	0.546182085
0.0513161940323101	0.697051095
0.0514022464402869	0.697051095
0.051542469749636	0.63382803
0.0516286844134787	0.63382803
0.051723835682254	0.58237806
0.0518543013292429	0.72623115
0.0519407820429481	0.72623115
0.0520696818504245	0.57896295
0.0521658332252237	0.63483246
0.0522525476949082	0.63483246
0.0523901150688717	0.70766694
0.0524769650699308	0.70766694
0.0525904607369435	0.54817188
0.0527007586401334	0.719293815
0.052787863927219	0.719293815
0.0529237655341651	0.654736695
0.0530110698236689	0.654736695
0.0531137081993595	0.53475648
0.0532335769929691	0.77154783
0.0533211192235984	0.77154783
0.0534554105006297	0.616481595
0.0535431302158147	0.616481595
0.0536394965894827	0.566476845
0.0537644388573096	0.7623375
0.0538524662749934	0.7623375
0.0539852040069931	0.59173584
0.0540733624744047	0.59173584
0.0541679073593114	0.600474405
0.0542935940943696	0.783983205
0.0543820673658165	0.783983205
0.0545132879213624	0.558032565
0.0546019051231173	0.558032565
0.0546990309588164	0.589642095
0.0548211206551206	0.81594768
0.0549100616873899	0.81594768
0.0550398192665574	0.58304229
0.0551289148441646	0.58304229
0.0552329484901029	0.548075565
0.0553472492175571	0.7982028
0.0554365902766114	0.7982028
0.0555649480653526	0.689874435
0.0556545500875302	0.689874435
0.0557697558756737	0.50852637
0.0558719415518255	0.640874415
0.0559617846550636	0.640874415
0.0560888222959554	0.86485137
0.0561788993067309	0.86485137
0.0563052276824711	0.580324395
0.0563954587608769	0.580324395
0.0564901091411905	0.470221515
0.0566115671745527	0.80462238
0.0567020986263146	0.80462238
0.0568271946471435	0.799840875
0.056917994555275	0.799840875
0.0570339618162869	0.552421875
0.0571332894424505	0.470706225
0.0572243464686441	0.470706225
0.057348225947751	0.85713309
0.0574394540545518	0.85713309
0.0575627036589655	0.74653713
0.0576542017605969	0.74653713
0.0577640855848904	0.58954878
0.0578684205684779	0.49637256
0.0579602101014432	0.49637256
0.0580822839998271	0.797224275
0.0581742716154401	0.797224275
0.0582957496630976	0.741699405
0.0583879919298167	0.741699405
0.0585001129892398	0.66285366
0.0586012305626689	0.525944475
0.0586938027938726	0.525944475
0.0588141341090273	0.68070153
0.0589068550768143	0.68070153
0.0590266619590092	0.76966047
0.0591196970508002	0.76966047
0.0592389085280771	0.70072362
0.0593321058753369	0.70072362
0.0594289131153594	0.63078786
0.059544155110076	0.54925194
0.0596377040566448	0.54925194
0.059755905433462	0.731021325
0.0598496835595802	0.731021325
0.0599673311012622	0.707875305
0.0600613902433853	0.707875305
0.0601785127492283	0.705339375
0.0602727319355948	0.705339375
0.0603678528562673	0.660863295
0.0604837702658894	0.58245297
0.060578367790303	0.58245297
0.060694539274955	0.685670385
0.0607893752652691	0.685670385
0.0609050193251711	0.72620937
0.0610001508479417	0.72620937
0.0611153112356004	0.6805428
0.0612106374459827	0.6805428
0.0613175336898297	0.70570131
0.0614208446040884	0.63850788
0.0615166014307484	0.63850788
0.061630812715997	0.61752834
0.0617267289145194	0.61752834
0.0618405490695456	0.67300953
0.0619367497010033	0.67300953
0.0620500561592504	0.72816252
0.0621465534243733	0.72816252
0.0622593758638524	0.659723565
0.0623561265595444	0.659723565
0.062468540536469	0.682499025
0.0625654831132375	0.682499025
0.0626663265407303	0.690134085
0.0627746352366981	0.6681141
0.0628720585224473	0.6681141
0.0629836099743669	0.649125375
0.0630812170600348	0.649125375
0.0631923996961739	0.67182996
0.0632902967547935	0.67182996
0.0634010266311028	0.67366668
0.0634992168194289	0.67366668
0.0636094951367906	0.692349915
0.0637079797960887	0.692349915
0.0638178055336998	0.673520955
0.0639165956835009	0.673520955
0.0640260848592144	0.67129683
0.0641250564216646	0.67129683
0.0642341548316888	0.680210235
0.0643333921469694	0.680210235
0.0644360886851376	0.683038095
0.0645416013006331	0.677069205
0.0646413718676883	0.677069205
0.0647496991607467	0.66441426
0.0648496989974669	0.66441426
0.0649576984340807	0.667271805
0.0650579381904024	0.667271805
0.06516560630348	0.670755315
0.0652661420074919	0.670755315
0.0653734269825977	0.67601943
0.0654742613293677	0.67601943
0.065581140804579	0.69359034
0.065682302424218	0.69359034
0.0657888028936926	0.673892385
0.0658902773815557	0.673892385
0.0659964088418216	0.66163716
0.0660982230913032	0.66163716
0.0662039572093692	0.676546785
0.0663060796266316	0.676546785
0.0664114619926355	0.675758925
0.0665138895870838	0.675758925
0.0666189274728083	0.670347135
0.0667216676730535	0.670347135
0.0668264321927065	0.672834465
0.0669294202921453	0.672834465
0.0670338506730466	0.6850479
0.0671371577686386	0.6850479
0.0672412550118684	0.671148315
0.0673448821104723	0.671148315
0.0674486578938158	0.665729475
0.0675526038638988	0.674821335
0.0676560612996425	0.674821335
0.0677603314671425	0.65666979
0.0678635394137815	0.65666979
0.0679680731783908	0.67306251
0.0680709708489386	0.67306251
0.0681758394843562	0.673263975
0.0682784214422166	0.673263975
0.0683836346527826	0.67910313
0.0684859058704901	0.67910313
0.068591498938738	0.66692613
0.0686934327406324	0.66692613
0.0687993852184612	0.67443195
0.0689010059204224	0.67443195
0.0690073253818262	0.666022245
0.0691086382459128	0.666022245
0.0692153277153913	0.66375336
0.0693163142747664	0.66375336
0.0694234005310919	0.675128985
0.0695240910487182	0.675128985
0.0696315522784864	0.662093625
0.0697319504605864	0.662093625
0.0698397950595674	0.65562237
0.0699398991545512	0.65562237
0.0700480269520882	0.67408059
0.070147945294307	0.67408059
0.0702564397307968	0.661889145
0.0703560961588341	0.661889145
0.0704571823770872	0.652449495
0.0705643587134577	0.659535945
0.0706635042221802	0.659535945
0.0707727441441447	0.684580425
0.0708716287627966	0.684580425
0.070981258475262	0.66573687
0.0710799317190599	0.66573687
0.0711899321232747	0.6666015
0.0712882993641402	0.6666015
0.0713987422735295	0.678186615
0.0714968247980922	0.678186615
0.0716077113946974	0.62105973
0.0717054978550142	0.62105973
0.0718167974191081	0.670989285
0.0719143572790995	0.670989285
0.0720260287946208	0.65717187
0.0721233916411108	0.65717187
0.0722255190144818	0.62855277
0.0723326051744137	0.68619411
0.0724295128060558	0.68619411
0.0725420180622872	0.666835155
0.0726387351907158	0.666835155
0.0727516452486248	0.672533835
0.072848071350402	0.672533835
0.0729614745429778	0.633076995
0.0730576267206869	0.633076995
0.0731714906559726	0.63806979
0.0732674029868655	0.63806979
0.0733816682054603	0.65686431
0.0734774184305228	0.65686431
0.0735739432387452	0.63010125
0.0736876760680885	0.69160506
0.0737830278184159	0.69160506
0.07389819763355	0.68051601
0.073993290399704	0.68051601
0.074108966204042	0.597702615
0.074203798219001	0.597702615
0.0743199238501168	0.6602634
0.074414570287963	0.6602634
0.0745237932861988	0.61085931
0.0746256287442966	0.67275819
0.0747198955312149	0.67275819
0.0748369939613946	0.6928434
0.0749310691708871	0.6928434
0.0750486519928905	0.59641284
0.0751424613995259	0.59641284
0.0752605348383687	0.644977035
0.0753541601810632	0.644977035
0.0754632869565284	0.600139185
0.075566185068006	0.695139645
0.0756594589348698	0.695139645
0.0757785696435537	0.66490809
0.0758716407358666	0.66490809
0.0759912698352541	0.589936845
0.076084095316661	0.589936845
0.0762042148656728	0.64703463
0.0762968995169156	0.64703463
0.0763929939131097	0.60232803
0.0765100789665538	0.72888027
0.0766024531214742	0.72888027
0.0767236446750698	0.57565113
0.0768157348021066	0.57565113
0.076937485168279	0.64695366
0.0770294247762203	0.64695366
0.077130041915881	0.56095314
0.0772435045153162	0.746318295
0.0773351131275058	0.746318295
0.0774580447193797	0.561252555
0.0775494158815059	0.561252555
0.0776728423660667	0.643391565
0.0777640865787121	0.643391565
0.077861446856687	0.571035375
0.0779791932027605	0.753591645
0.0780701894569839	0.753591645
0.0781947570580382	0.52320927
0.07828547429322	0.52320927
0.0784064221927798	0.62715066
0.0785012259249466	0.667306815
0.078591647963857	0.667306815
0.0787174967364541	0.622776105
0.0788077544991334	0.622776105
0.0789341570361219	0.623606085
0.0790242299228199	0.623606085
0.0791284510201454	0.50187435
0.0792411928517492	0.83184324
0.0793309836544083	0.83184324
0.0794587427647135	0.457643355
0.0795482859325805	0.457643355
0.0796666775656931	0.59069955
0.0797660487364496	0.746214645
0.0798553845991615	0.746214645
0.0799844011418323	0.490772745
0.0800735401982794	0.490772745
0.0802021813379993	0.66405507
0.0802921465335061	0.637213125
0.080381019926964	0.637213125
0.0805113738527321	0.551895075
0.0806000750672283	0.551895075
0.0807310087677326	0.656659275
0.0808195933128151	0.656659275
0.0809120308817	0.589791285
0.0810397516153397	0.570313215
0.0811280387098757	0.570313215
0.0812603484501619	0.646721205
0.0813485068857379	0.646721205
0.0814414528848928	0.611222055
0.0815696630032317	0.54093447
0.0816575380505245	0.54093447
0.0817912612146518	0.62152986
0.0818790161256435	0.62152986
0.0819684175006378	0.66891399
0.0821012221297183	0.521442225
0.0821886971863883	0.521442225
0.0823183675554843	0.55664493
0.0824112529525074	0.723068655
0.0824984893169793	0.723068655
0.0826345612808527	0.53103597
0.0827216425664156	0.53103597
0.0828413649821285	0.493469895
0.0829453512930798	0.751343595
0.0830322112483237	0.751343595
0.0831698367229829	0.51283869
0.0832564792908606	0.51283869
0.0833621131837334	0.56567865
0.0834814772699665	0.59224644
0.0835679310073902	0.59224644
0.0837070305992157	0.57353343
0.0837933892013522	0.57353343
0.0838806755714488	0.66713361
0.0840196601605106	0.52612629
0.0841057511450299	0.52612629
0.0842251526444783	0.512828145
0.0843325908561244	0.703980255
0.0844184148821735	0.703980255
0.0845601020884814	0.496994175
0.0846458068041664	0.496994175
0.0847401798666821	0.630915255
0.0848740209658954	0.544916775
0.0849595373773921	0.544916775
0.0850823753533877	0.50051508
0.0851883558254336	0.70358985
0.0852736395099644	0.70358985
0.0854179275857151	0.463501635
0.0855030799916798	0.463501635
0.0855940555992609	0.64795167
0.0857333886763531	0.538010895
0.0858183585785598	0.538010895
0.0859340729130923	0.524772675
0.0860493411982587	0.64428801
0.0861341001545256	0.64428801
0.086273259693143	0.442120365
0.0863657475830328	0.7182966
0.0864503372356043	0.7182966
0.0865983054221391	0.451673535
0.0866827499523204	0.451673535
0.0867805117870094	0.604525575
0.0869160786048776	0.55060476
0.0870003289688514	0.55060476
0.0871176619719163	0.51483351
0.0872344133400769	0.63092487
0.087318466471626	0.63092487
0.0874540276741221	0.43805868
0.0875533296322763	0.70602831
0.0876371998057131	0.70602831
0.0877891226002737	0.409646025
0.0878728640659504	0.409646025
0.0879571586157781	0.66290154
0.0881095207548356	0.468639555
0.088193110881765	0.468639555
0.0882916200651832	0.582152505
0.0884306166665164	0.533267505
0.0885140286855128	0.533267505
0.0886253553555912	0.529426155
0.0887524070091068	0.57228411
0.0888356245070356	0.57228411
0.0889583702519398	0.489382425
0.0890749206125593	0.613703985
0.0891579599628238	0.613703985
0.0892906784020195	0.44142282
0.0893981838660476	0.6667086
0.0894810476244526	0.6667086
0.0896222893196761	0.386429205
0.0897222254923391	0.69314724
0.0898049284375552	0.69314724
0.0899532248105416	0.35997231
0.0900470746298257	0.70693314
0.090129618107012	0.70693314
0.0902834929041548	0.360193365
0.0903727668087676	0.6964644
0.0904551535379851	0.6964644
0.0906131039900739	0.35751267
0.0906993256287043	0.686767425
0.0907815596617769	0.686767425
0.0909420739091979	0.365516685
0.0910267840965099	0.674312565
0.0911088627097058	0.674312565
0.0912704169258812	0.368215275
0.0913551671624585	0.679923825
0.0914370888565068	0.679923825
0.0915981364553836	0.35608563
0.0916845145696433	0.68191731
0.0917662818314192	0.68191731
0.0919252465426106	0.33995919
0.0920148485525315	0.693688395
0.0920964583679898	0.693688395
0.092251762391642	0.32917479
0.0923462021251014	0.69797955
0.0924276568654459	0.69797955
0.0925776938511154	0.325737405
0.0926786029723477	0.684763395
0.0927599035702582	0.684763395
0.0929030503826967	0.3517869
0.0930120868512861	0.630161265
0.0930932410371749	0.630161265
0.0932278441896748	0.417699435
0.093346675748089	0.542410635
0.0934276997541283	0.542410635
0.0935520859537693	0.486677055
0.0936823985522558	0.507809355
0.093763306770403	0.507809355
0.0938757814329017	0.489553995
0.0940192911197402	0.503840505
0.0941000672200571	0.503840505
0.0941989407770648	0.49109022
0.0943573866517104	0.478414665
0.0944380357324985	0.478414665
0.0945215807922465	0.54775155
0.0946826937950922	0.39881064
0.0947773250393061	0.61187262
0.0948577570024019	0.61187262
0.0950045595752775	0.398523195
0.0951179023611585	0.52443579
0.0951982087322749	0.52443579
0.0953259267712883	0.47444265
0.0954597768320689	0.492053205
0.0955399750439031	0.492053205
0.095646795946573	0.46985931
0.0958029849999988	0.48751914
0.0958830813833354	0.48751914
0.0959671842570371	0.490107525
0.096127197738851	0.43556196
0.0962276654926167	0.560349945
0.09630754379048	0.560349945
0.0964468757783248	0.40393947
0.0965736789591262	0.53219214
0.0966534536397017	0.53219214
0.0967660890909316	0.4295916
0.0969211357046537	0.498147555
0.0970008303735747	0.498147555
0.097084851019874	0.45763878
0.0972440643863531	0.448148295
0.0973498059334097	0.543214005
0.0974292872298337	0.543214005
0.0975621552720237	0.402621045
0.0977003234977199	0.49358268
0.0977797329440944	0.49358268
0.0978798158841607	0.43503819
0.0980384887404375	0.455357715
0.0981317903542578	0.535279455
0.0982110121397032	0.535279455
0.0983555058670755	0.38289285
0.0984855501900361	0.524877285
0.0985646747154825	0.524877285
0.0986721107571968	0.397960755
0.0988302678024893	0.467010135
0.098920068525806	0.514711425
0.098999037410852	0.514711425
0.0991462575599358	0.38601999
0.0992772660350041	0.527433225
0.0993561379225768	0.527433225
0.0994618499262091	0.36215808
0.099619510203882	0.485299305
0.0997150904987086	0.5044434
0.0997938036546087	0.5044434
0.0999345139624759	0.37391616
0.100075913833652	0.51521724
0.100154558376277	0.51521724
0.100249145170793	0.36872661
0.100406326730469	0.482686185
0.100517320359679	0.505012185
0.100595766565889	0.505012185
0.100720384811764	0.33328104
0.100877291884044	0.480150705
0.100960426016719	0.47878206
0.101038785076304	0.47878206
0.101190812027238	0.38194965
0.1013271675259	0.495995865
0.101405452735196	0.495995865
0.101503982123063	0.354114045
0.101660444672741	0.501918285
0.101774292148016	0.45948753
0.101852412971082	0.45948753
0.101973078647426	0.344456715
0.102129282750164	0.468577185
0.10222336650688	0.49962642
0.102301349013509	0.49962642
0.102441408501676	0.3191586
0.10259653304123	0.47794536
0.102674491337895	0.47794536
0.102753223037889	0.44266941
0.102908999142878	0.38147967
0.103050033773449	0.48275754
0.10312785615675	0.48275754
0.10322031286366	0.356415945
0.103375857010973	0.47314443
0.103505805468832	0.42474468
0.103583472542539	0.42474468
0.103686688899573	0.33522093
0.103842005735132	0.524522925
0.103963860335844	0.380709165
0.104041398410366	0.380709165
0.10415237166331	0.340364895
0.104307458326358	0.536447505
0.104424325427826	0.37377033
0.104501742424115	0.37377033
0.104617368990924	0.337833315
0.104772230200781	0.528801825
0.104887312415858	0.362977695
0.10496461732659	0.362977695
0.105081702795714	0.340042035
0.105236346150191	0.532839435
0.105352916115946	0.352569525
0.105430109360039	0.352569525
0.10554538431023	0.33475035
0.105699814438017	0.524409555
0.105821228458608	0.354446025
0.105898318072565	0.354446025
0.106008434872577	0.33332679
0.106162657263165	0.51627594
0.106292357703637	0.36400359
0.106369340262822	0.36400359
0.106470869996166	0.3480558
0.106624886404578	0.43347012
0.106766358806736	0.4119585
0.106843282134867	0.4119585
0.10693270636797	0.387158565
0.10708651769856	0.37909044
0.107240268132561	0.39790977
0.107320342725444	0.42774735
0.107397141114975	0.42774735
0.107547572455868	0.31810446
0.107701137275051	0.479034435
0.107800649531433	0.35513262
0.107877306755639	0.35513262
0.108008056850165	0.312387135
0.108161439275342	0.517621365
0.108284159824442	0.337477485
0.108360714460802	0.337477485
0.108467988112527	0.35543397
0.108621181021982	0.39891114
0.108771029334589	0.397837125
0.108847577508403	0.397837125
0.108927384826023	0.39898287
0.109080393361268	0.30543582
0.109233355354264	0.48503481
0.109338188065922	0.350178765
0.109414539572079	0.350178765
0.109539080832417	0.31117314
0.109691869967928	0.43602279
0.109832372786863	0.377675835
0.109908665520504	0.377675835
0.109997266041959	0.37338297
0.110149880527065	0.308344095
0.110302449068801	0.481052085
0.110406845371528	0.340972065
0.110483000743591	0.340972065
0.110607396177975	0.34209798
0.110759796387562	0.35912601
0.110908888228357	0.40843587
0.110985037708588	0.40843587
0.111064435173082	0.38464173
0.111216673900002	0.266344605
0.111368872366939	0.487437345
0.11149151747736	0.33636801
0.111567499764239	0.33636801
0.111673086015498	0.35008656
0.111825121389403	0.31777803
0.111977112270355	0.461836395
0.112078379440947	0.339718575
0.11215425317584	0.339718575
0.112280921852691	0.32416344
0.112432762487444	0.329979855
0.112584555765303	0.40838214
0.112669703893755	0.385944645
0.112745504899177	0.385944645
0.112887980888327	0.30427413
0.113039627604358	0.345929235
0.113189903502238	0.40024938
0.113265691545565	0.40024938
0.11334277838289	0.389398245
0.113494276159433	0.28141179
0.113645740516518	0.370232565
0.113791186380122	0.384161295
0.113866837951574	0.384161295
0.11394851970426	0.346092495
0.114099840077678	0.305298195
0.114251122601123	0.361533345
0.114397639491541	0.385232985
0.114473190593364	0.385232985
0.114553547347053	0.376636005
0.114704688573504	0.29231382
0.114855797022352	0.32466354
0.11500686202636	0.4066188
0.115085191187156	0.35750577
0.115160657971684	0.35750577
0.115308849392078	0.293834715
0.115459785534199	0.310393815
0.115610684709729	0.387322335
0.115703101597422	0.39651867
0.115778427924559	0.39651867
0.115912342448863	0.305725545
0.116063114710008	0.324760005
0.116213845755643	0.33856383
0.11632720735941	0.357066855
0.116402456584543	0.357066855
0.116515186967284	0.33156252
0.116665798168459	0.309315285
0.116816374500375	0.323998365
0.116957735324641	0.348270765
0.11703293430931	0.348270765
0.117117412614552	0.40349019
0.117267869077387	0.289788075
0.117418289752693	0.33922353
0.117568673148913	0.319419975
0.117670723971207	0.369340215
0.117745799614731	0.369340215
0.117869326941849	0.302670495
0.118019600903169	0.307840125
0.118169840242564	0.321248385
0.11831561304704	0.3104472
0.118390667672954	0.3104472
0.118470219970716	0.42607098
0.11862034574331	0.280766325
0.11877044137571	0.329066715
0.118920502012304	0.31701624
0.119043737179259	0.35357376
0.1191186615188	0.35357376
0.11922051906021	0.335482665
0.119370474567434	0.26932002
0.119520401914728	0.313934295
0.119670299912931	0.3176799
0.119780066479915	0.36679575
0.119854892972536	0.36679575
0.119969987203901	0.328562685
0.120119778575861	0.301154505
0.120269540129257	0.3272157
0.120419269049687	0.31131021
0.120525382683857	0.36092664
0.120600127436026	0.36092664
0.12071862855711	0.301869075
0.120868263581921	0.273579345
0.121017869519423	0.303682935
0.12116744540004	0.30681264
0.121280245788364	0.364666605
0.121354910896589	0.364666605
0.121466503095267	0.335045985
0.121615982378507	0.29300811
0.121765433965575	0.32287671
0.121914855192614	0.2908335
0.122045534558618	0.32286174
0.122120176509049	0.32286174
0.122213615799842	0.353443035
0.122362946968784	0.24596553
0.12251225558856	0.304238385
0.122661536296673	0.313702095
0.122810788702641	0.27588807
0.122896725338305	0.42018519
0.122971250079145	0.42018519
0.123109204980612	0.27386292
0.123258373189285	0.29615412
0.123407511850051	0.3052587
0.123556624068522	0.27719094
0.123685499194921	0.309513555
0.123759991644296	0.309513555
0.123854772412021	0.329333865
0.124003804629803	0.263253315
0.1241528140958	0.313416705
0.124301796820278	0.31191096
0.12445075592548	0.302075565
0.124562085894728	0.355405425
0.1246364402695	0.355405425
0.124748588131617	0.30934914
0.12489746348231	0.251678895
0.125046317875544	0.290961315
0.125195148444964	0.28010268
0.125343955818812	0.26891973
0.125453245097356	0.35527047
0.125527521348423	0.35527047
0.125641502074668	0.32003262
0.125790233395315	0.275373105
0.125938943045197	0.31587834
0.126087627802693	0.300744855
0.126236288776315	0.27550461
0.12636050280163	0.309040455
0.12643476840094	0.309040455
0.126533543750897	0.310158795
0.126682135193236	0.236604495
0.126830711963286	0.28224459
0.12697926405994	0.297382425
0.127127793670017	0.30427956
0.12727630048174	0.27224934
0.127359797238134	0.42405564
0.12743393415759	0.42405564
0.127573241850549	0.256634025
0.127721678042181	0.253862415
0.127870096033291	0.273461385
0.128018496697638	0.26280936
0.128166875962441	0.24866583
0.128304888407487	0.27379488
0.128378979782341	0.27379488
0.128463578809817	0.397289355
0.128611892699951	0.26048883
0.128760188222417	0.302998515
0.128908462526001	0.309919245
0.129056715340224	0.2863599
0.129204951882658	0.2562552
0.12934695436457	0.24489723
0.129421002936442	0.24489723
0.129501367571315	0.338361495
0.129649544148232	0.23009025
0.129797705639512	0.269710965
0.129945848893896	0.30385578
0.130093972428309	0.306097065
0.130242075988648	0.292283205
0.130390163890431	0.269535465
0.130488723964678	0.365150505
0.130562614918307	0.365150505
0.130686275260783	0.27878394
0.130834301968865	0.203501085
0.130982315580147	0.24729948
0.131130313872336	0.26868792
0.131278295424569	0.275390295
0.131426259976764	0.28238316
0.131574210633842	0.257940885
0.131660124795867	0.438484035
0.131733931017058	0.438484035
0.131870048139006	0.27801933
0.132017937152168	0.234832965
0.132165812009293	0.26199168
0.132313672083225	0.25824411
0.132461516761658	0.2386743
0.132609347927534	0.223537395
0.132757169005875	0.2250819
0.132866808545325	0.39220818
0.132940464317439	0.39220818
0.133052757678545	0.366557475
0.133200520531238	0.23147895
0.133348270407875	0.257172705
0.13349600638184	0.288094785
0.133643726543524	0.286198425
0.133791431026417	0.256320165
0.133939124929458	0.20576172
0.134086804997239	0.16318887
0.134189473251309	0.396054525
0.134263017826154	0.396054525
0.134382127108467	0.356357895
0.134529759021021	0.241667355
0.134677378867416	0.249895095
0.134824985793127	0.268166025
0.134972579277263	0.28428045
0.135120161496664	0.29022216
0.13526772629267	0.27114096
0.135415278001506	0.22062183
0.135562818539033	0.129174876
0.135637538914775	0.43597251
0.135710954379134	0.43597251
0.135857866788118	0.287418825
0.136005366684643	0.24924702
0.13615285493002	0.25516047
0.136300334326481	0.26255745
0.136447798705675	0.2688762
0.136595250602624	0.27808476
0.136742690134958	0.28494579
0.136890116589605	0.26727027
0.137037531471425	0.202726785
0.137151116744513	0.24388953
0.137224638940298	0.24388953
0.137332332648817	0.334620405
0.13747971645046	0.267165315
0.137627085849824	0.25990995
0.137774444215473	0.261238035
0.137921791654791	0.262260135
0.138069128275189	0.262214445
0.138216454184098	0.26302806
0.138363769488974	0.26837304
0.138511073800141	0.276431175
0.138658370477853	0.26866098
0.138805653398768	0.21452469
0.13889955950523	0.27000054
0.138973009721469	0.27000054
0.139100192228504	0.288868335
0.13924744522419	0.261871815
0.139394688611979	0.26096499
0.139541922263886	0.26117802
0.139689146515562	0.26168316
0.139836364016716	0.26158911
0.139983569107012	0.261419805
0.140130765112481	0.26095635
0.14027795170027	0.26090217
0.140425129413603	0.264064065
0.14057229814253	0.269342835
0.140719457574845	0.255657045
0.140846459636228	0.229612785
0.140919958537753	0.229612785
0.141013754912155	0.28262448
0.141160889186497	0.26100393
0.141308014810606	0.258786015
0.141455132489521	0.25858191
0.141602241931325	0.25875087
0.141749343243948	0.25883355
0.141896436725068	0.25878051
0.142043522477569	0.258845235
0.14219060360515	0.25888512
0.14233767402694	0.25884738
0.142484736851753	0.25865238
0.142631792541787	0.258168855
0.142778840845782	0.25822602
0.142925882043831	0.261297345
0.143072916069413	0.26283447
0.14321493261462	0.2359257
0.143288435509382	0.2359257
0.143366966705433	0.26776326
0.143513980509803	0.25818816
0.143660987723352	0.25605606
0.143807988292197	0.25608636
0.143954982633318	0.25517574
0.144101970692859	0.255575055
0.144248952573929	0.255902115
0.144395928526599	0.256365825
0.144542901363105	0.25635651
0.144689865469454	0.25648032
0.144836823807372	0.25668753
0.144983776480031	0.25680549
0.145130723590611	0.25677177
0.145277665242306	0.25672515
0.145424601538323	0.256648545
0.145571532581876	0.25640505
0.145718461480099	0.25589493
0.145865382450265	0.25519653
0.146012298355839	0.2545575
0.146159209655602	0.255022065
0.146306116099758	0.25582812
0.146439627116852	0.24685476
0.146513038017696	0.24685476
0.14659991563665	0.256602015
0.14674680880487	0.2534793
0.14689370064463	0.25346295
0.147040585351861	0.253798095
0.14718746602957	0.2542515
0.147334342679093	0.25451874
0.147481215403772	0.25484859
0.147628084398936	0.25503855
0.147774949762963	0.25513515
0.147921811507179	0.25460748
0.148068672740246	0.25419348
0.148215527636985	0.254286135
0.148362379221536	0.254326875
0.148509227674326	0.254080545
0.148656073093775	0.253684335
0.148802915506197	0.25347486
0.148949755084595	0.253523295
0.149096591860278	0.2536137
0.149243429071726	0.25361121
0.149390260614349	0.253594635
0.149537089781335	0.25363998
0.149683916551777	0.25366989
0.14983074108382	0.253594155
0.149977563423695	0.253474185
0.150124383774349	0.253427775
0.150271202134706	0.253436835
0.150418021614375	0.25339956
0.150564836346806	0.253353105
0.150711649436629	0.253435425
0.150858460982333	0.2536236
0.151005271082413	0.25374546
0.151152079802949	0.25374942
0.151298887247427	0.25373727
0.151445693574133	0.253728885
0.151592501833084	0.253602945
0.151739306137471	0.253313955
0.151886109572195	0.253023405
0.152032912258209	0.2529543
0.152179714309078	0.253165575
0.152326515780676	0.253500705
0.152473316811632	0.253748145
0.152620117480326	0.253844445
0.152766920901813	0.253921545
0.152913721159047	0.25414005
0.153060521362252	0.254471535
0.153207321612006	0.254686815
0.153354122007071	0.254591745
0.153500922645964	0.25425783
0.153647723637021	0.253973445
0.153794525071399	0.25393581
0.153941330054051	0.25405635
0.154088132687883	0.254155515
0.154234936063037	0.254240925
0.154381740300281	0.254433315
0.154528545478328	0.254722245
0.154675351695685	0.254972265
0.154822159110332	0.255096885
0.154968967733989	0.25510746
0.155115780735893	0.255064605
0.155262592206977	0.25506054
0.155409405256996	0.25517508
0.155556219904958	0.255362265
0.155703036378484	0.255440985
0.15584985469159	0.25532976
0.155996674992469	0.255228555
0.156143497332344	0.255364185
0.156290324870365	0.255650175
0.156437151640807	0.255861975
0.156583980867538	0.255986415
0.15673081253451	0.256125855
0.156877646740179	0.25627806
0.157024483717432	0.256387545
0.157171323435194	0.25641585
0.157318166064135	0.256394445
0.157465014713216	0.25645335
0.157611863397474	0.25659054
0.157758715380415	0.25669029
0.15790557060583	0.25689738
0.158052429256908	0.25731594
0.158199291524396	0.257610615
0.158346157336934	0.2576778
0.158493026885254	0.25788366
0.15863990327769	0.258259095
0.158786780607637	0.25858203
0.158933662083382	0.25894812
0.159080547608319	0.25931286
0.15922743749075	0.258630975
0.159374331839092	0.260403855
0.159459146408659	0.258475335
0.159532617842073	0.258475335
0.159668133930893	0.258935775
0.159815044985812	0.259030995
0.159961957810463	0.259154925
0.160108875632629	0.25931145
0.160255798437836	0.25959579
0.16040272632933	0.260103705
0.160549659538207	0.260732655
0.160696598042346	0.26126235
0.160843542077917	0.26163321
0.160990494756634	0.26194035
0.161137450041829	0.26217219
0.161284411180728	0.262217565
0.161431378281589	0.262109145
0.161578351452657	0.261998925
0.161725330802163	0.261946365
0.161872316287386	0.26192196
0.162019308318408	0.26181975
0.162166309698811	0.26175669
0.162313314526834	0.26249085
0.162460326230274	0.2600631
0.162598962100293	0.26698131
0.16267253888654	0.26698131
0.162754370070887	0.261289575
0.162901402573575	0.263864805
0.16304844205409	0.264255675
0.163195488963471	0.26482308
0.163342546416273	0.26541408
0.163489608164622	0.26592435
0.163636677676346	0.26632641
0.163783755064669	0.2666979
0.163930840255702	0.26705208
0.164077933547094	0.26727189
0.164225035052016	0.267338505
0.164372144883615	0.267292965
0.164519265957445	0.26748072
0.164666392581585	0.267854385
0.164813527869107	0.26425149
0.164956389378294	0.273303645
0.165030002462386	0.273303645
0.165107824698875	0.26500566
0.165254986654895	0.26843856
0.165402157513189	0.268699485
0.165549337597394	0.26919678
0.165696530237525	0.26968221
0.165843729333588	0.27009789
0.165990937997028	0.270416925
0.166138156340748	0.27063993
0.16628538470672	0.270891165
0.166432622981336	0.271469565
0.16657987151183	0.270926865
0.166727130179239	0.270844005
0.166874402332958	0.27538215
0.166965800402446	0.271810875
0.167039469684216	0.271810875
0.167168972351913	0.2729742
0.167316273685271	0.2738175
0.167463585729727	0.274253745
0.167610908851002	0.27462714
0.167758243422833	0.274987395
0.167905589310015	0.27533331
0.168052949625544	0.275334345
0.168200318497057	0.27585732
0.168347699037496	0.277110105
0.168495091633911	0.271154715
0.168629572116584	0.285005895
0.168703330850428	0.285005895
0.16878991323481	0.27292191
0.168937342460699	0.27753978
0.169084783952261	0.277583145
0.169232241103103	0.27800328
0.169379708049972	0.27840528
0.169527187620739	0.279004035
0.16967468051492	0.279972075
0.169822186567177	0.27885036
0.169969705603947	0.27941247
0.170117238341035	0.285641895
0.170205985244036	0.279454635
0.170279785482364	0.279454635
0.170412348125213	0.2815707
0.170559922118182	0.28205673
0.170707510319104	0.28250712
0.170855112856191	0.28314957
0.171002729541813	0.283329975
0.171150361135717	0.284234415
0.171298007128822	0.287109345
0.171445667967782	0.27917796
0.17156933514112	0.296289855
0.171643230280189	0.296289855
0.171741038359277	0.282326865
0.171888744836283	0.287464815
0.172036467009124	0.287332755
0.172184205011284	0.287700345
0.17233195863518	0.28742538
0.172479728008596	0.28624488
0.172627513952484	0.289859895
0.172775318892983	0.285367365
0.172881037430529	0.29374143
0.172954991804005	0.29374143
0.173070972064801	0.286916505
0.17321882389007	0.29049996
0.173366692605287	0.291577725
0.17351457834354	0.291748305
0.173662481604338	0.292607265
0.173810402157035	0.29603583
0.173958343490112	0.286172175
0.174076987744075	0.304559265
0.174151020352239	0.304559265
0.174254274152614	0.289300785
0.174402266344085	0.294617295
0.174550277267587	0.295298745
0.174698306680686	0.295813755
0.174846354721743	0.293978595
0.174994421136689	0.298384245
0.175142510224211	0.29955093
0.175237965498359	0.299222235
0.175312052460342	0.299222235
0.175438740524407	0.29872065
0.17558688499081	0.300773985
0.175735049329842	0.30017736
0.175883233685291	0.300664575
0.176031438613819	0.30512862
0.176179663849102	0.293952135
0.176295111962078	0.312896445
0.176369283864128	0.312896445
0.176476179230728	0.29744967
0.176624466672425	0.30354345
0.176772775853344	0.302457465
0.176921105636584	0.301902165
0.177069457460471	0.30799854
0.177217830606836	0.29932791
0.177326550741762	0.314520705
0.17740079452584	0.314520705
0.177514646637636	0.30377214
0.177663086392265	0.30935538
0.177811549399263	0.311539005
0.177960034916103	0.30733332
0.178108543546223	0.305933055
0.178257075444311	0.323436345
0.178335586342714	0.3025131
0.178409879146561	0.3025131
0.178554210601446	0.31306905
0.1787028166677	0.311534355
0.178851444122919	0.31010493
0.179000095151511	0.31732644
0.179148771805863	0.31309401
0.179250323712945	0.317465685
0.179324718320837	0.317465685
0.179446198848439	0.314681445
0.17959495001794	0.3153576
0.179743726504694	0.314319225
0.179892531926181	0.322036035
0.180041360516428	0.31549437
0.180147312955995	0.324312285
0.180221790356262	0.324312285
0.18033909578207	0.31969455
0.180488003772201	0.322126335
0.18063693906773	0.31793574
0.180785900819848	0.323480265
0.180934890214776	0.32663718
0.181028291834344	0.317324865
0.181102851588396	0.317324865
0.181232954555074	0.320828175
0.181382027385531	0.32614335
0.18153112801592	0.326092965
0.181680257669831	0.31469646
0.181820339021906	0.349800765
0.181894959285724	0.349800765
0.18197860373168	0.32049225
0.182127820982758	0.33050283
0.182277071463536	0.32616411
0.18242634835252	0.33354402
0.18257565532622	0.33373608
0.182673589732795	0.330463185
0.182748315495182	0.330463185
0.182874361908995	0.32905782
0.183023761315229	0.331443285
0.183173192081697	0.337861245
0.183322654391471	0.323791815
0.183440186201937	0.347732385
0.183514993007255	0.347732385
0.183621676789606	0.33211788
0.183771234826575	0.34179654
0.183920826294012	0.343874865
0.184070451387669	0.32526033
0.184195615184275	0.35511657
0.184270508009855	0.35511657
0.184369800342218	0.328563165
0.184519525121952	0.341800875
0.184669287243199	0.34535679
0.184819081006905	0.33704607
0.184940690162133	0.36127563
0.185015713249777	0.36127563
0.185118773128063	0.3379398
0.185268672437732	0.34634106
0.185418607730872	0.350255055
0.185568579208652	0.33645747
0.185676250342597	0.35869644
0.185751329525234	0.35869644
0.185868633251865	0.343438695
0.186018713863934	0.34669488
0.186168831460458	0.35246787
0.186318986873853	0.353609175
0.186403061412181	0.349365105
0.186478187924587	0.349365105
0.186619411995729	0.35837106
0.186769682744282	0.34564998
0.186919990849141	0.347242905
0.187046344798236	0.388188825
0.187121631745362	0.388188825
0.187220731361164	0.338855415
0.187371159252089	0.35992917
0.187521627942338	0.369150075
0.187672138315101	0.35299755
0.18775711842666	0.35416284
0.187832426698517	0.35416284
0.187973279678424	0.36846819
0.188123913762094	0.37705188
0.188274594026509	0.321482925
0.188385249549802	0.412280535
0.188460698967375	0.412280535
0.188576072602353	0.349501515
0.18872687764908	0.36705333
0.188877726169106	0.350252175
0.189006529524527	0.40349817
0.189082086004672	0.40349817
0.189179555296912	0.358312725
0.189330537695345	0.34668843
0.189481565281292	0.390252015
0.189621310098862	0.375628275
0.189696947010592	0.375628275
0.189783757227438	0.37120449
0.189934922092116	0.329512215
0.19008612793109	0.42572877
0.190230029104185	0.371422215
0.190305706114998	0.371422215
0.19038869381366	0.38625738
0.190540049260442	0.336619515
0.190691450910714	0.43370865
0.190832824010548	0.372597
0.190908648811884	0.372597
0.190994407990669	0.38589726
0.191145960892996	0.35782503
0.191297560217732	0.378652845
0.191430189357942	0.39614658
0.191506122981438	0.39614658
0.191600911918465	0.38478723
0.191752665503737	0.400702725
0.191904476229534	0.34783314
0.19202240183497	0.437049585
0.192098431005215	0.437049585
0.192208243411575	0.369185535
0.192360207838684	0.439348695
0.192512232267805	0.339440145
0.192609685372773	0.43321893
0.192685778265843	0.43321893
0.192816434914277	0.309114705
0.192968609597672	0.47214114
0.193116255219631	0.383488575
0.19319248893868	0.383488575
0.193273149677311	0.391959015
0.193425500731251	0.405284145
0.193577910634911	0.3979245
0.193694338916363	0.407891295
0.193770665507817	0.407891295
0.193882903322851	0.3616944
0.194035482514687	0.470535135
0.194188129921713	0.37619766
0.194268365274177	0.404487315
0.194344739820559	0.404487315
0.194493599739702	0.3862665
0.194646421423053	0.444016875
0.194761780891641	0.40708419
0.194838308701246	0.40708419
0.194952258663688	0.336630765
0.195105259571668	0.51881451
0.195251354211018	0.367065075
0.195327971044861	0.367065075
0.195411475900192	0.388188285
0.195564675988476	0.47203623
0.195717946467126	0.36614358
0.19581364812761	0.47940531
0.195890372496134	0.47940531
0.196024677489596	0.334775865
0.196178133293225	0.493175055
0.196295697975778	0.428053515
0.196372548273083	0.428053515
0.196485272768058	0.319131525
0.196638927881377	0.554543505
0.196774293558431	0.3606627
0.196851262935964	0.3606627
0.196946480935055	0.38004234
0.197100348004743	0.53682705
0.19724959595822	0.355187805
0.197326617070375	0.355187805
0.197408319146438	0.417591675
0.197562403916198	0.50893185
0.197716574788403	0.35857872
0.197798727419934	0.453901815
0.197875874052704	0.453901815
0.198025117610608	0.48674859
0.198179510447522	0.355803765
0.198267753260143	0.48955926
0.198345027749998	0.48955926
0.198488502706622	0.45625752
0.198643121500817	0.35769327
0.198733847047481	0.518984115
0.198811233719165	0.518984115
0.198952575152481	0.471333105
0.199107432533368	0.34620087
0.199197067860773	0.49147983
0.199274578757445	0.49147983
0.199417361486174	0.50674854
0.199572460758356	0.340347075
0.199657601115059	0.45625275
0.199735218896886	0.45625275
0.199882867666295	0.574592115
0.200037827262607	0.357515355
0.200115523872142	0.357515355
0.200193636403877	0.383802675
0.200349124978341	0.623187645
0.200493087509234	0.41396457
0.200570918748531	0.41396457
0.200660418509754	0.2956638
0.20081615944317	0.61816785
0.200945965973897	0.537599145
0.20102392972722	0.537599145
0.201127981316012	0.29175522
0.201284000295762	0.442208775
0.20139651853921	0.61539153
0.201474653782763	0.61539153
0.201596332785725	0.449140335
0.201752649937158	0.396293535
0.201844765480526	0.387228795
0.201922997735591	0.387228795
0.202065514829727	0.6138807
0.202212706195225	0.5287398
0.202291023567977	0.5287398
0.202378810960283	0.30514389
0.202535575179704	0.463254645
0.202656699168129	0.61572513
0.202735218094944	0.61572513
0.202849419327266	0.472109955
0.203006506124798	0.4592649
0.203098635543804	0.350812215
0.203177249498615	0.350812215
0.203320939207459	0.55109706
0.203460129376327	0.611507445
0.203538888433647	0.611507445
0.203635809341744	0.383761215
0.203793391891707	0.47179428
0.203898224861729	0.45452391
0.203977122121199	0.45452391
0.204108858631793	0.53248641
0.204255717833758	0.553300485
0.204334712028595	0.553300485
0.20442478128894	0.4314789
0.2045828975401	0.476894565
0.204690247622873	0.47409987
0.204769413144665	0.47409987
0.204899447258699	0.527438505
0.2050440158424	0.55277523
0.205123290844019	0.55277523
0.205216466736578	0.438777765
0.205375139592855	0.525235515
0.205475243784815	0.478474515
0.205554686574435	0.478474515
0.205692839685207	0.4917951
0.20582551038287	0.54304422
0.205905073761876	0.54304422
0.206011004240314	0.508335045
0.206170270028023	0.510840795
0.206253724421654	0.477354825
0.206333451159382	0.477354825
0.206489158516703	0.521480715
0.206600699620624	0.5321973
0.206680569034157	0.5321973
0.206808543530781	0.47900949
0.206946119897362	0.54774426
0.207026106461477	0.54774426
0.207128421385123	0.49176525
0.207288549931645	0.540270345
0.207370107009727	0.5150982
0.207450272825741	0.5150982
0.207609202382467	0.515353485
0.207712539396064	0.54294228
0.207792854623208	0.54294228
0.207930381597171	0.4903089
0.20805355780169	0.56212737
0.208134013658663	0.56212737
0.208252097249858	0.48918951
0.208393190642226	0.564804255
0.208473767201774	0.564804255
0.208574353255445	0.50261037
0.208731465804652	0.554077305
0.208812175461593	0.554077305
0.208897168068827	0.519216765
0.209058785338914	0.54040758
0.20914922012881	0.540009795
0.209230146263856	0.540009795
0.209382459293969	0.52681596
0.209484990034378	0.56141514
0.209566070607148	0.56141514
0.209706715089705	0.509438175
0.209819533517218	0.5832336
0.209900772227783	0.5832336
0.210031566739787	0.508178115
0.210152882827643	0.588454515
0.210234272580255	0.588454515
0.210357026928971	0.494607195
0.210485078501037	0.59224806
0.210566623240968	0.59224806
0.21068310599819	0.511107645
0.210816155700298	0.59318613
0.210897852426058	0.59318613
0.211009814099174	0.52817676
0.211146135734433	0.577389375
0.211227995227932	0.577389375
0.211337169723692	0.535074
0.211475068614062	0.575575635
0.211557090867801	0.575575635
0.211665180879339	0.538933785
0.211802986627753	0.58966575
0.211885179717913	0.58966575
0.211993867760722	0.542751015
0.212129919452653	0.587881035
0.212212275410673	0.587881035
0.212323237251116	0.520880985
0.212455910030859	0.62901381
0.212538445006321	0.62901381
0.212653303147236	0.485048595
0.212780989387631	0.67266072
0.212863706041492	0.67266072
0.212984079382537	0.468357375
0.21310518724354	0.655479585
0.213188081834183	0.655479585
0.213315575648799	0.51288327
0.213428534458691	0.651150945
0.213511619228286	0.651150945
0.213647819064734	0.498202635
0.213751076660798	0.62768445
0.213834334690213	0.62768445
0.21398080701797	0.57206931
0.214072833975459	0.584992245
0.214156283365207	0.584992245
0.214310297216479	0.574254
0.214393841139123	0.574254
0.214481749997505	0.58578138
0.214630341052809	0.611141805
0.214714089338441	0.611141805
0.214816707857145	0.537001485
0.2149496931071	0.682931595
0.21503365614119	0.682931595
0.215152478232204	0.469296165
0.215268382069556	0.708399555
0.215352553453645	0.708399555
0.215489062822127	0.52251144
0.215586449938025	0.62687985
0.215670808207394	0.62687985
0.215819419760164	0.59765445
0.215903901666195	0.59765445
0.215995536227127	0.56925576
0.216136023318878	0.653669205
0.216220728029975	0.653669205
0.216334273823847	0.533092035
0.216452083264476	0.66492705
0.216537009093637	0.66492705
0.216673888969745	0.57219741
0.216767651199888	0.604497255
0.216852773773694	0.604497255
0.216997402009239	0.64470351
0.217082646901615	0.64470351
0.217185029863513	0.547101645
0.217311685394932	0.6863682
0.217397188720039	0.6863682
0.217526958086898	0.56015808
0.217625563683309	0.62827131
0.21771126952963	0.62827131
0.217853101858932	0.645521265
0.217938984667585	0.645521265
0.218041649601179	0.54277884
0.218165839660856	0.68799468
0.218251945233828	0.68799468
0.2183859947725	0.5775012
0.218478242753084	0.613307415
0.218564571981341	0.613307415
0.218703745911575	0.69213288
0.218790221176992	0.69213288
0.218904420345093	0.53205522
0.219015193684644	0.69941358
0.219101889026676	0.69941358
0.219239390963915	0.609400605
0.219326268024787	0.609400605
0.219425177283193	0.55029342
0.219549911267204	0.77283825
0.219637057999422	0.77283825
0.219772926160391	0.51328152
0.219860202078727	0.51328152
0.219948337008544	0.62888709
0.220082629972273	0.74610204
0.22017020359616	0.74610204
0.220298512487241	0.516730455
0.220392186610584	0.66013443
0.220479993594761	0.66013443
0.22061348879517	0.726833865
0.220701456382696	0.726833865
0.220825879847848	0.518533935
0.220922364364534	0.67556838
0.221010606167989	0.67556838
0.221142575903064	0.721478715
0.221231020659876	0.721478715
0.221355873566275	0.520256475
0.221450879389291	0.666242805
0.221539571802571	0.666242805
0.221670111767159	0.757006335
0.221758982887067	0.757006335
0.221888577936001	0.52259019
0.221977872377631	0.621472065
0.222067032296003	0.621472065
0.222196179305459	0.801530295
0.22228551533547	0.801530295
0.222413962588634	0.56796222
0.222503472823737	0.56796222
0.222603216000472	0.52633692
0.222720883959881	0.816379545
0.222810726521698	0.816379545
0.222937826421112	0.703012245
0.223027862226884	0.703012245
0.223142618149804	0.49647501
0.223244446888872	0.57454476
0.223334727992369	0.57454476
0.223460583831983	0.90662355
0.223551087356902	0.90662355
0.22367623333714	0.633057945
0.223766921424528	0.633057945
0.223866520331654	0.45027525
0.223982308555639	0.675122625
0.2240732465104	0.675122625
0.224197250530572	0.875833185
0.224288494058692	0.875833185
0.224411780581131	0.63037566
0.224503169525531	0.63037566
0.224596027336924	0.47892375
0.224717456212038	0.67332717
0.224809136971335	0.67332717
0.224931323821763	0.82797999
0.225023302888962	0.82797999
0.225144837760995	0.67460421
0.225236967926131	0.67460421
0.22533139532861	0.546895785
0.225450250623979	0.57827574
0.225542691099979	0.57827574
0.225663188498464	0.807188115
0.225755897288803	0.807188115
0.225875776226583	0.715748685
0.225968692176997	0.715748685
0.226072877543075	0.65375616
0.226181089002004	0.5412579
0.226274357626242	0.5412579
0.226393170244194	0.691855485
0.226486632711052	0.691855485
0.226604907635285	0.73746822
0.226698663110034	0.73746822
0.226816405114612	0.707541555
0.226910326727329	0.707541555
0.227008816975626	0.6703671
0.22712165257205	0.57567621
0.227215955291853	0.57567621
0.227332704005637	0.677239425
0.227427222714289	0.677239425
0.22754345503365	0.73023768
0.227638268508921	0.73023768
0.227753999611104	0.6842571
0.227849006839667	0.6842571
0.227955353999884	0.70841313
0.228059452835023	0.634044375
0.228154882191682	0.634044375
0.228269638521508	0.621986115
0.228365245660219	0.621986115
0.228479596332917	0.700635795
0.22857547843489	0.700635795
0.228689294754878	0.72059814
0.22878547743195	0.72059814
0.228898841144411	0.67134054
0.228995230956886	0.67134054
0.229106102739676	0.69324378
0.229204753634798	0.68343894
0.229301603027917	0.68343894
0.229414066866331	0.651580785
0.229511135661335	0.651580785
0.229623176996611	0.66112917
0.229720466588506	0.66112917
0.229832109415528	0.680868165
0.22992968900908	0.680868165
0.230040857646086	0.70956972
0.230138731728856	0.70956972
0.230249422950907	0.68234019
0.2303476087413	0.68234019
0.23045792865849	0.68019369
0.230556301920218	0.68019369
0.230666228105935	0.68655177
0.230764850261043	0.68655177
0.230865115145954	0.691414785
0.230973254059619	0.69082443
0.23107240361083	0.69082443
0.231181525495942	0.661410375
0.231280867572033	0.661410375
0.231389683475638	0.678332145
0.231489309585974	0.678332145
0.231597703991649	0.681354765
0.231697649508829	0.681354765
0.231805634625843	0.68234712
0.231905883310901	0.68234712
0.232013464671813	0.686030235
0.232114019360843	0.686030235
0.232221206590513	0.69114156
0.232322070430748	0.69114156
0.232428866852138	0.689742945
0.232530065812954	0.689742945
0.232636455768047	0.67805997
0.232737959162113	0.67805997
0.232843988512288	0.683092455
0.232945795422291	0.683092455
0.233051458671914	0.69495102
0.233153584768797	0.69495102
0.233258883067875	0.691578885
0.233361329098488	0.691578885
0.233466280710082	0.66044637
0.233569034929751	0.66044637
0.233673643426439	0.683576265
0.233776714969659	0.683576265
0.233881098211458	0.719940345
0.233984379940503	0.719940345
0.234088426004256	0.65905314
0.234192031812484	0.65905314
0.234295762951656	0.657591195
0.234399683508217	0.696433365
0.234503217347606	0.696433365
0.234607343255757	0.681838395
0.234710546873953	0.681838395
0.234815017280964	0.68836779
0.234917898098927	0.68836779
0.235022714097684	0.679586025
0.23512527526208	0.679586025
0.235230442016711	0.686635995
0.235332688756141	0.686635995
0.235438211794294	0.68056998
0.235540142968916	0.68056998
0.235646023271013	0.678314475
0.23574764613971	0.678314475
0.235853895620771	0.68632197
0.235955212929629	0.68632197
0.236061856460649	0.67624482
0.236162843497851	0.67624482
0.236269871294883	0.67801629
0.236370550334023	0.67801629
0.236477968022783	0.68134467
0.236578339701812	0.68134467
0.236686159113184	0.68312445
0.236786226516219	0.68312445
0.236894446912399	0.68138196
0.236994195987708	0.68138196
0.237102841424735	0.64985955
0.237202304997791	0.64985955
0.237311269820816	0.692551005
0.237410524784808	0.692551005
0.237519871920394	0.676779255
0.237618873628257	0.676779255
0.237720819338089	0.66268884
0.237827354671095	0.667812165
0.237925857977584	0.667812165
0.238035981067726	0.698916435
0.238134224938114	0.698916435
0.238244773290079	0.67246395
0.238342786554968	0.67246395
0.238453723991654	0.68871459
0.238551443521567	0.68871459
0.238662842249291	0.653984205
0.238760275623747	0.653984205
0.238872142720153	0.659507085
0.238969285536878	0.659507085
0.239081544136192	0.67799364
0.239178502931023	0.67799364
0.2392845213914	0.6458181
0.239387915710002	0.683684025
0.239484438297543	0.683684025
0.239597543675117	0.68682666
0.239693869918532	0.68682666
0.239807404755219	0.68861397
0.239903447383332	0.68861397
0.240017482788934	0.626855505
0.240113252446316	0.626855505
0.240227758615071	0.657930945
0.240323293001693	0.657930945
0.240437084494755	0.655134495
0.240533587221667	0.654449175
0.240628741269386	0.654449175
0.240744146356986	0.70290387
0.240839141800896	0.70290387
0.240954990181956	0.680193405
0.241049692047904	0.680193405
0.241166099126734	0.611776935
0.241260537245922	0.611776935
0.241377390455615	0.675210045
0.241471669542079	0.675210045
0.241573667608644	0.60598947
0.241683103012922	0.72685599
0.241776994574521	0.72685599
0.24189487653533	0.66179991
0.24198854649428	0.66179991
0.242106941654591	0.61061628
0.242200361919152	0.61061628
0.242319237706714	0.660636915
0.242412507352598	0.660636915
0.242509398104775	0.612543765
0.24262500964748	0.74141178
0.24271796350139	0.74141178
0.242837876170061	0.604418265
0.242930534925735	0.604418265
0.243051019333256	0.64811877
0.243143497251301	0.64811877
0.24325091581603	0.58646955
0.243356833659752	0.74086071
0.243448977039367	0.74086071
0.243570600116256	0.622127055
0.243662526749696	0.622127055
0.24378467449125	0.62417727
0.243876409888626	0.62417727
0.243986478999535	0.580239765
0.244090701207885	0.74103351
0.244182125593204	0.74103351
0.244305459897244	0.608153355
0.244396671834559	0.608153355
0.244520548535447	0.63798597
0.244611585192293	0.63798597
0.244716343176382	0.54784329
0.244826939832462	0.79714278
0.244917674305597	0.79714278
0.245042806174951	0.520149105
0.245133316778572	0.520149105
0.245258979057447	0.65737152
0.245349370192281	0.65737152
0.245440778357348	0.610216335
0.245565938397663	0.686166645
0.245656003154716	0.686166645
0.245782934066649	0.6024906
0.245872806527563	0.6024906
0.245980653613154	0.512789715
0.246090102506466	0.851262495
0.246179704763134	0.851262495
0.246308018302747	0.4498302
0.246397390475762	0.4498302
0.246517723031951	0.632013495
0.246615504400813	0.73632255
0.246704641039595	0.73632255
0.246834253531524	0.49843464
0.246923198158861	0.49843464
0.247052044265811	0.6634989
0.24714221532605	0.640767135
0.247230895927302	0.640767135
0.247361867641364	0.541225575
0.247450376445351	0.541225575
0.247581936655331	0.667037175
0.247670333122154	0.667037175
0.247760360193528	0.64041372
0.247890962242648	0.535316715
0.24797905314446	0.535316715
0.248112029897895	0.63276153
0.248200006387044	0.63276153
0.248288631158408	0.66800373
0.248421660362742	0.52067388
0.248509346417234	0.52067388
0.248639431102934	0.59115642
0.248731349015559	0.73173741
0.248818782512854	0.73173741
0.248954099189615	0.516920895
0.249041379313598	0.516920895
0.249163628595822	0.512218815
0.24926450730381	0.72689613
0.249351566087179	0.72689613
0.249488366198022	0.569900835
0.249575237777612	0.569900835
0.249685530366062	0.544020315
0.249799668061773	0.617592045
0.249886280859863	0.617592045
0.250024613465597	0.59118462
0.250111140804047	0.59118462
0.250205183038319	0.625283265
0.250336789023828	0.5620866
0.250423059943761	0.5620866
0.250550374421144	0.497490165
0.250649184721419	0.74665818
0.250735254977107	0.74665818
0.250876116838891	0.482854455
0.250962013915151	0.482854455
0.251066420717864	0.60186519
0.25118956324608	0.578082435
0.25127525019161	0.578082435
0.251409289830892	0.500684865
0.251503327669323	0.732976275
0.251588826707515	0.732976275
0.251732273934985	0.474076215
0.251817604825017	0.474076215
0.251921915538157	0.59200302
0.252047213351628	0.57506451
0.252132342640477	0.57506451
0.252262566872349	0.49050855
0.252362601146229	0.7144932
0.252447497399206	0.7144932
0.252593659665291	0.447167355
0.252678428658411	0.447167355
0.252771962891656	0.628739385
0.252910250297188	0.544528395
0.252994850624037	0.544528395
0.25311050115376	0.522258
0.253227389773269	0.63186552
0.253311783287055	0.63186552
0.253448235589503	0.43821291
0.253545059705579	0.71497698
0.253629260280398	0.71497698
0.25377923221292	0.42115209
0.253863299007124	0.42115209
0.253953373706291	0.63641049
0.254098286627371	0.51133536
0.254182210206679	0.51133536
0.254289143976256	0.550294365
0.254417993318641	0.571798215
0.254501713129399	0.571798215
0.254624159959506	0.484774155
0.254738338960786	0.63880173
0.254821865962656	0.63880173
0.254958439964346	0.41477409
0.255059340519416	0.69501435
0.255142698425059	0.69501435
0.255291992733369	0.37820607
0.255381037275542	0.694179045
0.255464235508101	0.694179045
0.255620383069403	0.407964555
0.255703473792768	0.407964555
0.255791012778957	0.624917925
0.255943761529957	0.46532751
0.256026688730105	0.46532751
0.256122809689457	0.5715741
0.256267907393731	0.49212732
0.256350674985779	0.49212732
0.25645393811235	0.552182325
0.256592848173246	0.507909645
0.256675449505844	0.507909645
0.256784403206247	0.538180155
0.256918615369166	0.51729045
0.257001051633842	0.51729045
0.257114213910798	0.519230745
0.257245235132441	0.522654525
0.257327488762652	0.522654525
0.257443387387798	0.505438725
0.25757272697414	0.52833357
0.2576548246435	0.52833357
0.257771940529803	0.50119233
0.25790112503155	0.5216856
0.257983071933895	0.5216856
0.25809987795978	0.50579262
0.258230456755532	0.507889065
0.258312274216991	0.507889065
0.25842721360108	0.51695745
0.258560750944019	0.484095315
0.25864242536272	0.484095315
0.258753959872874	0.521132055
0.258892032234209	0.490827165
0.25897356061492	0.490827165
0.259080130491702	0.504482865
0.259224328188938	0.496431735
0.259305711529147	0.496431735
0.259405730889458	0.501453975
0.259557671533303	0.480326895
0.259638916326411	0.480326895
0.259730777059893	0.525081795
0.259892091198806	0.430239165
0.259973198374803	0.430239165
0.260055282091467	0.58154208
0.260217319578408	0.36886692
0.260308636796013	0.61698375
0.260389541212925	0.61698375
0.260541021235057	0.357880515
0.260645216727668	0.597124785
0.260725971592831	0.597124785
0.260864205728005	0.411059775
0.260982956006332	0.49689945
0.261063589971632	0.49689945
0.261186883130437	0.48464025
0.261321882794555	0.481726005
0.261402404826971	0.481726005
0.261509053870639	0.4612107
0.261662033242	0.48245283
0.261742444906475	0.48245283
0.261830733562099	0.48396213
0.261991388960818	0.409840995
0.262083798637212	0.5598015
0.262164012322783	0.5598015
0.262312349156608	0.39594906
0.262426469574284	0.493997685
0.262506558391501	0.493997685
0.262632845860317	0.46997178
0.262770450610588	0.465632295
0.262850442104798	0.465632295
0.262952875758703	0.44446617
0.26311272222351	0.44889126
0.263195686266926	0.50200386
0.263275518166402	0.50200386
0.263432077248756	0.392387955
0.263542416135813	0.53573979
0.263622103959938	0.53573979
0.263750992756688	0.39521118
0.263890549900987	0.476027595
0.26397016646357	0.476027595
0.264069482985919	0.42675186
0.264228569781806	0.435266025
0.264319706475675	0.51083862
0.264399140873616	0.51083862
0.264546422387195	0.35841426
0.264670798148511	0.535325655
0.264750126741938	0.535325655
0.264863867690498	0.361135665
0.265022446005332	0.473108145
0.265102660329826	0.454499115
0.265181867348946	0.454499115
0.265339288159558	0.40036695
0.265456893774115	0.52185705
0.265535949332893	0.52185705
0.265655729031686	0.32873205
0.265812672882593	0.48486045
0.265891700921106	0.48486045
0.265971801113048	0.42757233
0.266129689434126	0.408525615
0.266249214848228	0.497813745
0.266328053485425	0.497813745
0.26644517933605	0.33082035
0.266602801876551	0.462362775
0.266687170987461	0.46346853
0.266765885860503	0.46346853
0.266917743571216	0.385807545
0.26704812776423	0.454238235
0.267126766465313	0.454238235
0.267232327639588	0.342787425
0.267389499530783	0.46587291
0.267489469962131	0.46161123
0.267567934372105	0.46161123
0.267703552224598	0.332177505
0.267854007914697	0.46680288
0.267932444807248	0.46680288
0.268017279186907	0.38390439
0.268174014946256	0.43866891
0.268298975727139	0.419417865
0.26837723195703	0.419417865
0.268487222991694	0.340998
0.268643716768909	0.454858275
0.268745651969674	0.450254115
0.268823757575247	0.450254115
0.268956431368954	0.31596525
0.269112684581507	0.434010645
0.269194135581689	0.43974951
0.269272181192376	0.43974951
0.269424928846475	0.34872393
0.269566632175856	0.44065668
0.269644618275591	0.44065668
0.269736865250845	0.33723795
0.269892726025079	0.472511835
0.270019266243975	0.35806632
0.270097082547805	0.35806632
0.270204197952533	0.34383516
0.270359837584795	0.487434495
0.270473901267794	0.34949721
0.270551588924482	0.34949721
0.27067086242944	0.335328735
0.270826278804733	0.46262652
0.270930634659474	0.37456593
0.271008212693543	0.37456593
0.2711368715684	0.32522847
0.271292073982604	0.44330148
0.271389529309542	0.391996755
0.27146702932129	0.391996755
0.271602248311047	0.315736425
0.271757241169303	0.425695005
0.271850701416219	0.399800715
0.271928102784778	0.399800715
0.272067001991453	0.309906705
0.272221791547832	0.419562645
0.272314204530599	0.39281592
0.272391506585905	0.39281592
0.272531152157306	0.3119514
0.272685743599365	0.423689295
0.272780133114163	0.373958595
0.272857320836588	0.373958595
0.272994716172707	0.31224918
0.273149114597854	0.43748934
0.273248543568179	0.345723735
0.273325629470791	0.345723735
0.273457702601593	0.308680305
0.27361191485935	0.45679386
0.273719515038995	0.320828775
0.273796503096522	0.320828775
0.273920130180599	0.299769015
0.274074164012957	0.46560834
0.274193121864261	0.321448155
0.274270019838801	0.321448155
0.274382016451823	0.30276216
0.274535866418321	0.432834555
0.274669458588379	0.340372095
0.274746276209455	0.340372095
0.274843368269042	0.34834797
0.274997034930594	0.313206675
0.275148564622468	0.389758755
0.275225357187865	0.389758755
0.275304206398291	0.374071665
0.275457699911917	0.2743398
0.27561114958614	0.42253548
0.275707491077495	0.338737035
0.275784113059727	0.338737035
0.275917862277761	0.26981208
0.276071149188172	0.437130315
0.276192512274095	0.325410585
0.276269075278175	0.325410585
0.276377535943648	0.316639515
0.276530658878661	0.33546942
0.27668067986749	0.38475072
0.276757163440419	0.38475072
0.276836735446103	0.328588995
0.276989694060629	0.27415833
0.277142611359592	0.420571605
0.277248608739894	0.317885685
0.277324966928846	0.317885685
0.277448271510964	0.29340693
0.277601034002593	0.352961805
0.277743230781541	0.360952875
0.277819573469318	0.360952875
0.277906403594654	0.3101346
0.27805901479239	0.280809615
0.278211584971999	0.41898627
0.278317748270405	0.321092355
0.278393931682853	0.321092355
0.278516556454474	0.294681915
0.278668976060131	0.30345015
0.278819346201681	0.311919135
0.278895501771898	0.311919135
0.278973686775333	0.395612145
0.27912596248259	0.26027862
0.279278201495658	0.342486465
0.27940092544592	0.33578505
0.2794769435793	0.33578505
0.279582535111038	0.321087615
0.279734634021523	0.30628353
0.279886689750276	0.303935355
0.279986157794126	0.366248865
0.280062088054638	0.366248865
0.280190670603874	0.288209175
0.28034259547054	0.305232285
0.280494477835914	0.263838645
0.280575150882182	0.41677278
0.280651014572316	0.41677278
0.280798116546689	0.252016965
0.280949873179887	0.29892081
0.281092344577318	0.322648935
0.281168166058708	0.322648935
0.281253264951253	0.363371925
0.281404894240354	0.257718435
0.281556486813015	0.299255055
0.281689698423763	0.330649335
0.281765437912874	0.330649335
0.281859550906124	0.326008995
0.28201101827205	0.254339175
0.28216245384515	0.292842015
0.282291354489302	0.33145725
0.282367014072222	0.33145725
0.282465206586382	0.315231855
0.282616524043613	0.26305098
0.282767805840664	0.297905685
0.282897505608724	0.334163895
0.28297308869018	0.334163895
0.283070252214608	0.317811825
0.283221414927819	0.258137625
0.28337254542993	0.29446707
0.283508416222182	0.30771825
0.283583932808196	0.30771825
0.283674696086835	0.30712281
0.283825718025774	0.25998615
0.283976704641554	0.28456809
0.284124179244507	0.285175725
0.284199628245652	0.285175725
0.284278575588108	0.340652505
0.284429452521279	0.253807845
0.284580298966039	0.30125565
0.28473111020944	0.2617839
0.284820565040693	0.357946545
0.284895866030085	0.357946545
0.285032630639252	0.24348579
0.285183339886007	0.281931
0.285334016543703	0.27001737
0.28544681924605	0.312909825
0.285522098873346	0.312909825
0.285635269950685	0.263001105
0.285785848959376	0.267956505
0.285936396573629	0.27514095
0.286078578452566	0.28889079
0.286153809464422	0.28889079
0.286237399759715	0.31607898
0.286387847364792	0.25108785
0.286538267384476	0.28801845
0.286688654696049	0.26159646
0.286791562792308	0.3219204
0.286866658646597	0.3219204
0.286989336329947	0.246929775
0.287139631531517	0.26400441
0.287289898426643	0.263210805
0.287435320955457	0.265678725
0.287510416288324	0.265678725
0.28759034814939	0.30503415
0.287740524450364	0.240126405
0.287890674809538	0.27546909
0.288040794920739	0.26760609
0.288160644193613	0.302974905
0.288235650462016	0.302974905
0.288340947454588	0.26810979
0.288490978859228	0.25547805
0.288640986573597	0.27070416
0.288790962973248	0.247788795
0.288892689019005	0.29773518
0.288967605824179	0.29773518
0.289090834218367	0.23640021
0.289240729272168	0.25326951
0.289390598850278	0.261178905
0.289540441849053	0.24275004
0.289631652353157	0.313983945
0.28970648776087	0.313983945
0.289840049728487	0.23747238
0.289989811876834	0.266693055
0.290139547902217	0.266558685
0.29028925732712	0.242665005
0.290378047392992	0.30904863
0.290452822247149	0.30904863
0.290588596861116	0.224280165
0.290738229518525	0.25033131
0.290887837774611	0.24998907
0.291037424682514	0.230143395
0.291132297754501	0.29559819
0.291207017542631	0.29559819
0.291336518983674	0.227907195
0.291486030091143	0.252087375
0.291635517313299	0.258412785
0.291784980188009	0.248794095
0.291894743997995	0.290967975
0.291969405375083	0.290967975
0.292083831101321	0.24442914
0.292233222863472	0.24328047
0.292382588872743	0.249650325
0.292531931629339	0.2345739
0.292666085868139	0.25194438
0.292740711991425	0.25194438
0.292830551654824	0.25685115
0.292979826362737	0.217517085
0.293129081483183	0.2468895
0.293278313847547	0.24417192
0.293427527593478	0.23021223
0.293521251506472	0.29850336
0.293595782974324	0.29850336
0.293725881095868	0.226876695
0.29387502453184	0.24872469
0.294024146252621	0.24958509
0.294173245305021	0.23397618
0.294311776387024	0.24431085
0.294386287809764	0.24431085
0.294471382121286	0.259977915
0.294620420411801	0.2071239
0.294769438137989	0.235756455
0.294918435241959	0.23010864
0.295067412842095	0.227308425
0.295187372832958	0.2625216
0.295261800184707	0.2625216
0.295365307349832	0.243624825
0.295514223412521	0.229196865
0.295663119824809	0.249753495
0.295811998640319	0.24021183
0.29596085452706	0.23176059
0.296074257427274	0.26246283
0.296148621556884	0.26246283
0.296258506802886	0.2255976
0.296407303364096	0.21465057
0.296556083271158	0.22938501
0.29670484415913	0.22013583
0.296853587570898	0.21723555
0.296973253217241	0.25122516
0.297047562159527	0.25122516
0.297151022853226	0.23434125
0.297299710474744	0.21994971
0.297448380468781	0.24458676
0.297597031497373	0.238895625
0.29774566412601	0.22975752
0.297885236533093	0.23718645
0.29795951322055	0.23718645
0.298042875027585	0.259803255
0.298191454577596	0.196351905
0.298340016355031	0.223300605
0.298488561093439	0.218544015
0.298637088874178	0.2145519
0.298785601143949	0.20621448
0.29888581627823	0.259759035
0.298959992935268	0.259759035
0.299082574923157	0.209258415
0.299231037032856	0.220444605
0.299379485558636	0.23605023
0.299527913747464	0.23314077
0.299676325104868	0.22940328
0.29982472015646	0.213453585
0.29990145695782	0.278384745
0.299975612257066	0.278384745
0.300121459069538	0.18856752
0.300269804827597	0.21541263
0.300418135903049	0.21555402
0.300566454483175	0.21008196
0.300714755547012	0.205597095
0.300859920043545	0.20674485
0.30093403060586	0.20674485
0.301011314341801	0.26155002
0.3011595684158	0.191550075
0.301307809498055	0.225809385
0.301456035149257	0.230045865
0.301604245037586	0.22781298
0.301752442639059	0.226133745
0.301900622079236	0.206271045
0.301985036189853	0.271713195
0.302059049977605	0.271713195
0.302196935751733	0.186017685
0.302345070939771	0.20355462
0.302493193271514	0.20859489
0.302641301611962	0.202757745
0.302789396827887	0.202103295
0.302937481965048	0.201443505
0.303056522299158	0.23958222
0.303130491537383	0.23958222
0.303233605423375	0.22820241
0.303381644909447	0.20274885
0.303529671617528	0.228629595
0.303677684076544	0.225164865
0.303825682368733	0.220161285
0.303973667335582	0.215271135
0.304121641655864	0.202366935
0.304224902752882	0.243879315
0.304298805195658	0.243879315
0.304417544889579	0.195744315
0.304565476920339	0.187176
0.304713398211811	0.20516385
0.304861306976853	0.20347323
0.305009203650438	0.205386915
0.305157087934742	0.207349455
0.305304963245416	0.204924285
0.305418802588428	0.24786933
0.305492652502928	0.24786933
0.3056006694389	0.224806935
0.305748502377771	0.198728385
0.305896323642734	0.22226529
0.306044132598045	0.217299765
0.30619192896909	0.210520665
0.306339713526795	0.205645905
0.306487489672008	0.198501225
0.306635251497105	0.178275435
0.306716237018007	0.252205575
0.306790036086417	0.252205575
0.306930742102117	0.17354349
0.307078470657973	0.197716575
0.307226188810676	0.214411605
0.307373895287682	0.214060335
0.307521590163038	0.21411654
0.307669276827632	0.213180855
0.307816949048114	0.20958111
0.307964610211231	0.19099086
0.308047197359869	0.27358848
0.308120924861931	0.27358848
0.308259898698071	0.185809455
0.308407526155027	0.2004219
0.308555143472319	0.211761915
0.308702749770357	0.20226336
0.308850349048837	0.19532256
0.308997935389276	0.19269222
0.309145512151971	0.191228235
0.309293079395166	0.188514195
0.309418386864291	0.22648071
0.309492083324198	0.22648071
0.30958818436508	0.24426135
0.309735719497935	0.18468273
0.309883245666681	0.21165366
0.310030764733995	0.215096385
0.310178270492515	0.21014214
0.310325766591763	0.210042675
0.310473252518568	0.21106638
0.310620728634794	0.209746665
0.310768195296123	0.200381505
0.310911467022041	0.19120419
0.310985140224506	0.19120419
0.311063101377315	0.255031755
0.311210541667663	0.1606956
0.311357971448529	0.18162639
0.311505393481834	0.203186565
0.311652806171467	0.210640065
0.311800209859467	0.21734397
0.311947604072653	0.220702545
0.312094988618062	0.216680985
0.312242364105193	0.2075295
0.312389733599319	0.196537005
0.312537091703569	0.17673594
0.312611405728993	0.29081079
0.312685006784647	0.29081079
0.312831781449211	0.184046415
0.312979112445429	0.200102205
0.313126435566704	0.216160545
0.313273749867277	0.205219845
0.313421055919552	0.190630515
0.313568357280186	0.18498588
0.313715648505588	0.190601295
0.313862932156416	0.204094575
0.314010207808372	0.21743013
0.314157475049241	0.22179042
0.314304733953733	0.19975725
0.31438877925917	0.30285939
0.314462214577113	0.30285939
0.314599225205415	0.191805855
0.314746460933354	0.167997465
0.314893687696972	0.197985015
0.315040906946923	0.213980115
0.315188118749688	0.220394085
0.315335322504084	0.22569597
0.315482518289255	0.227426205
0.315629705966319	0.21980553
0.315776886266424	0.201990555
0.315924062472937	0.18120579
0.316071229290658	0.167040375
0.316218390825449	0.159704175
0.316346327986771	0.242073615
0.316419662046898	0.242073615
0.316512694706216	0.364552725
0.316659830805383	0.19720959
0.316806960237744	0.180299205
0.316954084065651	0.2015793
0.317101204547182	0.214575165
0.317248315354342	0.218181915
0.317395419171606	0.217969935
0.31754251646012	0.216990555
0.31768960710176	0.217513635
0.317836691171509	0.22220415
0.317983768744356	0.231861045
0.318130839530601	0.2410389
0.31827790625524	0.236113425
0.318424963186787	0.200011125
0.318572014642995	0.1308070455
0.318688154453748	0.21797637
0.31876131191186	0.21797637
0.31886610399335	0.334881795
0.319013136665004	0.221812305
0.319160163125755	0.21398664
0.319307184117842	0.222859095
0.319454202222325	0.22802352
0.319601211514488	0.230131485
0.319748214917818	0.23151723
0.31989521251626	0.23303907
0.320042204393766	0.234661125
0.320189190483116	0.23620767
0.320336171021738	0.23764227
0.32048314594703	0.238920585
0.320630118206415	0.239785875
0.320777082170843	0.240004605
0.320924040648227	0.240496425
0.321070993869052	0.24425508
0.321217941787149	0.252863625
0.32136488423126	0.254950995
0.321511821434354	0.221161935
0.321633501095179	0.210152685
0.321706744463756	0.210152685
0.32180568554163	0.28732266
0.321952608224072	0.254077785
0.322099526046238	0.251871315
0.322246439106409	0.25504785
0.322393347387541	0.258587685
0.32254025099291	0.262182855
0.322687149915567	0.26578425
0.322834044263908	0.2692842
0.322980937045973	0.27250791
0.323127822366114	0.275288355
0.323274703242963	0.277548285
0.323421579698633	0.27935763
0.323568451951743	0.28082745
0.323715320121323	0.282058215
0.323862184149038	0.283154745
0.324009044336722	0.2842572
0.324155903642457	0.285540525
0.32430275626602	0.287181105
0.324449605259764	0.28935873
0.324596450753847	0.29229111
0.324743292878436	0.296247135
0.324890131625822	0.30150183
0.325036967137757	0.308247165
0.325183799556001	0.316492275
0.325330631848418	0.325984365
0.325477458106635	0.336175065
0.325624281449531	0.346248585
0.325771101949878	0.355218645
0.325917919700769	0.362089665
0.326064734902184	0.366065895
0.326211547675303	0.366782835
0.326358358270148	0.36453003
0.326505169932339	0.360427785
0.326651976820564	0.356507055
0.32679878217338	0.355624605
0.326945586212519	0.3611436
0.327092389094607	0.376347615
0.327239191012204	0.403634775
0.327385992115353	0.443616675
0.327532792632333	0.494263245
0.327679595856636	0.550202145
0.327826396189636	0.60226764
0.327973197190576	0.63751953
0.328119999506789	0.640206225
0.328266803788734	0.594272505
0.328413610477626	0.48776652
0.328560419525094	0.31886139
0.328707230335674	0.1024489485
0.328854044738631	0.124345281
0.329000855405141	0.300107835
0.329147664419639	0.3435006
0.329294471745164	0.16660377
0.329441278321506	0.30286845
0.329588086282522	1.094781435
0.329734900595068	2.1718578
0.329881732950368	3.41156685
0.330028611541673	4.59596205
0.330175574090268	5.4140727
0.330322681586762	5.4926532
0.330469983911749	4.4736888
0.330617480302731	2.1295956
0.330765080962613	1.52716155
0.330912605940269	6.16689735
0.331059865793708	11.09844015
0.331206803802836	15.310914
0.331353607606619	17.618154
0.331500712583359	16.741371
0.331648559760443	11.47432815
0.331797183457684	1.33111101
0.331945911399447	13.1067651
0.332093741502249	30.7679505
0.332240564952018	49.2695055
0.332388872834074	60.642534
0.332544895886804	60.9540735
0.332630693723774	99.120969
0.332744821363244	226.370895
0.332838194956964	122.241741
0.332858872121139	281.11359
0.332931495426324	281.11359
0.333064764581827	50.015172
0.333181373223927	48.113562
0.333273130159653	26.9799705
0.333379916673815	27.012042
0.333511674483459	26.244603
0.33359683333915	26.244603
0.333699343908364	8.92160415
0.333854125839135	13.5922035
0.333988052407254	11.5363977
0.334067966171427	11.5363977
0.334157775387515	2.11403055
0.334308558438884	4.2901413
0.334458852351387	4.8090615
0.334608639540023	4.4061825
0.33471341893303	1.6745787
0.334789101926677	1.6745787
0.334907213078894	0.984753255
0.335056333214635	1.6229994
0.335205312863801	1.495148355
0.335354166759317	1.083436995
0.335502933002537	0.8928837
0.335594384151859	0.45103332
0.335668935869427	0.45103332
0.335800286972164	0.40903773
0.335948917396897	0.424998585
0.336097512098592	0.43033947
0.336246073414443	0.359657115
0.336394608060105	0.329752335
0.336515474250517	0.247234485
0.336589826011715	0.247234485
0.3366916090067	0.19441677
0.336840085952274	0.255382335
0.336988544027075	0.2564727
0.337136985863885	0.23262069
0.337285407841652	0.21605109
0.33743381434286	0.232563045
0.337530103413786	0.144986055
0.337604351092422	0.144986055
0.33773058339657	0.1486924665
0.33787895174379	0.16511826
0.338027308776266	0.1479778305
0.33817565496721	0.1256423025
0.338323995055413	0.1130743845
0.338472324408035	0.119824725
0.338558354991931	0.061580196
0.338632543409063	0.061580196
0.338768962054747	0.0725753355
0.338917273375323	0.078681072
0.339065579135895	0.068278713
0.339213880626409	0.0558013395
0.339362177852837	0.0485878725
0.339510474648492	0.0505385325
0.339594202348605	0.021101181
0.339668358824338	0.021101181
0.339807053781379	0.025911237
0.33995534079837	0.027219324
0.340103626117133	0.02071998
0.340251909738624	0.0127457301
0.340400192511838	0.0065397603
0.340548474861003	0.00244974495
0.340633190260367	0.0057018744
0.340707334411376	0.0057018744
0.340845042959813	0.0081795321
0.340993326157135	0.0106872897
0.341141610202855	0.0148876734
0.341289895097211	0.019721127
0.341438181264968	0.025368744
0.341586469556257	0.035436201
0.341672139478167	0.024779322
0.34174627937172	0.024779322
0.341883055491952	0.032057949
0.342031349737074	0.039028431
0.342179646963502	0.042290688
0.342327947174163	0.0447770955
0.342476250798959	0.0503659035
0.34262455741426	0.0670701255
0.342708650804164	0.0381550245
0.342782792441838	0.0381550245
0.3429211834822	0.0499806915
0.343069504206418	0.0615211935
0.343217826247669	0.0649165155
0.343366153017838	0.065703771
0.34351448409329	0.072147525
0.343662820774534	0.09631902
0.343740937159297	0.042940926
0.34381508921232	0.042940926
0.343959510129232	0.064222539
0.344107861085856	0.0791137455
0.344256220658891	0.0832514865
0.344404582908546	0.083310453
0.344552951255766	0.096998154
0.344693504479853	0.1153766085
0.34476763318182	0.1153766085
0.344849710229025	0.0457874835
0.344998096939072	0.0759431595
0.345146489354167	0.0933259635
0.345294888364528	0.0983490675
0.345443297839671	0.1004134725
0.345591711406821	0.1323677895
0.345713766180723	0.1142437965
0.345787915747924	0.1142437965
0.345888566017431	0.0521774295
0.346037001318909	0.084725721
0.346185442410644	0.104398698
0.346333891536272	0.109881696
0.346482349163049	0.120008892
0.346630817836121	0.1810152
0.346726924228087	0.085921581
0.346801096103022	0.085921581
0.346927783462527	0.059878284
0.347076273499188	0.094476768
0.347224770779936	0.1119321945
0.347373276682816	0.120364551
0.3475217912293	0.165854685
0.347658283457716	0.20371482
0.347732440625535	0.20371482
0.347818863971612	0.044325984
0.347967410088532	0.076293735
0.34811596172485	0.1016441985
0.348264520733675	0.1172258865
0.34841308897952	0.1458302715
0.348561668805054	0.252427425
0.348656082210561	0.1177475085
0.348730291059144	0.1177475085
0.348858875019293	0.060107934
0.349007490435202	0.085801149
0.349156109909258	0.1039761075
0.349304736894521	0.1299963315
0.349453374232495	0.234970605
0.34957162346301	0.21874536
0.349645845652993	0.21874536
0.349750702380748	0.0728397195
0.349899380940182	0.081161628
0.350048065697677	0.0901236945
0.350196760587455	0.109261533
0.350345461123469	0.20009622
0.350479159774782	0.280322445
0.350553408191583	0.280322445
0.35064291656512	0.1037575935
0.350791663369032	0.100247544
0.350940418423081	0.09010365
0.351089180770865	0.094209042
0.351237950913307	0.166794135
0.351378722264069	0.289310355
0.351453019190875	0.289310355
0.351535544094635	0.133770186
0.351684362309732	0.131382999
0.351833190899979	0.107690835
0.351982028403952	0.0944784195
0.352130873350652	0.15037599
0.35227040992949	0.26015853
0.352344760882673	0.26015853
0.352428610088777	0.151680525
0.352577504943343	0.157487055
0.352726409910158	0.1326549525
0.352875325972847	0.1088907615
0.353024251135213	0.15476424
0.353154376145155	0.22108221
0.353228783774694	0.22108221
0.353322146133055	0.15676083
0.353471116057725	0.17049786
0.353620100833589	0.15294156
0.353769101414103	0.1285256745
0.353918109848636	0.17850471
0.354030823568218	0.189539475
0.354105288187971	0.189539475
0.354216174306124	0.15411237
0.354365227826977	0.171747915
0.354514296475563	0.16078296
0.354663379253046	0.1468630815
0.354812474625528	0.224275725
0.354899963181524	0.158285745
0.354974484193599	0.158285745
0.355110721577121	0.153569295
0.355259863951525	0.16666647
0.355409021741649	0.154558005
0.355558192860809	0.18647985
0.355687355840569	0.238536885
0.355761883250711	0.238536885
0.355856589739942	0.1474237605
0.356005811843849	0.16124316
0.356155051492127	0.154515765
0.356304302812715	0.15095334
0.356453567173338	0.24932589
0.356542336484698	0.18940131
0.35661694124432	0.18940131
0.356752159228201	0.16897659
0.356901479385264	0.16661241
0.357050814965508	0.147083139
0.357200163802122	0.199158735
0.357315840986402	0.226608555
0.357390475913861	0.226608555
0.357498923247973	0.175016865
0.357648328240817	0.182784315
0.357797750589266	0.163899615
0.357947188099606	0.174481875
0.358082731811036	0.246812055
0.358157402246341	0.246812055
0.358246119529241	0.1657533
0.358395612997134	0.18612177
0.358545127056567	0.175077225
0.358694654716282	0.16791018
0.3588432190138	0.271683375
0.358917960531802	0.271683375
0.35899376909943	0.16758309
0.359143355944127	0.185962155
0.359292960143301	0.175524525
0.35944258174931	0.16518906
0.359592219648919	0.26854005
0.359672277585781	0.190597365
0.359747083100082	0.190597365
0.359891570321427	0.191997315
0.360041272672721	0.181113
0.360190992723713	0.16539099
0.360340729341552	0.263723055
0.360420511873518	0.1928472
0.360495370032153	0.1928472
0.360640275105475	0.19856433
0.360790077846484	0.18841332
0.360939902127753	0.174303165
0.361087989145469	0.276531075
0.361162879298177	0.276531075
0.361239609277255	0.18228435
0.36138949582782	0.20212845
0.361539402439857	0.186024555
0.361689329176337	0.192289275
0.361824683070854	0.273734835
0.361899603933822	0.273734835
0.361989250047567	0.19209357
0.362139247262436	0.204820815
0.362289263789258	0.1815192
0.362439298918544	0.217294815
0.362555900275419	0.253964175
0.362630888713065	0.253964175
0.362739442688691	0.204451785
0.362889549608114	0.205401735
0.363039678527941	0.182001165
0.363189826992732	0.25669824
0.36328184507718	0.227270385
0.363356905580132	0.227270385
0.363490206680579	0.208881465
0.363640429409889	0.199087485
0.363790674507977	0.198764535
0.363927536449881	0.28412229
0.364002621452018	0.28412229
0.364091239190339	0.20347425
0.364241559574575	0.216191775
0.364391903281771	0.190198185
0.364542272019604	0.248500695
0.364643343188274	0.24823623
0.364718510466287	0.24823623
0.36484308524397	0.21781338
0.364993530875314	0.20665407
0.365143998905765	0.206158245
0.365279129749018	0.28766031
0.365354330881686	0.28766031
0.365445015714735	0.21137427
0.365595563995642	0.221808915
0.365746141251696	0.195534795
0.365896737681671	0.2756865
0.365985472037104	0.24061053
0.366060765177294	0.24061053
0.366198022075298	0.224552655
0.366348704155396	0.205957305
0.366499410681386	0.24096045
0.366611954435617	0.271451985
0.366687285756724	0.271451985
0.366800911747825	0.22782666
0.366951708029138	0.21656391
0.367102526852498	0.219397335
0.367233998438937	0.295692525
0.36730938043337	0.295692525
0.367404253020318	0.22516566
0.367555160551701	0.227483895
0.367706095994865	0.206786475
0.367851734188382	0.310365195
0.36792717639744	0.310365195
0.368008053812168	0.22501833
0.368159081398114	0.236057625
0.368310135768412	0.2080965
0.368461215680973	0.305030625
0.368540827931897	0.23988309
0.368616372322841	0.23988309
0.368763479589657	0.237610065
0.368914656655573	0.21234594
0.369065859613183	0.29940981
0.369150375201371	0.25323432
0.36922598151221	0.25323432
0.369368376122362	0.239789655
0.369519679007665	0.21518184
0.369671008867334	0.30171069
0.369755995995865	0.25755561
0.369831666528666	0.25755561
0.369973779197479	0.242661465
0.370125211818379	0.216831345
0.370276672521414	0.314844015
0.370357818335992	0.25418271
0.370433558362737	0.25418271
0.370579711935747	0.24399624
0.370731278293396	0.21864135
0.370880140811976	0.334588725
0.37095591427978	0.334588725
0.371034513054154	0.24217011
0.371186183926868	0.2471802
0.371337888108363	0.23388153
0.371474606420549	0.329609835
0.371550416229682	0.329609835
0.371641402957457	0.249593145
0.371793218279121	0.24146928
0.371945063689887	0.256582545
0.372065581789003	0.319710285
0.372141485737546	0.319710285
0.372248867852743	0.25662156
0.372400826841437	0.23138019
0.37255281694342	0.293378535
0.372653232401784	0.302016645
0.372729235711383	0.302016645
0.372856920629451	0.25620516
0.373009031885225	0.222746955
0.373161170986592	0.35539881
0.373237633944754	0.256998615
0.373313718836341	0.256998615
0.373465585439878	0.251611875
0.373617846774633	0.26468157
0.373742642252581	0.33137817
0.373818748099709	0.33137817
0.373922490319596	0.27104487
0.374074875196441	0.226623195
0.374227294462915	0.333572445
0.374320724762435	0.30120696
0.374396940459059	0.30120696
0.374532268390497	0.24720423
0.374684813207722	0.25466886
0.374819476870759	0.36517563
0.374895726254026	0.36517563
0.374990029924703	0.26581206
0.375142704558278	0.23621646
0.37529541393003	0.32858601
0.375391601631511	0.31968909
0.375467967730341	0.31968909
0.375600981000658	0.255432195
0.375753826102885	0.265911255
0.375884430839796	0.356877315
0.375960828166322	0.356877315
0.376059648152055	0.277974615
0.376212628742202	0.24027141
0.376365645757351	0.365779605
0.376450966523705	0.29892321
0.376527485870843	0.29892321
0.376671840993898	0.24950517
0.37682499871174	0.30905874
0.376938185905481	0.34070646
0.377014741953782	0.34070646
0.377131462936696	0.28614342
0.377284766298392	0.256791255
0.377422702931652	0.383021025
0.377499339389949	0.383021025
0.377591514680161	0.27371808
0.377744961728305	0.253999005
0.377898452849566	0.384865035
0.377981397525807	0.301809
0.378058148976836	0.301809
0.378205600233099	0.25657878
0.378359240258574	0.3394293
0.378460743078977	0.34122687
0.378537547291025	0.34122687
0.378666684966697	0.276185325
0.378820480153501	0.30646995
0.378937608055624	0.35324235
0.379014484480384	0.35324235
0.379128232569779	0.299282385
0.379282185444843	0.289759005
0.379412039465707	0.37523574
0.37948899758187	0.37523574
0.379590251109362	0.292992795
0.379744365137812	0.28082496
0.379884096907717	0.40730625
0.379961158532277	0.40730625
0.380052755691134	0.27481269
0.380207032540171	0.27401871
0.380353894161693	0.43340433
0.380431026024147	0.43340433
0.380515756977897	0.2727033
0.380670202045731	0.27315033
0.380821399574661	0.44038632
0.38089863373937	0.44038632
0.3809792636853	0.278229
0.38113388153558	0.270249615
0.381286714590671	0.442099395
0.381364048974573	0.442099395
0.381443289577935	0.286216605
0.38159808579961	0.272555175
0.381749899790814	0.45056052
0.381827315314621	0.45056052
0.381907851436284	0.28638135
0.38206282597803	0.278000235
0.382211003391876	0.45368574
0.382288499187886	0.45368574
0.382372958712964	0.28422003
0.38252811726888	0.296819055
0.38267006226471	0.385445655
0.382747651819081	0.385445655
0.382838617841612	0.379713525
0.382993972130312	0.291907965
0.383127196008745	0.349391625
0.383204859291571	0.349391625
0.383304854349802	0.40674444
0.383460404460979	0.30901683
0.38358240834238	0.3357303
0.383660172021267	0.3357303
0.383771684131434	0.403767225
0.383927432094113	0.31358775
0.384035770460804	0.34674075
0.3841136419951	0.34674075
0.384239118199702	0.383673165
0.38439506704976	0.33111501
0.384487341071265	0.398150085
0.384565360419885	0.398150085
0.384707171353723	0.302725845
0.384859059248896	0.40093662
0.384937122000779	0.40093662
0.38501954986458	0.37912803
0.385175852834011	0.315264615
0.385307003703095	0.371740995
0.385385151900708	0.371740995
0.38548866243535	0.41531697
0.385645185399538	0.325262835
0.385753321428821	0.373316115
0.385831590963222	0.373316115
0.385958439513168	0.35763996
0.386115176325937	0.38718297
0.38619805952299	0.4016916
0.38627648691522	0.4016916
0.386428890911156	0.314278455
0.386562655634872	0.404984625
0.386641128080318	0.404984625
0.386742905859352	0.40198242
0.386900036972887	0.33061866
0.387004154203236	0.42768435
0.387082768080322	0.42768435
0.387214528265405	0.324559155
0.387365484957566	0.43353225
0.387444159266775	0.43353225
0.387529339564562	0.388579635
0.387686874071157	0.3264543
0.38780389333778	0.430897605
0.387882702671086	0.430897605
0.388002178919338	0.351884115
0.388159952402238	0.419224725
0.388240979352636	0.411634365
0.388319933452909	0.411634365
0.388475773461916	0.32291994
0.388597597782523	0.448355445
0.388676617385655	0.448355445
0.388791925752118	0.356774265
0.388950131513851	0.42665049
0.389031880244052	0.41800056
0.389111052273505	0.41800056
0.389266829190319	0.32604726
0.389385551966993	0.467388195
0.389464793459462	0.467388195
0.38958387239599	0.33627063
0.389737833193256	0.46212678
0.38981716621613	0.46212678
0.389901279891272	0.40432905
0.390060130199752	0.334322145
0.390168071970249	0.481273455
0.390247544923986	0.481273455
0.390378102064919	0.341817015
0.390517596386572	0.47590542
0.390597148242401	0.47590542
0.390696454502046	0.37711005
0.39085577514506	0.41188887
0.390945422932495	0.444457965
0.391025153441503	0.444457965
0.391174721145271	0.35717952
0.391292309432635	0.48356577
0.391372124744072	0.48356577
0.391494061979383	0.346328265
0.39163793233348	0.493409325
0.391717834023578	0.493409325
0.391813811374344	0.374949105
0.391973838018446	0.43332768
0.392062296468402	0.435732975
0.3921423821794	0.435732975
0.392294211865154	0.383930565
0.392405473681162	0.445988115
0.392485646975927	0.445988115
0.392614997379246	0.43851834
0.392747461732158	0.44608776
0.392827725327221	0.44608776
0.392936234157709	0.371754495
0.393088268258669	0.517184835
0.393168657687664	0.517184835
0.393257902767489	0.36087951
0.393418897059669	0.470871405
0.393508429220872	0.429968475
0.393589001899257	0.429968475
0.393741241024125	0.43835199
0.393847024149916	0.43761024
0.393927705529107	0.43761024
0.394064043253084	0.471378075
0.394184505124837	0.40873089
0.394265316670688	0.40873089
0.394387323416591	0.434079105
0.394520978796633	0.49591527
0.394601872244827	0.49591527
0.394711076918152	0.35373945
0.394856378843555	0.572668845
0.394937400127917	0.572668845
0.395035313571406	0.329478135
0.39519074522278	0.572526225
0.395271907430367	0.572526225
0.395360044353109	0.34818855
0.395522589401594	0.54049704
0.395605416954891	0.378340725
0.395686769099209	0.378340725
0.395848080634392	0.52217691
0.395937924142877	0.40519113
0.396019405213527	0.40519113
0.396174088912266	0.507558405
0.396269486958333	0.42439767
0.39635109788158	0.42439767
0.396500625671171	0.500832885
0.3966001253572	0.433817955
0.396681871033476	0.433817955
0.396827702540164	0.499596675
0.396929861975817	0.43225923
0.397011747429056	0.43225923
0.397155323127981	0.505428105
0.397258726285578	0.424247925
0.397340753791473	0.424247925
0.397483496556649	0.520987785
0.397586747684814	0.43445979
0.397668915502883	0.43445979
0.397812241484316	0.5233266
0.397913935390081	0.42929079
0.397996249921071	0.42929079
0.398141568620306	0.527464335
0.398240325526008	0.421905105
0.398322777088105	0.421905105
0.398471477957134	0.552536895
0.398565928790473	0.40383495
0.398648529114303	0.40383495
0.398801988556754	0.58687938
0.398890766653714	0.362069775
0.398973519528871	0.362069775
0.399132011439499	0.632968755
0.399214864559873	0.632968755
0.399298931555839	0.332719575
0.399455221769478	0.651179895
0.399538213543662	0.651179895
0.399630997659254	0.340696125
0.399777733869217	0.633028605
0.399860872130956	0.633028605
0.399963700932258	0.38208936
0.400099566650335	0.5790273
0.400182861793932	0.5790273
0.40029705408513	0.454712505
0.400420744356312	0.516532065
0.400504210753012	0.516532065
0.400631075858534	0.51398682
0.40074127899288	0.46168014
0.400824932627604	0.46168014
0.400965777804072	0.57780033
0.401061232460729	0.393977205
0.401145050209315	0.393977205
0.401296647305543	0.66055518
0.401380574685043	0.66055518
0.401469155991873	0.3707574
0.401615212635815	0.626412255
0.40169929075164	0.626412255
0.401805615600184	0.448252605
0.401933226186017	0.529160325
0.402017485773359	0.529160325
0.402142804177483	0.529560405
0.402250712492224	0.45191163
0.402335167836284	0.45191163
0.402480719957269	0.63206739
0.402567723019643	0.400129995
0.402652331307848	0.400129995
0.402799421678704	0.63808695
0.402884147489369	0.63808695
0.402989055435624	0.46122303
0.403115212381061	0.5244354
0.403200138288184	0.5244354
0.403328894351354	0.57577185
0.403430587295086	0.42548499
0.403515698130135	0.42548499
0.403660229276853	0.679739985
0.403745488516977	0.679739985
0.403840178043649	0.434889345
0.403974487969935	0.559691145
0.404059914807738	0.559691145
0.404182035785365	0.55402725
0.40428838991433	0.441076905
0.404374011668609	0.441076905
0.404516106408336	0.681896145
0.404601886390228	0.681896145
0.404696406788373	0.45976044
0.404828992733871	0.54096492
0.404914950914625	0.54096492
0.405040381057358	0.583219575
0.405141586102027	0.45569496
0.405227723597836	0.45569496
0.4053674878464	0.677914515
0.405453807964367	0.677914515
0.405558015385509	0.48170508
0.405679165586506	0.496463835
0.405765683373386	0.496463835
0.405903938243438	0.645850665
0.405990603118544	0.645850665
0.406077669583965	0.51877716
0.406214793038299	0.534295305
0.406301662518104	0.534295305
0.406425267574671	0.582683925
0.406525459349938	0.513715815
0.4066125244198	0.513715815
0.406748574822046	0.62809662
0.406835835237161	0.62809662
0.406948467576448	0.522651795
0.407058522352795	0.50170494
0.407145943213319	0.50170494
0.407280601860402	0.697050945
0.407368234774713	0.697050945
0.407473869999703	0.488791725
0.407589892223908	0.485531625
0.407677715057436	0.485531625
0.407810987111992	0.738229365
0.407898999986081	0.738229365
0.408001545685358	0.478808835
0.408119685920003	0.488131275
0.408207898588365	0.488131275
0.408339834095369	0.758889075
0.408428241624826	0.758889075
0.408531570822501	0.47245794
0.408648001931265	0.49247295
0.408736590838371	0.49247295
0.408867254864666	0.745372185
0.408956064680491	0.745372185
0.409064014397535	0.47807298
0.409174959663395	0.553207785
0.409263968069616	0.553207785
0.409393306662539	0.668900805
0.409482585642774	0.668900805
0.409598951746879	0.52403274
0.409700659777764	0.610331115
0.409790155452089	0.610331115
0.409918230542145	0.535739265
0.410007870396884	0.535739265
0.410135406336034	0.65978469
0.410225213767559	0.65978469
0.410316236316395	0.57762798
0.410442023992025	0.481918935
0.410532094321896	0.481918935
0.410658443363432	0.748914645
0.410748705645108	0.748914645
0.410857342632682	0.502120965
0.410964832452433	0.60157728
0.411055373899736	0.60157728
0.411180507017413	0.57104442
0.411271222928991	0.57104442
0.411395839393523	0.67636407
0.411486730101045	0.67636407
0.411583140278092	0.5585697
0.411701754612007	0.55692138
0.411792922740325	0.55692138
0.411916404416017	0.63771663
0.412007785426145	0.63771663
0.412130737556312	0.61893192
0.412314105834204	0.58819866
0.412436341929312	0.56711469
0.412528175534589	0.56711469
0.412650032582325	0.637603275
0.412742088496978	0.637603275
0.412863441989961	0.633696825
0.412955664157353	0.633696825
0.413050463614089	0.58578951
0.413168856276589	0.587624895
0.413261379376559	0.587624895
0.413381688496085	0.598629225
0.413474433780932	0.598629225
0.413594252198461	0.686992695
0.413687192337406	0.686992695
0.413792457233339	0.565261875
0.413899591755435	0.624039285
0.4139928694735	0.624039285
0.414111666894079	0.57198813
0.41420511647116	0.57198813
0.414323428794909	0.65850675
0.414417128323102	0.65850675
0.414534975887642	0.64337223
0.414628851552063	0.64337223
0.414728261031466	0.59072337
0.4148402573125	0.62563293
0.414934483711543	0.62563293
0.415051384170628	0.57778641
0.415145800877295	0.57778641
0.415262232494321	0.65146773
0.415356903980719	0.65146773
0.415472886526735	0.66560571
0.41556775402696	0.66560571
0.415673801033037	0.58945548
0.415778327896569	0.640548675
0.415873584141345	0.640548675
0.415988660115584	0.592772865
0.416084067832931	0.592772865
0.416198736404514	0.632643975
0.416294407030783	0.632643975
0.416408585547894	0.643285065
0.416504520869009	0.643285065
0.416618289077785	0.660279975
0.41671442632879	0.660279975
0.416822109898953	0.60544728
0.416924100143367	0.63441123
0.417020655265845	0.63441123
0.41713357363513	0.63666318
0.417230302616224	0.63666318
0.41734284024004	0.605017785
0.417439815126208	0.605017785
0.41755192554328	0.650315445
0.417649165447133	0.650315445
0.417760824727423	0.63764736
0.41785834125231	0.63764736
0.417969597456288	0.65409549
0.418067351104604	0.65409549
0.418178233989208	0.63288162
0.418276193803723	0.63288162
0.418378134299545	0.62898645
0.418484879270754	0.64405881
0.418583305704795	0.64405881
0.418693424735763	0.641902845
0.418792013493215	0.641902845
0.418901834505551	0.61993263
0.419000692253256	0.61993263
0.419110093414182	0.646148805
0.419209242990965	0.646148805
0.419318238465911	0.649145625
0.419417673419899	0.649145625
0.41952626809221	0.646723275
0.419625993265227	0.646723275
0.41973419263415	0.64569414
0.419834217309969	0.64569414
0.419942020394546	0.641249955
0.42004232835802	0.641249955
0.420149834394789	0.647859555
0.420250349231076	0.647859555
0.420357529485531	0.650738475
0.420458294157444	0.650738475
0.42056511224909	0.647567085
0.420666162686778	0.647567085
0.420771397757093	0.64581447
0.420873967731599	0.64676547
0.420975573782334	0.64676547
0.421081713212781	0.646598595
0.421183595938627	0.646598595
0.421289407911085	0.649087335
0.421391538373583	0.649087335
0.421497060129727	0.65558511
0.421599417756651	0.65558511
0.421704676026276	0.646878975
0.421807338062652	0.646878975
0.421912265483543	0.641905005
0.422015231134272	0.641905005
0.422119830487327	0.65691222
0.422223102977674	0.65691222
0.422327385725687	0.642872985
0.422431067976255	0.642872985
0.422534933107423	0.639745935
0.422638925971014	0.655427115
0.422742483089482	0.655427115
0.422846789406983	0.65634912
0.422950039549892	0.65634912
0.423054673013297	0.66287538
0.423157613200125	0.66287538
0.423262682937578	0.635047695
0.423365214133586	0.635047695
0.423470576422994	0.654109515
0.423572843263861	0.654109515
0.423678483068301	0.662699325
0.423780511886192	0.662699325
0.423886470781592	0.66255534
0.423988226726846	0.66255534
0.4240936272201	0.648327195
0.424195995714127	0.64849335
0.424297193328062	0.64849335
0.424403831136193	0.651533655
0.424504752091735	0.651533655
0.424611730489541	0.656211975
0.424712386516641	0.656211975
0.42481970836662	0.66132282
0.424920168997176	0.66132282
0.425027773954847	0.66499731
0.425127941858653	0.66499731
0.425235931624126	0.649648185
0.425335817594628	0.649648185
0.425444218554686	0.650896275
0.425543797774411	0.650896275
0.425652600433839	0.65816952
0.425751888512995	0.65816952
0.425861100781508	0.656454735
0.425960100786877	0.656454735
0.426069730227878	0.64693614
0.426168435633481	0.64693614
0.426278413623508	0.6509844
0.426376916460172	0.6509844
0.426487271555883	0.662443725
0.426585542860816	0.662443725
0.426686058166605	0.663174585
0.42679432343384	0.65239584
0.426892116625786	0.65239584
0.427003265133586	0.64616214
0.42710088461359	0.64616214
0.427212397608578	0.67331931
0.427309726667083	0.67331931
0.427421706232103	0.644802735
0.427518758317842	0.644802735
0.427631206702431	0.65112843
0.427727976044114	0.65112843
0.427840837941858	0.633126165
0.427937391738755	0.633126165
0.428046572576781	0.67627617
0.42814701805426	0.663437865
0.428243152664138	0.663437865
0.428356867414899	0.652757265
0.428452835965702	0.652757265
0.428566966492644	0.67690587
0.42866267102834	0.67690587
0.4287773034191	0.63161868
0.428872734379182	0.63161868
0.428987825234524	0.61760142
0.429083036206943	0.61760142
0.429194756562608	0.664766715
0.429293593151463	0.663748065
0.42938841452383	0.663748065
0.429504420708099	0.66618351
0.429599098429333	0.66618351
0.42971556573057	0.675063165
0.429809957233454	0.675063165
0.429926963233723	0.603301005
0.430021103335727	0.603301005
0.430138566805182	0.64157313
0.430232548929922	0.64157313
0.430327485998549	0.67109235
0.43044430114144	0.662887635
0.430537937136838	0.662887635
0.430656416750578	0.671793615
0.430749788683377	0.671793615
0.430868786276049	0.58674582
0.430961963764392	0.58674582
0.431074503389376	0.648238035
0.431174454649445	0.67166568
0.431267265126657	0.67166568
0.431387329290155	0.69870129
0.43147996368132	0.69870129
0.431600594797639	0.60450267
0.431692971904626	0.60450267
0.431814092055317	0.605535315
0.431906325144933	0.605535315
0.431999619437183	0.66880287
0.43212007847977	0.68986515
0.432211999716997	0.68986515
0.432334273104705	0.628810665
0.43242592625264	0.628810665
0.432548741849182	0.57928872
0.432640248129881	0.57928872
0.432733081896425	0.66589137
0.432854998786685	0.711752655
0.432946203757709	0.711752655
0.433070230229672	0.60684951
0.433161194878711	0.60684951
0.433279445509931	0.572268645
0.433376573164312	0.683409555
0.433467225088139	0.683409555
0.433592462327249	0.73539609
0.433682953176344	0.73539609
0.433808800999682	0.522541395
0.433899082466662	0.522541395
0.434003207032805	0.61129047
0.434115660136157	0.733409235
0.434205677928553	0.733409235
0.43433285696891	0.66106566
0.434422653074759	0.66106566
0.434542547447438	0.49825077
0.434640026165636	0.688858845
0.434729535375769	0.688858845
0.434857975753271	0.765520305
0.434947313677022	0.765520305
0.435076426056913	0.475059135
0.435165600570108	0.475059135
0.435257276116011	0.6196719
0.435384402485458	0.79297008
0.435473312785402	0.79297008
0.435603846187033	0.51454101
0.435692521184397	0.51454101
0.435790085135484	0.565995825
0.435912220929571	0.775136085
0.436000725795917	0.775136085
0.436132677257892	0.56092962
0.436220913228501	0.56092962
0.436320244358135	0.541451985
0.436441714182278	0.766158195
0.436529694120363	0.766158195
0.436663110571134	0.566202165
0.436750912239713	0.566202165
0.436847830905427	0.56343333
0.436972766735469	0.75903948
0.437060357239393	0.75903948
0.437195252042018	0.545321415
0.437282683905735	0.545321415
0.437372891150817	0.577948845
0.437505684613784	0.734494695
0.437592886829145	0.734494695
0.437721566000755	0.52549497
0.437816363213506	0.627594675
0.437903278388191	0.627594675
0.438040575405058	0.682167735
0.438127341421477	0.682167735
0.438242611274368	0.529321755
0.438352097219279	0.676781565
0.438438634508032	0.676781565
0.438577573514056	0.59008566
0.438663950875718	0.59008566
0.438761346971337	0.58517913
0.438890032944145	0.675585345
0.438976196068991	0.675585345
0.439105910677025	0.5486094
0.439202839524161	0.642824955
0.439288755906529	0.642824955
0.439430323352146	0.619187535
0.439516075328268	0.619187535
0.439620931738842	0.559992945
0.439744207582756	0.668601555
0.439829763807849	0.668601555
0.439963084106274	0.549093615
0.440058513118963	0.63345492
0.440143839681319	0.63345492
0.440288155641583	0.607274295
0.440373330493752	0.607274295
0.440474573211504	0.56624676
0.440603684512708	0.65541927
0.440688667781915	0.65541927
0.440814425845502	0.546146085
0.440919722852624	0.646447635
0.441004480849957	0.646447635
0.441151682557652	0.576128025
0.441236312558763	0.576128025
0.441322549643036	0.592155945
0.441469094168301	0.61499889
0.441553521863297	0.61499889
0.441660209777827	0.552567
0.441787080246435	0.636703905
0.441871304057516	0.636703905
0.44199702831832	0.541167015
0.44210567923672	0.63392913
0.442189696263269	0.63392913
0.44233302618336	0.56759298
0.442424946700196	0.59636283
0.44250874330227	0.59636283
0.4426612091894	0.58949211
0.4427448994833	0.58949211
0.442835488484276	0.57920643
0.442982097784148	0.6038721
0.443065605189505	0.6038721
0.44316946442071	0.557933655
0.443303717750238	0.61651014
0.443387038888649	0.61651014
0.443502665364386	0.538532865
0.443626109494579	0.62177244
0.443709242280065	0.62177244
0.443835108649155	0.532466205
0.443949300000343	0.61695342
0.444032248786693	0.61695342
0.444166804863451	0.53997168
0.444273332248302	0.597632595
0.44435609215354	0.597632595
0.444497770954387	0.55755552
0.444598229561575	0.58468299
0.444680807216419	0.58468299
0.444828016964489	0.55845804
0.444924028167613	0.58904604
0.44500642906653	0.58904604
0.445157556924362	0.55289154
0.445250772459351	0.589474605
0.445332999405071	0.589474605
0.445486399413884	0.549394605
0.445578508359194	0.5828493
0.445660557407291	0.5828493
0.445814558192871	0.5431647
0.445907248188471	0.581249925
0.445989131477701	0.581249925
0.446142052257182	0.53774136
0.446237039211829	0.583798395
0.446318758106712	0.583798395
0.446468896379102	0.53273058
0.446567904491299	0.584093745
0.446649475117999	0.584093745
0.446795094491982	0.52528122
0.446899902110996	0.588702195
0.446981316393167	0.588702195
0.44712066116448	0.518656005
0.4472330647388	0.587311365
0.447314329322724	0.587311365
0.447445610690973	0.516401055
0.447567434442605	0.58196667
0.44764854504359	0.58196667
0.44776995478501	0.521573835
0.447903046595491	0.568059975
0.447984004280166	0.568059975
0.448093699470501	0.53375805
0.448239943318437	0.55035459
0.448320746350594	0.55035459
0.448416858806961	0.54940557
0.448578161283467	0.529697715
0.448739442700365	0.56067219
0.448900521299997	0.515035275
0.448998303241383	0.56593923
0.44907875700712	0.56593923
0.449222260063419	0.505361565
0.449339227408149	0.56328582
0.449419552099356	0.56328582
0.449543452724067	0.511357695
0.449681621502949	0.54416976
0.449761804172959	0.54416976
0.449864108796605	0.53181396
0.45002423614228	0.521167065
0.450105547103834	0.55219593
0.450185513225183	0.55219593
0.450344102423399	0.505649655
0.450450946483781	0.555962775
0.450530810387283	0.555962775
0.450663448043077	0.502533615
0.450797988558694	0.53666055
0.450877720605809	0.53666055
0.450982290813081	0.52121433
0.451141525136329	0.51119583
0.451226271415068	0.541114425
0.451305807271494	0.541114425
0.451459627637964	0.49976889
0.451576664892747	0.52829667
0.451656097007557	0.52829667
0.451777246954585	0.534126765
0.451928845145842	0.47096058
0.452008144809296	0.47096058
0.452094392359762	0.554769765
0.452252784859738	0.470904075
0.452362082810547	0.556979445
0.452441224178808	0.556979445
0.452569235873912	0.534938745
0.452718010350273	0.436436625
0.452797022273763	0.436436625
0.452885232838553	0.557325975
0.4530430592571	0.47128647
0.453154825858016	0.54741864
0.45323368532992	0.54741864
0.453358388809191	0.51635514
0.453514740064096	0.425997375
0.453593467111771	0.425997375
0.453673288092637	0.55398135
0.453830575194151	0.509257785
0.453955465559726	0.4994493
0.454034067490282	0.4994493
0.45414483396118	0.49656945
0.454301806948052	0.43310121
0.454398130943733	0.56148462
0.454476578676591	0.56148462
0.454615458171005	0.55988433
0.454764703375958	0.364871955
0.454843014272464	0.364871955
0.454928692339183	0.52992096
0.455085166333646	0.529669455
0.455211766352284	0.498812415
0.4552899720054	0.498812415
0.455397806231511	0.460174695
0.45555398466498	0.42537525
0.45566113926457	0.592859805
0.455739189153425	0.592859805
0.455866060570979	0.503827695
0.456021942569266	0.34511973
0.456112916258329	0.559644165
0.45619081491845	0.559644165
0.456333468877945	0.57951549
0.456489071596884	0.336975225
0.456567222660066	0.497561385
0.456644945367306	0.497561385
0.456800050871278	0.587669805
0.456946455764976	0.398864805
0.457024135584743	0.398864805
0.457110645587718	0.42882381
0.457265827521585	0.5712888
0.457406176513259	0.44046957
0.457483725019314	0.44046957
0.457575903164362	0.415876725
0.457730828600686	0.533881125
0.457868729523956	0.46901301
0.457946160886903	0.46901301
0.458040400214542	0.423580395
0.458195070058375	0.52243014
0.458334280566758	0.458110665
0.458411584253039	0.458110665
0.458504145800663	0.41286495
0.458658572195553	0.535116345
0.458802947158877	0.440353395
0.458880117255732	0.440353395
0.458967168653907	0.42179406
0.459121356986887	0.55097097
0.45927489275109	0.401677215
0.459351926134488	0.401677215
0.459429479165366	0.43428834
0.45958343385204	0.55196985
0.459737297319452	0.380380455
0.459827185536679	0.444979005
0.45990410272938	0.444979005
0.460044826960836	0.559598535
0.460198468084959	0.336022995
0.460306086743331	0.47872074
0.460382889336452	0.47872074
0.460505558194421	0.50322555
0.460658985125411	0.384358035
0.460788710548764	0.483451035
0.460865427328064	0.483451035
0.460965640539597	0.440421825
0.461118861840167	0.48961956
0.461272007562231	0.393747765
0.461351857176317	0.44720187
0.46142841099255	0.44720187
0.461578110882649	0.518130645
0.46173104755835	0.358170585
0.461842619444953	0.460915935
0.461919079456605	0.460915935
0.462036744603365	0.470517765
0.462189488809781	0.44748258
0.462337719873375	0.406903485
0.462414052250863	0.406903485
0.462494782900076	0.40896525
0.462647343693991	0.525624285
0.462799824929517	0.36158541
0.462913699581245	0.46767675
0.462989946724712	0.46767675
0.463104615805866	0.4449414
0.463256913905874	0.436320045
0.4634091505299	0.394281735
0.463494314136038	0.403527495
0.463570500773705	0.403527495
0.463713455750449	0.52547643
0.463865510464538	0.366670575
0.464003989270657	0.430711605
0.464080005374371	0.430711605
0.464169453415849	0.42612432
0.464321337323779	0.494800155
0.464473154336185	0.36529812
0.464595066163517	0.46954971
0.464670976055278	0.46954971
0.464776627382721	0.34703088
0.46492828692487	0.4762686
0.465079886159485	0.367794555
0.465191661945657	0.470168565
0.465267477525779	0.470168565
0.465382921271627	0.45902604
0.465534349465909	0.39162762
0.465685726899279	0.362375955
0.465794324074277	0.42707961
0.465870066695154	0.42707961
0.465988335710995	0.475940355
0.466139553084438	0.409364655
0.466290721586041	0.363789945
0.466403363312458	0.417155445
0.466478998883523	0.417155445
0.466592912821742	0.45593877
0.466743926194693	0.40851696
0.466894890341499	0.359267655
0.467019231435343	0.424153725
0.467094746156798	0.424153725
0.467196681139825	0.444783285
0.467347497895243	0.42061755
0.467498267415659	0.392472225
0.467642429794909	0.37731624
0.467717793283482	0.37731624
0.467799664913907	0.439778595
0.467950290240606	0.37772658
0.468100872596549	0.39961065
0.468251408886419	0.36317001
0.468348684760677	0.51272136
0.468423968907789	0.51272136
0.468552341171437	0.336446745
0.468702743829754	0.407082045
0.468853097926557	0.407126625
0.468988280544095	0.4272114
0.469063456669614	0.4272114
0.469153669095462	0.32542623
0.469303896292898	0.46073349
0.469454072593872	0.401409615
0.469604206552265	0.34308624
0.469711973847451	0.435229305
0.469787112541253	0.435229305
0.469904357099305	0.35669013
0.470054370530765	0.41671431
0.470204340163796	0.410584725
0.47035426751109	0.35646003
0.470445425777134	0.410031
0.470520476251498	0.410031
0.470654006196491	0.40850109
0.470803813131372	0.37272168
0.470953582423651	0.403104525
0.471103314291752	0.362372445
0.471189627356912	0.38423532
0.471264577968578	0.38423532
0.471402662106617	0.39722274
0.471552277904531	0.375017715
0.471701857822102	0.39996903
0.471851398644303	0.364426875
0.471945471716484	0.398084985
0.472020336785392	0.398084985


==> tikz/advection_long_curvature_N2048-10.tsv <==
0.391683499099715	0.418094735721031
0.391713006284945	0.418360390040715
0.391742515474262	0.418626206107565
0.391772026664456	0.418892110836655
0.391801539852322	0.41915810132664
0.391831055034657	0.41942425264067
0.391860572208273	0.419690495906533
0.391890091369983	0.419956779463176
0.391919612516606	0.420223292624032
0.391949135644972	0.420489845186516
0.391978660751913	0.420756488419457
0.392008187834269	0.421023284796084
0.39203771688889	0.421290148186441
0.392067247912627	0.421557168882801
0.392096780902342	0.421824253975356
0.392126315854902	0.422091473970159
0.39215585276718	0.42235876862977
0.392185391636059	0.422626197182454
0.392214932458423	0.422893718608112
0.392244475231166	0.423161364111747
0.392274019951191	0.423429097142775
0.392303566615404	0.423696933254749
0.392333115220719	0.423964891070623
0.392362665764056	0.4242329363121
0.392392218242344	0.424501088520794
0.392421772652516	0.424769390738183
0.392451328991513	0.42503771612261
0.392480887256284	0.425306186075657
0.392510447443782	0.425574770076908
0.392540009550967	0.425843449715666
0.392569573574809	0.426112230322983
0.392599139512283	0.426381115953569
0.392628707360369	0.426650099656879
0.392658277116058	0.426919166530068
0.392687848776344	0.427188373683202
0.392717422338227	0.427457664068917
0.392746997798718	0.427727044775328
0.392776575154833	0.427996551666008
0.392806154403594	0.428266108193121
0.392835735542029	0.428535838337759
0.392865318567177	0.428805627001611
0.392894903476081	0.429075504234042
0.392924490265788	0.429345479036936
0.392954078933357	0.429615617566204
0.392983669475853	0.429885770993654
0.393013261890345	0.430156054867443
0.393042856173911	0.430426474902874
0.393072452323636	0.430696934184363
0.393102050336612	0.430967494952162
0.393131650209938	0.431238198941376
0.393161251940716	0.431508989519315
0.393190855526063	0.431779822293556
0.393220460963096	0.432050827376559
0.393250068248942	0.432321847998687
0.393279677380734	0.432593054133102
0.393309288355613	0.432864285802009
0.393338901170725	0.433135621086952
0.393368515823226	0.433407086351421
0.393398132310275	0.433678636900376
0.393427750629043	0.433950232639859
0.393457370776705	0.434221994419046
0.393486992750442	0.434493788139386
0.393516616547445	0.434765719882083
0.393546242164911	0.43503773686035
0.393575869600043	0.435309795856291
0.393605498850051	0.435582009851019
0.393635129912153	0.435854288604089
0.393664762783576	0.436126686766904
0.393694397461549	0.436399096784203
0.393724033943314	0.436671715631473
0.393753672226116	0.4369443272328
0.393783312307207	0.437217054409702
0.393812954183849	0.437489910131186
0.393842597853311	0.437762826207253
0.393872243312867	0.438035790197937
0.393901890559797	0.438308918993443
0.393931539591392	0.438582097154059
0.393961190404949	0.438855358731786
0.39399084299777	0.439128723311318
0.394020497367167	0.439402163546689
0.394050153510457	0.439675713343092
0.394079811424965	0.439949294966992
0.394109471108023	0.440223045962421
0.394139132556973	0.440496812235327
0.39416879576916	0.440770700183616
0.394198460741936	0.44104466564183
0.394228127472666	0.441318698606808
0.394257795958718	0.44159282913376
0.394287466197466	0.44186707851468
0.394317138186295	0.44214135450998
0.394346811922594	0.44241574359959
0.39437648740376	0.442690215001984
0.3944061646272	0.442964744530805
0.394435843590325	0.443239439759707
0.394465524290556	0.443514085277247
0.39449520672532	0.443788916224021
0.394524890892048	0.444063798237102
0.394554576788184	0.444338726734084
0.394584264411176	0.444613817870309
0.394613953758483	0.444888917319559
0.394643644827566	0.445164089169943
0.394673337615897	0.445439415404122
0.394703032120954	0.445714756437254
0.394732728340223	0.445990193356477
0.394762426271197	0.446265726398754
0.394792125911377	0.446541302497177
0.394821827258271	0.446817016648267
0.394851530309395	0.447092687279428
0.39488123506227	0.447368596939569
0.394910941514425	0.447644446188421
0.394940649663402	0.447920473589035
0.394970359506744	0.448196496856226
0.395000071042004	0.448472643349412
0.395029784266743	0.448748878364882
0.395059499178527	0.449025104500466
0.39508921577493	0.449301499131806
0.395118934053537	0.449577924178392
0.395148654011938	0.449854424405175
0.395178375647729	0.450130998431157
0.395208098958515	0.450407669617654
0.39523782394191	0.450684391124154
0.395267550595534	0.45096116121517
0.395297278917015	0.451238049072599
0.395327008903986	0.451514987718997
0.395356740554091	0.451791996976091
0.395386473864981	0.452069043896816
0.395416208834312	0.452346239125275
0.39544594545975	0.452623452057617
0.395475683738971	0.452900735182561
0.395505423669652	0.45317806940162
0.395535165249483	0.453455540672464
0.395564908476159	0.453732994759857
0.395594653347382	0.454010584926942
0.395624399860867	0.454288202320296
0.395654148014329	0.454565879430048
0.395683897805495	0.454843690788299
0.395713649232103	0.45512147727824
0.395743402291889	0.455399399616147
0.395773156982605	0.455677356491237
0.395802913302007	0.455955343384798
0.395832671247861	0.456233480062132
0.395862430817937	0.456511613134478
0.395892192010017	0.45678985858676
0.395921954821888	0.457068082221484
0.395951719251345	0.457346466629125
0.395981485296192	0.45762486516379
0.396011252954241	0.457903330924427
0.396041022223308	0.458181864414316
0.396070793101219	0.458460451744436
0.39610056558581	0.45873908486614
0.39613033967492	0.459017803209277
0.396160115366402	0.459296613395483
0.396189892658113	0.459575392096347
0.396219671547915	0.4598543003247
0.396249452033682	0.460133254370999
0.396279234113298	0.46041224556139
0.396309017784647	0.460691325910161
0.396338803045627	0.460970444358699
0.396368589894143	0.461249596400848
0.396398378328105	0.461528856469259
0.396428168345433	0.461808151750603
0.396457959944055	0.462087456914013
0.396487753121906	0.462366909353053
0.396517547876928	0.462646341935578
0.396547344207076	0.462925831694481
0.396577142110305	0.463205411625294
0.396606941584583	0.463485020893109
0.396636742627886	0.463764710977052
0.396666545238195	0.464044402975534
0.3966963494135	0.464324202519221
0.3967261551518	0.464604006772301
0.396755962451101	0.4648838933316
0.396785771309417	0.465163809844548
0.396815581724771	0.465443795510408
0.396845393695193	0.465723806798881
0.39687520721872	0.466003909269621
0.396905022293398	0.466284022911396
0.39693483891728	0.466564177600001
0.39696465708843	0.466844407856289
0.396994476804915	0.467124680746917
0.397024298064815	0.467404981345267
0.397054120866212	0.467685377429704
0.397083945207205	0.467965742737826
0.397113771085892	0.46824622356788
0.397143598500385	0.468526672281263
0.397173427448798	0.468807278465299
0.397203257929259	0.469087833928874
0.397233089939901	0.469368465131424
0.397262923478866	0.469649139480474
0.397292758544305	0.469929846518006
0.397322595134374	0.470210627197489
0.397352433247238	0.470491402900234
0.397382272881073	0.470772253511208
0.39741211403406	0.47105311371531
0.397441956704388	0.471334075953656
0.397471800890258	0.471615032853262
0.397501646589874	0.471895994523336
0.397531493801449	0.472177065233265
0.397561342523206	0.472458148374365
0.397591192753377	0.472739230180966
0.3976210444902	0.473020432234004
0.397650897731922	0.47330157837973
0.397680752476795	0.473582837503614
0.397710608723084	0.473864088379687
0.397740466469061	0.474145378371847
0.397770325713004	0.474426733781141
0.397800186453199	0.474708071374259
0.397830048687943	0.474989494932695
0.397859912415541	0.475270905611456
0.397889777634302	0.47555240680946
0.397919644342547	0.475833906785472
0.397949512538604	0.476115419033175
0.397979382220811	0.476396984689681
0.39800925338751	0.476678585314242
0.398039126037055	0.47696020486031
0.398069000167809	0.477241869474779
0.398098875778138	0.477523543602591
0.39812875286642	0.477805293865767
0.398158631431041	0.478086983518726
0.398188511470395	0.478368778302188
0.398218392982884	0.478650583887136
0.39824827596692	0.478932371400143
0.398278160420919	0.479214283866136
0.398308046343309	0.479496110870415
0.398337933732526	0.47977802692913
0.398367822587012	0.480059959497698
0.398397712905219	0.480341919340396
0.398427604685607	0.480623876828247
0.398457497926646	0.480905884120733
0.39848739262681	0.481187882128013
0.398517288784586	0.481469974463561
0.398547186398466	0.481751986001685
0.398577085466951	0.482034105302996
0.398606985988552	0.482316193689179
0.398636887961787	0.482598360457695
0.398666791385182	0.4828804360269
0.398696696257274	0.483162677236336
0.398726602576604	0.483444798879114
0.398756510341724	0.483727035567186
0.398786419551194	0.484009247719158
0.398816330203582	0.484291484951184
0.398846242297466	0.484573744789309
0.398876155831431	0.484855990592018
0.398906070804069	0.48513828446493
0.398935987213983	0.485420598642464
0.398965905059783	0.485702901831147
0.398995824340088	0.485985213547106
0.399025745053524	0.486267583247511
0.399055667198729	0.486549898813863
0.399085590774344	0.486832289323773
0.399115515779024	0.487114638468868
0.399145442211429	0.487397074029675
0.399175370070227	0.487679431871979
0.399205299354096	0.487961835708236
0.399235230061724	0.488244269564166
0.399265162191805	0.488526685458907
0.399295095743042	0.488809108828452
0.399325030714147	0.489091576453603
0.399354967103838	0.489374007249287
0.399384904910846	0.489656449825819
0.399414844133907	0.48993892126003
0.399444784771767	0.490221381204349
0.399474726823181	0.490503853713484
0.39950467028691	0.490786336394516
0.399534615161725	0.491068800067763
0.399564561446408	0.491351291865286
0.399594509139746	0.491633759295814
0.399624458240535	0.491916252728122
0.39965440874758	0.492198753015392
0.399684360659695	0.492481224766615
0.399714313975704	0.492763714368287
0.399744268694436	0.493046179876585
0.399774224814732	0.493328710566267
0.39980418233544	0.493611182687652
0.399834141255417	0.493893636075396
0.399864101573528	0.494176145385189
0.399894063288644	0.494458586372875
0.399924026399652	0.494741111368846
0.399953990905439	0.495023516589165
0.399983956804906	0.495306037123486
0.400013924096964	0.495588456561638
0.400043892780528	0.495870938825587
0.400073862854522	0.496153359767653
0.400103834317882	0.496435804234689
0.40013380716955	0.496718213357181
0.400163781408477	0.497000676661259
0.400193757033624	0.497283059934572
0.400223734043959	0.497565456977124
0.40025371243846	0.497847848800861
0.400283692216113	0.498130243317688
0.400313673375912	0.498412605950852
0.400343655916862	0.498694953914203
0.400373639837972	0.498977316015925
0.400403625138265	0.499259618639957
0.400433611816772	0.499541957977729
0.400463599872529	0.499824266855449
0.400493589304583	0.500106531538709
0.40052358011199	0.500388800677648
0.400553572293813	0.500671066962544
0.400583565849126	0.500953308518329
0.400613560777012	0.50123548727909
0.400643557076561	0.501517763703991
0.40067355474687	0.501799891782163
0.400703553787048	0.50208206419785
0.400733554196212	0.502364211187443
0.400763555973488	0.502646328095189
0.40079355911801	0.502928449623799
0.40082356362892	0.503210477491265
0.40085356950537	0.503492600942735
0.400883576746521	0.503774584460779
0.400913585351542	0.50405662152905
0.400943595319611	0.504338585326049
0.400973606649914	0.504620565754653
0.401003619341649	0.504902486277568
0.401033633394017	0.50518438324192
0.401063648806234	0.505466291979823
0.401093665577522	0.505748115801526
0.40112368370711	0.506029972263025
0.401153703194239	0.506311757680021
0.401183724038157	0.50659349562381
0.40121374623812	0.506875259578307
0.401243769793398	0.507156991040811
0.401273794703263	0.507438593878645
0.401303820966998	0.507720304964698
0.401333848583899	0.508001872567695
0.401363877553265	0.508283463877026
0.401393907874406	0.50856500265582
0.401423939546643	0.508846521914258
0.401453972569303	0.509127956338338
0.401484006941722	0.509409458025163
0.401514042663248	0.509690796161457
0.401544079733236	0.509972181539221
0.401574118151048	0.510253505743145
0.401604157916057	0.510534799219573
0.401634199027645	0.510816037670907
0.401664241485201	0.511097253958382
0.401694285288126	0.511378405256532
0.401724330435826	0.511659520055744
0.40175437692772	0.511940646960203
0.401784424763233	0.512221655870739
0.401814473941799	0.51250265813273
0.401844524462864	0.512783625903864
0.401874576325881	0.513064494648068
0.40190462953031	0.513345404091451
0.401934684075621	0.513626213347123
0.401964739961297	0.513906963917266
0.401994797186824	0.51418771534335
0.402024855751698	0.514468386111922
0.402054915655428	0.514748992994637
0.402084976897529	0.515029603698149
0.402115039477524	0.515310114894905
0.40214510339495	0.515590596833148
0.402175168649345	0.515871019467756
0.402205235240262	0.516151429053356
0.402235303167263	0.516431689746939
0.402265372429916	0.516712030681982
0.402295443027799	0.51699218561844
0.402325514960499	0.517272399815523
0.402355588227613	0.517552451097296
0.402385662828746	0.51783257785493
0.402415738763513	0.518112494299004
0.402445816031538	0.518392472163877
0.402475894632451	0.518672347765229
0.402505974565896	0.518952154011656
0.402536055831522	0.519231939914265
0.402566138428988	0.519511637893053
0.402596222357965	0.519791226944746
0.402626307618129	0.520070872590814
0.402656394209166	0.520350352104946
0.402686482130772	0.520629801300338
0.402716571382653	0.520909230919854
0.402746661964522	0.52118849777281
0.4027767538761	0.521467822040987
0.402806847117121	0.521746976107625
0.402836941687327	0.522026111291158
0.402867037586467	0.522305193895006
0.402897134814299	0.522584147244947
0.402927233370592	0.522863119470556
0.402957333255124	0.523141931542221
0.402987434467681	0.523420757165582
0.403017537008058	0.52369945750974
0.40304764087606	0.523978076514393
0.403077746071501	0.524256690730594
0.403107852594204	0.524535190332264
0.403137960444001	0.524813583652095
0.403168069620732	0.52509196941159
0.403198180124248	0.525370219116656
0.403228291954408	0.525648426721836
0.403258405111081	0.525926575196204
0.403288519594144	0.526204614007335
0.403318635403484	0.526482558140982
0.403348752538996	0.526760501815388
0.403378871000586	0.527038269372876
0.403408990788169	0.527315997886719
0.403439111901667	0.527593702556053
0.403469234341011	0.527871240223703
0.403499358106145	0.528148740186547
0.403529483197018	0.528426134570759
0.403559609613592	0.528703472411589
0.403589737355834	0.528980677158731
0.403619866423722	0.529257898958743
0.403649996817246	0.529534903419373
0.403680128536401	0.529811912983639
0.403710261581193	0.53008880399328
0.403740395951635	0.530365615481991
0.403770531647753	0.530642331691499
0.403800668669582	0.530918964519412
0.403830807017161	0.531195469959803
0.403860946690543	0.531471956505724
0.403891087689791	0.531748306355495
0.403921230014973	0.532024586974756
0.403951373666168	0.532300712493024
0.403981518643465	0.532576827412661
0.404011664946963	0.5328527900794
0.404041812576768	0.533128668762136
0.404071961532996	0.533404498730207
0.404102111815772	0.533680157315502
0.404132263425232	0.533955767022617
0.404162416361518	0.534231272967136
0.404192570624785	0.534506642549499
0.404222726215194	0.534781984887512
0.404252883132917	0.535057152873777
0.404283041378135	0.5353322416919
0.404313200951038	0.535607292635436
0.404343361851825	0.535882134902668
0.404373524080704	0.536156921148213
0.404403687637893	0.53643165410449
0.404433852523619	0.536706165321679
0.404464018738121	0.536980701918984
0.404494186281641	0.537255037941354
0.404524355154435	0.537529298012349
0.404554525356768	0.537803441893442
0.404584696888911	0.538077502538874
0.404614869751149	0.538351443631188
0.404645043943774	0.538625253014322
0.404675219467087	0.538898944721187
0.404705396321396	0.539172576433201
0.404735574507023	0.539446040058543
0.404765754024296	0.539719426662939
0.404795934873553	0.539992684155102
0.404826117055143	0.540265828278233
0.404856300569424	0.540538836892782
0.40488648541676	0.54081176863046
0.404916671597526	0.541084543393802
0.404946859112108	0.541357266112867
0.404977047960901	0.541629748636079
0.405007238144306	0.541902247095633
0.405037429662736	0.542174534434544
0.405067622516616	0.542446743951436
0.405097816706375	0.542718790242965
0.405128012232454	0.542990779741211
0.405158209095303	0.543262583118223
0.405188407295381	0.543534268546875
0.405218606833157	0.543805877203278
0.405248807709108	0.544077310299979
0.405279009923723	0.544348631763083
0.405309213477497	0.544619841025262
0.405339418370936	0.544890896036663
0.405369624604557	0.545161840821999
0.405399832178882	0.54543264348122
0.405430041094447	0.54570334872067
0.405460251351795	0.545973849957804
0.405490462951478	0.546244298353781
0.405520675894057	0.54651456028089
0.405550890180104	0.546784722170036
0.405581105810201	0.547054705318866
0.405611322784936	0.547324642978832
0.40564154110491	0.547594311924256
0.405671760770731	0.5478639592874
0.405701981783017	0.548133384962292
0.405732204142395	0.548402762759525
0.405762427849502	0.548671933049107
0.405792652904984	0.548940966856607
0.405822879309497	0.549209867860246
0.405853107063706	0.549478650845849
0.405883336168284	0.549747241261739
0.405913566623916	0.550015768951664
0.405943798431294	0.550284050530165
0.405974031591121	0.550552258395693
0.406004266104108	0.550820326916013
0.406034501970976	0.551088167018009
0.406064739192456	0.551355960771992
0.406094977769287	0.551623542062788
0.406125217702219	0.551890988776554
0.40615545899201	0.552158282895637
0.406185701639428	0.552425454122697
0.406215945645251	0.552692425949698
0.406246191010266	0.552959296464612
0.406276437735268	0.553225956324268
0.406306685821063	0.553492521136092
0.406336935268465	0.553758902078541
0.4063671860783	0.554025091629725
0.406397438251401	0.554291200548591
0.406427691788609	0.554557104823137
0.40645794669078	0.554822865907076
0.406488202958775	0.555088435951476
0.406518460593463	0.555353880987903
0.406548719595726	0.555619166604988
0.406578979966454	0.555884271610464
0.406609241706547	0.556149219016156
0.406639504816913	0.556414016916035
0.40666976929847	0.556678622905246
0.406700035152146	0.556943105589604
0.406730302378879	0.557207376662674
0.406760570979616	0.557471520331751
0.406790840955311	0.557735453930895
0.406821112306929	0.557999271517231
0.406851385035446	0.558262893948943
0.406881659141845	0.558526315938884
0.40691193462712	0.558789618247974
0.406942211492274	0.559052731701672
0.406972489738321	0.55931566740371
0.407002769366282	0.55957841826962
0.407033050377186	0.559841013060628
0.407063332772073	0.560103439360216
0.407093616551997	0.560365662273114
0.407123901718015	0.560627752238746
0.407154188271195	0.560889611276361
0.407184476212617	0.561151324638702
0.407214765543368	0.561412871558572
0.407245056264546	0.561674187701343
0.407275348377256	0.561935385835397
0.407305641882615	0.562196354426779
0.407335936781746	0.562457162001023
0.407366233075787	0.562717791589823
0.407396530765879	0.562978202572785
0.407426829853178	0.563238485622282
0.407457130338848	0.563498529344705
0.407487432224058	0.563758414812292
0.407517735509993	0.564018117515359
0.407548040197842	0.564277613706254
0.407578346288807	0.564536907683454
0.407608653784097	0.564796055810377
0.407638962684931	0.56505496523867
0.407669272992541	0.565313736674692
0.407699584708164	0.565572268434423
0.407729897833046	0.565830626703829
0.407760212368448	0.566088779400498
0.407790528315633	0.566346743082984
0.407820845675878	0.566604514179397
0.407851164450469	0.566862115482051
0.407881484640703	0.567119472212077
0.407911806247883	0.567376595760994
0.40794212927332	0.56763366188473
0.40797245371834	0.567890384284153
0.408002779584275	0.56814697876878
0.408033106872467	0.568403310761811
0.408063435584268	0.568659556846625
0.408093765721038	0.568915440213595
0.408124097284149	0.56917126893004
0.408154430274979	0.569426782502132
0.408184764694919	0.569682155048649
0.408215100545365	0.569937272240186
0.408245437827727	0.570192246594996
0.408275776543424	0.57044692823867
0.40830611669388	0.570701481567074
0.408336458280532	0.570955771736154
0.408366801304826	0.571209857834591
0.408397145768217	0.571463745344904
0.408427491672169	0.571717410305333
0.408457839018158	0.571970858083376
0.408488187807668	0.572224126097698
0.408518538042189	0.572477107952654
0.408548889723224	0.572729933031172
0.408579242852285	0.572982522115788
0.408609597430893	0.573234905211312
0.408639953460579	0.573487030010173
0.408670310942883	0.573738995047522
0.408700669879355	0.573990659261684
0.408731030271552	0.574242168299144
0.408761392121042	0.574493434051457
0.408791755429404	0.574744473362809
0.408822120198226	0.57499528478386
0.408852486429102	0.575245889302651
0.408882854123639	0.575496233316791
0.408913223283452	0.57574638189078
0.408943593910167	0.575996295079449
0.408973966005416	0.576245975494791
0.409004339570843	0.57649540199477
0.409034714608103	0.576744631020247
0.409065091118857	0.576993651139923
0.409095469104774	0.577242354855049
0.409125848567536	0.577490924121128
0.409156229508838	0.577739175347983
0.409186611930376	0.577987258697206
0.40921699583386	0.578235041147141
0.409247381221009	0.578482635963855
0.409277768093551	0.5787299851166
0.409308156453222	0.578977061129832
0.409338546301771	0.579223978555511
0.409368937640954	0.57947054086992
0.409399330472537	0.579716976197852
0.409429724798293	0.579963090875574
0.409460120620009	0.580208959782214
0.409490517939478	0.5804546474866
0.409520916758501	0.580700051275085
0.409551317078894	0.58094521139564
0.409581718902478	0.581190129176353
0.409612122231084	0.58143477802653
0.409642527066551	0.581679218808352
0.409672933410731	0.581923387700433
0.409703341265485	0.582167283119291
0.40973375063268	0.582410995501072
0.409764161514194	0.582654377233257
0.409794573911915	0.582897544345011
0.409824987827742	0.583140482874405
0.409855403263579	0.583383126899404
0.409885820221343	0.583625486820493
0.409916238702957	0.5838677073409
0.409946658710357	0.584109516648424
0.409977080245488	0.584351199201307
0.410007503310302	0.584592551300067
0.410037927906762	0.584833665174371
0.410068354036839	0.5850745006181
0.410098781702515	0.585315123871741
0.410129210905781	0.585555417353774
0.410159641648637	0.585795473839685
0.410190073933091	0.58603530335682
0.410220507761162	0.586274809621327
0.41025094313488	0.586514070396206
0.41028138005628	0.586753098719039
0.41031181852741	0.586991826646065
0.410342258550326	0.587230246001577
0.410372700127093	0.587468487019236
0.410403143259785	0.587706393992916
0.410433587950488	0.587944037796314
0.410464034201294	0.588181425496273
0.410494482014305	0.588418508511932
0.410524931391635	0.58865538351965
0.410555382335403	0.588891912911901
0.410585834847742	0.589128174159952
0.410616288930791	0.589364202562336
0.410646744586698	0.589599921389246
0.410677201817622	0.589835383046887
0.410707660625732	0.590070527995795
0.410738121013206	0.590305418386248
0.410768582982229	0.590540032178189
0.410799046534997	0.590774369271716
0.410829511673716	0.591008388081423
0.410859978400598	0.591242145280751
0.410890446717868	0.591475625847948
0.410920916627761	0.591708812492858
0.410951388132518	0.591941709390567
0.410981861234388	0.592174319151753
0.411012335935634	0.592406644275476
0.411042812238527	0.592638680832108
0.411073290145344	0.592870414009992
0.411103769658376	0.59310189864554
0.41113425077992	0.593333015846006
0.411164733512282	0.593563916869288
0.41119521785778	0.593794479132044
0.411225703818739	0.594024759915776
0.411256191397494	0.594254736336764
0.411286680596391	0.594484436236626
0.411317171417782	0.594713821599577
0.411347663864028	0.594942917040471
0.411378157937502	0.595171707057304
0.411408653640586	0.595400199492466
0.41143915097567	0.595628388849825
0.411469649945153	0.595856273409133
0.411500150551446	0.596083894888544
0.411530652796965	0.596311117550536
0.411561156684139	0.59653816525044
0.411591662215403	0.596764816330261
0.411622169393203	0.596991140406568
0.411652678219994	0.597217254667218
0.411683188698241	0.597442979686073
0.411713700830417	0.597668435000479
0.411744214619003	0.597893557634619
0.411774730066494	0.59811839229822
0.411805247175389	0.59834291112708
0.411835765948197	0.598567081443341
0.41186628638744	0.598790993684157
0.411896808495645	0.599014543853005
0.411927332275349	0.599237818474071
0.4119578577291	0.599460745937493
0.411988384859454	0.599683372530851
0.412018913668976	0.599905688047551
0.412049444160242	0.600127645836439
0.412079976335834	0.600349350248024
0.412110510198344	0.600570646071861
0.412141045750374	0.600791725769409
0.412171582994535	0.601012387626945
0.412202121933449	0.60123279496768
0.412232662569744	0.601452836994425
0.412263204906059	0.601672557056639
0.41229374894504	0.601891965255595
0.412324294689345	0.602111041433294
0.412354842141639	0.602329805280651
0.412385391304598	0.602548212720074
0.412415942180905	0.602766306029554
0.412446494773253	0.602984084453853
0.412477049084345	0.60320148571265
0.412507605116893	0.603418600376704
0.412538162873616	0.603635353617725
0.412568722357243	0.603851798947745
0.412599283570515	0.604067890295655
0.412629846516178	0.604283635709996
0.412660411196988	0.604499083789664
0.412690977615713	0.604714134772659
0.412721545775126	0.604928936143863
0.412752115678012	0.605143301392872
0.412782687327164	0.605357397174888
0.412813260725385	0.605571094428204
0.412843835875484	0.605784508340538
0.412874412780283	0.605997519676453
0.412904991442609	0.606210272684618
0.412935571865301	0.60642257940337
0.412966154051209	0.60663458815114
0.412996738003186	0.606846279072943
0.4130273237241	0.607057595377111
0.413057911216823	0.607268525031381
0.413088500484238	0.607479191214917
0.41311909152924	0.607689437102449
0.413149684354729	0.607899367735918
0.413180278963615	0.608108920877721
0.413210875358817	0.608318132786721
0.413241473543265	0.608527004319338
0.413272073519894	0.60873550023384
0.413302675291652	0.608943677929403
0.413333278861494	0.609151450108595
0.413363884232383	0.609358904899117
0.413394491407294	0.609565966424049
0.413425100389208	0.609772702688026
0.413455711181115	0.60997905884249
0.413486323786017	0.610185075536064
0.413516938206922	0.610390700849653
0.413547554446848	0.610595999528376
0.413578172508823	0.610800901822929
0.413608792395881	0.61100546495863
0.413639414111067	0.611209631644943
0.413670037657435	0.611413491628856
0.413700663038047	0.611616895189912
0.413731290255973	0.611820037513621
0.413761919314296	0.612022730177536
0.413792550216103	0.612225092308245
0.413823182964492	0.612427062831793
0.413853817562572	0.612628667657949
0.413884454013457	0.612829947742317
0.413915092320272	0.613030765693701
0.413945732486151	0.613231284543273
0.413976374514235	0.613431390658134
0.414007018407675	0.613631142812549
0.414037664169632	0.613830515595187
0.414068311803274	0.614029504291587
0.41409896131178	0.614228090889033
0.414129612698336	0.614426369767284
0.414160265966138	0.614624207261999
0.414190921118387	0.614821664388112
0.414221578158297	0.615018782307753
0.414252237089091	0.615215476295382
0.414282897914	0.615411810471288
0.414313560636263	0.615607759639895
0.414344225259125	0.615803326506599
0.414374891785844	0.615998475412789
0.414405560219689	0.61619330303661
0.414436230563931	0.616387663971074
0.414466902821854	0.616581706566749
0.414497576996749	0.616775311544191
0.414528253091918	0.616968578026313
0.414558931110669	0.617161367554156
0.41458961105632	0.617353864728101
0.414620292932199	0.617545911170116
0.414650976741641	0.617737583520233
0.414681662487988	0.617928854846735
0.414712350174596	0.61811973723996
0.414743039804823	0.618310190265567
0.414773731382042	0.618500312535854
0.414804424909631	0.618689989485107
0.414835120390979	0.618879272170878
0.41486581782948	0.619068159613585
0.414896517228539	0.619256684389535
0.41492721859157	0.619444743263175
0.414957921921995	0.619632433914357
0.414988627223246	0.619819726058863
0.415019334498761	0.620006603071128
0.415050043751988	0.620193106448541
0.415080754986384	0.620379156141104
0.415111468205415	0.620564832359062
0.415142183412554	0.620750076376796
0.415172900611283	0.620934968571217
0.415203619805094	0.621119378367561
0.415234340997487	0.621303430501673
0.415265064191968	0.621487057487365
0.415295789392055	0.621670285538543
0.415326516601273	0.621853072243631
0.415357245823158	0.622035454758613
0.41538797706125	0.622217447952947
0.4154187103191	0.622399006860781
0.415449445600268	0.622580175972066
0.415480182908322	0.622760878975768
0.415510922246839	0.622941200073281
0.415541663619403	0.623121132541029
0.415572407029607	0.623300568762189
0.415603152481053	0.623479662781714
0.415633899977353	0.62365830305307
0.415664649522127	0.623836495802291
0.415695401118999	0.624014320308541
0.415726154771605	0.624191696894916
0.41575691048359	0.624368648908837
0.41578766825861	0.624545172607586
0.415818428100322	0.62472127023002
0.415849190012396	0.624896979717119
0.415879953998511	0.625072216221425
0.415910720062354	0.625247019352673
0.415941488207619	0.62542145363624
0.415972258438008	0.625595403390421
0.416003030757233	0.625768970667658
0.416033805169018	0.625942031183267
0.416064581677086	0.626114747737487
0.416095360285175	0.626286971734556
0.416126140997032	0.626458800280242
0.416156923816409	0.626630170554748
0.416187708747067	0.626801107727844
0.416218495792776	0.626971626912564
0.416249284957315	0.627141705039843
0.416280076244473	0.62731131976228
0.416310869658042	0.627480553921828
0.416341665201824	0.627649290643689
0.416372462879635	0.627817608949016
0.416403262695291	0.627985472666764
0.41643406465262	0.628152956353969
0.416464868755461	0.628319936605166
0.416495675007657	0.628486489319943
0.416526483413061	0.628652574604884
0.416557293975534	0.628818296611437
0.416588106698944	0.628983470832375
0.416618921587172	0.629148279075479
0.416649738644102	0.629312600068283
0.416680557873625	0.629476498921269
0.416711379279647	0.629639897286581
0.416742202866076	0.629802921499641
0.416773028636832	0.629965456836256
0.416803856595841	0.630127526469367
0.416834686747035	0.63028916202791
0.416865519094362	0.630450366732977
0.41689635364177	0.630611101528901
0.416927190393218	0.630771351439068
0.416958029352673	0.630931198169154
0.416988870524111	0.631090578592585
0.417019713911517	0.631249469442717
0.417050559518882	0.631407944624895
0.417081407350204	0.63156592968043
0.41711225740949	0.631723487041177
0.417143109700759	0.6318805577154
0.417173964228033	0.632037198127878
0.417204820995343	0.632193363737981
0.417235680006731	0.632349035139474
0.417266541266243	0.63250432716437
0.417297404777936	0.632659082077959
0.417328270545874	0.632813367055757
0.417359138574127	0.632967267526256
0.417390008866776	0.633120631281826
0.417420881427911	0.633273551515446
0.417451756261627	0.633426026161574
0.417482633372026	0.633577996640725
0.41751351276322	0.633729527701295
0.417544394439329	0.633880566487297
0.417575278404482	0.634031164586075
0.417606164662813	0.634181266341416
0.417637053218466	0.634330920465989
0.417667944075593	0.634480089687199
0.417698837238353	0.634628778191849
0.417729732710911	0.634777002040618
0.417760630497444	0.634924762896179
0.417791530602134	0.635072062600325
0.417822433029172	0.635218836396408
0.417853337782758	0.63536517410439
0.417884244867096	0.635511033861917
0.4179151542864	0.635656383377818
0.417946066044892	0.635801299584063
0.417976980146804	0.63594570207959
0.418007896596373	0.636089650474979
0.418038815397843	0.636233111890581
0.418069736555467	0.636376106101322
0.418100660073507	0.636518542520492
0.41813158595623	0.636660608393337
0.418162514207914	0.636802109774524
0.418193444832843	0.636943180254073
0.418224377835307	0.637083717668677
0.418255313219606	0.637223822146287
0.418286250990048	0.63736338773876
0.418317191150947	0.637502512704492
0.418348133706626	0.6376411139567
0.418379078661415	0.63777924758959
0.418410026019652	0.637916901103817
0.418440975785682	0.638054032532807
0.418471927963859	0.638190702309736
0.418502882558541	0.638326880511781
0.4185338395741	0.63846257431371
0.41856479901491	0.63859771078256
0.418595760885352	0.638732457673099
0.418626725189821	0.638866655006141
0.418657691932715	0.639000337083224
0.418688661118439	0.639133552427303
0.418719632751408	0.639266297304961
0.41875060683604	0.639398496582608
0.418781583376766	0.639530223031869
0.418812562378023	0.639661460832886
0.418843543844253	0.639792168649458
0.418874527779908	0.639922427672486
0.418905514189448	0.640052141455943
0.418936503077338	0.640181382399563
0.418967494448051	0.640310093702858
0.418998488306069	0.640438357244728
0.419029484655879	0.640566043687165
0.419060483501979	0.640693280834954
0.419091484848871	0.640820014704795
0.419122488701066	0.640946223744392
0.419153495063081	0.641071940208134
0.419184503939443	0.641197140366373
0.419215515334685	0.641321837042122
0.419246529253346	0.641446038677637
0.419277545699974	0.641569721846989
0.419308564679123	0.641692888403849
0.419339586195356	0.641815588620647
0.419370610253243	0.641937707538041
0.41940163685736	0.642059398319113
0.419432666012291	0.642180525954903
0.419463697722627	0.642301155895808
0.419494731992966	0.642421250938555
0.419525768827916	0.642540903220355
0.419556808232089	0.642659947327147
0.419587850210104	0.642778543193264
0.419618894766587	0.642896615742205
0.419649941906177	0.643014169641215
0.419680991633513	0.643131187515732
0.419712043953244	0.643247723589504
0.419743098870028	0.64336368831996
0.419774156388528	0.643479211010379
0.41980521651341	0.643594178122916
0.419836279249357	0.643708593188479
0.419867344601051	0.643822563282303
0.419898412573184	0.643935918440085
0.419929483170455	0.644048861126207
0.419960556397572	0.644161191714368
0.419991632259244	0.644273050440475
0.420022710760193	0.644384399248849
0.420053791905147	0.644495133811353
0.420084875698839	0.644605470392613
0.420115962146008	0.644715226944504
0.420147051251405	0.644824420265603
0.420178143019786	0.644933138118997
0.420209237455911	0.64504133681106
0.420240334564548	0.645148942185278
0.420271434350476	0.645256126113401
0.420302536818475	0.645362692832223
0.420333641973336	0.645468763637297
0.420364749819856	0.645574307200475
0.420395860362838	0.645679326714809
0.420426973607094	0.645783797368414
0.42045808955744	0.645887751000434
0.420489208218699	0.645991214685857
0.420520329595704	0.646094042895136
0.420551453693294	0.646196425919949
0.42058258051631	0.646298273047524
0.420613710069607	0.646399537732798
0.420644842358042	0.646500310922177
0.42067597738648	0.646600556614209
0.420707115159794	0.646700198283667
0.420738255682861	0.646799398143806
0.420769398960566	0.646897984840205
0.420800544997803	0.646996099743008
0.420831693799471	0.64709364404502
0.420862845370474	0.647190640327206
0.420893999715724	0.647287109692199
0.420925156840142	0.647383057111598
0.420956316748652	0.647478439124325
0.420987479446186	0.647573295348429
0.421018644937683	0.647667612251178
0.42104981322809	0.647761403975898
0.421080984322359	0.647854610764757
0.421112158225446	0.647947318723472
0.421143334942318	0.648039472107215
0.421174514477947	0.648131075192206
0.421205696837312	0.648222120621975
0.421236882025397	0.648312674964878
0.421268070047192	0.648402642623899
0.421299260907697	0.648492049288341
0.421330454611917	0.648580969575162
0.421361651164861	0.648669281834152
0.421392850571548	0.648757118090852
0.421424052837001	0.648844314302286
0.421455257966252	0.648931053784122
0.421486465964335	0.649017208132851
0.421517676836295	0.649102786987399
0.421548890587182	0.649187880651608
0.42158010722205	0.64927237361884
0.421611326745964	0.649356316823696
0.42164254916399	0.649439755180317
0.421673774481205	0.649522595610008
0.421705002702691	0.649604904065146
0.421736233833534	0.649686671138766
0.421767467878828	0.649767868901099
0.421798704843675	0.649848523004352
0.42182994473318	0.649928626338148
0.421861187552457	0.650008183677697
0.421892433306625	0.650087148695901
0.421923682000809	0.650165622824131
0.421954933640141	0.650243474936119
0.421986188229759	0.650320817588577
0.422017445774806	0.65039760324727
0.422048706280433	0.650473805653144
0.422079969751795	0.650549488115424
0.422111236194055	0.650624557649488
0.422142505612383	0.650699152635228
0.422173778011953	0.650773100685711
0.422205053397945	0.650846568674503
0.422236331775547	0.650919426814811
0.422267613149953	0.65099171375809
0.422298897526359	0.651063532698423
0.422330184909972	0.651134684780609
0.422361475306004	0.651205321557498
0.422392768719672	0.651275401674162
0.422424065156197	0.651344931133221
0.42245536462081	0.651413883195241
0.422486667118746	0.651482261331284
0.422517972655246	0.651550072970463
0.422549281235556	0.651617376495944
0.422580592864931	0.651684079916607
0.422611907548629	0.651750194487086
0.422643225291915	0.651815786544764
0.42267454610006	0.651880782370628
0.422705869978338	0.651945261333414
0.422737196932034	0.652009111091877
0.422768526966437	0.65207243072984
0.422799860086838	0.652135214381174
0.422831196298539	0.652197375211288
0.422862535606846	0.652259017995469
0.422893878017069	0.652320039868558
0.422925223534527	0.652380529162577
0.422956572164542	0.652440476644894
0.422987923912441	0.652499789646914
0.423019278783562	0.652558604186984
0.423050636783243	0.652616788628016
0.423081997916829	0.652674447212035
0.423113362189673	0.652731522154642
0.423144729607133	0.652788025608886
0.42317610017457	0.652843963912098
0.423207473897355	0.652899313370846
0.423238850780858	0.652954132402655
0.423270230830461	0.653008327340223
0.423301614051549	0.653062019894859
0.423333000449512	0.65311504402648
0.423364390029748	0.653167603889448
0.423395782797658	0.65321949704477
0.423427178758649	0.653270887816735
0.423458577918136	0.653321669226432
0.423489980281534	0.653371883384698
0.423521385854269	0.653421525167898
0.42355279464177	0.653470606558281
0.423584206649471	0.653519080521542
0.423615621882814	0.653567007322167
0.423647040347242	0.653614353563803
0.423678462048207	0.653661138234938
0.423709886991167	0.65370729032702
0.423741315181582	0.653752957139935
0.423772746624918	0.6537979825673
0.42380418132665	0.65384243602913
0.423835619292255	0.653886335891785
0.423867060527216	0.653929638608129
0.42389850503702	0.653972385282912
0.423929952827161	0.654014546746506
0.423961403903137	0.654056106420997
0.423992858270455	0.654097126627347
0.424024315934623	0.654137552248029
0.424055776901153	0.654177370209193
0.424087241175567	0.654216644226367
0.42411870876339	0.65425535151658
0.42415017967015	0.65429345374652
0.424181653901384	0.654330972398043
0.42421313146263	0.654367918897942
0.424244612359437	0.654404292776195
0.424276096597353	0.654440071696976
0.424307584181933	0.654475274779086
0.424339075118738	0.654509911457544
0.424370569413333	0.654543956589632
0.424402067071289	0.654577415562065
0.424433568098182	0.654610306923369
0.424465072499594	0.654642585286134
0.424496580281108	0.654674305922371
0.424528091448314	0.654705467537172
0.42455960600681	0.654735972796543
0.424591123962196	0.654765997534712
0.424622645320075	0.654795348605593
0.424654170086059	0.654824173072669
0.424685698265762	0.654852373416168
0.424717229864805	0.654880020124156
0.424748764888812	0.654907070395649
0.424780303343412	0.654933531919271
0.42481184523424	0.654959443990889
0.424843390566936	0.654984712353822
0.424874939347143	0.655009469892075
0.424906491580508	0.655033550956666
0.424938047272688	0.6550571207127
0.424969606429337	0.655080105206154
0.425001169056121	0.655102425300702
0.425032735158706	0.655124270870255
0.425064304742764	0.655145441347097
0.425095877813973	0.655166072269386
0.425127454378014	0.655186119651838
0.425159034440573	0.655205534346353
0.42519061800734	0.655224405589783
0.42522220508401	0.65524268910142
0.425253795676283	0.655260388434184
0.425285389789865	0.655277453665896
0.425316987430464	0.655293985372122
0.425348588603792	0.655309927820839
0.425380193315568	0.655325246744403
0.425411801571516	0.655339992118976
0.42544341337736	0.655354184431577
0.425475028738833	0.655367733466788
0.42550664766167	0.655380725444011
0.425538270151612	0.655393144619162
0.425569896214403	0.655404927904516
0.425601525855791	0.655416197063668
0.425633159081531	0.655426796158278
0.425664795897379	0.65543683548735
0.425696436309098	0.655446315265887
0.425728080322453	0.655455214656063
0.425759727943216	0.655463443447141
0.425791379177162	0.655471168651935
0.425823034030069	0.655478258165266
0.42585469250772	0.655484779419959
0.425886354615904	0.655490701929934
0.425918020360409	0.655496041261186
0.425949689747035	0.655500788499308
0.425981362781582	0.655504935478851
0.426013039469851	0.655508524135214
0.426044719817653	0.655511492484937
0.426076403830801	0.655513868950099
0.426108091515108	0.655515690509879
0.426139782876397	0.655516883570926
0.426171477920493	0.655517520754481
0.426203176653223	0.655517528793756
0.426234879080422	0.655516980740439
0.426266585207926	0.655515837208428
0.426298295041574	0.655514082879832
0.426330008587213	0.655511753674976
0.42636172585069	0.655508828209196
0.426393446837859	0.655505342821232
0.426425171554575	0.655501204282633
0.426456900006699	0.655496535438234
0.426488632200096	0.655491263518222
0.426520368140634	0.655485363330843
0.426552107834183	0.655478905042884
0.42658385128662	0.6554718625742
0.426615598503825	0.655464211395999
0.426647349491682	0.655455975132496
0.426679104256077	0.655447176566515
0.426710862802901	0.655437715802912
0.426742625138051	0.655427732800741
0.426774391267422	0.65541712212663
0.426806161196918	0.655405967362013
0.426837934932443	0.65539414639721
0.426869712479908	0.655381804948272
0.426901493845226	0.655368839793163
0.426933279034313	0.655355285002265
0.426965068053088	0.655341148218664
0.426996860907478	0.655326393558012
0.427028657603408	0.65531111551689
0.42706045814681	0.655295161204735
0.427092262543618	0.655278666169982
0.427124070799769	0.655261593269043
0.427155882921208	0.655243900888345
0.427187698913877	0.655225604969686
0.427219518783725	0.655206778085657
0.427251342536704	0.655187278692609
0.42728317017877	0.655167274534583
0.427315001715881	0.655146592129401
0.427346837153999	0.65512541503272
0.42737867649909	0.655103564278539
0.427410519757123	0.655081147871185
0.427442366934068	0.655058186102794
0.427474218035901	0.655034572055699
0.427506073068603	0.655010401205235
0.427537932038155	0.654985641554664
0.427569794950542	0.654960273117627
0.427601661811752	0.654934349791377
0.427633532627777	0.654907775501856
0.427665407404612	0.654880677041148
0.427697286148256	0.654852941776351
0.427729168864709	0.654824645526286
0.427761055559975	0.654795764282558
0.427792946240061	0.654766258814348
0.427824840910979	0.654736199231239
0.427856739578742	0.654705529801601
0.427888642249369	0.654674271851594
0.427920548928877	0.654642437159239
0.427952459623288	0.6546100225034
0.427984374338631	0.65457698815283
0.428016293080934	0.654543362545751
0.428048215856226	0.65450921590593
0.428080142670544	0.654474395143095
0.428112073529927	0.654439028505042
0.428144008440411	0.654403073616467
0.428175947408042	0.654366516324921
0.428207890438868	0.654329411725868
0.428239837538937	0.654291646979309
0.428271788714299	0.654253356699254
0.428303743971011	0.654214461312885
0.428335703315131	0.654174962635837
0.428367666752717	0.654134890668462
0.428399634289833	0.654094233033499
0.428431605932546	0.654052988908211
0.428463581686924	0.654011152082916
0.428495561559038	0.653968737566487
0.428527545554961	0.653925725298364
0.428559533680772	0.653882126575919
0.428591525942549	0.653837956615256
0.428623522346374	0.653793172880035
0.428655522898331	0.653747849380589
0.428687527604506	0.653701892156516
0.428719536470991	0.653655373762495
0.428751549503878	0.653608272802652
0.42878356670926	0.653560581087831
0.428815588093234	0.653512293740722
0.428847613661901	0.653463439107813
0.428879643421364	0.653414000520135
0.428911677377725	0.653363940845022
0.428943715537092	0.653313356180563
0.428975757905575	0.653262144103492
0.429007804489287	0.653210361075418
0.429039855294339	0.653158008625258
0.429071910326849	0.653105036475748
0.429103969592937	0.653051538195669
0.429136033098723	0.652997389361015
0.42916810085033	0.652942708828993
0.429200172853885	0.652887423015376
0.429232249115515	0.652831561774553
0.42926432964135	0.652775121556897
0.429296414437522	0.652718099439307
0.429328503510167	0.652660501244888
0.429360596865423	0.652602288039423
0.429392694509425	0.652543534327135
0.429424796448316	0.652484184276355
0.429456902688238	0.652424243556582
0.429489013235339	0.6523637542925
0.429521128095763	0.652302642201211
0.429553247275662	0.652240999580732
0.429585370781187	0.652178709506022
0.429617498618489	0.652115932735648
0.429649630793726	0.652052481596876
0.429681767313054	0.651988503349669
0.429713908182632	0.651923955169815
0.429746053408622	0.651858806556515
0.429778202997187	0.651793087913282
0.429810356954492	0.651726787591351
0.429842515286705	0.65165991611869
0.429874677999992	0.651592450400931
0.429906845100525	0.651524449259865
0.429939016594477	0.651455816153993
0.429971192488021	0.651386661102403
0.430003372787333	0.651316876691257
0.430035557498592	0.651246576078011
0.430067746627977	0.651175647741295
0.430099940181668	0.651104177713031
0.430132138165849	0.651032105104044
0.430164340586704	0.650959499912691
0.430196547450419	0.650886263258383
0.430228758763182	0.650812519492813
0.430260974531182	0.650738140619139
0.430293194760609	0.650663241963984
0.430325419457659	0.650587729533663
0.430357648628522	0.650511667820417
0.430389882279395	0.650435013211686
0.430422120416476	0.650357812837399
0.430454363045962	0.650280043425252
0.430486610174055	0.650201654688317
0.430518861806956	0.650122764884374
0.430551117950865	0.650043240925187
0.43058337861199	0.649963212637743
0.430615643796536	0.649882536980725
0.430647913510709	0.649801373520573
0.430680187760716	0.649719577437446
0.430712466552772	0.64963723380092
0.430744749893082	0.64955435498039
0.430777037787861	0.64947083674478
0.430809330243323	0.649386823808271
0.430841627265681	0.649302216175027
0.430873928861154	0.649217025647472
0.430906235035957	0.649131290386009
0.430938545796309	0.649044978415989
0.430970861148429	0.648958111489237
0.431003181098538	0.648870673728443
0.431035505652859	0.64878266855106
0.431067834817614	0.648694094350662
0.431100168599025	0.648604982265864
0.43113250700332	0.648515264207962
0.431164850036725	0.648425033502435
0.431197197705466	0.648334201575
0.431229550015771	0.648242823098739
0.43126190697387	0.648150864403472
0.431294268585992	0.64805839938176
0.431326634858367	0.647965299860805
0.43135900579723	0.647871683215797
0.431391381408812	0.647777508790741
0.431423761699347	0.647682750957548
0.431456146675067	0.647587445411941
0.43148853634221	0.647491613201668
0.431520930707013	0.647395161399568
0.431553329775711	0.647298184972718
0.431585733554542	0.647200666042459
0.431618142049744	0.647102575881405
0.431650555267558	0.647003907167048
0.431682973214222	0.646904690950141
0.431715395895976	0.646804989409865
0.431747823319063	0.646704615683669
0.431780255489725	0.646603779270473
0.431812692414203	0.646502346994474
0.431845134098741	0.646400364355116
0.431877580549582	0.646297829112026
0.431910031772971	0.646194761417252
0.431942487775152	0.646091109466888
0.43197494856237	0.64598694487933
0.432007414140872	0.645882187044454
0.432039884516903	0.645776901972775
0.43207235969671	0.64567107283042
0.432104839686541	0.645564660830771
0.432137324492643	0.64545775533259
0.432169814121263	0.645350242705398
0.432202308578649	0.645242207550472
0.432234807871051	0.645133631312422
0.432267312004719	0.645024514424097
0.432299820985901	0.644914806461106
0.432332334820844	0.644804617558255
0.432364853515802	0.644693817812197
0.432397377077023	0.644582527375414
0.432429905510758	0.644470653371624
0.432462438823257	0.644358265719454
0.432494977020771	0.644245285360066
0.432527520109552	0.644131832712195
0.432560068095848	0.644017777361398
0.432592620985912	0.643903222463495
0.432625178785994	0.643788067925546
0.432657741502348	0.643672455743328
0.432690309141222	0.643556247743245
0.432722881708869	0.643439484040512
0.432755459211542	0.64332222152065
0.432788041655488	0.643204422209503
0.432820629046963	0.643086040306045
0.432853221392215	0.642967171040207
0.432885818697497	0.64284772603045
0.432918420969059	0.642727778803945
0.432951028213154	0.642607269174623
0.432983640436033	0.642486223948525
0.433016257643942	0.642364644933098
0.433048879843135	0.642242584361566
0.433081507039864	0.642119877099958
0.433114139240376	0.641996751330384
0.433146776450922	0.641873046691212
0.433179418677752	0.641748783941678
0.433212065927116	0.641624030955819
0.433244718205262	0.641498725695826
0.433277375518438	0.641372898597421
0.433310037872893	0.641246537192495
0.433342705274877	0.641119664255266
0.433375377730636	0.64099220306878
0.433408055246416	0.640864303759631
0.433440737828464	0.640735820998825
0.433473425483029	0.640606808045173
0.433506118216354	0.640477281895204
0.433538816034684	0.640347256650736
0.433571518944267	0.640216644042647
0.433604226951345	0.640085593106352
0.433636940062162	0.639953923146975
0.433669658282963	0.639821798629238
0.433702381619987	0.639689125670947
0.433735110079479	0.639555954576383
0.433767843667679	0.639422215685303
0.433800582390829	0.639287993728627
0.433833326255165	0.639153252716605
0.43386607526693	0.639017964648617
0.433898829432363	0.63888219454209
0.433931588757699	0.638745874342195
0.433964353249178	0.638609050502181
0.433997122913034	0.638471709895088
0.434029897755501	0.638333869702263
0.434062677782816	0.638195465933588
0.434095463001212	0.638056605086232
0.434128253416922	0.637917201997536
0.43416104903618	0.637777276692744
0.434193849865213	0.637636853687873
0.434226655910253	0.637495924029176
0.434259467177529	0.637354458474358
0.434292283673268	0.637212529470055
0.434325105403699	0.637070011255875
0.434357932375047	0.636927048148584
0.434390764593537	0.636783577199019
0.434423602065394	0.636639568568943
0.43445644479684	0.636495066975342
0.434489292794097	0.636350045398171
0.434522146063384	0.636204545302448
0.434555004610922	0.636058510972787
0.43458786844293	0.635911983611877
0.434620737565624	0.635764951147768
0.434653611985221	0.635617435409543
0.434686491707933	0.635469382634183
0.434719376739975	0.635320858253656
0.434752267087559	0.63517180519987
0.434785162756897	0.635022276487025
0.434818063754196	0.634872220031631
0.434850970085666	0.634721699381666
0.434883881757512	0.634570651651039
0.434916798775941	0.634419130692394
0.434949721147158	0.634267095961003
0.434982648877362	0.634114568457431
0.435015581972756	0.633961541666552
0.435048520439541	0.63380802814051
0.435081464283912	0.633654009221743
0.435114413512066	0.633499507571853
0.4351473681302	0.633344535019079
0.435180328144506	0.633189012272628
0.435213293561176	0.633033060288861
0.435246264386402	0.632876563977138
0.43527924062637	0.632719632231836
0.435312222287268	0.632562166395941
0.43534520937528	0.632404240020298
0.435378201896592	0.632245817494497
0.435411199857385	0.632086890310415
0.43544420326384	0.631927519945546
0.435477212122132	0.631767630223315
0.435510226438442	0.63160724514477
0.435543246218942	0.631446418296416
0.435576271469805	0.631285099635583
0.435609302197204	0.631123249552833
0.435642338407307	0.630960966710076
0.435675380106281	0.630798212431379
0.435708427300293	0.63063494520109
0.435741479995506	0.630471207698675
0.43577453819808	0.630306985105083
0.435807601914177	0.630142330871729
0.435840671149953	0.629977126947792
0.435873745911566	0.629811501148465
0.435906826205167	0.629645383356585
0.435939912036909	0.629478794037984
0.43597300341294	0.629311714713041
0.436006100339409	0.629144194962545
0.43603920282246	0.628976180770005
0.436072310868239	0.628807687883621
0.436105424482884	0.628638757191537
0.436138543672534	0.628469312934072
0.436171668443325	0.628299441033936
0.436204798801393	0.628129083854522
0.436237934752872	0.627958248837912
0.436271076303888	0.627786961633415
0.436304223460569	0.627615195782766
0.436337376229042	0.627442995864919
0.436370534615429	0.627270287267225
0.436403698625852	0.627097144742846
0.436436868266427	0.626923547074904
0.43647004354327	0.62674945332064
0.436503224462494	0.626574943148823
0.436536411030212	0.626399925118976
0.436569603252532	0.626224493532399
0.436602801135559	0.626048573880022
0.436636004685396	0.62587220508994
0.436669213908144	0.625695381983722
0.436702428809902	0.62551809720862
0.436735649396767	0.625340353336549
0.43676887567483	0.625162208265582
0.436802107650183	0.624983510708413
0.436835345328914	0.624804437244642
0.436868588717106	0.624624912026079
0.436901837820844	0.62444487405454
0.436935092646209	0.624264444125195
0.436968353199275	0.624083557300974
0.437001619486117	0.623902198072944
0.437034891512809	0.623720421057884
0.437068169285418	0.623538159150557
0.437101452810012	0.623355486160033
0.437134742092652	0.623172359610356
0.437168037139398	0.622988790059957
0.437201337956312	0.62280477488511
0.437234644549444	0.622620299061017
0.437267956924847	0.622435410337698
0.43730127508857	0.622250069482065
0.43733459904666	0.622064275968576
0.437367928805159	0.621878086898775
0.437401264370107	0.621691392336549
0.43743460574754	0.621504327113393
0.437467952943493	0.621316788300588
0.437501305963997	0.621128800190686
0.437534664815079	0.620940439540157
0.437568029502764	0.620751553754784
0.437601400033072	0.620562332505146
0.437634776412021	0.620372624687029
0.43766815864563	0.620182474109745
0.437701546739908	0.619991954979317
0.437734940700863	0.619800901718794
0.437768340534503	0.619609544175211
0.437801746246829	0.619417651103971
0.437835157843839	0.619225432717612
0.43786857533153	0.619032697742081
0.437901998715895	0.61883958148449
0.437935428002921	0.618646042020048
0.437968863198595	0.61845206633074
0.438002304308899	0.618257675463381
0.438035751339811	0.618062874378512
0.438069204297308	0.617867642710013
0.438102663187361	0.617671974236403
0.43813612801594	0.617475905028568
0.438169598789008	0.617279437512814
0.438203075512527	0.61708251569467
0.438236558192455	0.616885198083886
0.438270046834748	0.61668745578969
0.438303541445355	0.61648933087912
0.438337042030224	0.616290745005369
0.438370548595299	0.616091776768646
0.43840406114652	0.615892395245663
0.438437579689822	0.615692600912847
0.43847110423114	0.615492386883126
0.438504634776402	0.615291784424242
0.438538171331532	0.615090754607518
0.438571713902453	0.614889313027559
0.438605262495082	0.614687514391948
0.438638817115334	0.614485261259671
0.438672377769119	0.614282597595808
0.438705944462342	0.61407958390124
0.438739517200906	0.613876123905481
0.43877309599071	0.613672262394323
0.43880668083765	0.613468043841479
0.438840271747615	0.61326336859372
0.438873868726493	0.613058327293077
0.438907471780165	0.612852887586683
0.438941080914512	0.612647060922073
0.438974696135408	0.612440831087527
0.439008317448725	0.612234160199565
0.439041944860329	0.612027178506816
0.439075578376083	0.611819743501738
0.439109218001844	0.611611950820161
0.43914286374347	0.611403727622277
0.43917651560681	0.611195175043828
0.43921017359771	0.610986173025108
0.439243837722013	0.610776806841458
0.439277507985556	0.610567082265526
0.439311184394174	0.610356918258641
0.439344866953696	0.610146402126816
0.439378555669948	0.609935500889846
0.43941225054875	0.609724212754767
0.439445951595919	0.609512538414617
0.439479658817268	0.609300476476379
0.439513372218605	0.609088055149037
0.439547091805734	0.608875254182479
0.439580817584455	0.60866202019212
0.439614549560561	0.608448504898075
0.439648287739842	0.608234538697061
0.439682032128088	0.608020207600604
0.439715782731081	0.607805538998986
0.439749539554594	0.607590444231597
0.439783302604401	0.607375020737042
0.43981707188627	0.6071592073886
0.439850847405967	0.606943012062571
0.43988462916925	0.606726487806766
0.439918417181872	0.606509547602159
0.439952211449585	0.606292256201051
0.439986011978133	0.606074614423396
0.440019818773257	0.605856581512776
0.440053631840692	0.605638214213161
0.440087451186172	0.60541944498537
0.440121276815422	0.605200343538377
0.440155108734162	0.604980882871491
0.440188946948111	0.604761019516027
0.440222791462981	0.604540858636506
0.44025664228448	0.604320280589235
0.440290499418311	0.604099382285839
0.440324362870171	0.60387810197802
0.440358232645752	0.603656516267812
0.440392108750745	0.603434486424449
0.440425991190831	0.60321218753366
0.440459879971688	0.602989498001513
0.440493775098991	0.602766456525666
0.440527676578409	0.602543081409055
0.440561584415604	0.602319323922807
0.440595498616235	0.602095245233957
0.440629419185952	0.601870818912728
0.440663346130409	0.601646028116901
0.440697279455247	0.601420913510399
0.440731219166103	0.601195422104273
0.440765165268612	0.600969630398645
0.440799117768402	0.600743457352563
0.440833076671095	0.600516950148372
0.440867041982309	0.600290118712835
0.440901013707656	0.600062949814845
0.440934991852744	0.599835404026617
0.440968976423176	0.599607567438651
0.441002967424546	0.599379359134102
0.44103696486245	0.599150819640943
0.44107096874247	0.598921979601146
0.441104979070187	0.598692762328756
0.44113899585118	0.598463238231462
0.441173019091018	0.598233369741056
0.441207048795266	0.598003155189723
0.441241084969483	0.597772668863637
0.441275127619222	0.597541787457706
0.441309176750034	0.597310614840644
0.441343232367462	0.597079105278276
0.441377294477041	0.596847275677835
0.441411363084308	0.596615110671386
0.441445438194786	0.596382633694629
0.441479519813996	0.59614981395126
0.441513607947456	0.595916709728349
0.441547702600677	0.595683237912449
0.441581803779161	0.59544949451412
0.441615911488407	0.595215385574196
0.44165002573391	0.59498099015595
0.441684146521155	0.594746268213688
0.441718273855626	0.594511265587446
0.441752407742799	0.59427584646111
0.441786548188144	0.594040244781725
0.441820695197127	0.593804244048186
0.441854848775206	0.593567956926191
0.441889008927834	0.593331351409202
0.441923175660459	0.59309445724783
0.441957348978523	0.59285723625891
0.441991528887462	0.592619722334929
0.442025715392707	0.592381865452002
0.442059908499679	0.592143744006046
0.442094108213795	0.591905315218763
0.442128314540472	0.591666563994335
0.442162527485115	0.591427519495873
0.442196747053123	0.591188168621426
0.442230973249892	0.590948534823479
0.442265206080808	0.590708575344674
0.442299445551257	0.590468334052994
0.442333691666613	0.590227807811086
0.442367944432246	0.589986948405044
0.44240220385352	0.589745839453344
0.442436469935795	0.589504385312848
0.442470742684422	0.589262695720636
0.442505022104746	0.58902067034589
0.442539308202107	0.588778371582927
0.442573600981839	0.588535779776373
0.442607900449269	0.588292895984618
0.442642206609718	0.58804974221
0.442676519468503	0.587806276318057
0.442710839030932	0.587562529709222
0.442745165302305	0.587318519613694
0.442779498287919	0.587074199825793
0.442813837993063	0.586829630942762
0.442848184423024	0.586584714483238
0.442882537583075	0.586339601205734
0.442916897478487	0.586094154669427
0.442951264114527	0.585848452070576
0.442985637496451	0.585602441156815
0.443020017629509	0.585356202975121
0.443054404518949	0.585109652578594
0.443088798170008	0.58486282811877
0.443123198587918	0.584615765015767
0.443157605777905	0.584368373572327
0.443192019745187	0.584120769462706
0.443226440494978	0.583872862618828
0.443260868032482	0.583624697743875
0.443295302362898	0.583376247818624
0.44332974349142	0.58312755061435
0.443364191423234	0.582878576809672
0.443398646163519	0.582629351804022
0.443433107717447	0.58237983298068
0.443467576090184	0.582130096729949
0.443502051286891	0.58188004624114
0.44353653331272	0.581629785421708
0.443571022172815	0.58137923630892
0.443605517872314	0.58112842900697
0.443640020416353	0.580877368424764
0.443674529810057	0.58062605349803
0.443709046058543	0.580374484439611
0.443743569166921	0.580122658092412
0.443778099140299	0.579870580298213
0.443812635983774	0.579618252309827
0.443847179702438	0.579365659084796
0.443881730301374	0.579112825467446
0.44391628778566	0.578859751287788
0.443950852160364	0.578606429001922
0.443985423430552	0.578352832452197
0.44402000160128	0.578099029531111
0.444054586677595	0.577844939348402
0.444089178664541	0.577590655464999
0.444123777567154	0.577336078316441
0.444158383390461	0.57708129497576
0.444192996139482	0.576826242018098
0.444227615819233	0.576570974801393
0.44426224243472	0.576315468714511
0.444296875990941	0.576059702458017
0.444331516492891	0.575803717079476
0.444366163945554	0.575547487118463
0.444400818353908	0.575291032294678
0.444435479722924	0.575034348943656
0.444470148057565	0.574777403159656
0.444504823362788	0.574520262827411
0.444539505643541	0.57426288035444
0.444574194904767	0.574005247740169
0.444608891151399	0.573747409428638
0.444643594388365	0.573489353092486
0.444678304620585	0.573231024061668
0.44471302185297	0.572972536299627
0.444747746090425	0.572713772719889
0.444782477337849	0.572454805321869
0.44481721560013	0.572195615509479
0.444851960882152	0.571936202486323
0.44488671318879	0.571676579713007
0.44492147252491	0.571416724397338
0.444956238895375	0.571156654433236
0.444991012305035	0.570896365681337
0.445025792758736	0.570635879671139
0.445060580261315	0.570375158185871
0.445095374817603	0.57011423507504
0.445130176432422	0.569853084478559
0.445164985110584	0.569591742800279
0.445199800856899	0.569330184819001
0.445234623676165	0.569068402567094
0.445269453573174	0.568806429854737
0.44530429055271	0.568544246434207
0.445339134619548	0.568281845970271
0.445373985778458	0.568019260596788
0.445408844034201	0.5677564512975
0.445443709391528	0.567493451852097
0.445478581855186	0.567230244689893
0.445513461429912	0.566966833302192
0.445548348120435	0.566703235144173
0.445583241931477	0.56643942107614
0.445618142867751	0.566175422860992
0.445653050933964	0.565911235599524
0.445687966134812	0.565646813970642
0.445722888474988	0.565382236805116
0.445757817959172	0.56511746306659
0.44579275459204	0.564852484899137
0.445827698378257	0.564587308909177
0.445862649322482	0.564321944252952
0.445897607429364	0.56405641600141
0.445932572703545	0.563790674438175
0.44596754514966	0.563524749537462
0.446002524772336	0.563258635947184
0.44603751157619	0.562992364332969
0.446072505565831	0.562725858995744
0.446107506745863	0.562459212745868
0.446142515120878	0.562192366711973
0.44617753069546	0.561925348918408
0.446212553474189	0.561658133925679
0.446247583461633	0.561390766301424
0.446282620662354	0.561123191500644
0.446317665080902	0.56085546402781
0.446352716721824	0.560587534678632
0.446387775589656	0.560319473439481
0.446422841688924	0.560051200083955
0.44645791502415	0.559782750817849
0.446492995599843	0.559514176021481
0.446528083420506	0.559245367772637
0.446563178490636	0.558976445981174
0.446598280814717	0.558707316074485
0.446633390397226	0.558438050740908
0.446668507242635	0.55816858407729
0.446703631355404	0.557898993387691
0.446738762739985	0.557629187682155
0.446773901400821	0.557359274068282
0.44680904734235	0.557089158846106
0.446844200568998	0.556818884679558
0.446879361085183	0.556548467640145
0.446914528895315	0.556277892113534
0.446949704003796	0.556007152165707
0.44698488641502	0.555736237972568
0.44702007613337	0.555465190536943
0.447055273163221	0.555193980814464
0.447090477508942	0.554922616029711
0.44712568917489	0.554651104531908
0.447160908165416	0.55437943105746
0.44719613448486	0.554107611140021
0.447231368137555	0.55383564314691
0.447266609127824	0.553563523614691
0.447301857459985	0.553291253674084
0.447337113138342	0.553018855891369
0.447372376167191	0.552746273041047
0.447407646550823	0.55247358833515
0.447442924293516	0.552200742096515
0.447478209399544	0.551927746064823
0.447513501873168	0.551654611634067
0.447548801718641	0.551381350200759
0.447584108940208	0.551107927207766
0.447619423542103	0.550834381740318
0.447654745528557	0.55056070048614
0.447690074903785	0.550286861124911
0.447725411671995	0.550012925516278
0.447760755837389	0.5497388191765
0.447796107404159	0.549464582365363
0.447831466376486	0.549190234937489
0.447866832758541	0.548915743065956
0.447902206554491	0.548641111773067
0.447937587768489	0.548366377575313
0.447972976404683	0.548091482142335
0.448008372467209	0.547816489553083
0.448043775960194	0.547541342033932
0.448079186887758	0.547266105789132
0.44811460525401	0.546990704863171
0.448150031063052	0.546715196392385
0.448185464318972	0.546439588708761
0.448220905025856	0.546163817327005
0.448256353187775	0.545887965584235
0.448291808808792	0.545611967231394
0.448327271892963	0.54533587267649
0.448362742444335	0.545059634748781
0.448398220466942	0.544783303924225
0.448433705964809	0.544506839631232
0.448469198941957	0.544230282386127
0.448504699402393	0.543953602098619
0.448540207350115	0.543676790420563
0.448575722789114	0.543399889229182
0.448611245723368	0.543122897641177
0.448646776156852	0.542845747184176
0.448682314093524	0.542568519874426
0.448717859537337	0.542291181850565
0.448753412492234	0.542013747155434
0.448788972962148	0.541736179095683
0.448824540951004	0.541458528297463
0.448860116462716	0.541180774802568
0.448895699501186	0.54090291006136
0.448931290070312	0.540624957316529
0.44896688817398	0.540346885489449
0.449002493816065	0.540068727707876
0.449038107000436	0.539790482331793
0.449073727730948	0.539512109718704
0.449109356011448	0.539233662131576
0.449144991845777	0.538955109340843
0.449180635237761	0.538676489378576
0.44921628619122	0.53839773745877
0.449251944709962	0.538118918956149
0.449287610797788	0.537839997248511
0.449323284458487	0.537560982146106
0.449358965695839	0.537281906708539
0.449394654513615	0.537002703729617
0.449430350915576	0.536723435525085
0.449466054905471	0.536444090791068
0.449501766487042	0.536164631470694
0.449537485664023	0.535885106788942
0.449573212440132	0.535605500739069
0.449608946819083	0.535325800084863
0.449644688804578	0.535046036729556
0.449680438400308	0.534766185086923
0.449716195609957	0.534486230961467
0.449751960437197	0.534206229543291
0.449787732885687	0.533926149391387
0.449823512959085	0.533645969223066
0.449859300661032	0.533365747218443
0.44989509599516	0.533085411556936
0.449930898965094	0.5328050290063
0.449966709574444	0.532524573966425
0.450002527826814	0.532244034181823
0.450038353725799	0.531963421083516
0.450074187274979	0.531682764296442
0.450110028477927	0.531402018651512
0.450145877338208	0.531121219011223
0.450181733859376	0.530840317382774
0.45021759804497	0.530559383173373
0.450253469898525	0.53027840378571
0.450289349423564	0.529997310257835
0.450325236623599	0.52971618635179
0.450361131502132	0.529434975909511
0.450397034062655	0.529153746610761
0.450432944308651	0.528872407521854
0.450468862243592	0.528591043231647
0.450504787870938	0.528309611501636
0.450540721194142	0.528028125285312
0.450576662216645	0.527746566781747
0.450612610941878	0.527464989228854
0.450648567373263	0.527183309851416
0.450684531514208	0.526901628228457
0.450720503368115	0.526619849337034
0.450756482938374	0.526338037788735
0.450792470228364	0.526056200272116
0.450828465241457	0.525774260725812
0.450864467981008	0.52549230967809
0.450900478450366	0.525210314698212
0.45093649665287	0.524928260688761
0.450972522591851	0.524646140481712
0.451008556270623	0.524364022875319
0.451044597692494	0.524081824822924
0.45108064686076	0.523799581941479
0.451116703778708	0.52351734441469
0.451152768449614	0.523235005546236
0.451188840876742	0.522952659862338
0.451224921063348	0.522670281496431
0.451261009012677	0.522387823507373
0.451297104727962	0.52210537484874
0.451333208212424	0.521822871055427
0.451369319469278	0.521540346561494
0.451405438501727	0.521257762554323
0.451441565312962	0.520975147148086
0.451477699906161	0.520692525170451
0.451513842284497	0.520409850368845
0.45154999245113	0.520127150831632
0.451586150409209	0.519844413223301
0.451622316161872	0.519561677234144
0.451658489712246	0.519278873078796
0.451694671063448	0.518996060869328
0.451730860218585	0.518713237477507
0.451767057180755	0.518430354440507
0.451803261953041	0.518147474535727
0.451839474538517	0.517864570776577
0.451875694940245	0.517581631322962
0.451911923161281	0.517298674846744
0.451948159204667	0.517015704667081
0.451984403073431	0.516732700106119
0.452020654770595	0.516449707708095
0.452056914299169	0.516166668654513
0.452093181662154	0.515883601708727
0.452129456862532	0.51560056704367
0.452165739903286	0.515317469080003
0.452202030787378	0.515034386434046
0.452238329517765	0.514751284131111
0.452274636097392	0.514468152080715
0.452310950529192	0.514185051203593
0.452347272816088	0.513901877408758
0.452383602960989	0.513618748778396
0.452419940966799	0.513335589884637
0.452456286836407	0.513052413641474
0.452492640572689	0.512769266325207
0.452529002178516	0.512486067832304
0.452565371656746	0.512202889488781
0.45260174901022	0.511919702149687
0.452638134241774	0.511636526932627
0.452674527354232	0.511353310109096
0.452710928350408	0.511070141017143
0.452747337233102	0.510786927322823
0.452783754005105	0.51050373768756
0.452820178669196	0.510220547451071
0.452856611228142	0.509937363378725
0.452893051684703	0.509654173268163
0.452929500041622	0.509370977078343
0.452965956301634	0.509087814338218
0.453002420467463	0.508804636442356
0.453038892541821	0.508521465284003
0.45307537252741	0.508238303272755
0.453111860426919	0.507955175235533
0.453148356243029	0.507672001542988
0.453184859978405	0.507388890022765
0.453221371635703	0.507105769054707
0.45325789121757	0.506822647005093
0.453294418726637	0.50653956244007
0.453330954165528	0.506256480398604
0.453367497536856	0.505973401398401
0.453404048843217	0.505690365648467
0.453440608087201	0.505407313339401
0.453477175271386	0.505124295773052
0.453513750398335	0.504841308661542
0.453550333470606	0.504558307812113
0.453586924490743	0.504275356868033
0.453623523461272	0.503992396361244
0.453660130384716	0.503709489439433
0.453696745263583	0.50342660414145
0.453733368100375	0.503143685617917
0.453769998897571	0.502860867537848
0.453806637657648	0.502578038391292
0.453843284383071	0.502295220591108
0.45387993907629	0.502012450353997
0.453916601739745	0.501729701656043
0.453953272375864	0.501446995637498
0.453989950987065	0.501164283278536
0.454026637575753	0.500881636962623
0.454063332144321	0.500598986680956
0.454100034695153	0.50031641831952
0.45413674523062	0.500033829171588
0.45417346375308	0.499751290854645
0.45421019026488	0.499468813291768
0.454246924768356	0.499186330297696
0.454283667265834	0.498903906501454
0.454320417759626	0.498621530275988
0.454357176252032	0.498339149712378
0.454393942745343	0.49805683599771
0.454430717241836	0.497774575035821
0.454467499743776	0.497492333076593
0.454504290253421	0.49721012672534
0.45454108877301	0.496927977966482
0.454577895304777	0.496645860845686
0.454614709850938	0.496363806052336
0.454651532413701	0.496081755673399
0.454688362995265	0.495799789545509
0.45472520159781	0.495517858593543
0.45476204822351	0.495235960014994
0.454798902874528	0.494954122752346
0.454835765553009	0.49467233005079
0.454872636261091	0.494390580612614
0.454909515000899	0.494108897828301
0.454946401774546	0.49382724373052
0.454983296584134	0.493545658140119
0.455020199431752	0.49326410937486
0.455057110319479	0.492982624279408
0.455094029249378	0.492701196551522
0.455130956223503	0.492419807958644
0.455167891243898	0.492138501028449
0.455204834312593	0.491857210235163
0.455241785431605	0.491576021943045
0.455278744602939	0.491294870036388
0.455315711828592	0.491013753806065
0.455352687110546	0.490732736122465
0.455389670450768	0.490451759668684
0.455426661851218	0.490170846934943
0.455463661313843	0.48988998185942
0.455500668840578	0.489609220188113
0.455537684433343	0.489328474678942
0.455574708094049	0.489047821866213
0.455611739824596	0.488767222688238
0.455648779626869	0.488486689498121
0.455685827502741	0.488206231522938
0.455722883454073	0.487925832926006
0.455759947482719	0.487645512365503
0.455797019590515	0.487365230414411
0.455834099779286	0.487085059448151
0.455871188050845	0.486804934805264
0.455908284406995	0.48652489635218
0.455945388849526	0.486244903973082
0.455982501380213	0.485964997868371
0.456019622000821	0.485685187948384
0.456056750713103	0.485405423083822
0.456093887518802	0.485125746089914
0.456131032419645	0.484846128626464
0.456168185417349	0.484566609003498
0.456205346513614	0.484287169804845
0.456242515710137	0.484007779129026
0.456279693008597	0.483728488243688
0.456316878410659	0.483449285641768
0.456354071917978	0.483170136234076
0.456391273532199	0.482891106286201
0.456428483254952	0.482612117497045
0.456465701087855	0.482333233061532
0.456502927032512	0.482054435334993
0.456540161090519	0.481775704739088
0.456577403263457	0.481497082107719
0.456614653552894	0.481218527858453
0.456651911960388	0.480940064232907
0.456689178487483	0.480661687607907
0.45672645313571	0.480383395190738
0.456763735906589	0.480105214284675
0.456801026801628	0.47982708726335
0.456838325822321	0.479549070411991
0.45687563297015	0.47927115601703
0.456912948246585	0.478993296857269
0.456950271653085	0.478715567554397
0.456987603191095	0.478437917203791
0.457024942862047	0.478160358602126
0.45706229066736	0.477882877555536
0.457099646608443	0.477605533257635
0.457137010686692	0.477328258022171
0.457174382903488	0.477051077601294
0.457211763260203	0.476774001318174
0.457249151758194	0.476497021083591
0.457286548398805	0.476220153586546
0.457323953183373	0.47594336000028
0.457361366113216	0.475666674437507
0.457398787189639	0.475390113637055
0.457436216413941	0.475113626974832
0.457473653787403	0.47483724969293
0.457511099311293	0.474560987519632
0.457548552986873	0.474284821899746
0.457586014815385	0.474008746163552
0.457623484798062	0.473732800187179
0.457660962936123	0.47345694074703
0.457698449230774	0.473181213983288
0.457735943683213	0.472905554845032
0.457773446294618	0.472630041317479
0.457810957066161	0.472354622890624
0.457848475998998	0.472079312305511
0.457886003094272	0.471804095436759
0.457923538353114	0.471529035739285
0.457961081776642	0.471254040216398
0.457998633365964	0.470979179078296
0.45803619312217	0.470704430595454
0.458073761046343	0.47042979955582
0.45811133713955	0.470155264205391
0.458148921402846	0.46988087190438
0.458186513837272	0.469606557492626
0.458224114443859	0.469332410686406
0.458261723223622	0.469058336377048
0.458299340177566	0.468784406035768
0.458336965306683	0.468510571701095
0.458374598611949	0.468236878253835
0.458412240094332	0.467963304590321
0.458449889754785	0.467689835333958
0.458487547594244	0.467416491899484
0.458525213613641	0.46714327759411
0.458562887813888	0.466870182797391
0.458600570195887	0.466597215278822
0.458638260760526	0.46632435928498
0.45867595950868	0.466051651481128
0.458713666441214	0.465779041810961
0.458751381558978	0.465506586727227
0.458789104862808	0.465234204101498
0.45882683635353	0.464962026224183
0.458864576031953	0.464689925434766
0.458902323898875	0.464417965124829
0.458940079955086	0.464146128867498
0.458977844201356	0.46387443228752
0.459015616638444	0.463602863110972
0.459053397267097	0.46333142097479
0.459091186088051	0.463060123738733
0.459128983102025	0.462788937476299
0.459166788309728	0.462517898119371
0.459204601711854	0.462246998265374
0.459242423309084	0.461976220485678
0.45928025310209	0.461705582362906
0.459318091091526	0.46143509320707
0.459355937278036	0.46116471388581
0.45939379166225	0.460894492331024
0.459431654244784	0.460624404650224
0.459469525026243	0.460354453651588
0.459507404007219	0.460084628480291
0.459545291188286	0.459814982751404
0.459583186570013	0.459545427779957
0.45962109015295	0.459276048223646
0.459659001937636	0.459006794934236
0.459696921924597	0.458737691419554
0.459734850114347	0.458468726002693
0.459772786507383	0.458199904906953
0.459810731104191	0.457931222852769
0.459848683905248	0.457662699576237
0.459886644911011	0.457394310785187
0.459924614121927	0.457126074518949
0.459962591538433	0.456857966212397
0.460000577160947	0.456590048334661
0.460038570989878	0.456322221426815
0.460076573025619	0.456054587392442
0.460114583268553	0.455787079558582
0.460152601719049	0.455519739979659
0.46019062837746	0.455252524044351
0.46022866324413	0.454985487003845
0.460266706319386	0.454718574014721
0.460304757603544	0.454451848174101
0.460342817096906	0.454185239885452
0.460380884799762	0.45391881121611
0.460418960712388	0.453652519523344
0.460457044835046	0.453386381108952
0.460495137167987	0.453120419860163
0.460533237711445	0.452854590092167
0.460571346465643	0.452588927224235
0.460609463430792	0.452323426726412
0.460647588607089	0.45205807388186
0.460685721994717	0.451792886748344
0.460723863593846	0.451527838911009
0.460762013404631	0.451262987223773
0.460800171427216	0.450998262429052
0.460838337661733	0.450733714801483
0.460876512108297	0.450469312857417
0.460914694767012	0.450205102695699
0.460952885637969	0.449941017669745
0.460991084721244	0.44967712785918
0.461029292016901	0.449413377483551
0.461067507524993	0.449149792832817
0.461105731245552	0.448886401663225
0.461143963178603	0.448623146244255
0.461182203324158	0.448360055897322
0.461220451682212	0.448097143826702
0.46125870825275	0.447834414154918
0.461296973035743	0.447571810816464
0.461335246031144	0.44730940525226
0.461373527238901	0.447047158711328
0.461411816658942	0.446785100140321
0.461450114291183	0.446523175365544
0.461488420135527	0.446261451551092
0.461526734191866	0.445999883516984
0.461565056460075	0.445738486532192
0.461603386940017	0.445477288990612
0.461641725631543	0.445216208958039
0.461680072534487	0.444955357849675
0.461718427648672	0.444694655089053
0.46175679097391	0.444434116366706
0.461795162509996	0.444173773871586
0.46183354225671	0.443913592693653
0.461871930213822	0.443653586334859
0.461910326381088	0.443393778996594
0.46194873075825	0.443134110665032
0.461987143345036	0.442874659683247
0.462025564141162	0.442615350343772
0.462063993146329	0.442356260539321
0.462102430360225	0.442097303113936
0.462140875782527	0.441838560774202
0.462179329412893	0.441579982058258
0.462217791250972	0.441321590890647
0.462256261296397	0.441063380949511
0.46229473954879	0.440805351204695
0.462333226007757	0.440547491136955
0.462371720672891	0.440289839903307
0.462410223543775	0.440032350958812
0.462448734619972	0.439775054930954
0.462487253901036	0.439517937518724
0.462525781386507	0.439261031232832
0.462564317075911	0.439004255971875
0.462602860968759	0.438747722151261
0.46264141306455	0.438491344169656
0.462679973362771	0.438235154069137
0.462718541862891	0.437979176839709
0.462757118564369	0.437723349032356
0.462795703466649	0.437467748442537
0.462834296569163	0.437212309632304
0.462872897871328	0.436957066168554
0.462911507372547	0.436702019594998
0.462950125072209	0.436447165317036
0.46298875096969	0.436192488695839
0.463027385064354	0.435938026578702
0.46306602735555	0.43568373518226
0.463104677842614	0.435429639851736
0.463143336524869	0.435175744638581
0.463182003401621	0.43492204195064
0.463220678472164	0.434668530680938
0.46325936173578	0.434415215987799
0.463298053191739	0.434162099347155
0.463336752839292	0.43390916906123
0.463375460677678	0.433656444647216
0.463414176706124	0.433403912386637
0.463452900923844	0.433151574808427
0.463491633330037	0.432899441113728
0.463530373923888	0.432647506807467
0.463569122704568	0.432395765248283
0.463607879671234	0.432144225616889
0.463646644823033	0.431892874817971
0.463685418159094	0.431641748402189
0.463724199678534	0.43139079362388
0.463762989380456	0.431140076318136
0.463801787263951	0.43088951038724
0.463840593328093	0.430639196767054
0.463879407571944	0.430389050801602
0.463918229994554	0.430139140216399
0.463957060594956	0.429889392444069
0.463995899372172	0.429639884447303
0.464034746325208	0.429390550954188
0.464073601453059	0.429141455777026
0.464112464754704	0.428892536615772
0.46415133622911	0.428643840553476
0.464190215875227	0.428395343388573
0.464229103691996	0.428147051160749
0.464267999678339	0.427898980772622
0.464306903833169	0.42765108593326
0.464345816155384	0.42740344582074
0.464384736643866	0.427155974825858
0.464423665297485	0.426908716823932
0.464462602115097	0.426661702998552
0.464501547095543	0.426414851967977
0.464540500237654	0.426168257189661
0.464579461540243	0.425921820682118
0.464618431002112	0.425675651996433
0.464657408622046	0.425429659161118
0.464696394398819	0.425183883129368
0.464735388331191	0.424938319341796
0.464774390417908	0.424692995096012
0.464813400657702	0.424447842942486
0.46485241904929	0.424202927885928
0.464891445591378	0.423958238935033
0.464930480282654	0.423713730404163
0.464969523121796	0.423469468496454
0.465008574107468	0.423225410541431
0.465047633238318	0.422981555145136
0.465086700512979	0.422737957916476
0.465125775930075	0.422494531855281
0.465164859488216	0.422251352122871
0.465203951185991	0.422008369695012
0.465243051021981	0.421765628491965
0.465282158994755	0.421523071240503
0.465321275102863	0.421280784887159
0.465360399344841	0.421038670892666
0.465399531719218	0.420796809520403
0.465438672224504	0.420555135360521
0.465477820859193	0.420313720825123
0.465516977621771	0.42007248896149
0.465556142510705	0.419831521750441
0.465595315524451	0.41959074638572
0.465634496661452	0.419350189578689
0.465673685920134	0.419109871574029
0.465712883298911	0.41886978789035
0.465752088796183	0.418629888691024
0.465791302410335	0.418390252578786
0.465830524139741	0.418150830221928
0.46586975398276	0.417911615236944
0.465908991937735	0.417672656541955
0.465948238002994	0.417433887786929
0.465987492176857	0.417195389561703
0.466026754457625	0.416957072396651
0.466066024843589	0.416719021729129
0.466105303333023	0.416481165819133
0.466144589924187	0.416243553971346
0.46618388461533	0.416006183357991
0.466223187404685	0.415769012274988
0.466262498290469	0.415532096532612
0.466301817270891	0.415295392538867
0.46634114434414	0.415058930855804
0.466380479508395	0.414822688089409
0.466419822761821	0.414586689633272
0.466459174102566	0.414350909323709
0.466498533528767	0.414115369658955
0.466537901038546	0.413880056469998
0.466577276630013	0.413644981824004
0.466616660301258	0.413410129156449
0.466656052050365	0.413175526279099
0.466695451875401	0.412941143758363
0.466734859774416	0.41270699577423
0.466774275745451	0.412473081929738
0.46681369978653	0.412239416636286
0.466853131895662	0.412005973294906
0.466892572070848	0.411772758380724
0.466932020310068	0.411539791273521
0.46697147661129	0.411307066947001
0.467010940972473	0.411074555762317
0.467050413391556	0.410842314365974
0.467089893866467	0.410610273670562
0.46712938239512	0.410378495487173
0.467168878975412	0.410146954315996
0.467208383605232	0.409915640491009
0.467247896282449	0.409684573050541
0.467287417004923	0.409453739174277
0.467326945770496	0.409223149218235
0.467366482576998	0.40899279786682
0.467406027422246	0.408762695406289
0.467445580304041	0.408532816151199
0.467485141220173	0.408303183568018
0.467524710168413	0.408073813581091
0.467564287146524	0.407844646876869
0.467603872152251	0.407615764799084
0.467643465183326	0.407387086480902
0.467683066237469	0.407158673119115
0.467722675312384	0.406930491473848
0.467762292405761	0.406702572894874
0.467801917515276	0.406474881161403
0.467841550638593	0.40624742298674
0.46788119177336	0.406020244058209
0.467920840917211	0.405793277972167
0.46796049806777	0.405566568818592
0.46800016322264	0.405340110807585
0.468039836379417	0.405113892712567
0.468079517535678	0.404887921341511
0.468119206688988	0.404662195031492
0.4681589038369	0.404436713003019
0.46819860897695	0.404211491775909
0.468238322106661	0.403986508396301
0.468278043223546	0.40376177387852
0.468317772325096	0.40353727928683
0.468357509408792	0.40331305652544
0.468397254472105	0.403089054366138
0.468437007512487	0.402865318969772
0.468476768527377	0.402641831815679
0.468516537514201	0.40241859772751
0.468556314470372	0.402195593495204
0.468596099393286	0.401972875787027
0.468635892280327	0.401750379483649
0.468675693128868	0.401528139329599
0.468715501936263	0.401306151927686
0.468755318699851	0.401084438415232
0.468795143416964	0.400862936588078
0.468834976084917	0.400641718539608
0.468874816701007	0.400420761031542
0.468914665262522	0.400200011571029
0.468954521766735	0.399979561591068
0.468994386210902	0.399759342664561
0.469034258592271	0.399539391708115
0.46907413890807	0.399319676444226
0.469114027155517	0.39910023028432
0.469153923331813	0.398881034044516
0.469193827434149	0.398662104925294
0.469233739459697	0.398443410133445
0.469273659405621	0.398224993369799
0.469313587269068	0.398006822421225
0.469353523047169	0.397788899221665
0.469393466737044	0.397571248582359
0.469433418335797	0.397353842996083
0.469473377840521	0.397136717148378
0.469513345248293	0.396919820411971
0.469553320556177	0.396703202047228
0.469593303761222	0.396486825069246
0.469633294860464	0.396270735152914
0.469673293850924	0.396054878825246
0.469713300729609	0.39583927735149
0.469753315493515	0.395623962151116
0.469793338139619	0.395408898025872
0.46983336866489	0.395194075201222
0.469873407066279	0.394979534173588
0.469913453340724	0.394765250303795
0.46995350748515	0.394551212970353
0.469993569496466	0.394337460903017
0.47003363937157	0.394123962020599
0.470073717107344	0.393910704616429
0.470113802700655	0.393697749770648
0.47015389614836	0.3934850175413
0.4701939974473	0.393272570335341
0.4702341065943	0.393060391700023
0.470274223586174	0.392848443634594
0.470314348419722	0.392636812214306
0.470354481091729	0.392425394217237
0.470394621598966	0.392214278187633
0.47043476993819	0.392003401455949
0.470474926106147	0.391792789436467
0.470515090099564	0.39158247322906
0.470555261915156	0.391372385819231
0.470595441549628	0.391162585108422
0.470635628999667	0.390953049410898
0.470675824261947	0.390743767906152
0.470716027333128	0.390534771721411
0.470756238209856	0.390326028869234
0.470796456888766	0.390117554146175
0.470836683366475	0.389909346726244
0.470876917639587	0.389701416526362
0.470917159704695	0.389493748132425
0.470957409558374	0.389286346401229
0.470997667197189	0.389079216901822
0.47103793261769	0.388872340081815
0.471078205816409	0.388665761050366
0.471118486789871	0.388459431127034
0.471158775534584	0.38825338035856
0.471199072047038	0.38804759498123
0.471239376323718	0.387842074069938
0.471279688361089	0.387636833756191
0.471320008155602	0.387431856824636
0.471360335703697	0.387227162530917
0.471400671001798	0.387022733016869
0.471441014046318	0.386818556573349
0.47148136483365	0.386614678841593
0.471521723360179	0.386411066333751
0.471562089622278	0.386207727450606
0.4716024636163	0.386004635001217
0.471642845338585	0.385801857772857
0.471683234785466	0.385599320195095
0.471723631953253	0.385397071270877
0.471764036838246	0.385195095694408
0.471804449436735	0.384993381038262
0.471844869744991	0.384791965444531
0.471885297759273	0.384590799612171
0.471925733475826	0.384389913781157
0.471966176890884	0.384189315609357
0.472006628000662	0.383988980506721
0.472047086801364	0.38378891532316
0.472087553289181	0.383589148298022
0.472128027460289	0.38338962935393
0.47216850931085	0.38319039970012
0.472208998837013	0.382991457985172
0.472249496034914	0.382792770871975
0.472290000900675	0.38259437659459
0.472330513430402	0.382396240036993
0.472371033620188	0.382198412935591
0.472411561466114	0.382000829659562
0.472452096964248	0.381803538275761
0.472492640110639	0.381606536759891
0.472533190901328	0.381409787363571
0.47257374933234	0.381213342777829
0.472614315399685	0.381017153678872
0.472654889099363	0.38082125965725
0.472695470427356	0.380625638976451
0.472736059379635	0.380430298303012
0.472776655952155	0.380235225560015
0.47281726014086	0.380040462062766
0.472857871941677	0.379845942453269
0.472898491350524	0.379651732616213
0.472939118363302	0.379457787568866
0.472979752975898	0.379264127278968
0.473020395184187	0.379070737483643
0.473061044984028	0.378877652971411
0.47310170237127	0.378684825326239
0.473142367341745	0.378492291967042
0.473183039891271	0.378300041054559
0.473223720015657	0.378108064830666
0.473264407710693	0.37791637036794
0.473305102972158	0.377724970191315
0.473345805795817	0.37753383815807
0.47338651617742	0.37734299813044
0.473427234112707	0.377152436394222
0.4734679595974	0.376962170475263
0.47350869262721	0.37677215994074
0.473549433197831	0.376582467316894
0.473590181304948	0.376393037723209
0.473630936944235	0.376203882483737
0.473671700111341	0.376015043582307
0.473712470801909	0.37582646551089
0.47375324901157	0.375638175343556
0.473794034735939	0.375450173002976
0.473834827970616	0.375262455038215
0.473875628711189	0.375075024673825
0.473916436953231	0.374887877095265
0.473957252692304	0.374701013479835
0.473998075923954	0.374514446666441
0.474038906643717	0.374328147406729
0.474079744847111	0.374142152975124
0.47412059052964	0.373956424418692
0.474161443686799	0.373771015422964
0.474202304314068	0.3735858542075
0.474243172406912	0.373401009860849
0.474284047960783	0.373216445007396
0.474324930971118	0.373032149519688
0.474365821433342	0.37284817573463
0.474406719342871	0.3726644540604
0.474447624695098	0.372481050966494
0.474488537485408	0.37229791444362
0.474529457709176	0.372115082929793
0.474570385361755	0.371932524390888
0.474611320438491	0.371750263402058
0.474652262934713	0.371568299579549
0.474693212845739	0.371386605259281
0.474734170166872	0.371205215174837
0.474775134893403	0.371024119759471
0.474816107020607	0.370843288890599
0.474857086543749	0.370662775520922
0.474898073458077	0.370482539606103
0.474939067758828	0.370302596852395
0.474980069441224	0.37012293824614
0.475021078500476	0.369943583452263
0.475062094931779	0.369764512098052
0.475103118730314	0.369585719675412
0.475144149891249	0.369407243289344
0.475185188409744	0.369229046329989
0.475226234280939	0.36905113352904
0.475267287499963	0.3688735270794
0.47530834806193	0.368696205061527
0.475349415961945	0.368519161470362
0.475390491195093	0.368342449461453
0.475431573756451	0.368165979577195
0.475472663641082	0.367989849467343
0.475513760844032	0.367813978715369
0.475554865360337	0.36763841845822
0.475595977185021	0.367463138609612
0.475637096313091	0.367288169044865
0.475678222739541	0.367113482726232
0.475719356459355	0.366939090485532
0.4757604974675	0.366764991191881
0.475801645758931	0.366591188495786
0.475842801328591	0.366417685214617
0.475883964171407	0.366244463006139
0.475925134282295	0.366071545445863
0.475966311656157	0.365898926986637
0.476007496287884	0.365726594437359
0.476048688172347	0.365554555356134
0.47608988730441	0.365382824849663
0.476131093678923	0.365211369758686
0.476172307290722	0.365040231396343
0.476213528134627	0.364869385438138
0.476254756205449	0.364698815758751
0.476295991497984	0.364528556999176
0.476337234007014	0.364358597400481
0.476378483727309	0.364188934277652
0.476419740653622	0.364019556599588
0.476461004780701	0.363850492245587
0.476502276103273	0.363681709949634
0.476543554616057	0.363513228569488
0.476584840313755	0.363345054650309
0.476626133191057	0.363177156202921
0.476667433242641	0.36300958403946
0.47670874046317	0.362842284489089
0.476750054847295	0.362675301517359
0.476791376389653	0.362508599906294
0.476832705084872	0.362342207018021
0.476874040927561	0.362176115791396
0.476915383912319	0.362010314016522
0.476956734033729	0.361844812033654
0.476998091286366	0.361679611661645
0.477039455664787	0.361514721390226
0.477080827163539	0.361350107116349
0.477122205777156	0.361185802670084
0.477163591500157	0.361021809500021
0.477204984327047	0.360858098692282
0.477246384252322	0.360694693180157
0.477287791270461	0.360531596125421
0.477329205375932	0.360368782135498
0.477370626563189	0.360206283837913
0.477412054826676	0.360044073733186
0.477453490160819	0.359882184650919
0.477494932560035	0.359720567547764
0.477536382018725	0.359559275088247
0.477577838531279	0.359398259580986
0.477619302092075	0.359237582642629
0.477660772695476	0.359077168120598
0.477702250335831	0.358917071296482
0.47774373500748	0.358757275607892
0.477785226704746	0.358597790630699
0.477826725421941	0.358438589434366
0.477868231153363	0.358279700726797
0.477909743893301	0.35812111050126
0.477951263636026	0.357962822401857
0.477992790375798	0.35780484622343
0.478034324106864	0.357647163023575
0.47807586482346	0.357489778038729
0.478117412519804	0.357332705072711
0.478158967190108	0.35717593279277
0.478200528828567	0.357019457604719
0.478242097429362	0.356863298083519
0.478283672986665	0.356707427227122
0.478325255494633	0.356551869533547
0.47836684494741	0.356396614920028
0.478408441339126	0.356241662240679
0.478450044663902	0.356087003761179
0.478491654915844	0.355932666910131
0.478533272089045	0.355778624606463
0.478574896177585	0.355624881303607
0.47861652717553	0.355471451998664
0.478658165076936	0.355318323354951
0.478699809875845	0.355165509803894
0.478741461566288	0.355012965570551
0.478783120142281	0.354860780363245
0.478824785597826	0.354708844926768
0.478866457926917	0.354557260020086
0.47890813712353	0.354405949632406
0.478949823181632	0.354254963173279
0.478991516095177	0.354104268658255
0.479033215858104	0.353953888006812
0.479074922464341	0.35380381782666
0.479116635907804	0.353654034075607
0.479158356182394	0.353504577245685
0.479200083282002	0.353355413348663
0.479241817200505	0.353206569162466
0.479283557931768	0.35305801274184
0.479325305469644	0.352909778887867
0.47936705980797	0.352761849193104
0.479408820940575	0.352614207322831
0.479450588861272	0.352466898675931
0.479492363563861	0.352319888198985
0.479534145042135	0.352173177873933
0.479575933289869	0.352026773374495
0.479617728300825	0.351880692643706
0.479659530068758	0.351734898556851
0.479701338587406	0.35158943576378
0.479743153850493	0.351444254319751
0.479784975851736	0.351299396099373
0.479826804584837	0.351154840646235
0.479868640043483	0.351010603722468
0.47991048222135	0.350866658428153
0.479952331112104	0.350723028462813
0.479994186709396	0.35057971607601
0.480036049006865	0.35043669268692
0.480077917998139	0.350294002278007
0.480119793676832	0.350151601220947
0.480161676036546	0.350009511824544
0.480203565070871	0.349867733774012
0.480245460773384	0.349726275486671
0.48028736313765	0.349585102499354
0.480329272157221	0.349444263399777
0.480371187825638	0.349303712830301
0.480413110136427	0.349163495425842
0.480455039083106	0.349023562286115
0.480496974659179	0.34888395659496
0.480538916858134	0.348744649881777
0.480580865673452	0.34860565883995
0.480622821098598	0.348466970430884
0.480664783127028	0.348328612419734
0.480706751752181	0.348190539996801
0.480748726967489	0.348052788259408
0.480790708766367	0.347915351430667
0.480832697142224	0.34777821990359
0.480874692088451	0.347641389823077
0.480916693598427	0.347504892926391
0.480958701665523	0.347368686636831
0.481000716283093	0.347232805041871
0.481042737444484	0.347097216868141
0.481084765143028	0.346961968833758
0.481126799372042	0.346826995889684
0.481168840124837	0.346692357320064
0.481210887394708	0.346558036487307
0.481252941174937	0.346424005092655
0.481295001458796	0.346290300415388
0.481337068239545	0.346156905195369
0.48137914151043	0.346023815559906
0.481421221264689	0.345891044264859
0.481463307495543	0.345758583562187
0.481505400196204	0.345626435717489
0.481547499359871	0.3454945991467
0.481589604979732	0.345363069628288
0.48163171704896	0.345231856808727
0.481673835560718	0.345100974616281
0.481715960508161	0.344970360470084
0.481758091884426	0.344840106266748
0.481800229682639	0.344710137684593
0.481842373895915	0.344580493679431
0.481884524517359	0.344451151371828
0.481926681540063	0.344322130328312
0.481968844957106	0.344193422328101
0.482011014761555	0.344065033015212
0.482053190946466	0.34393693471788
0.482095373504882	0.343809183092605
0.482137562429838	0.343681715326251
0.482179757714352	0.343554574164358
0.482221959351431	0.34342775137249
0.482264167334074	0.343301228952436
0.482306381655264	0.343175037778531
0.482348602307977	0.343049150755673
0.482390829285172	0.342923568149141
0.482433062579797	0.342798318828808
0.482475302184791	0.342673364944323
0.482517548093081	0.34254874847713
0.482559800297581	0.342424420810415
0.482602058791192	0.342300427701329
0.482644323566805	0.342176748291307
0.482686594617299	0.34205335962219
0.482728871935543	0.341930313644333
0.482771155514392	0.341807571331929
0.48281344534669	0.341685141400653
0.482855741425269	0.341563036355643
0.48289804374295	0.341441228946269
0.482940352292542	0.341319759504905
0.482982667066842	0.34119858306245
0.483024988058637	0.341077736943752
0.4830673152607	0.340957208226675
0.483109648665797	0.340836981093139
0.483151988266676	0.340717077602182
0.483194334056079	0.340597493772125
0.483236686026734	0.340478218387076
0.483279044171358	0.340359258977825
0.483321408482654	0.340240620452312
0.483363778953316	0.340122303692802
0.483406155576029	0.340004287157073
0.483448538343461	0.339886600863364
0.483490927248274	0.339769217398347
0.483533322283114	0.339652164945635
0.483575723440618	0.339535423151339
0.483618130713413	0.339418992785072
0.48366054409411	0.339302884688383
0.483702963575313	0.339187094324831
0.483745389149613	0.339071613564742
0.483787820809589	0.338956458318501
0.483830258547811	0.338841612314956
0.483872702356833	0.338727095393088
0.483915152229203	0.338612880856882
0.483957608157455	0.338498993411589
0.484000070134113	0.338385413233875
0.484042538151689	0.338272166742725
0.484085012202682	0.338159216808494
0.484127492279581	0.338046607184149
0.484169978374866	0.337934298850855
0.484212470481004	0.337822320698933
0.484254968590452	0.337710633646736
0.484297472695652	0.337599300990645
0.484339982789038	0.337488264221477
0.484382498863033	0.337377541827089
0.484425020910048	0.337267153010867
0.484467548922483	0.337157072252119
0.484510082892727	0.337047321783173
0.484552622813159	0.336937863064132
0.484595168676145	0.336828750183038
0.484637720474039	0.336719945658708
0.484680278199189	0.336611452559108
0.484722841843927	0.336503292140577
0.484765411400575	0.336395433992394
0.484807986861445	0.336287914144551
0.484850568218837	0.336180693817181
0.484893155465043	0.336073808344624
0.484935748592339	0.335967229836026
0.484978347592996	0.33586096929946
0.485020952459268	0.335755043785931
0.485063563183402	0.335649421264603
0.485106179757634	0.33554412486085
0.485148802174187	0.3354391438814
0.485191430425274	0.335334491792401
0.485234064503097	0.335230149296005
0.485276704399848	0.335126127806744
0.485319350107709	0.335022423260594
0.485362001618849	0.334919053031318
0.485404658925427	0.334815977530036
0.485447322019592	0.334713253556342
0.485489990893482	0.334610817994949
0.485532665539223	0.334508723997246
0.485575345948931	0.334406943015666
0.485618032114711	0.334305475939709
0.485660724028658	0.334204336924735
0.485703421682856	0.334103521365281
0.48574612506938	0.334003012163182
0.485788834180291	0.333902837369213
0.485831549007642	0.333802976336454
0.485874269543475	0.3337034311473
0.485916995779818	0.333604223650223
0.485959727708692	0.333505314021856
0.486002465322109	0.333406738079864
0.486045208612065	0.333308489336161
0.486087957570551	0.333210542817066
0.486130712189544	0.333112932660804
0.486173472461012	0.333015635815887
0.486216238376911	0.332918664456782
0.486259009929189	0.332822016003958
0.48630178710978	0.33272566646278
0.48634456991061	0.332629682207397
0.486387358323595	0.332533977041465
0.48643015234064	0.332438614539766
0.486472951953638	0.332343564871987
0.486515757154474	0.332248842244999
0.48655856793502	0.332154441726021
0.486601384287142	0.332060358346706
0.486644206202691	0.331966598961601
0.48668703367351	0.331873160475693
0.486729866691431	0.331780041848694
0.486772705248276	0.331687245785826
0.486815549335853	0.331594781706022
0.486858398945968	0.331502618582775
0.486901254070412	0.331410801450802
0.486944114700965	0.331319290736181
0.486986980829397	0.331228103289743
0.48702985244747	0.331137244286107
0.487072729546933	0.331046702548932
0.487115612119526	0.330956487413098
0.487158500156979	0.330866581757936
0.487201393651012	0.330777029501949
0.487244292593335	0.330687760900855
0.487287196975649	0.33059883921716
0.487330106789643	0.330510241910336
0.487373022026996	0.330421946500211
0.487415942679376	0.330333990057823
0.487458868738444	0.33024635672872
0.487501800195849	0.330159052736639
0.487544737043231	0.330072038543327
0.48758767927222	0.329985388415634
0.487630626874435	0.329899038025175
0.487673579841486	0.32981301413308
0.487716538164971	0.329727322507509
0.48775950183648	0.329641942847322
0.487802470847594	0.329556884710091
0.487845445189883	0.329472167878133
0.487888424854907	0.329387755876379
0.487931409834217	0.329303679446816
0.487974400119351	0.329219909491175
0.48801739570184	0.329136485383213
0.488060396573208	0.329053375248831
0.488103402724963	0.328970582636741
0.488146414148609	0.328888120829204
0.488189430835636	0.328805985165884
0.488232452777525	0.328724156244362
0.488275479965747	0.328642680945931
0.488318512391768	0.328561508590454
0.48836155004704	0.328480657518251
0.488404592923005	0.328400146084081
0.488447641011098	0.328319945022012
0.488490694302741	0.328240079594372
0.488533752789349	0.328160529546947
0.488576816462327	0.328081307968562
0.488619885313071	0.328002405633792
0.488662959332965	0.327923841246931
0.488706038513387	0.327845576187419
0.488749122845702	0.327767674414683
0.488792212321267	0.327690058552515
0.488835306931431	0.32761278384185
0.488878406667531	0.327535841285829
0.488921511520896	0.327459204081921
0.488964621482847	0.327382917354476
0.489007736544691	0.327306928590156
0.489050856697732	0.327231287190755
0.489093981933258	0.327155954067964
0.489137112242551	0.327080958553142
0.489180247616886	0.327006279370357
0.489223388047524	0.326931931860277
0.48926653352572	0.326857903849075
0.489309684042718	0.326784208461853
0.489352839589755	0.326710828044123
0.489396000158054	0.326637781166988
0.489439165738834	0.326565058641299
0.489482336323302	0.326492663949922
0.489525511902658	0.326420579360381
0.489568692468091	0.326348845755685
0.489611878010781	0.326277416754946
0.489655068521897	0.326206326207705
0.489698263992602	0.326135551057239
0.489741464414051	0.326065108722913
0.489784669777386	0.325994997723592
0.489827880073742	0.325925192512937
0.489871095294244	0.325855734949436
0.48991431543001	0.325786597241067
0.489957540472148	0.325717776296262
0.490000770411756	0.325649295521024
0.490044005239923	0.325581130455283
0.490087244947731	0.325513293095242
0.490130489526253	0.325445790119225
0.49017373896655	0.325378599147849
0.490216993259676	0.325311750114015
0.490260252396677	0.325245221112526
0.49030351636859	0.325179015265621
0.490346785166442	0.325113134412455
0.490390058781252	0.325047592302454
0.490433337204029	0.324982370340886
0.490476620425777	0.324917465555077
0.490519908437486	0.324852904707823
0.490563201230139	0.32478865375269
0.490606498794715	0.324724741140955
0.490649801122177	0.324661158117099
0.490693108203483	0.324597893635771
0.490736420029582	0.324534952388595
0.490779736591415	0.324472347661089
0.490823057879914	0.32441007375172
0.490866383886003	0.324348116466657
0.490909714600593	0.324286487811866
0.490953050014594	0.324225193294588
0.490996390118902	0.324164221218656
0.491039734904405	0.324103573068761
0.491083084361986	0.32404326407156
0.491126438482515	0.323983271747917
0.491169797256857	0.323923608258872
0.491213160675866	0.323864282856016
0.491256528730386	0.323805267984384
0.49129990141126	0.323746592335706
0.491343278709316	0.323688243576141
0.491386660615376	0.323630223122662
0.491430047120254	0.323572526283392
0.491473438214752	0.323515163883572
0.491516833889668	0.323458112550017
0.491560234135792	0.32340141600911
0.491603638943901	0.323345029646944
0.49164704830477	0.323288973320005
0.491690462209161	0.323233252131076
0.491733880647828	0.323177846722445
0.491777303611521	0.323122778665774
0.491820731090976	0.323068041873995
0.491864163076926	0.323013633472112
0.491907599560094	0.32295953908665
0.491951040531195	0.322905786182369
0.491994485980933	0.322852361326579
0.492037935900008	0.322799262687664
0.492081390279111	0.322746497690842
0.492124849108925	0.322694048484339
0.492168312380123	0.322641933686008
0.492211780083372	0.322590156621538
0.49225525220933	0.322538705990409
0.492298728748648	0.322487572256618
0.49234220969197	0.322436781407602
0.492385695029929	0.322386303951466
0.492429184753153	0.322336176182621
0.492472678852259	0.3222863595558
0.492516177317861	0.322236888948258
0.492559680140561	0.322187724270425
0.492603187310955	0.322138911380391
0.492646698819631	0.322090414204816
0.492690214657167	0.322042254191447
0.492733734814137	0.321994417242894
0.492777259281108	0.321946920730562
0.492820788048634	0.321899736967459
0.492864321107263	0.321852900999476
0.49290785844754	0.321806369988767
0.492951400059997	0.321760202832165
0.492994945935161	0.321714332554948
0.493038496063551	0.321668813792494
0.493082050435676	0.321623614037413
0.493125609042043	0.321578750457922
0.493169171873148	0.321534213240028
0.493212738919477	0.321489999330611
0.493256310171512	0.321446131087947
0.493299885619728	0.321402580745505
0.493343465254589	0.32135936796118
0.493387049066557	0.32131647981974
0.493430637046083	0.32127392369027
0.49347422918361	0.321231691040313
0.493517825469573	0.321189804350456
0.493561425894403	0.321148237360663
0.493605030448522	0.321107005977298
0.493648639122346	0.321066092220561
0.493692251906282	0.321025528099827
0.493735868790727	0.320985278103345
0.493779489766078	0.320945374868419
0.493823114822721	0.320905775523722
0.493866743951033	0.320866542408878
0.493910377141385	0.320827617781038
0.493954014384142	0.320789027067243
0.493997655669661	0.320750768762766
0.494041300988295	0.320712834235161
0.494084950330384	0.320675248300084
0.494128603686263	0.320637979935186
0.494172261046265	0.320601046482876
0.494215922400709	0.320564435369629
0.49425958773991	0.32052817102535
0.494303257054177	0.32049223024172
0.49434693033381	0.320456617309273
0.494390607569106	0.320421338337236
0.494434288750349	0.320386392787242
0.494477973867819	0.320351775067412
0.494521662911792	0.320317498561416
0.494565355872533	0.320283542490841
0.494609052740304	0.320249916770279
0.494652753505357	0.320216632510696
0.494696458157937	0.320183677307153
0.494740166688285	0.320151041887054
0.494783879086632	0.32011876483806
0.494827595343208	0.320086785226534
0.49487131544823	0.320055164409641
0.49491503939191	0.320023861231871
0.494958767164456	0.319992900608786
0.495002498756065	0.319962256887926
0.495046234156931	0.319931970254808
0.495089973357242	0.319901984858439
0.495133716347176	0.319872355883034
0.495177463116907	0.319843050523667
0.495221213656603	0.319814076741883
0.495264967956423	0.319785423715119
0.495308726006519	0.319757131107337
0.495352487797041	0.319729147509223
0.495396253318129	0.319701507616351
0.49544002255992	0.319674193567033
0.49548379551254	0.319647217085053
0.495527572166111	0.319620568953558
0.49557135251075	0.319594256412615
0.495615136536563	0.319568280819799
0.495658924233654	0.319542626555992
0.495702715592123	0.319517317667324
0.495746510602059	0.319492328951919
0.495790309253545	0.319467682744389
0.49583411153666	0.319443372157175
0.495877917441476	0.319419387404705
0.495921726958059	0.319395733491785
0.495965540076469	0.31937242062851
0.496009356786757	0.319349434066199
0.496053177078975	0.319326783759087
0.496097000943161	0.319304476705423
0.496140828369351	0.319282483124321
0.496184659347575	0.319260839084852
0.496228493867858	0.319239517798356
0.496272331920216	0.319218534600893
0.49631617349466	0.319197889680937
0.496360018581196	0.319177571070473
0.496403867169824	0.319157589911999
0.49644771925054	0.319137944072463
0.496491574813329	0.319118622411799
0.496535433848174	0.319099647670154
0.496579296345051	0.319081001475568
0.496623162293934	0.319062685789626
0.496667031684784	0.319044704664013
0.496710904507562	0.31902706568218
0.496754780752223	0.319009748400739
0.496798660408712	0.318992777838063
0.496842543466972	0.318976125497507
0.49688642991694	0.318959831328879
0.496930319748548	0.318943843152477
0.496974212951719	0.318928219137997
0.497018109516374	0.318912900581154
0.497062009432429	0.31889792873155
0.497105912689791	0.318883304984987
0.497149819278363	0.318868996261777
0.497193729188043	0.318855024606709
0.497237642408724	0.318841396589241
0.497281558930291	0.318828101349633
0.497325478742629	0.318815128727052
0.497369401835611	0.318802516718599
0.497413328199108	0.318790207772138
0.497457257822989	0.318778254624696
0.49750119069711	0.318766635058726
0.497545126811328	0.318755341403376
0.497589066155492	0.318744387285561
0.497633008719447	0.318733776281965
0.497676954493033	0.318723482745575
0.497720903466082	0.318713545968984
0.497764855628423	0.318703920967796
0.497808810969881	0.318694654415766
0.497852769480274	0.318685710040321
0.497896731149417	0.318677100008113
0.497940695967116	0.318668832679272
0.497984663923176	0.318660893646246
0.498028635007395	0.318653295057502
0.498072609209566	0.318646034190613
0.498116586519479	0.318639098669031
0.498160566926915	0.318632518938293
0.498204550421655	0.318626247136107
0.498248536993474	0.318620336369144
0.498292526632137	0.318614741983696
0.498336519327409	0.318609502424609
0.49838051506905	0.318604583341143
0.498424513846816	0.318600006752297
0.498468515650453	0.318595770643709
0.498512520469708	0.318591853852899
0.49855652829432	0.318588300329383
0.498600539114025	0.318585065109038
0.498644552918556	0.318582159173073
0.498688569697637	0.318579610251877
0.49873258944099	0.318577380231598
0.498776612138331	0.318575497528916
0.498820637779372	0.318573946273264
0.498864666353822	0.318572737143831
0.498908697851384	0.318571849311208
0.498952732261757	0.318571323259392
0.498996769574635	0.318571106536861
0.499040809779707	0.318571253683385
0.499084852866658	0.318571714824654
0.499128898825171	0.318572525701094
0.499172947644921	0.318573663273179
0.49921699931558	0.31857515771367
0.499261053826818	0.318576968026838
0.499305111168297	0.318579124638811
0.499349171329675	0.318581618626322
0.499393234300611	0.318584447326385
0.49943730007075	0.318587617483734
0.499481368629743	0.318591117095627
0.499525439967233	0.318594967330354
0.499569514072855	0.318599137104163
0.499613590936244	0.318603662663957
0.499657670547032	0.318608515577201
0.499701752894843	0.318613707127449
0.499745837969299	0.318619241610616
0.499789925760019	0.318625099489845
0.499834016256617	0.318631312565616
0.4998781094487	0.318637859936553
0.499922205325878	0.318644734288428
0.49996630387775	0.318651954724326
0.500010405093913	0.318659517111529
0.500054508963965	0.318667408871528
0.500098615477494	0.318675649451923
0.500142724624088	0.318684205248094
0.500186836393328	0.318693129268466
0.500230950774791	0.318702380704448
0.500275067758058	0.318711956061221
0.500319187332695	0.318721884130242
0.500363309488271	0.31873215442463
0.500407434214351	0.318742759119189
0.500451561500497	0.318753683736257
0.500495691336263	0.318764979426677
0.500539823711202	0.318776591927459
0.500583958614866	0.318788549829713
0.500628096036798	0.318800843189534
0.500672235966542	0.318813480207963
0.500716378393638	0.318826453019286
0.500760523307619	0.318839765341724
0.500804670698019	0.318853424463043
0.500848820554366	0.318867402292764
0.500892972866186	0.318881739943598
0.500937127622999	0.318896408719091
0.500981284814325	0.318911414974944
0.501025444429678	0.318926763549805
0.501069606458571	0.318942451596795
0.501113770890512	0.318958478396932
0.501157937715006	0.318974841787038
0.501202106921557	0.318991550546281
0.501246278499663	0.31900859354653
0.501290452438818	0.319025979361166
0.501334628728515	0.31904370014707
0.501378807358246	0.319061769739746
0.501422988317495	0.319080172089347
0.501467171595746	0.319098916112317
0.501511357182479	0.31911799744097
0.501555545067172	0.319137423726765
0.501599735239299	0.319157193983183
0.501643927688332	0.319177283549455
0.501688122403738	0.319197739725384
0.501732319374982	0.319218522594479
0.501776518591529	0.319239641074758
0.501820720042837	0.319261110144481
0.501864923718364	0.319282920726253
0.501909129607563	0.319305060669776
0.501953337699886	0.319327546131257
0.50199754798478	0.319350373714327
0.502041760451693	0.319373549692511
0.502085975090066	0.31939704489513
0.502130191889341	0.319420901154026
0.502174410838955	0.319445095363273
0.502218631928344	0.319469618010341
0.50226285514694	0.319494498148234
0.502307080484173	0.319519701556252
0.50235130792947	0.319545263849209
0.502395537472257	0.319571152179569
0.502439769101957	0.319597393553734
0.502484002807987	0.319623965570758
0.502528238579767	0.319650884128872
0.502572476406711	0.319678152782502
0.502616716278231	0.31970574214041
0.502660958183739	0.319733690055444
0.502705202112643	0.31976197567762
0.502749448054347	0.319790599714189
0.502793695998256	0.319819571201318
0.502837945933771	0.319848872327316
0.502882197850291	0.319878530719539
0.502926451737211	0.31990851520598
0.502970707583926	0.319938857015145
0.503014965379831	0.3199695299427
0.503059225114315	0.320000551571964
0.503103486776765	0.320031906195665
0.503147750356568	0.320063611258399
0.503192015843106	0.320095661377445
0.503236283225763	0.320128039746716
0.50328055249392	0.320160770502827
0.503324823636954	0.320193844369707
0.503369096644239	0.320227261746257
0.503413371505153	0.32026101178545
0.503457648209067	0.320295107267822
0.503501926745349	0.320329558171189
0.503546207103371	0.320364337582333
0.503590489272497	0.320399460838553
0.503634773242094	0.320434942754367
0.503679059001526	0.320470735858612
0.503723346540153	0.320506906089786
0.503767635847335	0.320543394568035
0.503811926912429	0.320580247621269
0.503856219724794	0.320617414738457
0.503900514273784	0.320654959513559
0.503944810548751	0.320692817836759
0.50398910853905	0.320731029671355
0.504033408234029	0.32076959809627
0.504077709623035	0.320808485678011
0.504122012695418	0.320847742681349
0.504166317440524	0.320887313977692
0.504210623847695	0.32092725898741
0.504254931906274	0.320967519804228
0.504299241605606	0.321008146104503
0.50434355293503	0.321049107941255
0.504387865883882	0.321090412148269
0.504432180441502	0.321132052942465
0.504476496597225	0.32117405863671
0.504520814340387	0.321216389418552
0.504565133660323	0.321259065654938
0.504609454546365	0.321302099296068
0.504653776987843	0.321345461550253
0.504698100974088	0.321389176828771
0.50474242649443	0.321433237138199
0.504786753538198	0.32147763172563
0.504831082094717	0.321522387232609
0.504875412153314	0.321567471058298
0.504919743703314	0.321612911712646
0.504964076734042	0.321658681981319
0.505008411234823	0.321704809766357
0.505052747194974	0.321751286401293
0.50509708460382	0.32179809131106
0.505141423450681	0.321845254026009
0.505185763724877	0.321892751130267
0.505230105415725	0.321940605823124
0.505274448512545	0.321988798516042
0.505318793004656	0.322037329731981
0.505363138881371	0.322086222830325
0.505407486132008	0.322135444688484
0.505451834745882	0.322185015580385
0.505496184712306	0.322234944609871
0.505540536020597	0.32228519652503
0.505584888660068	0.32233581609894
0.50562924262003	0.322386765989182
0.505673597889796	0.322438069268336
0.505717954458678	0.322489710082771
0.505762312315987	0.322541710933041
0.505806671451035	0.322594036293521
0.505851031853132	0.322646732557401
0.505895393511587	0.322699753246942
0.505939756415711	0.322753123248512
0.505984120554812	0.322806859162145
0.5060284859182	0.32286091056624
0.506072852495184	0.322915341131532
0.506117220275072	0.322970081737362
0.506161589247173	0.32302519341085
0.506205959400794	0.323080651132424
0.506250330725244	0.323136438502547
0.50629470320983	0.323192594687784
0.50633907684386	0.32324907213555
0.50638345161664	0.323305918951818
0.506427827517479	0.323363099234119
0.506472204535685	0.323420629564818
0.506516582660565	0.323478502091146
0.506560961881425	0.323536735621632
0.506605342187572	0.32359530003688
0.506649723568317	0.323654218855949
0.506694106012967	0.323713475943264
0.506738489510828	0.323773098255121
0.506782874051206	0.323833047898987
0.506827259623412	0.323893358168258
0.506871646216755	0.323954014903406
0.506916033820544	0.324014997828668
0.506960422424083	0.324076364907029
0.507004812016685	0.324138047074792
0.50704920258766	0.324200088871306
0.507093594126316	0.324262488708495
0.507137986621963	0.324325215307504
0.507182380063913	0.324388300541771
0.507226774441478	0.32445173166484
0.507271169743966	0.324515518897724
0.507315565960691	0.324579640308911
0.507359963080964	0.324644114210032
0.507404361094101	0.32470894529964
0.507448759989414	0.324774106676615
0.507493159756217	0.324839629880762
0.507537560383825	0.324905500715576
0.507581961861553	0.324971711128501
0.507626364178718	0.325038279594515
0.507670767324636	0.325105184769093
0.507715171288626	0.325172451047306
0.507759576060004	0.325240057040863
0.50780398162809	0.325308010857601
0.507848387982206	0.325376322655322
0.507892795111671	0.325444973972172
0.507937203005808	0.325513975045953
0.507981611653939	0.325583330735953
0.508026021045388	0.325653022557156
0.508070431169479	0.325723082681631
0.508114842015536	0.325793468207869
0.508159253572889	0.325864223142593
0.508203665830863	0.325935324753047
0.508248078778787	0.326006754220125
0.508292492405991	0.326078559546944
0.508336906701807	0.326150696392694
0.508381321655567	0.326223191731714
0.508425737256603	0.326296030924827
0.50847015349425	0.326369226366946
0.508514570357844	0.32644276462943
0.508558987836722	0.326516651782192
0.508603405920222	0.326590891078583
0.508647824597684	0.326665485056035
0.508692243858449	0.326740418304122
0.508736663691858	0.326815709575668
0.508781084087257	0.326891347443809
0.508825505033991	0.326967327888736
0.508869926521405	0.327043683916909
0.508914348538848	0.327120353360078
0.508958771075671	0.327197403235788
0.509003194121225	0.327274777313991
0.50904761766486	0.327352531285831
0.509092041695933	0.327430602912599
0.509136466203801	0.327509059463679
0.509180891177821	0.327587833248794
0.509225316607351	0.327666981234558
0.509269742481754	0.327746466060976
0.509314168790393	0.327826308767886
0.509358595522631	0.327906495790534
0.509403022667836	0.327987043053759
0.509447450215377	0.32806791933965
0.509491878154622	0.328149182608504
0.509536306474944	0.328230764228882
0.509580735165718	0.328312714482391
0.509625164216322	0.32839500275801
0.50966959361613	0.328477656206042
0.509714023354523	0.328560641123019
0.509758453420886	0.328644000847058
0.5098028838046	0.328727694536352
0.509847314495052	0.328811748523687
0.509891745481632	0.328896151190648
0.509936176753727	0.32898089575927
0.509980608300733	0.329066010691375
0.510025040112044	0.329151457598789
0.510069472177057	0.329237269672382
0.51011390448517	0.329323428841273
0.510158337025785	0.329409938952305
0.510202769788309	0.329496799376947
0.510247202762146	0.329584016954381
0.510291635936704	0.329671576539952
0.510336069301397	0.329759500261635
0.510380502845634	0.329847763298804
0.510424936558836	0.329936389192098
0.510469370430418	0.330025358674485
0.510513804449803	0.330114687594568
0.510558238606414	0.330204367483313
0.510602672889676	0.33029439046743
0.510647107289019	0.33038477849619
0.510691541793874	0.330475508109244
0.510735976393677	0.330566598017846
0.510780411077862	0.330658029724787
0.510824845835869	0.33074983420183
0.510869280657142	0.330841964044252
0.510913715531123	0.330934475645164
0.510958150447263	0.331027309384693
0.511002585395012	0.331120523008115
0.511047020363821	0.331214073109876
0.51109145534315	0.331307975258475
0.511135890322454	0.331402242051783
0.511180325291198	0.331496853975077
0.511224760238848	0.331591822461928
0.51126919515487	0.331687136480076
0.511313630028738	0.331782807519758
0.511358064849923	0.331878850255437
0.511402499607905	0.331975206198251
0.511446934292164	0.332071946990416
0.511491368892183	0.332169030584549
0.511535803397448	0.332266478058871
0.511580237797452	0.332364255891687
0.511624672081687	0.33246240653495
0.511669106239647	0.33256091387195
0.511713540260834	0.332659754796519
0.511757974134753	0.332758966740101
0.511802407850909	0.332858524960582
0.511846841398811	0.332958441907522
0.511891274767973	0.333058698308677
0.51193570794791	0.333159333375994
0.511980140928144	0.333260300577192
0.512024573698199	0.333361636888253
0.512069006247603	0.333463307476919
0.512113438565884	0.333565352752145
0.512157870642578	0.333667744660797
0.512202302467223	0.333770486966636
0.51224673402936	0.333873586018989
0.512291165318534	0.333977041967171
0.512335596324294	0.334080852373093
0.512380027036194	0.334185007828963
0.512424457443789	0.334289527542358
0.512468887536639	0.33439440540645
0.512513317304308	0.334499623774469
0.512557746736365	0.334605204564633
0.51260217582238	0.33471114445412
0.51264660455193	0.334817431197753
0.512691032914593	0.334924076688976
0.512735460899953	0.335031076778033
0.512779888497599	0.335138426552876
0.51282431569712	0.335246140394494
0.512868742488113	0.335354205902221
0.512913168860177	0.33546261593255
0.512957594802916	0.335571398682527
0.513002020305936	0.335680527172215
0.51304644535885	0.335790008678988
0.513090869951274	0.335899846579508
0.513135294072829	0.336010044482424
0.513179717713139	0.336120595273637
0.513224140861831	0.336231494941545
0.513268563508539	0.336342765364783
0.513312985642902	0.336454370941302
0.51335740725456	0.336566346007706
0.513401828333159	0.336678679746751
0.513446248868351	0.336791352547516
0.51349066884979	0.336904396794612
0.513535088267134	0.337017789756417
0.513579507110048	0.337131534801423
0.513623925368201	0.337245649694028
0.513668343031264	0.337360100333038
0.513712760088916	0.337474924620772
0.51375717653084	0.337590096227812
0.513801592346721	0.337705628907327
0.513846007526251	0.337821503939454
0.513890422059126	0.337937753175648
0.513934835935046	0.33805434605175
0.513979249143719	0.33817130645402
0.514023661674854	0.338288602108518
0.514068073518165	0.338406280005502
0.514112484663373	0.338524302126061
0.514156895100203	0.338642667470173
0.514201304818384	0.338761417025942
0.514245713807651	0.338880499314537
0.514290122057744	0.338999954192107
0.514334529558407	0.339119746729198
0.51437893629939	0.339239916886234
0.514423342270448	0.339360427272805
0.51446774746134	0.339481307218394
0.514512151861831	0.339602534995805
0.514556555461691	0.339724120029562
0.514600958250695	0.339846063165707
0.514645360218623	0.339968370527179
0.51468976135526	0.340091019150045
0.514734161650399	0.340214036089957
0.514778561093833	0.34033741151264
0.514822959675364	0.340461135408658
0.514867357384799	0.340585224794396
0.514911754211951	0.340709663365918
0.514956150146636	0.340834456400048
0.515000545178676	0.340959624780724
0.5150449392979	0.341085130706259
0.515089332494142	0.341211003846049
0.515133724757241	0.341337228294524
0.515178116077041	0.341463820054367
0.515222506443392	0.341590754958904
0.51526689584615	0.341718064388845
0.515311284275176	0.341845708417615
0.515355671720338	0.341973734952236
0.515400058171508	0.342102100542527
0.515444443618565	0.342230832059724
0.515488828051392	0.342359917427819
0.515533211459879	0.342489364697005
0.515577593833921	0.342619163501492
0.515621975163421	0.342749327115969
0.515666355438285	0.342879843482473
0.515710734648427	0.343010718711124
0.515755112783765	0.343141950881487
0.515799489834224	0.343273540463977
0.515843865789735	0.343405494258973
0.515888240640236	0.343537793907876
0.515932614375669	0.343670464723198
0.515976986985982	0.343803477667331
0.51602135846113	0.343936869294277
0.516065728791074	0.344070601221465
0.516110097965783	0.344204693911566
0.516154465975228	0.344339157358261
0.516198832809389	0.344473962707257
0.516243198458254	0.344609137606267
0.516287562911812	0.344744662431406
0.516331926160062	0.344880552520521
0.516376288193009	0.345016792678203
0.516420649000663	0.345153396310097
0.516465008573041	0.345290365144232
0.516509366900168	0.345427677364011
0.516553723972073	0.345565359329424
0.516598079778791	0.345703392531413
0.516642434310367	0.34584178954883
0.516686787556848	0.345980542058415
0.516731139508292	0.346119653621828
0.51677549015476	0.346259123989481
0.516819839486321	0.346398953848484
0.516864187493053	0.346539136154588
0.516908534165034	0.346679685226312
0.516952879492355	0.346820593717871
0.516997223465112	0.346961848890609
0.517041566073405	0.347103469341631
0.517085907307346	0.347245457210005
0.517130247157049	0.347387792017117
0.517174585612637	0.347530487445016
0.517218922664237	0.347673544731601
0.51726325830199	0.347816967619607
0.517307592516035	0.347960727835105
0.517351925296524	0.34810486400942
0.517396256633612	0.348249359927036
0.517440586517466	0.348394209424881
0.517484914938256	0.34853940963711
0.517529241886157	0.34868498965382
0.517573567351357	0.348830910538385
0.517617891324047	0.348977194801373
0.517662213794428	0.349123836761819
0.517706534752704	0.349270850708522
0.51775085418909	0.349418199204649
0.517795172093807	0.349565930262498
0.51783948845708	0.349714005225426
0.517883803269147	0.349862451712176
0.517928116520251	0.350011239385701
0.51797242820064	0.350160402240258
0.518016738300571	0.350309922563393
0.518061046810308	0.350459795690388
0.518105353720126	0.350610029120709
0.518149659020303	0.350760624298496
0.518193962701124	0.350911575224852
0.518238264752885	0.351062883161937
0.518282565165886	0.351214565261901
0.518326863930436	0.351366590397798
0.518371161036857	0.351518973051743
0.518415456475468	0.351671736634282
0.518459750236602	0.3518248319952
0.518504042310601	0.351978301172573
0.51854833268781	0.352132134707503
0.518592621358585	0.352286315227568
0.518636908313289	0.35244085501328
0.518681193542292	0.352595773539426
0.518725477035972	0.352751020974634
0.518769758784715	0.352906654688174
0.518814038778917	0.353062630684429
0.518858317008978	0.353218971008216
0.518902593465309	0.353375685415861
0.518946868138327	0.353532732999885
0.518991141018458	0.353690148368141
0.519035412096135	0.353847931259767
0.519079681361799	0.354006076787379
0.519123948805901	0.354164564885915
0.519168214418899	0.354323422680278
0.519212478191258	0.354482643037097
0.519256740113453	0.354642217525902
0.519301000175964	0.354802147720174
0.519345258369283	0.354962444419973
0.519389514683908	0.355123104020697
0.519433769110347	0.35528410120629
0.519478021639114	0.355445486681827
0.519522272260732	0.355607212547728
0.519566520965732	0.355769306285954
0.519610767744654	0.355931752167885
0.519655012588048	0.356094564338993
0.519699255486468	0.356257731762322
0.519743496430483	0.356421260955297
0.519787735410663	0.356585152388203
0.519831972417591	0.356749388867357
0.519876207441859	0.356914007152559
0.519920440474066	0.357078962450707
0.519964671504818	0.357244290894816
0.520008900524732	0.357409978619309
0.520053127524433	0.357576014896008
0.520097352494555	0.357742425227717
0.520141575425739	0.357909181794073
0.520185796308637	0.358076304045539
0.520230015133909	0.358243782552309
0.520274231892222	0.35841163345215
0.520318446574255	0.358579820215031
0.520362659170692	0.35874838456011
0.52040686967223	0.358917294301873
0.520451078069571	0.359086583481791
0.520495284353428	0.35925620668128
0.520539488514522	0.359426213910561
0.520583690543586	0.359596563122211
0.520627890431358	0.359767273244466
0.520672088168584	0.359938353183442
0.520716283746025	0.360109778841211
0.520760477154448	0.360281573779986
0.520804668384624	0.360453719065559
0.520848857427341	0.360626236250932
0.520893044273394	0.360799096399725
0.520937228913586	0.360972329598806
0.520981411338727	0.361145916535564
0.521025591539638	0.361319859605088
0.521069769507151	0.361494160356047
0.521113945232109	0.361668827653947
0.521158118705358	0.361843852272242
0.521202289917757	0.362019232228061
0.521246458860173	0.362194971501081
0.521290625523487	0.36237107026885
0.521334789898583	0.362547523855289
0.521378951976357	0.362724353201968
0.521423111747716	0.362901523099851
0.521467269203577	0.363079056991346
0.521511424334862	0.363256942230215
0.521555577132506	0.363435210045562
0.521599727587453	0.363613809385073
0.521643875690657	0.363792784443839
0.52168802143308	0.36397210955456
0.521732164805696	0.3641517965123
0.521776305799487	0.364331843341431
0.521820444405446	0.364512243651948
0.521864580614573	0.364693012132844
0.52190871441788	0.364874130422768
0.52195284580639	0.365055611474451
0.521996974771135	0.365237445207182
0.522041101303155	0.365419647457258
0.522085225393501	0.365602188528054
0.522129347033232	0.365785123428947
0.522173466213422	0.365968377711573
0.522217582925152	0.366152008015503
0.52226169715951	0.366336008280167
0.522305808907598	0.366520344427887
0.522349918160528	0.366705043418845
0.522394024909419	0.366890122016285
0.522438129145405	0.367075524060331
0.522482230859624	0.367261318458539
0.522526330043228	0.367447444245426
0.522570426687379	0.367633944302935
0.52261452078325	0.367820791468675
0.522658612322021	0.368008004703424
0.522702701294884	0.368195569532208
0.522746787693043	0.368383495658598
0.522790871507709	0.368571782874081
0.522834952730106	0.368760419176812
0.522879031351466	0.368949419452971
0.522923107363035	0.369138774425288
0.522967180756065	0.369328488237571
0.523011251521822	0.369518564358218
0.523055319651581	0.369708985252981
0.523099385136628	0.369899771468785
0.523143447968258	0.370090920242868
0.523187508137777	0.370282413164037
0.523231565636504	0.370474278293827
0.523275620455764	0.370666489086165
0.523319672586899	0.370859059018959
0.523363722021256	0.371051990797473
0.523407768750195	0.371245275322356
0.523451812765086	0.371438915930606
0.52349585405731	0.371632920600828
0.52353989261826	0.371827272810487
0.523583928439339	0.372021986822443
0.523627961511959	0.372217057678692
0.523671991827546	0.372412473710698
0.523716019377531	0.372608275738629
0.523760044153365	0.372804396504328
0.523804066146504	0.373000904580811
0.523848085348414	0.373197748837334
0.523892101750574	0.373394962831725
0.523936115344476	0.373592521919263
0.523980126121618	0.373790449162108
0.524024134073513	0.373988713658598
0.524068139191684	0.374187361783402
0.524112141467666	0.374386345967028
0.524156140893005	0.374585681184714
0.524200137459254	0.374785391181703
0.524244131157982	0.374985440923037
0.524288121980769	0.375185858000737
0.524332109919203	0.375386616239614
0.524376094964886	0.375587749665823
0.524420077109429	0.375789219224953
0.524464056344458	0.375991060923491
0.524508032661608	0.376193243704138
0.524552006052524	0.376395788559869
0.524595976508862	0.376598685171707
0.524639944022294	0.3768019385887
0.524683908584501	0.377005551048403
0.524727870187173	0.377209514669869
0.524771828822014	0.377413833024742
0.52481578448074	0.377618498404114
0.524859737155076	0.377823538295929
0.524903686836761	0.378028910237054
0.524947633517545	0.378234650552855
0.524991577189189	0.378440743340904
0.525035517843465	0.378647186364501
0.525079455472158	0.378853979102826
0.525123390067066	0.379061142192791
0.525167321619994	0.379268647825168
0.525211250122763	0.379476502749112
0.525255175567205	0.379684720192991
0.525299097945163	0.3798932905562
0.525343017248492	0.380102210690393
0.525386933469059	0.380311489030429
0.525430846598743	0.380521113103158
0.525474756629433	0.380731091111522
0.525518663553032	0.380941439875221
0.525562567361454	0.381152118401473
0.525606468046628	0.381363159854592
0.52565036560049	0.38157455189859
0.525694260014991	0.381786308875954
0.525738151282094	0.381998397910055
0.525782039393773	0.382210854424326
0.525825924342014	0.38242365775961
0.525869806118817	0.382636810198553
0.525913684716192	0.382850327159907
0.525957560126162	0.383064184994253
0.526001432340762	0.383278395581304
0.52604530135204	0.383492960792109
0.526089167152055	0.383707881024302
0.526133029732879	0.383923145179619
0.526176889086596	0.384138767070893
0.526220745205303	0.384354734204968
0.526264598081109	0.384571064158623
0.526308447706134	0.384787731871559
0.526352294072512	0.385004759014667
0.52639613717239	0.385222134343108
0.526439976997924	0.385439855258278
0.526483813541287	0.385657940853474
0.526527646794662	0.385876365502026
0.526571476750244	0.386095142795278
0.526615303400242	0.386314269149392
0.526659126736877	0.386533751662986
0.526702946752382	0.386753574827987
0.526746763439003	0.386973756527629
0.526790576788998	0.387194289375254
0.52683438679464	0.387415163402647
0.526878193448214	0.38763638545882
0.526921996742012	0.387857968271124
0.526965796668347	0.388079893761626
0.527009593219542	0.388302165539427
0.527053386387931	0.38852479507509
0.527097176165861	0.388747765275864
0.527140962545693	0.388971090010445
0.5271847455198	0.389194757542765
0.52722852508057	0.389418765949849
0.527272301220401	0.389643146300492
0.527316073931704	0.389867861223227
0.527359843206906	0.39009291608969
0.527403609038443	0.390318336552299
0.527447371418769	0.390544088057485
0.527491130340346	0.3907701915126
0.527534885795651	0.390996653587676
0.527578637777175	0.391223445964601
0.527622386277422	0.391450601717292
0.527666131288905	0.391678087904393
0.527709872804158	0.391905933227068
0.52775361081572	0.392134123070913
0.527797345316148	0.39236265282029
0.527841076298012	0.392591536079921
0.527884803753892	0.392820766036283
0.527928527676386	0.393050333351071
0.527972248058101	0.393280253591878
0.528015964891662	0.393510518546675
0.5280596781697	0.393741121422052
0.528103387884866	0.39397209032248
0.528147094029821	0.39420338281689
0.528190796597244	0.394435024049454
0.52823449557982	0.394667018358416
0.528278190970251	0.394899353040943
0.528321882761257	0.395132032482261
0.528365570945565	0.395365053184219
0.528409255515916	0.395598419003758
0.528452936465069	0.395832136043644
0.528496613785794	0.396066181588446
0.528540287470871	0.39630059173053
0.5285839575131	0.396535326477528
0.528627623905293	0.396770415341674
0.528671286640273	0.397005838394965
0.528714945710876	0.397241611039993
0.528758601109956	0.397477729769346
0.528802252830377	0.397714180104274
0.52884590086502	0.397950979292808
0.528889545206776	0.398188126221419
0.528933185848553	0.398425597477898
0.528976822783271	0.398663428937858
0.529020456003865	0.39890159385302
0.529064085503282	0.399140100026594
0.529107711274486	0.399378946928958
0.529151333310451	0.399618135853906
0.529194951604168	0.399857667999006
0.52923856614864	0.400097537272474
0.529282176936888	0.400337749648156
0.52932578396194	0.400578292006015
0.529369387216843	0.400819194131945
0.529412986694657	0.401060415737099
0.529456582388456	0.401301989334508
0.529500174291329	0.401543898547503
0.529543762396375	0.401786146984719
0.529587346696714	0.402028731195134
0.529630927185474	0.402271659575123
0.529674503855801	0.402514920618956
0.529718076700854	0.402758528489626
0.529761645713803	0.403002466686235
0.529805210887839	0.403246744081021
0.529848772216161	0.403491357561563
0.529892329691985	0.403736314117976
0.529935883308542	0.403981604095026
0.529979433059077	0.404227227200904
0.530022978936846	0.404473196900553
0.530066520935123	0.404719493728356
0.530110059047197	0.404966132159497
0.53015359326637	0.40521310575515
0.530197123585957	0.405460411227645
0.530240649999288	0.405708057268252
0.53028417249971	0.40595603408657
0.530327691080583	0.406204350544023
0.53037120573528	0.406452996627665
0.530414716457191	0.406701988088533
0.530458223239716	0.406951298224599
0.530501726076276	0.407200953237093
0.530545224960305	0.407450939346136
0.530588719885247	0.40770125925412
0.530632210844565	0.407951912565873
0.530675697831737	0.408202896934271
0.530719180840253	0.408454222911127
0.530762659863618	0.408705861511352
0.530806134895354	0.408957858573488
0.530849605928995	0.409210168687214
0.530893072958092	0.409462820996492
0.530936535976211	0.409715798316392
0.530979994976931	0.409969106405525
0.531023449953847	0.410222751393297
0.531066900900568	0.410476726315494
0.531110347810719	0.41073102813367
0.531153790677937	0.410985659167762
0.531197229495878	0.41124062823167
0.531240664258214	0.411495926688367
0.531284094958625	0.411751536441098
0.531327521590811	0.412007500562769
0.531370944148488	0.41226377587383
0.531414362625384	0.412520393828432
0.531457777015243	0.412777321643793
0.531501187311824	0.413034597466827
0.531544593508902	0.413292185706523
0.531587995600266	0.4135501144761
0.531631393579721	0.413808367998864
0.531674787441087	0.414066931264217
0.531718177178199	0.414325843461872
0.531761562784908	0.414585070215962
0.531804944255078	0.414844631906622
0.531848321582589	0.415104512059728
0.531891694761339	0.415364716913038
0.531935063785237	0.415625249856454
0.531978428648212	0.415886108674608
0.532021789344204	0.416147293963657
0.53206514586717	0.416408799209605
0.532108498211083	0.416670631459366
0.532151846369931	0.416932779181569
0.532195190337717	0.417195271325985
0.532238530108458	0.417458065099447
0.532281865676191	0.41772119115712
0.532325197034964	0.417984637726606
0.532368524178842	0.418248406543021
0.532411847101906	0.418512502402097
0.532455165798252	0.418776912422863
0.532498480261992	0.419041646622169
0.532541790487252	0.419306704662234
0.532585096468174	0.41957208128308
0.532628398198918	0.419837775864707
0.532671695673659	0.420103790048785
0.532714988886582	0.420370136438389
0.532758277831897	0.420636783298581
0.532801562503824	0.420903765328924
0.532844842896599	0.421171053844284
0.532888119004473	0.421438668756863
0.532931390821714	0.421706601637328
0.532974658342606	0.421974845100752
0.533017921561451	0.422243417441315
0.533061180472563	0.422512297060428
0.533104435070272	0.4227814944742
0.533147685348926	0.423051012161851
0.533190931302886	0.423320850337358
0.533234172926532	0.423590991002155
0.53327741021426	0.423861457279285
0.53332064316048	0.42413223477089
0.533363871759616	0.424403332230018
0.533407096006111	0.4246747397803
0.533450315894426	0.424946455387896
0.533493531419033	0.425218496788516
0.533536742574422	0.425490841011638
0.533579949355101	0.425763505544845
0.533623151755589	0.426036484480643
0.533666349770427	0.42630976439644
0.533709543394171	0.426583362919595
0.533752732621388	0.426857276354572
0.533795917446666	0.427131495516695
0.533839097864608	0.427406028581506
0.533882273869834	0.427680871636725
0.533925445456977	0.427956020235515
0.533968612620689	0.428231481426615
0.534011775355637	0.428507265765628
0.534054933656504	0.428783329327704
0.534098087517993	0.429059726636204
0.534141236934818	0.42933642282668
0.534184381901712	0.429613422793609
0.534227522413423	0.429890741300199
0.534270658464716	0.430168360665697
0.534313790050372	0.430446279885101
0.534356917165191	0.430724517436707
0.534400039803985	0.431003052025307
0.534443157961585	0.431281897825873
0.534486271632837	0.431561038314381
0.534529380812605	0.431840505333569
0.534572485495769	0.432120247889329
0.534615585677224	0.432400316289556
0.534658681351884	0.432680684844919
0.534701772514678	0.432961340641401
0.53474485916055	0.433242322028049
0.534787941284464	0.433523583035143
0.534831018881397	0.433805164543686
0.534874091946343	0.434087041534371
0.534917160474317	0.434369211668995
0.534960224460346	0.434651693575254
0.535003283899476	0.434934465539872
0.535046338786766	0.435217546427734
0.535089389117296	0.435500922986831
0.53513243488616	0.435784596242864
0.535175476088471	0.43606856699094
0.535218512719356	0.436352841737306
0.535261544773961	0.436637410594644
0.535304572247446	0.436922276883458
0.535347595134989	0.437207438212813
0.535390613431788	0.437492896956427
0.535433627133053	0.437778650206582
0.535476636234013	0.438064706139512
0.535519640729913	0.438351048778861
0.535562640616017	0.438637688957093
0.535605635887603	0.438924620454904
0.535648626539966	0.439211846744979
0.53569161256842	0.439499369507738
0.535734593968295	0.439787185686326
0.535777570734938	0.440075287037257
0.535820542863711	0.440363689804985
0.535863510349996	0.440652372188435
0.535906473189191	0.440941355090741
0.535949431376709	0.441230620512217
0.535992384907982	0.441520189842184
0.536035333778458	0.441810029997787
0.536078277983604	0.44210017241415
0.536121217518901	0.442390604048612
0.536164152379849	0.442681309412017
0.536207082561965	0.442972319777207
0.536250008060782	0.443263604258183
0.536292928871852	0.443555183544591
0.536335844990741	0.44384704799811
0.536378756413035	0.444139196621688
0.536421663134337	0.444431621256891
0.536464565150266	0.44472435333515
0.536507462456457	0.445017339684009
0.536550355048565	0.445310640270432
0.53659324292226	0.44560420121913
0.536636126073232	0.445898058659074
0.536679004497183	0.446192184876329
0.53672187818984	0.446486608381463
0.536764747146939	0.446781303335547
0.536807611364239	0.447076288252727
0.536850470837514	0.447371531496857
0.536893325562556	0.44766707461175
0.536936175535173	0.447962904066479
0.536979020751193	0.448258985454529
0.537021861206459	0.448555365060534
0.53706469689683	0.448852015681799
0.537107527818187	0.44914894512906
0.537150353966426	0.449446149986991
0.53719317533746	0.449743636485678
0.537235991927219	0.450041382504409
0.537278803731651	0.450339422439466
0.537321610746722	0.450637726992364
0.537364412968414	0.450936307480159
0.53740721039273	0.451235165398546
0.537450003015687	0.451534287466899
0.537492790833318	0.451833692956664
0.53753557384168	0.452133356283601
0.537578352036841	0.4524332949919
0.53762112541489	0.45273352185428
0.537663893971932	0.453033997477362
0.537706657704092	0.453334753628693
0.537749416607509	0.453635772566827
0.537792170678342	0.453937056762694
0.53783491991277	0.454238628179962
0.537877664306982	0.454540446127695
0.537920403857191	0.454842538090102
0.537963138559627	0.45514490860599
0.538005868410537	0.45544751625899
0.538048593406184	0.455750418317123
0.53809131354285	0.45605356970697
0.538134028816838	0.456356988739315
0.538176739224462	0.456660667338503
0.538219444762058	0.456964621129841
0.53826214542598	0.45726881609973
0.538304841212599	0.457573291252898
0.538347532118302	0.457878024389662
0.538390218139497	0.458183007681905
0.538432899272606	0.458488263507779
0.538475575514074	0.45879377002801
0.538518246860359	0.459099540950371
0.538560913307937	0.459405568789034
0.538603574853307	0.459711850969633
0.538646231492983	0.460018394208702
0.538688883223492	0.46032518407665
0.538731530041385	0.460632247655587
0.53877417194323	0.460939550199276
0.53881680892561	0.46124711988459
0.538859440985131	0.461554928601666
0.538902068118412	0.46186300443229
0.538944690322092	0.462171324359414
0.538987307592828	0.462479899153188
0.539029919927293	0.462788734725992
0.539072527322182	0.463097802812866
0.539115129774206	0.463407128242459
0.539157727280092	0.463716714718838
0.539200319836586	0.464026538484259
0.539242907440457	0.46433660691014
0.539285490088484	0.464646934926902
0.539328067777468	0.464957503722123
0.539370640504231	0.465268321830474
0.539413208265607	0.465579378673682
0.539455771058453	0.465890686830308
0.539498328879642	0.466202240607453
0.539540881726065	0.466514032455981
0.539583429594631	0.466826071835183
0.539625972482269	0.467138353991344
0.539668510385924	0.467450875661663
0.539711043302559	0.467763641016571
0.539753571229158	0.46807664741188
0.539796094162722	0.468389886569013
0.539838612100268	0.468703370544195
0.539881125038831	0.469017095511964
0.539923632975469	0.469331053820255
0.539966135907253	0.469645256962613
0.540008633831277	0.46995968140136
0.540051126744648	0.470274360561936
0.540093614644494	0.470589262362044
0.540136097527964	0.470904399146615
0.54017857539222	0.47121977567406
0.540221048234445	0.47153538047151
0.540263516051843	0.471851218093905
0.54030597884163	0.472167293715401
0.540348436601044	0.472483600574152
0.540390889327342	0.472800112716149
0.540433337017797	0.473116892654814


==> tikz/advection_long_curvature_N2048-11.tsv <==
0.540433337017797	0.473116892654814
0.540475779669703	0.473433880816489
0.540518217280372	0.473751092619737
0.540560649847131	0.474068549629428
0.54060307736733	0.47438621422527
0.540645499838333	0.474704116669604
0.540687917257526	0.475022248205111
0.540730329622313	0.475340590217808
0.540772736930115	0.475659169926055
0.540815139178371	0.475977958425051
0.540857536364537	0.47629698914829
0.540899928486094	0.476616225426489
0.540942315540536	0.476935688918748
0.540984697525376	0.477255374265399
0.541027074438147	0.477575270229138
0.541069446276398	0.477895398168284
0.541111813037699	0.478215733538439
0.541154174719636	0.478536297708634
0.54119653131982	0.478857070902508
0.541238882835871	0.479178053433099
0.541281229265434	0.479499263647633
0.54132357060617	0.479820681339749
0.541365906855759	0.480142314227593
0.541408238011902	0.48046416718331
0.541450564072314	0.480786216297714
0.541492885034731	0.48110849311972
0.541535200896909	0.481430969770417
0.541577511656621	0.481753658697383
0.541619817311657	0.48207656514597
0.541662117859828	0.482399664603315
0.541704413298963	0.482722989878826
0.541746703626911	0.483046502293272
0.541788988841536	0.483370236456429
0.541831268940724	0.483694162806609
0.541873543922378	0.484018312912934
0.54191581378442	0.484342642120362
0.541958078524793	0.484667198365032
0.542000338141452	0.484991937542895
0.542042592632378	0.485316884916532
0.542084841995567	0.485642038006356
0.542127086229034	0.485967379694188
0.542169325330815	0.486292934781454
0.54221155929896	0.486618676956684
0.542253788131543	0.486944620378593
0.542296011826654	0.487270754258631
0.542338230382401	0.487597094530939
0.542380443796911	0.487923618091335
0.542422652068332	0.48825035353252
0.54246485519483	0.488577258867096
0.542507053174587	0.488904374287379
0.542549246005807	0.489231671254801
0.54259143368671	0.489559165193858
0.542633616215537	0.489886841632944
0.542675793590546	0.490214731355782
0.542717965810018	0.4905427693627
0.542760132872247	0.49087102116009
0.542802294775548	0.491199457770453
0.542844451518256	0.491528079410329
0.542886603098725	0.491856869284628
0.542928749515326	0.492185876084398
0.54297089076645	0.492515034632617
0.543013026850505	0.492844389806966
0.54305515776592	0.493173929720197
0.543097283511144	0.493503642092238
0.54313940408464	0.493833541196697
0.543181519484895	0.494163609520889
0.543223629710412	0.494493856888001
0.543265734759713	0.494824300608933
0.54330783463134	0.495154900621853
0.543349929323853	0.495485685108822
0.543392018835833	0.495816635048797
0.543434103165875	0.496147766334294
0.543476182312597	0.496479076668816
0.543518256274635	0.49681054357259
0.543560325050646	0.497142190283263
0.543602388639302	0.497474007876705
0.543644447039292	0.497805989721719
0.543686500249332	0.498138149649124
0.543728548268152	0.49847046830545
0.543770591094499	0.498802949216781
0.543812628727143	0.499135613849112
0.543854661164869	0.49946842448613
0.543896688406486	0.49980140983826
0.543938710450818	0.500134553831712
0.543980727296708	0.500467860115485
0.54402273894302	0.500801335016937
0.544064745388636	0.501134953382159
0.544106746632456	0.501468749392022
0.544148742673401	0.50180269108485
0.544190733510407	0.502136800442727
0.544232719142435	0.50247105525882
0.54427469956846	0.502805473765189
0.544316674787478	0.503140045380687
0.544358644798502	0.503474768393091
0.544400609600569	0.503809650863472
0.54444256919273	0.504144674927624
0.544484523574058	0.504479848598192
0.54452647274364	0.504815196151033
0.544568416700588	0.505150659671504
0.544610355444031	0.505486298744491
0.544652288973115	0.505822069616016
0.54469421728701	0.506157989056311
0.544736140384899	0.506494051667011
0.544778058265986	0.506830267999755
0.544819970929496	0.507166615806882
0.544861878374671	0.507503123872221
0.544903780600772	0.507839748743823
0.544945677607082	0.50817653341256
0.544987569392901	0.508513448311353
0.545029455957546	0.508850502586246
0.545071337300353	0.509187700641957
0.545113213420681	0.509525029736432
0.545155084317909	0.509862492351955
0.545196949991427	0.510200091399938
0.545238810440651	0.510537827695482
0.545280665665014	0.510875694973551
0.545322515663969	0.511213692884361
0.545364360436986	0.511551815080906
0.545406199983556	0.511890076219532
0.545448034303186	0.512228469663104
0.545489863395405	0.512566978099135
0.545531687259763	0.512905613733655
0.545573505895824	0.513244388948909
0.545615319303173	0.513583269546926
0.545657127481417	0.513922292034106
0.545698930430176	0.514261430740864
0.545740728149096	0.514600678194703
0.545782520637839	0.514940068147264
0.545824307896082	0.515279557906494
0.545866089923527	0.515619182312168
0.545907866719892	0.515958909663007
0.545949638284918	0.516298762171202
0.545991404618358	0.516638733517884
0.54603316571999	0.5169788023786
0.546074921589609	0.517319005199696
0.54611667222703	0.517659303354587
0.546158417632085	0.517999725749924
0.546200157804626	0.518340251219695
0.546241892744525	0.518680886377981
0.546283622451674	0.519021627598516
0.54632534692598	0.51936248676345
0.546367066167375	0.519703431201076
0.546408780175803	0.520044502768542
0.546450488951233	0.520385661707725
0.546492192493649	0.52072693264704
0.546533890803058	0.521068306646735
0.546575583879484	0.521409765428172
0.546617271722968	0.521751342590178
0.546658954333574	0.522093011199738
0.546700631711382	0.522434779712638
0.546742303856492	0.522776632127191
0.546783970769026	0.523118592517812
0.546825632449121	0.523460647876836
0.546867288896933	0.523802783482553
0.546908940112639	0.524145028450924
0.546950586096435	0.524487352901804
0.546992226848538	0.524829761539093
0.547033862369178	0.525172276486164
0.547075492658609	0.525514864468579
0.547117117717103	0.525857545488371
0.547158737544952	0.526200303451269
0.547200352142464	0.526543156356176
0.547241961509969	0.526886089634134
0.547283565647815	0.527229100014291
0.547325164556371	0.52757219474545
0.54736675823602	0.527915369409966
0.547408346687168	0.528258622051904
0.547449929910242	0.528601951845533
0.547491507905682	0.528945355628609
0.547533080673951	0.529288840258013
0.54757464821553	0.529632395641234
0.547616210530922	0.529976027182042
0.547657767620643	0.530319729501153
0.547699319485235	0.530663483918181
0.547740866125254	0.531007342520555
0.547782407541274	0.531351243944925
0.547823943733894	0.531695224091882
0.547865474703729	0.532039260917606
0.547907000451409	0.532383377209033
0.547948520977589	0.532727541528465
0.547990036282941	0.533071769043441
0.548031546368155	0.533416079856451
0.54807305123394	0.533760424163623
0.548114550881025	0.534104847105025
0.548156045310158	0.534449308351275
0.548197534522107	0.534793847099602
0.548239018517655	0.535138426325865
0.548280497297608	0.535483075381991
0.548321970862791	0.535827755058148
0.548363439214044	0.536172511228297
0.54840490235223	0.536517297508097
0.548446360278229	0.536862155444903
0.548487812992941	0.537207036810634
0.548529260497285	0.537551986843011
0.548570702792198	0.537896968857844
0.548612139878635	0.538242002910953
0.548653571757573	0.538587084059848
0.548694998430007	0.538932197645004
0.548736419896949	0.539277356521965
0.548777836159432	0.539622568232369
0.548819247218506	0.539967798176532
0.548860653075242	0.540313073855277
0.54890205373073	0.540658387521507
0.548943449186075	0.541003740939876
0.548984839442405	0.541349127094145
0.549026224500867	0.541694535574241
0.549067604362626	0.542039993315494
0.549108979028866	0.542385456186989
0.549150348500786	0.542730975778254
0.549191712779609	0.543076509519892
0.549233071866577	0.543422063803535
0.549274425762948	0.543767663750411
0.54931577447	0.544113263184543
0.549357117989029	0.544458914035506
0.549398456321351	0.544804556631643
0.549439789468303	0.545150238839369
0.549481117431236	0.545495937496347
0.549522440211522	0.545841646264634
0.549563757810552	0.546187387062358
0.549605070229739	0.546533124125521
0.549646377470511	0.54687889907107
0.549687679534313	0.547224659286096
0.549728976422612	0.547570452577884
0.549770268136894	0.547916246498041
0.549811554678663	0.548262060922514
0.549852836049444	0.548607867479718
0.549894112250776	0.548953688961447
0.549935383284219	0.549299516813404
0.549976649151354	0.549645349018179
0.550017909853778	0.549991181558606
0.550059165393108	0.550337014159233
0.55010041577098	0.550682856735332
0.550141660989047	0.551028680169341
0.550182901048982	0.551374526144437
0.550224135952478	0.551720344411125
0.550265365701244	0.552066176811541
0.55030659029701	0.55241198425241
0.550347809741523	0.552757806094068
0.55038902403655	0.553103608942869
0.550430233183877	0.553449386429251
0.550471437185308	0.553795184922696
0.550512636042663	0.554140944119688
0.550553829757786	0.554486702530322
0.550595018332537	0.554832434897691
0.550636201768792	0.55517816545972
0.55067738006845	0.555523870002365
0.550718553233426	0.555869545725268
0.550759721265655	0.556215231776692
0.550800884167091	0.556560856363837
0.550842041939704	0.55690648611161
0.550883194585486	0.557252081275933
0.550924342106444	0.557597649487005
0.550965484504606	0.557943203623284
0.55100662178202	0.558288701483084
0.551047753940749	0.558634203475938
0.551088880982874	0.558979649672468
0.5511300029105	0.559325075876692
0.551171119725747	0.559670460232573
0.551212231430752	0.560015817642877
0.551253338027673	0.560361132988049
0.551294439518686	0.5607064118537
0.551335535905985	0.561051657394119
0.551376627191785	0.56139685203766
0.551417713378314	0.561742009903785
0.551458794467822	0.562087129348812
0.551499870462578	0.562432198921044
0.55154094136487	0.562777225146214
0.551582007177002	0.563122197468736
0.551623067901298	0.563467132085754
0.551664123540097	0.563812009566665
0.551705174095763	0.564156838206834
0.551746219570674	0.564501611552062
0.551787259967226	0.564846332373614
0.551828295287834	0.565191001585628
0.551869325534933	0.565535615678279
0.551910350710975	0.565880155173314
0.551951370818429	0.566224656089633
0.551992385859786	0.566569079042267
0.552033395837553	0.566913451866555
0.552074400754254	0.5672577679004
0.552115400612435	0.567601983441869
0.552156395414656	0.567946180416141
0.552197385163498	0.56829027010908
0.55223836986156	0.568634316213479
0.552279349511458	0.568978275898134
0.552320324115827	0.569322172993244
0.552361293677321	0.569666000705369
0.552402258198613	0.570009730171655
0.55244321768239	0.570353412167581
0.552484172131361	0.570696998794959
0.552525121548252	0.571040520885678
0.552566065935808	0.571383938972571
0.552607005296791	0.571727301810238
0.55264793963398	0.572070566466979
0.552688868950176	0.57241374617088
0.552729793248194	0.572756844589995
0.55277071253087	0.573099852569983
0.552811626801056	0.573442789526383
0.552852536061626	0.573785596661961
0.552893440315466	0.574128353305877
0.552934339565482	0.57447098653503
0.552975233814603	0.574813541835471
0.553016123065771	0.575156005112388
0.553057007321946	0.575498349809539
0.553097886586108	0.575840625509465
0.553138760861255	0.576182761908067
0.5531796301504	0.576524839836127
0.553220494456578	0.576866781034791
0.553261353782839	0.577208636747168
0.553302208132253	0.577550380562362
0.553343057507907	0.577892011483969
0.553383901912905	0.578233546965014
0.55342474135037	0.578574959514663
0.553465575823444	0.578916259009475
0.553506405335284	0.57925745872353
0.553547229889064	0.579598534318073
0.553588049487982	0.579939493496433
0.553628864135249	0.58028033891788
0.553669673834093	0.580621069766732
0.553710478587764	0.580961662942483
0.553751278399527	0.58130214624635
0.553792073272661	0.58164251179945
0.553832863210471	0.58198274430648
0.553873648216274	0.582322852493569
0.553914428293408	0.582662828159009
0.553955203445226	0.583002680400523
0.553995973675097	0.5833424016654
0.554036738986413	0.583681990327003
0.554077499382579	0.584021450431645
0.55411825486702	0.584360757738392
0.554159005443181	0.584699944671041
0.554199751114518	0.585039001829572
0.55424049188451	0.585377888685272
0.554281227756653	0.585716660488795
0.554321958734457	0.586055282116026
0.554362684821453	0.586393764076492
0.554403406021189	0.586732092458855
0.554444122337229	0.587070272603279
0.554484833773155	0.587408322283971
0.554525540332569	0.587746203193556
0.554566242019088	0.58808393651662
0.554606938836346	0.588421518668934
0.554647630787994	0.588758954801463
0.554688317877703	0.589096224395771
0.554729000109161	0.58943333545862
0.554769677486072	0.58977029584045
0.554810350012157	0.590107098991881
0.554851017691155	0.59044372109234
0.554891680526823	0.590780200950419
0.554932338522934	0.591116504338795
0.554972991683279	0.591452647154527
0.555013640011668	0.591788617728154
0.555054283511924	0.592124423995056
0.555094922187891	0.592460052717444
0.555135556043429	0.592795510846565
0.555176185082414	0.593130803017724
0.555216809308742	0.593465908342386
0.555257428726324	0.593800850974754
0.555298043339087	0.594135605556314
0.555338653150979	0.594470171994275
0.555379258165962	0.594804575329287
0.555419858388015	0.595138780952942
0.555460453821136	0.595472819820532
0.555501044469338	0.595806641546655
0.555541630336653	0.59614032126397
0.555582211427127	0.596473763318875
0.555622787744828	0.596807056934803
0.555663359293837	0.597140125287657
0.555703926078252	0.59747302453765
0.55574448810219	0.597805711445565
0.555785045369782	0.598138215491841
0.555825597885179	0.598470508383385
0.555866145652548	0.598802619122209
0.555906688676072	0.599134503716709
0.55594722695995	0.599466215595948
0.5559877605084	0.599797702175927
0.556028289325657	0.600128986674025
0.556068813415971	0.600460060722215
0.556109332783608	0.60079094220484
0.556149847432852	0.601121596243133
0.556190357368005	0.601452049160664
0.556230862593384	0.601782285934222
0.556271363113325	0.602112302090175
0.556311858932176	0.602442102554366
0.556352350054305	0.602771694208636
0.556392836484098	0.603101062422291
0.556433318225955	0.603430198876644
0.556473795284291	0.603759135182945
0.556514267663542	0.604087825101065
0.556554735368157	0.604416295102507
0.556595198402604	0.604744553852546
0.556635656771365	0.605072561669957
0.556676110478941	0.605400353777052
0.556716559529849	0.605727903178234
0.556757003928619	0.606055229302355
0.556797443679801	0.606382316255496
0.556837878787962	0.606709169191505
0.556878309257681	0.607035776126242
0.556918735093559	0.607362156530382
0.556959156300209	0.607688281740521
0.556999572882261	0.608014172751245
0.557039984844361	0.608339822641617
0.557080392191175	0.60866521801025
0.557120794927381	0.608990376201946
0.557161193057676	0.609315265150121
0.55720158658677	0.609639939546971
0.557241975519391	0.609964324793719
0.557282359860284	0.610288476902443
0.557322739614209	0.610612371434857
0.557363114785943	0.610936008182827
0.557403485380277	0.611259377544762
0.557443851402019	0.611582513602757
0.557484212855995	0.611905353506854
0.557524569747045	0.61222795211299
0.557564922080025	0.612550287754965
0.557605269859807	0.612872355424276
0.55764561309128	0.613194134693167
0.557685951779349	0.613515681101536
0.557726285928932	0.613836930341248
0.557766615544966	0.614157909169311
0.557806940632403	0.614478631273114
0.557847261196209	0.614799057898765
0.55788757724137	0.615119225392061
0.557927888772883	0.615439103447724
0.557968195795763	0.615758698501504
0.558008498315041	0.616078031365057
0.558048796335763	0.61639705431516
0.558089089862991	0.616715813252173
0.558129378901804	0.617034274754841
0.558169663457294	0.617352458085373
0.558209943534568	0.617670340853529
0.558250219138752	0.617987943683518
0.558290490274986	0.618305248955716
0.558330756948424	0.618622262112401
0.558371019164239	0.618938965404669
0.558411276927615	0.619255401251011
0.558451530243755	0.619571512245759
0.558491779117877	0.619887338334252
0.558532023555213	0.620202846382838
0.558572263561009	0.62051807113395
0.558612499140531	0.620832976271227
0.558652730299055	0.621147583318916
0.558692957041877	0.621461880228853
0.558733179374306	0.621775862663327
0.558773397301666	0.622089533431478
0.558813610829295	0.622402904156427
0.558853819962549	0.622715948587162
0.558894024706798	0.623028686735194
0.558934225067427	0.623341092196182
0.558974421049837	0.623653192193864
0.559014612659441	0.623964968653578
0.559054799901672	0.624276423746324
0.559094982781973	0.624587546738967
0.559135161305805	0.624898356723002
0.559175335478643	0.625208841736332
0.55921550530598	0.625518973960999
0.559255670793319	0.625828810190055
0.559295831946178	0.626138285903324
0.559335988770094	0.626447455162892
0.559376141270617	0.626756264698945
0.559416289453312	0.627064749557281
0.559456433323757	0.627372905448128
0.559496572887546	0.62768070201624
0.559536708150289	0.627988179590181
0.55957683911761	0.628295302205244
0.559616965795144	0.628602079403783
0.559657088188547	0.628908519287857
0.559697206303486	0.62921460156533
0.559737320145643	0.629520351412353
0.559777429720713	0.629825736892544
0.559817535034409	0.630130769391393
0.559857636092456	0.630435460806919
0.559897732900594	0.630739787784556
0.559937825464577	0.631043763433249
0.559977913790176	0.631347381251328
0.560017997883173	0.631650643125701
0.560058077749366	0.631953523321649
0.560098153394566	0.632256064566885
0.560138224824601	0.632558243072012
0.560178292045311	0.632860034822824
0.560218355062552	0.633161477409509
0.560258413882192	0.633462543234845
0.560298468510114	0.633763237175398
0.560338518952216	0.634063569385224
0.560378565214411	0.634363514227595
0.560418607302623	0.634663096794785
0.560458645222792	0.634962297571289
0.560498678980872	0.635261118141886
0.560538708582832	0.635559568023945
0.560578734034653	0.635857620045562
0.56061875534233	0.63615530612325
0.560658772511874	0.636452602618665
0.560698785549309	0.636749505906544
0.560738794460672	0.63704603787512
0.560778799252013	0.637342166900855
0.560818799929399	0.637637901838342
0.560858796498909	0.637933267614417
0.560898788966633	0.638228220558961
0.56093877733868	0.638522788725659
0.560978761621171	0.638816938893816
0.561018741820238	0.639110723557833
0.561058717942028	0.639404089748416
0.561098689992702	0.639697060261231
0.561138657978435	0.639989612979273
0.561178621905417	0.640281791099794
0.561218581779847	0.64057353625909
0.56125853760794	0.640864888119309
0.561298489395925	0.641155832715926
0.561338437150045	0.641446357268209
0.561378380876555	0.641736471333904
0.561418320581721	0.64202618692947
0.561458256271827	0.642315468866368
0.56149818795317	0.642604346315445
0.561538115632056	0.642892796826621
0.561578039314805	0.643180839705679
0.561617959007755	0.643468457677233
0.561657874717255	0.643755639376246
0.561697786449662	0.644042414549353
0.561737694211352	0.64432876848314
0.561777598008714	0.64461467439245
0.561817497848147	0.644900160624747
0.561857393736064	0.645185232297849
0.561897285678892	0.645469844450065
0.561937173683069	0.645754046570443
0.561977057755047	0.646037811338785
0.562016937901292	0.646321124222945
0.562056814128282	0.646604018471421
0.562096686442507	0.646886463508229
0.56213655485047	0.647168472058024
0.562176419358688	0.647450032049683
0.562216279973689	0.647731162131921
0.562256136702015	0.648011833378824
0.56229598955022	0.648292068545488
0.562335838524871	0.648571847972068
0.562375683632546	0.648851172742158
0.562415524879838	0.649130069046898
0.56245536227335	0.6494084902375
0.562495195819701	0.649686465068704
0.562535025525518	0.649963990723174
0.562574851397444	0.650241055202684
0.562614673442132	0.650517656289891
0.562654491666248	0.650793806242488
0.562694306076473	0.65106948440713
0.562734116679495	0.651344708934678
0.562773923482019	0.651619467051404
0.562813726490759	0.651893760209495
0.562853525712444	0.652167581035902
0.562893321153812	0.652440949616329
0.562933112821616	0.65271381064182
0.562972900722619	0.652986246253816
0.563012684863596	0.653258179149023
0.563052465251336	0.653529650258863
0.56309224189264	0.653800631929256
0.563132014794317	0.6540711615913
0.563171783963191	0.654341175735413
0.563211549406098	0.654610755113823
0.563251311129885	0.654879805704047
0.563291069141412	0.655148404712741
0.56333082344755	0.655416508434487
0.563370574055178	0.655684129894554
0.563410320971193	0.6559512568106
0.563450064202501	0.656217905320762
0.563489803756019	0.656484050470578
0.563529539638674	0.656749712427403
0.563569271857409	0.65701488448693
0.563609000419174	0.657279551868017
0.563648725330935	0.657543728158441
0.563688446599665	0.657807411638327
0.56372816423235	0.658070584641924
0.563767878235989	0.658333268957213
0.563807588617591	0.658595442461199
0.563847295384174	0.658857121202994
0.56388699854277	0.659118291488368
0.563926698100423	0.659378951841656
0.563966394064188	0.659639102747186
0.564006086441128	0.659898764777471
0.564045775238319	0.660157885039237
0.56408546046285	0.660416524627359
0.564125142121818	0.660674632539778
0.564164820222331	0.660932225793489
0.564204494771512	0.661189309278026
0.564244165776489	0.661445876653096
0.564283833244405	0.661701924330861
0.564323497182414	0.661957450091167
0.56436315759768	0.66221244843914
0.564402814497375	0.662466936029659
0.564442467888686	0.662720895650539
0.564482117778808	0.662974320524196
0.564521764174949	0.663227232161332
0.564561407084324	0.663479608122602
0.564601046514162	0.663731446162594
0.5646406824717	0.663982781578341
0.564680314964189	0.664233544459746
0.564719943998886	0.664483810479839
0.564759569583062	0.664733516860766
0.564799191723997	0.664982697293486
0.56483881042898	0.66523133325952
0.564878425705315	0.665479438247107
0.56491803756031	0.665727005067735
0.564957646001287	0.665974017404536
0.564997251035578	0.666220494578858
0.565036852670525	0.666466425000337
0.565076450913479	0.666711809667416
0.565116045771803	0.666956645893778
0.565155637252868	0.667200942828049
0.565195225364057	0.667444673821811
0.56523481011276	0.667687866635573
0.56527439150638	0.66793049976528
0.56531396955233	0.668172585689009
0.565353544258031	0.668414109951086
0.565393115630914	0.668655075722181
0.56543268367842	0.668895493809092
0.565472248408001	0.669135347405501
0.565511809827117	0.669374634643244
0.56555136794324	0.669613371689199
0.565590922763848	0.669851535724754
0.565630474296432	0.670089137132461
0.56567002254849	0.670326182690475
0.565709567527532	0.670562647480466
0.565749109241076	0.670798555064328
0.565788647696649	0.671033891546838
0.565828182901788	0.671268636816705
0.56586771486404	0.671502846761255
0.56590724359096	0.67173646284464
0.565946769090114	0.671969493165019
0.565986291369077	0.672201968450531
0.566025810435429	0.672433857324898
0.566065326296766	0.672665170448542
0.566104838960688	0.672895898710798
0.566144348434805	0.673126053767646
0.566183854726739	0.673355620607571
0.566223357844118	0.673584609686316
0.566262857794579	0.673813004529866
0.566302354585771	0.674040826826345
0.566341848225347	0.674268047960735
0.566381338720971	0.674494690309668
0.566420826080318	0.674720742813882
0.566460310311069	0.674946199722312
0.566499791420915	0.675171073312137
0.566539269417557	0.675395345502113
0.566578744308701	0.675619011498739
0.566618216102064	0.675842110480365
0.56665768480537	0.676064599125218
0.566697150426354	0.676286477622878
0.566736612972759	0.676507781477386
0.566776072452335	0.676728453592025
0.56681552887284	0.676948561588346
0.566854982242041	0.677168031649438
0.566894432567715	0.677386921906884
0.566933879857645	0.67760519051377
0.566973324119624	0.677822869263064
0.567012765361452	0.678039918583706
0.567052203590938	0.678256384118432
0.567091638815897	0.678472224984015
0.567131071044154	0.678687451305428
0.567170500283541	0.678902076370052
0.5672099265419	0.679116085477518
0.567249349827081	0.67932947206777
0.567288770146937	0.679542253085818
0.567328187509334	0.679754411083495
0.567367601922144	0.679965950907437
0.567407013393248	0.680176879110784
0.567446421930532	0.680387177845039
0.567485827541891	0.680596861082681
0.567525230235229	0.680805919120432
0.567564630018457	0.681014352681866
0.567604026899493	0.681222160765029
0.56764342088626	0.681429354195802
0.567682811986695	0.681635909857782
0.567722200208737	0.681841829215525
0.567761585560333	0.682047139343734
0.567800968049438	0.682251809763704
0.567840347684016	0.682455841784127
0.567879724472037	0.6826592606734
0.567919098421477	0.682862017245535
0.567958469540321	0.683064170578508
0.56799783783656	0.683265668133899
0.568037203318194	0.683466529157693
0.568076565993227	0.683666761742347
0.568115925869671	0.683866353791555
0.568155282955546	0.684065294712416
0.568194637258879	0.684263610143533
0.568233988787704	0.684461278629193
0.56827333755006	0.684658299375891
0.568312683553995	0.684854675731211
0.568352026807561	0.685050410816412
0.56839136731882	0.685245500539698
0.568430705095838	0.68543994074352
0.568470040146691	0.685633731362087
0.568509372479457	0.685826885666169
0.568548702102224	0.686019359888404
0.568588029023084	0.686211215739857
0.568627353250138	0.686402394723257
0.568666674791492	0.686592935720843
0.568705993655259	0.686782821212567
0.568745309849557	0.686972040521599
0.568784623382512	0.687160620613843
0.568823934262256	0.687348520688273
0.568863242496925	0.687535788332644
0.568902548094663	0.687722368813266
0.568941851063621	0.68790831844101
0.568981151411953	0.688093580564116
0.569020449147822	0.688278201529128
0.569059744279397	0.688462149908177
0.569099036814851	0.688645419980614
0.569138326762363	0.68882806211266
0.56917761413012	0.689010000639488
0.569216898926312	0.689191294882495
0.569256181159138	0.689371900548514
0.569295460836798	0.689551872282591
0.569334737967502	0.689731137156236
0.569374012559466	0.689909751543696
0.569413284620906	0.690087689028352
0.569452554160049	0.690264960421319
0.569491821185126	0.69044154168173
0.569531085704373	0.690617475083529
0.569570347726031	0.690792709575702
0.569609607258348	0.690967276737725
0.569648864309576	0.69114116958772
0.569688118887972	0.69131438118778
0.569727371001796	0.691486915485222
0.56976662065932	0.69165876542557
0.569805867868817	0.691829956361816
0.569845112638563	0.69200042833682
0.569884354976842	0.692170248650353
0.569923594891942	0.692339379840491
0.569962832392156	0.692507813463706
0.570002067485782	0.692675579809586
0.570041300181122	0.692842652235371
0.570080530486485	0.693009040389092
0.570119758410185	0.69317474036135
0.570158983960536	0.693339753709976
0.570198207145862	0.693504074399058
0.570237427974489	0.693667704469398
0.570276646454747	0.693830653641089
0.570315862594972	0.693992901778678
0.570355076403506	0.694154462890732
0.570394287888691	0.694315333682955
0.570433497058879	0.694475498579587
0.57047270392242	0.694634979117783
0.570511908487674	0.69479377532397
0.570551110763003	0.694951848019721
0.570590310756773	0.695109249137916
0.570629508477355	0.695265931583361
0.570668703933122	0.695421940427473
0.570707897132454	0.695577221864802
0.570747088083732	0.695731833838896
0.570786276795345	0.695885713088871
0.570825463275683	0.696038918843254
0.57086464753314	0.696191410693566
0.570903829576114	0.696343191453524
0.570943009413008	0.696494295987883
0.57098218705223	0.696644660266034
0.571021362502188	0.696794346838611
0.571060535771294	0.69694331562063
0.571099706867968	0.697091581866614
0.571138875800629	0.697239137407595
0.571178042577702	0.697385991116146
0.571217207207614	0.69753213033349
0.571256369698797	0.697677575616786
0.571295530059686	0.697822283255658
0.571334688298719	0.697966307135689
0.571373844424337	0.698109604936665
0.571412998444985	0.698252191800542
0.571452150369109	0.698394080811249
0.571491300205161	0.698535237130778
0.571530447961597	0.698675690711472
0.571569593646873	0.698815428238752
0.57160873726945	0.698954447645258
0.57164787883779	0.699092765342072
0.57168701836036	0.699230344086611
0.571726155845629	0.69936721911683
0.571765291302069	0.699503382541605
0.571804424738157	0.699638814273392
0.571843556162367	0.699773535952276
0.571882685583182	0.699907537536929
0.571921813009084	0.700040818159885
0.571960938448559	0.700173373380638
0.572000061910096	0.700305221295761
0.572039183402184	0.700436333756766
0.572078302933317	0.700566727869371
0.572117420511992	0.700696405791034
0.572156536146706	0.700825350901264
0.572195649845959	0.700953585790997
0.572234761618254	0.701081072931464
0.572273871472098	0.701207865218458
0.572312979415995	0.701333905758962
0.572352085458456	0.701459234338288
0.572391189607994	0.701583832080053
0.57243029187312	0.701707709935081
0.572469392262352	0.70183085301148
0.572508490784207	0.701953260882089
0.572547587447203	0.702074968380418
0.572586682259864	0.702195904352557
0.572625775230712	0.702316153771873
0.572664866368271	0.702435637941331
0.572703955681069	0.7025544143062
0.572743043177634	0.702672460718313
0.572782128866498	0.702789752747159
0.572821212756191	0.702906337463838
0.572860294855246	0.703022180909147
0.572899375172199	0.703137286557095
0.572938453715586	0.703251671726806
0.572977530493946	0.703365301417024
0.573016605515816	0.703478224591028
0.573055678789737	0.703590394401585
0.573094750324251	0.703701832518156
0.573133820127902	0.703812539083171
0.573172888209233	0.703922507622244
0.573211954576791	0.704031745901288
0.57325101923912	0.704140234774947
0.573290082204769	0.704247998802088
0.573329143482285	0.704355019041892
0.573368203080218	0.704461306731066
0.573407261007121	0.704566844444444
0.573446317271541	0.704671667883406
0.573485371882033	0.704775719147123
0.573524424847148	0.704879062346135
0.57356347617544	0.704981643954781
0.573602525875463	0.705083507154044
0.573641573955773	0.705184603454711
0.573680620424925	0.705284982009233
0.573719665291472	0.705384617597901
0.573758708563974	0.705483489039448
0.573797750250987	0.705581644184569
0.573836790361067	0.705679050644834
0.573875828902772	0.705775708692637
0.57391486588466	0.705871637755977
0.573953901315289	0.70596680322039
0.573992935203219	0.706061243035434
0.574031967557006	0.706154939997453
0.574070998385208	0.706247872058766
0.574110027696386	0.706340094629336
0.574149055499097	0.706431544352436
0.5741880818019	0.706522261015899
0.574227106613355	0.706612231443614
0.574266129942018	0.70670145794433
0.574305151796448	0.706789941140376
0.574344172185205	0.706877670271642
0.574383191116844	0.706964667134113
0.574422208599923	0.707050905264215
0.574461224643	0.707136410747093
0.574500239254631	0.707221155843142
0.574539252443371	0.707305166259131
0.574578264217778	0.707388419015446
0.574617274586408	0.707470945043323
0.574656283557812	0.707552692652405
0.574695291140545	0.707633717842946
0.57473429734316	0.707713995215826
0.574773302174211	0.707793506928274
0.574812305642249	0.707872291472828
0.574851307755824	0.707950313251976
0.574890308523487	0.70802759569366
0.574929307953787	0.708104127026788
0.574968306055271	0.708179908826005
0.575007302836487	0.708254940653606
0.575046298305981	0.708329236178215
0.575085292472297	0.70840276894433
0.575124285343979	0.708475544539103
0.57516327692957	0.708547608423235
0.575202267237611	0.708618888573841
0.575241256276641	0.708689418641974
0.575280244055201	0.708759231131851
0.575319230581827	0.708828261115732
0.575358215865053	0.708896561669991
0.575397199913414	0.7089640975827
0.575436182735444	0.709030906868707
0.575475164339673	0.709096933977765
0.575514144734631	0.709162247313478
0.575553123928846	0.709226776037286
0.575592101930844	0.709290587795876
0.575631078749149	0.709353623376707
0.575670054392283	0.709415933732171
0.575709028868767	0.709477470550038
0.57574800218712	0.709538261654946
0.575786974355858	0.709598324842796
0.575825945383497	0.709657616657282
0.57586491527855	0.7097161507643
0.575903884049525	0.709773965402283
0.575942851704933	0.709831005753205
0.575981818253279	0.70988730567792
0.576020783703067	0.709942849800744
0.576059748062799	0.709997656108284
0.576098711340974	0.710051697898886
0.576137673546091	0.710105001057778
0.576176634686642	0.710157543234277
0.576215594771119	0.710209350752046
0.576254553808013	0.710260396351973
0.576293511805811	0.710310703220006
0.576332468772996	0.710360244181759
0.576371424718051	0.710409052488032
0.576410379649454	0.710457105266752
0.576449333575683	0.710504399350067
0.576488286505209	0.710550972331217
0.576527238446504	0.710596754482661
0.576566189408036	0.710641829268042
0.576605139398269	0.710686127507346
0.576644088425665	0.710729687799237
0.576683036498681	0.710772494720283
0.576721983625776	0.7108145639813
0.576760929815401	0.710855867919726
0.576799875076005	0.710896445098029
0.576838819416033	0.710936257576111
0.576877762843931	0.710975317573161
0.576916705368135	0.71101365033077
0.576955646997081	0.711051224102418
0.576994587739206	0.711088043812072
0.577033527602937	0.711124127198001
0.577072466596698	0.711159464244165
0.577111404728911	0.711194038129751
0.577150342007998	0.711227897841445
0.577189278442373	0.711260973955245
0.577228214040446	0.7112933253246
0.577267148810624	0.711324919826529
0.577306082761313	0.711355784878337
0.577345015900911	0.711385890962283
0.577383948237815	0.711415244618177
0.577422879780417	0.711443884031539
0.577461810537106	0.711471738932072
0.577500740516264	0.71149887764877
0.577539669726272	0.711525263406851
0.577578598175508	0.711550899312896
0.577617525872342	0.711575798510007
0.577656452825141	0.711599957188005
0.57769537904227	0.711623356158351
0.577734304532087	0.711646033192237
0.577773229302947	0.711667946681625
0.577812153363201	0.711689148305441
0.577851076721194	0.71170956606519
0.57788999938527	0.711729281733318
0.577928921363762	0.711748227994366
0.577967842665005	0.711766443835529
0.578006763297326	0.711783924500775
0.578045683269048	0.71180066365742
0.57808460258849	0.711816640307686
0.578123521263966	0.71183190732278
0.578162439303784	0.711846421473446
0.578201356716249	0.71186018291062
0.578240273509658	0.711873243244108
0.578279189692307	0.711885527446361
0.578318105272485	0.711897083838486
0.578357020258477	0.711907913767893
0.578395934658561	0.711917997778105
0.578434848481011	0.711927343775498
0.578473761734096	0.711935956867482
0.57851267442608	0.7119438338619
0.578551586565222	0.711950971882178
0.578590498159774	0.711957372373575
0.578629409217982	0.711963055556505
0.578668319748091	0.711967981078705
0.578707229758339	0.71197218462951
0.578746139256955	0.711975645673444
0.578785048252166	0.711978393516769
0.578823956752191	0.711980389185603
0.578862864765247	0.711981652791056
0.578901772299541	0.711982199188739
0.578940679363278	0.711981998338946
0.578979585964654	0.711981081867077
0.579018492111862	0.711979424033666
0.579057397813087	0.711977037413518
0.57909630307651	0.711973924294793
0.579135207910305	0.711970085410081
0.579174112322641	0.711965498472553
0.579213016321678	0.711960218617936
0.579251919915573	0.711954183859593
0.579290823112477	0.711947431307532
0.579329725920533	0.711939945562882
0.579368628347878	0.711931746361465
0.579407530402645	0.711922813368499
0.579446432092958	0.711913150668266
0.579485333426934	0.711902785153562
0.579524234412689	0.711891664414481
0.579563135058327	0.71187985219357
0.579602035371947	0.71186728866899
0.579640935361643	0.711854026244979
0.579679835035501	0.711840029091272
0.579718734401599	0.711825315136927
0.579757633468014	0.71180988614402
0.57979653224281	0.711793713345167
0.579835430734045	0.711776867334215
0.579874328949776	0.711759253027813
0.579913226898046	0.711740952764226
0.579952124586894	0.711721928741324
0.579991022024355	0.711702177112696
0.580029919218452	0.711681724659591
0.580068816177206	0.711660543577957
0.580107712908625	0.71163865153381
0.580146609420715	0.71161605823794
0.580185505721473	0.711592726849533
0.580224401818888	0.711568703191677
0.580263297720943	0.711543954946309
0.580302193435614	0.711518516146807
0.58034108897087	0.711492331776783
0.580379984334671	0.711465461926957
0.580418879534969	0.711437879428466
0.58045777457971	0.711409587720577
0.580496669476835	0.711380576148032
0.580535564234272	0.711350875068691
0.580574458859946	0.711320449581629
0.580613353361772	0.711289332116413
0.580652247747657	0.711257504790642
0.580691142025504	0.711224969478558
0.580730036203205	0.711191729608651
0.580768930288643	0.711157794859947
0.580807824289696	0.711123150920387
0.580846718214233	0.711087803801988
0.580885612070115	0.711051757741606
0.580924505865195	0.711015011098413
0.58096339960732	0.710977568262204
0.581002293304326	0.710939427245999
0.581041186964041	0.710900573772955
0.581080080594287	0.710861042380054
0.581118974202877	0.710820809375534
0.581157867797615	0.710779870026655
0.581196761386299	0.710738240679975
0.581235654976714	0.710695924691235
0.581274548576641	0.710652915667158
0.581313442193852	0.710609192276679
0.58135233583611	0.710564807416687
0.581391229511167	0.710519711894982
0.58143012322677	0.710473932156052
0.581469016990658	0.710427461161007
0.581507910810558	0.710380307387994
0.581546804694189	0.710332458150975
0.581585698649265	0.710283929459642
0.581624592683486	0.710234700645097
0.581663486804548	0.710184805219713
0.581702381020135	0.710134219826786
0.581741275337923	0.710082939353564
0.58178016976558	0.710030995020523
0.581819064310763	0.709978343666513
0.581857958981122	0.709925040312932
0.581896853784299	0.709871035909282
0.581935748727923	0.709816367059272
0.581974643819617	0.709760999104072
0.582013539066993	0.709704974214355
0.582052434477655	0.70964827545995
0.582091330059201	0.709590875686567
0.582130225819211	0.709532822934691
0.582169121765265	0.709474084360671
0.582208017904928	0.709414694065858
0.582246914245757	0.709354601026994
0.582285810795302	0.70929385722562
0.582324707561098	0.70923243908976
0.582363604550675	0.709170355065724
0.582402501771554	0.709107590865339
0.582441399231242	0.709044165636081
0.582480296937241	0.708980091289499
0.582519194897041	0.708915321735394
0.582558093118123	0.708849899332892
0.582596991607956	0.708783823280937
0.582635890374002	0.708717078260422
0.582674789423713	0.708649660822745
0.582713688764529	0.7085816011592
0.582752588403882	0.708512872399647
0.582791488349194	0.7084434841998
0.582830388607875	0.708373438296512
0.582869289187328	0.708302736221882
0.582908190094944	0.708231386440551
0.582947091338102	0.708159366990694
0.582985992924175	0.708086702081638
0.583024894860523	0.70801339069763
0.583063797154497	0.707939418289065
0.583102699813438	0.707864794022209
0.583141602844673	0.70778953440295
0.583180506255525	0.707713598444656
0.5832194100533	0.707637051780747
0.583258314245298	0.707559831564112
0.583297218838809	0.707481963365324
0.583336123841108	0.7074034772196
0.583375029259463	0.707324322571972
0.58341393510113	0.707244537140382
0.583452841373356	0.707164112445165
0.583491748083376	0.707083025819688
0.583530655238413	0.707001337909169
0.583569562845682	0.706918977544148
0.583608470912385	0.706835999444422
0.583647379445714	0.706752376570013
0.583686288452851	0.706668121649098
0.583725197940966	0.706583238406286
0.583764107917219	0.706497713413517
0.583803018388756	0.706411559995167
0.583841929362716	0.706324774855077
0.583880840846223	0.706237377887063
0.583919752846396	0.706149313508745
0.583958665370336	0.70606065693171
0.583997578425135	0.705971372448258
0.584036492017877	0.705881442224762
0.584075406155631	0.705790897879031
0.584114320845456	0.705699745316166
0.584153236094399	0.705607947137009
0.584192151909497	0.70551554845937
0.584231068297774	0.705422512382711
0.584269985266243	0.705328879958326
0.584308902821908	0.705234611338154
0.584347820971758	0.705139738318202
0.584386739722769	0.705044244560555
0.584425659081912	0.704948142206054
0.584464579056143	0.704851424881698
0.584503499652402	0.704754090892176
0.584542420877624	0.704656158154919
0.584581342738727	0.704557616874902
0.584620265242621	0.704458456820714
0.584659188396203	0.704358691526497
0.584698112206357	0.704258329503412
0.584737036679957	0.704157364627167
0.584775961823862	0.704055792410857
0.584814887644923	0.703953609986885
0.584853814149976	0.703850838893799
0.584892741345846	0.703747466297345
0.584931669239346	0.703643497600048
0.584970597837276	0.703538922726983
0.585009527146426	0.703433764083163
0.585048457173571	0.703328003278682
0.585087387925475	0.703221650939903
0.585126319408891	0.703114719733827
0.585165251630557	0.703007170462511
0.585204184597203	0.702899060013936
0.585243118315542	0.702790340057717
0.585282052792275	0.702681043223367
0.585320988034095	0.702571163487015
0.585359924047676	0.702460697483058
0.585398860839686	0.702349643605581
0.585437798416775	0.702238016462777
0.585476736785585	0.702125786226415
0.585515675952742	0.702013016525414
0.58555461592486	0.701899635064116
0.585593556708541	0.7017856916396
0.585632498310375	0.701671163620457
0.585671440736939	0.701556062869473
0.585710383994793	0.701440405841873
0.585749328090491	0.701324167534653
0.58578827303057	0.701207335151599
0.585827218821554	0.701089969047592
0.585866165469956	0.700972022173787
0.585905112982272	0.700853504561716
0.585944061364991	0.700734425022028
0.585983010624586	0.700614778856762
0.586021960767516	0.70049457828109
0.586060911800226	0.700373805883702
0.586099863729152	0.700252490978589
0.586138816560714	0.700130580237018
0.586177770301317	0.700008162359568
0.586216724957356	0.69988516033881
0.586255680535213	0.699761596539332
0.586294637041254	0.699637498768567
0.586333594481833	0.69951284098956
0.58637255286329	0.699387621676826
0.586411512191952	0.699261879499547
0.586450472474133	0.699135568906308
0.586489433716133	0.699008712155043
0.58652839592424	0.69888132486248
0.586567359104724	0.698753370912313
0.586606323263848	0.69862489751978
0.586645288407855	0.698495865591942
0.586684254542979	0.698366313416415
0.586723221675436	0.698236209637344
0.586762189811435	0.69810555969343
0.586801158957164	0.697974398873204
0.586840129118799	0.697842682807047
0.586879100302505	0.697710440583134
0.586918072514433	0.697577670904341
0.586957045760716	0.697444366775741
0.586996020047476	0.69731054244058
0.587034995380824	0.697176169105761
0.58707397176685	0.697041298082168
0.587112949211634	0.696905882504136
0.587151927721244	0.696769961650333
0.587190907301731	0.696633494853583
0.587229887959132	0.696496527247381
0.587268869699469	0.696359037168444
0.587307852528754	0.696221025801731
0.58734683645298	0.696082496156917
0.587385821478128	0.695943460908034
0.587424807610165	0.695803909634097
0.587463794855044	0.695663841786379
0.587502783218702	0.695523268786692
0.587541772707062	0.695382178551801
0.587580763326033	0.695240595305653
0.587619755081511	0.695098492774797
0.587658747979375	0.694955886254783
0.587697742025491	0.694812794509997
0.587736737225711	0.694669183939788
0.587775733585871	0.69452507205221
0.587814731111793	0.694380461617429
0.587853729809284	0.694235370489111
0.587892729684138	0.694089767559982
0.587931730742132	0.693943674191369
0.587970732989032	0.693797088408494
0.588009736430584	0.693650009038692
0.588048741072523	0.693502438666901
0.588087746920566	0.693354393737719
0.588126753980421	0.693205841844775
0.588165762257776	0.693056807696457
0.588204771758305	0.692907304842982
0.588243782487669	0.69275731205576
0.588282794451511	0.692606821904228
0.588321807655462	0.69245586776053
0.588360822105137	0.69230444274951
0.588399837806135	0.692152524004742
0.588438854764041	0.692000140162364
0.588477872984425	0.691847279035999
0.588516892472843	0.691693941664821
0.588555913234831	0.691540137601057
0.588594935275916	0.691385867238575
0.588633958601605	0.691231128911834
0.588672983217393	0.691075914371114
0.588712009128758	0.690920251324339
0.588751036341165	0.69076410567242
0.588790064860059	0.690607517487019
0.588829094690874	0.690450457321025
0.588868125839028	0.690292932576449
0.588907158309922	0.690134964130468
0.588946192108944	0.689976540920052
0.588985227241461	0.68981765355259
0.589024263712832	0.689658302895546
0.589063301528395	0.689498529905746
0.589102340693476	0.689338289336505
0.589141381213383	0.689177607642156
0.589180423093409	0.689016465729124
0.589219466338833	0.688854888698195
0.589258510954915	0.688692873526195
0.589297556946903	0.688530406913416
0.589336604320027	0.688367503262598
0.589375653079501	0.688204151919368
0.589414703230524	0.688040383248188
0.589453754778282	0.68787616454087
0.58949280772794	0.68771150542718
0.589531862084651	0.687546426586272
0.589570917853549	0.687380911366139
0.589609975039757	0.687214967120224
0.589649033648377	0.687048590092704
0.589688093684497	0.686881787097839
0.58972715515319	0.68671456693232
0.589766218059511	0.686546915932222
0.589805282408502	0.686378848037079
0.589844348205185	0.686210344896768
0.589883415454569	0.686041453860671
0.589922484161646	0.685872105293839
0.589961554331391	0.685702371260541
0.590000625968765	0.685532208529778
0.590039699078711	0.685361643565476
0.590078773666156	0.685190651871095
0.590117849736011	0.685019268814561
0.590156927293171	0.684847461845997
0.590196006342514	0.68467525979657
0.590235086888904	0.6845026364094
0.590274168937185	0.684329635959028
0.590313252492187	0.684156215525435
0.590352337558723	0.683982397918996
0.590391424141591	0.683808176335408
0.590430512245572	0.683633568170719
0.590469601875427	0.68345855938316
0.590508693035906	0.683283155550661
0.59054778573174	0.68310735815098
0.590586879967641	0.682931185657138
0.590625975748309	0.682754592284907
0.590665073078426	0.682577634540599
0.590704171962655	0.682400298491899
0.590743272405645	0.682222554677385
0.590782374412029	0.682044437374957
0.590821477986419	0.681865944906892
0.590860583133415	0.681687058408048
0.590899689857598	0.681507818862972
0.590938798163533	0.681328176638854
0.590977908055769	0.681148171441212
0.591017019538836	0.680967790750512
0.591056132617248	0.680787044739717
0.591095247295505	0.680605911180251
0.591134363578085	0.680424427337939
0.591173481469454	0.680242577199917
0.591212600974059	0.680060336347745
0.591251722096329	0.679877764819167
0.591290844840677	0.679694805827847
0.591329969211501	0.679511507470572
0.591369095213179	0.67932782734071
0.591408222850074	0.679143799749771
0.591447352126531	0.678959426111756
0.591486483046878	0.678774685074445
0.591525615615426	0.678589596868688
0.591564749836471	0.678404162356484
0.591603885714288	0.678218360708705
0.591643023253137	0.678032231734181
0.591682162457262	0.677845743698525
0.591721303330887	0.677658922535672
0.591760445878223	0.677471747272814
0.591799590103458	0.677284229684106
0.591838736010768	0.67709639079429
0.591877883604309	0.67690818777639
0.591917032888221	0.676719662249671
0.591956183866625	0.676530803402771
0.591995336543627	0.676341603207871
0.592034490923315	0.67615208492578
0.592073647009757	0.675962218023458
0.592112804807007	0.675772038804238
0.592151964319101	0.675581523225494
0.592191125550056	0.675390683260614
0.592230288503873	0.675199525879727
0.592269453184535	0.675008042353114
0.592308619596009	0.674816229116545
0.592347787742242	0.674624113476015
0.592386957627163	0.674431668659742
0.592426129254686	0.674238918207808
0.592465302628708	0.674045843004863
0.592504477753106	0.673852468498837
0.592543654631742	0.673658760838183
0.592582833268457	0.673464768299941
0.592622013667075	0.673270458909082
0.592661195831405	0.673075841593456
0.592700379765237	0.672880920120077
0.592739565472344	0.672685694727771
0.592778752956479	0.672490175003533
0.592817942221379	0.672294348539169
0.592857133270764	0.672098229634796
0.592896326108335	0.671901810310604
0.592935520737775	0.671705101777189
0.592974717162749	0.671508085592714
0.593013915386907	0.671310809691707
0.593053115413878	0.671113199440222
0.593092317247275	0.670915341934594
0.59313152089069	0.670717180857772
0.593170726347702	0.67051872094729
0.593209933621869	0.670320004492239
0.59324914271673	0.670120989840319
0.593288353635811	0.669921707323721
0.593327566382614	0.669722123188673
0.593366780960628	0.669522286620203
0.59340599737332	0.669322160190731
0.593445215624142	0.669121773132335
0.593484435716528	0.668921107998426
0.593523657653892	0.668720158469251
0.593562881439629	0.668518962729759
0.593602107077119	0.668317488238087
0.593641334569724	0.668115754969132
0.593680563920786	0.667913739839569
0.593719795133629	0.667711491750638
0.593759028211559	0.667508955648734
0.593798263157865	0.667306179416836
0.593837499975817	0.667103133724133
0.593876738668667	0.666899838849749
0.593915979239648	0.666696287442868
0.593955221691975	0.666492491485692
0.593994466028848	0.666288430513998
0.594033712253444	0.666084119336692
0.594072960368923	0.665879579060733
0.59411221037843	0.665674786244755
0.594151462285089	0.665469738820531
0.594190716092003	0.665264450387825
0.594229971802263	0.665058931329067
0.594269229418937	0.664853162464309
0.594308488945076	0.664647164983867
0.594347750383713	0.664440923069618
0.594387013737862	0.664234455564717
0.59442627901052	0.664027735591019
0.594465546204664	0.663820802901031
0.594504815323251	0.663613641675216
0.594544086369224	0.663406242026721
0.594583359345506	0.663198608073681
0.594622634254999	0.662990781605403
0.594661911100589	0.662782692084703
0.594701189885143	0.662574403965959
0.59474047061151	0.662365892516717
0.594779753282519	0.662157160959211
0.594819037900982	0.661948214572332
0.594858324469693	0.661739052637544
0.594897612991425	0.661529658648619
0.594936903468933	0.661320086170818
0.594976195904955	0.661110280798267
0.59501549030221	0.660900273427751
0.595054786663399	0.660690050214915
0.595094084991201	0.660479636522664
0.595133385288282	0.660269003325151
0.595172687557284	0.660058172718879
0.595211991800833	0.6598471566054
0.595251298021535	0.659635911534643
0.595290606221981	0.659424501078661
0.595329916404739	0.659212863405348
0.59536922857236	0.659001054962644
0.595408542727376	0.658789044521464
0.595447858872299	0.658576844380316
0.595487177009627	0.65836445241974
0.595526497141835	0.658151871517194
0.59556581927138	0.657939113138195
0.5956051434007	0.657726155660268
0.595644469532216	0.65751302166742
0.595683797668328	0.6572997186377
0.595723127811418	0.657086215862291
0.595762459963852	0.65687254041599
0.595801794127972	0.656658695947225
0.595841130306105	0.656444669668009
0.595880468500558	0.656230461793558
0.595919808713618	0.656016108854681
0.595959150947557	0.655801549898887
0.595998495204622	0.655586848086483
0.596037841487047	0.655371961064273
0.596077189797043	0.655156939200263
0.596116540136806	0.654941714915429
0.596155892508511	0.654726342346015
0.596195246914312	0.654510822548876
0.596234603356347	0.654295125429265
0.596273961836735	0.654079274758465
0.596313322357575	0.653863278926369
0.596352684920946	0.653647113204189
0.596392049528911	0.653430807219563
0.596431416183513	0.653214331760545
0.596470784886772	0.652997736014359
0.596510155640696	0.652780968289062
0.596549528447269	0.652564051537778
0.596588903308458	0.652347010968428
0.596628280226211	0.652129801789046
0.596667659202455	0.651912468652682
0.5967070402391	0.651694988530483
0.596746423338037	0.651477377781617
0.596785808501138	0.651259610499967
0.596825195730254	0.651041725485646
0.596864585027219	0.650823695461154
0.596903976393847	0.650605546919951
0.596943369831933	0.650387253923539
0.596982765343254	0.650168828920139
0.597022162929566	0.649950294795471
0.597061562592608	0.649731612182269
0.597100964334097	0.649512817058192
0.597140368155735	0.649293902529392
0.597179774059202	0.649074853884972
0.597219182046159	0.648855696829621
0.597258592118249	0.648636409669036
0.597298004277095	0.648417022287673
0.5973374185243	0.648197493766519
0.597376834861451	0.647977885298545
0.597416253290112	0.647758130897584
0.597455673811831	0.647538291457914
0.597495096428136	0.64731833010443
0.597534521140533	0.647098259139054
0.597573947950514	0.646878092498511
0.597613376859549	0.646657808188641
0.597652807869086	0.646437434927358
0.597692240980559	0.646216943879601
0.59773167619538	0.645996368261298
0.597771113514941	0.645775687778642
0.597810552940617	0.645554911026646
0.597849994473763	0.645334042988658
0.597889438115716	0.64511305838919
0.59792888386779	0.644892020208629
0.597968331731283	0.644670864126338
0.598007781707473	0.644449627069865
0.598047233797619	0.644228298608114
0.59808668800296	0.644006884753536
0.598126144324716	0.643785393715834
0.598165602764089	0.643563805618098
0.598205063322261	0.643342150547189
0.598244526000393	0.643120412454318
0.598283990799629	0.642898585113062
0.598323457721093	0.6426766886122
0.59836292676589	0.642454720123591
0.598402397935104	0.642232666254134
0.598441871229801	0.642010552099487
0.59848134665103	0.641788369363153
0.598520824199816	0.641566104628106
0.59856030387717	0.641343770878706
0.59859978568408	0.641121384928703
0.598639269621516	0.640898929858626
0.598678755690427	0.640676396643055
0.598718243891744	0.640453815102284
0.59875773422638	0.640231177156708
0.598797226695227	0.640008471995535
0.598836721299158	0.639785708734163
0.598876218039027	0.639562899307707
0.598915716915669	0.639340016436753
0.598955217929899	0.639117101266384
0.598994721082512	0.638894130702501
0.599034226374287	0.638671096889356
0.599073733805978	0.638448022537793
0.599113243378325	0.638224910158774
0.599152755092046	0.638001738306178
0.599192268947842	0.637778530459509
0.599231784946391	0.637555280080754
0.599271303088354	0.637331973896588
0.599310823374371	0.637108659563728
0.599350345805067	0.636885273771349
0.599389870381042	0.636661880699929
0.59942939710288	0.636438426486946
0.599468925971146	0.636214950898795
0.599508456986384	0.635991443914629
0.599547990149118	0.635767908395463
0.599587525459855	0.635544334143392
0.599627062919082	0.635320743458891
0.599666602527266	0.635097114468348
0.599706144284855	0.634873474759965
0.599745688192277	0.634649796220748
0.599785234249943	0.634426108580564
0.59982478245824	0.6342023960955
0.59986433281754	0.633978662025707
0.599903885328195	0.633754900102904
0.599943439990535	0.633531153389337
0.599982996804874	0.633307367926287
0.600022555771504	0.633083563312613
0.6000621168907	0.632859766297196
0.600101680162716	0.632635951255886
0.600141245587787	0.632412119212585
0.600180813166129	0.63218829056167
0.600220382897938	0.631964458635592
0.600259954783392	0.631740602824329
0.600299528822648	0.631516764310623
0.600339105015843	0.631292914716295
0.600378683363099	0.631069070290364
0.600418263864515	0.630845211000788
0.600457846520171	0.630621381784345
0.600497431330128	0.63039753133992
0.600537018294428	0.630173694870711
0.600576607413092	0.629949876445026
0.600616198686124	0.629726039436913
0.600655792113509	0.629502250036667
0.600695387695211	0.62927842975348
0.600734985431174	0.629054658142608
0.600774585321325	0.62883087245799
0.600814187365569	0.628607127867
0.600853791563794	0.628383373257328
0.60089339791587	0.628159656041797
0.600933006421643	0.62793594742137
0.600972617080942	0.627712276332734
0.601012229893578	0.627488607866462
0.601051844859342	0.627264969154706
0.601091461978005	0.627041359600097
0.601131081249319	0.626817772576994
0.601170702673016	0.626594217902632
0.601210326248811	0.626370689230048
0.601249951976396	0.626147182881127
0.601289579855447	0.625923734818342
0.601329209885621	0.625700288007473
0.601368842066552	0.625476895370162
0.601408476397859	0.625253532536215
0.601448112879138	0.625030211091261
0.60148775150997	0.624806926784308
0.601527392289912	0.624583674595145
0.601567035218505	0.62436048052431
0.601606680295269	0.624137312995774
0.601646327519706	0.623914201728523
0.601685976891299	0.623691130297554
0.60172562840951	0.6234681121167
0.601765282073783	0.623245129675581
0.601804937883543	0.623022201577152
0.601844595838194	0.622799345017815
0.601884255937124	0.622576510253659
0.601923918179699	0.622353747645208
0.601963582565266	0.622131039225815
0.602003249093155	0.621908371755643
0.602042917762675	0.621685787252996
0.602082588573114	0.621463234796225
0.602122261523744	0.621240769731577
0.602161936613818	0.621018352789442
0.602201613842568	0.620795997457226
0.602241293209207	0.620573702157207
0.602280974712927	0.62035149121501
0.602320658352906	0.620129328800718
0.6023603441283	0.619907242823368
0.602400032038244	0.619685228956696
0.602439722081856	0.619463285429685
0.602479414258235	0.619241404472162
0.602519108566459	0.61901962180534
0.602558805005589	0.618797878247529
0.602598503574666	0.618576240715824
0.602638204272712	0.618354673486897
0.60267790709873	0.618133172408758
0.602717612051704	0.617911770175126
0.602757319130597	0.617690442520916
0.602797028334355	0.617469194434225
0.602836739661906	0.617248027521459
0.602876453112156	0.617026964903837
0.602916168683994	0.61680595961747
0.602955886376288	0.616585072668665
0.602995606187889	0.616364258490213
0.603035328117629	0.616143527436191
0.603075052164319	0.615922916649366
0.603114778326753	0.615702362540925
0.603154506603704	0.61548194167737
0.603194236993928	0.615261575858484
0.603233969496161	0.615041346554992
0.603273704109119	0.614821187199481
0.6033134408315	0.61460113351984
0.603353179661985	0.614381199190467
0.603392920599231	0.614161337913514
0.603432663641882	0.613941607458468
0.603472408788559	0.613721962637859
0.603512156037866	0.613502427312705
0.603551905388387	0.613283013136646
0.603591656838686	0.613063688360169
0.603631410387312	0.612844478007173
0.60367116603279	0.612625395534357
0.603710923773629	0.612406398778222
0.60375068360832	0.61218753692723
0.603790445535333	0.611968779196978
0.603830209553121	0.611750145060266
0.603869975660116	0.611531611274032
0.603909743854733	0.611313222914686
0.603949514135365	0.611094930428151
0.603989286500393	0.610876770467958
0.604029060948172	0.610658728331923
0.60406883747704	0.610440805979955
0.604108616085318	0.61022302867068
0.604148396771309	0.610005347555537
0.604188179533293	0.609787811781301
0.604227964369534	0.609570405624866
0.604267751278278	0.609353118533632
0.604307540257752	0.609135973713415
0.604347331306162	0.608918951420079
0.604387124421698	0.608702060221709
0.604426919602529	0.608485312782867
0.604466716846806	0.60826870236798
0.604506516152661	0.608052215648841
0.60454631751821	0.607835877694293
0.604586120941547	0.607619667775013
0.604625926420748	0.607403619998477
0.604665733953871	0.607187683208121
0.604705543538956	0.606971926261267
0.604745355174023	0.606756273696415
0.604785168857074	0.606540795498976
0.604824984586093	0.606325449515547
0.604864802359043	0.606110256631227
0.604904622173872	0.605895209632469
0.604944444028507	0.605680312470875
0.604984267920856	0.605465569663607
0.605024093848811	0.605250972497221
0.605063921810241	0.605036532897527
0.605103751803002	0.604822254109807
0.605143583824929	0.604608118843719
0.605183417873837	0.6043941405039
0.605223253947523	0.604180342559254
0.605263092043768	0.60396667095639
0.605302932160333	0.603753182836537
0.60534277429496	0.603539843215157
0.605382618445371	0.603326675624216
0.605422464609273	0.603113666214396
0.605462312784352	0.602900827966775
0.605502162968279	0.602688150903414
0.605542015158703	0.602475632976307
0.605581869353255	0.602263300232336
0.60562172554955	0.602051127029719
0.605661583745182	0.601839115252404
0.605701443937727	0.6016273017748
0.605741306124746	0.601415637304155
0.605781170303777	0.601204153748226
0.605821036472343	0.600992840429943
0.605860904627945	0.6007817256391
0.605900774768072	0.600570758640147
0.605940646890189	0.600359980617033
0.605980520991745	0.600149393731303
0.606020397070171	0.599938970294104
0.606060275122878	0.599728746740472
0.606100155147261	0.599518678588459
0.606140037140697	0.599308827188272
0.606179921100541	0.599099137821918
0.606219807024133	0.598889647309567
0.606259694908796	0.598680333120618
0.606299584751833	0.598471217364636
0.606339476550528	0.598262286582556
0.60637937030215	0.598053537240278
0.606419266003945	0.59784500674459
0.606459163653147	0.59763662768964
0.606499063246966	0.597428489200927
0.606538964782597	0.597220505304046
0.606578868257219	0.597012743860548
0.60661877366799	0.596805165452717
0.606658681012048	0.596597793039705
0.606698590286519	0.596390608692086
0.606738501488506	0.596183640125019
0.606778414615095	0.595976858493191
0.606818329663356	0.595770296778005
0.606858246630341	0.595563911250953
0.606898165513082	0.59535775890229
0.606938086308593	0.595151791169866
0.606978009013872	0.594946050320255
0.607017933625898	0.594740494528861
0.607057860141634	0.59453514974094
0.607097788558021	0.594330049055039
0.607137718871987	0.594125110815571
0.607177651080439	0.59392041595873
0.607217585180268	0.593715922203108
0.607257521168346	0.593511642946409
0.607297459041528	0.593307581627984
0.607337398796652	0.593103745955347
0.607377340430535	0.59290009874544
0.60741728393998	0.592696700841424
0.60745722932177	0.592493500608961
0.607497176572672	0.592290533793993
0.607537125689436	0.592087777406331
0.607577076668791	0.591885246673227
0.60761702950745	0.591682947969887
0.607656984202109	0.591480870105814
0.607696940749448	0.591278997424254
0.607736899146127	0.591077380089515
0.607776859388788	0.590875970431758
0.607816821474056	0.59067479774114
0.607856785398541	0.590473851006522
0.607896751158833	0.590273137868144
0.607936718751502	0.590072648440381
0.607976688173108	0.589872390994987
0.608016659420188	0.589672391038924
0.608056632489261	0.589472583933409
0.608096607376832	0.589273039844858
0.608136584079385	0.589073737770823
0.60817656259339	0.588874643472493
0.608216542915299	0.588675816348407
0.608256525041544	0.588477214332974
0.608296508968543	0.588278848394662
0.608336494692696	0.588080734453882
0.608376482210383	0.587882857902311
0.60841647151797	0.587685222682304
0.608456462611804	0.587487828545352
0.608496455488215	0.587290684203638
0.608536450143517	0.587093791819609
0.608576446574004	0.586897131291807
0.608616444775956	0.586700726828683
0.608656444745637	0.586504571484753
0.608696446479287	0.586308665149276
0.608736449973136	0.586113010044369
0.608776455223394	0.585917601466309
0.608816462226253	0.585722454556397
0.608856470977891	0.585527553708998
0.608896481474466	0.585332900589598
0.60893649371212	0.585138516924008
0.608976507686978	0.5849443880914
0.609016523395149	0.584750511437556
0.609056540832723	0.584556887186233
0.609096559995777	0.584363528042461
0.609136580880365	0.584170440142094
0.609176603482528	0.58397758714307
0.609216627798293	0.583785017622126
0.609256653823661	0.583592707227538
0.609296681554626	0.583400644040321
0.609336710987162	0.58320887893355
0.609376742117221	0.583017330434828
0.609416774940746	0.582826100506356
0.609456809453658	0.582635108308106
0.609496845651865	0.582444376663919
0.609536883531254	0.582253941969936
0.609576923087699	0.582063752264792
0.609616964317055	0.581873851777281
0.609657007215164	0.581684204156523
0.609697051777845	0.581494847122001
0.609737098000906	0.58130575607113
0.609777145880136	0.581116927421735
0.609817195411309	0.580928401344271
0.609857246590181	0.580740120561905
0.609897299412491	0.580552144103467
0.609937353873963	0.580364433503164
0.609977409970304	0.580176988948478
0.610017467697204	0.579989850977226
0.610057527050339	0.579802971064132
0.610097588025363	0.579616385434301
0.61013765061792	0.579430068888625
0.610177714823634	0.579244049382586
0.610217780638113	0.579058309436767
0.61025784805695	0.578872852780124
0.61029791707572	0.578687668724661
0.610337987689984	0.578502811305751
0.610378059895283	0.578318194177066
0.610418133687147	0.578133892126677
0.610458209061084	0.577949867881841
0.610498286012589	0.577766144955291
0.610538364537143	0.577582705956253
0.610578444630206	0.577399552411902
0.610618526287224	0.577216702445593
0.61065860950363	0.577034138402299
0.610698694274836	0.576851872811797
0.610738780596239	0.576669904337141
0.610778868463221	0.576488217492884
0.610818957871149	0.576306846261832
0.610859048815373	0.576125755747316
0.610899141291226	0.575944988348149
0.610939235294028	0.575764482276048
0.610979330819079	0.575584306613484
0.611019427861665	0.575404427494086
0.611059526417057	0.575224827062097
0.61109962648051	0.575045560536726
0.611139728047261	0.574866587289338
0.611179831112535	0.574687893238977
0.611219935671538	0.574509545907962
0.61126004171946	0.574331467963502
0.611300149251478	0.574153715136356
0.611340258262751	0.573976267828365
0.611380368748423	0.573799119876811
0.611420480703623	0.573622291767386
0.611460594123463	0.573445762751804
0.611500709003042	0.573269554930374
0.61154082533744	0.573093649518698
0.611580943121723	0.572918057604154
0.611621062350941	0.572742784412519
0.611661183020129	0.572567811946782
0.611701305124309	0.572393164217731
0.611741428658481	0.572218834813932
0.611781553617636	0.572044809443705
0.611821679996746	0.571871109914514
0.61186180779077	0.57169771311382
0.611901936994649	0.571524661025443
0.611942067603309	0.571351902656329
0.611982199611664	0.571179476975058
0.612022333014609	0.571007368128504
0.612062467807025	0.57083557454874
0.612102603983779	0.570664114998085
0.612142741539719	0.570492966278043
0.612182880469681	0.570322151680429
0.612223020768487	0.570151648069543
0.61226316243094	0.569981485041006
0.612303305451831	0.569811635206429
0.612343449825934	0.569642118563119
0.61238359554801	0.569472915555603
0.612423742612801	0.569304068963155
0.612463891015039	0.569135518470602
0.612504040749437	0.568967320957409
0.612544191810695	0.56879944356388
0.612584344193497	0.568631891058297
0.612624497892515	0.568464682189144
0.612664652902402	0.568297796039811
0.612704809217796	0.568131250752792
0.612744966833326	0.567965034813426
0.612785125743601	0.567799151127325
0.612825285943215	0.567633606646624
0.612865447426749	0.567468391243528
0.612905610188769	0.567303529742397
0.612945774223827	0.567138980471505
0.612985939526458	0.566974785482543
0.613026106091186	0.566810933340528
0.613066273912517	0.56664739444422
0.613106442984942	0.566484231931618
0.61314661330294	0.566321378374594
0.613186784860976	0.566158884846022
0.613226957653497	0.565996734818397
0.613267131674937	0.565834908412532
0.613307306919718	0.565673448360727
0.613347483382242	0.565512317716231
0.613387661056903	0.565351536428892
0.613427839938077	0.565191096795022
0.613468020020125	0.565031016740758
0.613508201297394	0.5648712653461
0.613548383764219	0.564711871347427
0.613588567414919	0.564552829460708
0.613628752243799	0.564394128729529
0.613668938245149	0.564235782849747
0.613709125413247	0.564077778141876
0.613749313742352	0.563920139416431
0.613789503226715	0.563762826619566
0.613829693860568	0.563605913753993
0.613869885638132	0.563449300981684
0.613910078553612	0.563293068503106
0.6139502726012	0.563137181808092
0.613990467775073	0.562981663790446
0.614030664069395	0.562826489907614
0.614070861478317	0.562671666569536
0.614111059995972	0.562517215329042
0.614151259616483	0.562363113277285
0.614191460333958	0.562209367708625
0.614231662142491	0.562055982814001
0.614271865036162	0.561902954370157
0.614312069009037	0.561750298303892
0.614352274055169	0.561597980544298
0.614392480168599	0.561446054190373
0.614432687343347	0.561294465854052
0.614472895573428	0.561143240196915
0.614513104852839	0.560992394483566
0.614553315175563	0.560841900203131
0.614593526535572	0.560691774550505
0.614633738926822	0.560542008989194
0.614673952343257	0.560392617368608
0.614714166778805	0.560243581352942
0.614754382227385	0.5600949247812
0.614794598682898	0.55994663516435
0.614834816139233	0.55979868336983
0.614875034590267	0.559651161053495
0.614915254029861	0.559503943998794
0.614955474451867	0.559357138046818
0.614995695850118	0.559210685598328
0.615035918218438	0.559064606278419
0.615076141550635	0.558918909180121
0.615116365840506	0.558773565701339
0.615156591081834	0.558628620135172
0.615196817268388	0.558484021073287
0.615237044393925	0.558339814986442
0.615277272452188	0.558195977262868
0.615317501436908	0.558052518359817
0.615357731341801	0.557909421520344
0.615397962160571	0.557766731814242
0.615438193886909	0.557624377733106
0.615478426514495	0.557482438241044
0.615518660036991	0.557340856583013
0.615558894448052	0.557199660627909
0.615599129741317	0.557058843645773
0.615639365910411	0.55691840528955
0.61567960294895	0.556778344962077
0.615719840850532	0.556638676252619
0.615760079608746	0.556499377872355
0.615800319217167	0.556360463128865
0.615840559669359	0.556221929902838
0.615880800958871	0.556083799083132
0.61592104307924	0.555946029434838
0.615961286023991	0.555808651345655
0.616001529786634	0.555671660031369
0.616041774360671	0.555535051433394
0.616082019739589	0.555398835361367
0.61612226591686	0.555263002853364
0.616162512885947	0.555127545092289
0.616202760640301	0.554992509212054
0.616243009173356	0.554857814529848
0.616283258478539	0.554723546590336
0.616323508549261	0.55458965829532
0.616363759378922	0.554456150500538
0.61640401096091	0.554323040253537
0.616444263288601	0.554190319250646
0.616484516355356	0.554057998303532
0.616524770154527	0.553926052812029
0.616565024679454	0.553794515508672
0.61660527992346	0.553663363844205
0.616645535879863	0.553532608513828
0.616685792541964	0.553402239715719
0.616726049903053	0.553272285440852
0.616766307956409	0.553142705213182
0.616806566695297	0.553013529964652
0.616846826112972	0.552884751149099
0.616887086202677	0.552756365570945
0.616927346957642	0.552628382875482
0.616967608371085	0.552500795062801
0.617007870436213	0.552373607274035
0.617048133146221	0.552246811843226
0.617088396494293	0.552120426445541
0.617128660473598	0.551994430659022
0.617168925077297	0.551868843732829
0.617209190298539	0.551743657126341
0.617249456130458	0.55161886522886
0.617289722566181	0.551494474237836
0.617329989598819	0.551370496835177
0.617370257221475	0.551246917720939
0.617410525427239	0.551123734165979
0.617450794209189	0.551000969615293
0.617491063560392	0.550878588498635
0.617531333473902	0.550756627895456
0.617571603942766	0.550635075110001
0.617611874960014	0.550513919255165
0.61765214651867	0.550393168411179
0.617692418611743	0.550272835767833
0.617732691232232	0.550152900187564
0.617772964373123	0.550033373024208
0.617813238027394	0.549914252582201
0.61785351218801	0.549795554876595
0.617893786847925	0.549677250868694
0.617934062000082	0.54955936333577
0.617974337637411	0.54944187709869
0.618014613752835	0.549324825563814
0.618054890339264	0.549208155832219
0.618095167389595	0.549091910246569
0.618135444896716	0.548976079591593
0.618175722853505	0.548860658044871
0.618216001252825	0.548745642869171
0.618256280087533	0.548631058729218
0.618296559350474	0.548516876448621
0.61833683903448	0.548403103061182
0.618377119132376	0.548289754559703
0.61841739963697	0.548176817880967
0.618457680541066	0.548064292882957
0.618497961837454	0.547952190925452
0.618538243518912	0.547840506293172
0.618578525578213	0.54772922128735
0.618618808008113	0.547618379812613
0.618659090801359	0.547507941709605
0.61869937395069	0.547397918325514
0.618739657448834	0.547288318438293
0.618779941288505	0.547179137990973
0.618820225462412	0.547070383483698
0.61886050996325	0.546962036496054
0.618900794783703	0.546854115436156
0.618941079916448	0.546746623525848
0.61898136535415	0.546639536471309
0.619021651089462	0.546532882537863
0.619061937115029	0.546426653323695
0.619102223423485	0.546320829196937
0.619142510007455	0.546215450901924
0.619182796859552	0.546110485092059
0.619223083972381	0.546005938160321
0.619263371338534	0.54590182427811
0.619303658950596	0.545798129810837
0.61934394680114	0.545694863109896
0.61938423488273	0.545592016754503
0.61942452318792	0.545489606918133
0.619464811709254	0.545387615037932
0.619505100439266	0.545286045356709
0.619545389370481	0.545184920699231
0.619585678495411	0.545084199238272
0.619625967806563	0.544983924543291
0.619666257296431	0.544884080247068
0.619706546957502	0.544784640320696
0.619746836782249	0.544685654118141
0.61978712676314	0.544587087590943
0.619827416892629	0.544488951121671
0.619867707163166	0.544391247355398
0.619907997567186	0.544293973007452
0.619948288097117	0.5441971303689
0.619988578745378	0.544100717046065
0.620028869504379	0.544004737720539
0.620069160366517	0.543909184188281
0.620109451324184	0.5438140755871
0.62014974236976	0.543719387984026
0.620190033495615	0.54362514596118
0.620230324694114	0.543531327431842
0.620270615957609	0.543437941789077
0.620310907278444	0.543344999903339
0.620351198648952	0.543252486881376
0.620391490061461	0.543160413487101
0.620431781508286	0.543068760337984
0.620472072981735	0.542977571193994
0.620512364474105	0.542886792271736
0.620552655977687	0.542796461125914
0.62059294748476	0.542706574341366
0.620633238987597	0.542617101612874
0.620673530478459	0.542528097680618
0.620713821949601	0.542439502026198
0.620754113393267	0.542351375237832
0.620794404801693	0.54226365476029
0.620834696167107	0.542176395714211
0.620874987481728	0.542089574243032
0.620915278737765	0.542003186204939
0.620955569927419	0.541917238479922
0.620995861042883	0.541831733124142
0.621036152076342	0.541746672625048
0.62107644301997	0.541662049046823
0.621116733865935	0.541577871885043
0.621157024606394	0.541494128978867
0.6211973152335	0.541410831107021
0.621237605739391	0.541327979942007
0.621277896116203	0.541245569376721
0.62131818635606	0.541163604337936
0.621358476451079	0.541082076447504
0.621398766393368	0.541001002128518
0.621439056175026	0.54092035838127
0.621479345788147	0.540840172486875
0.621519635224812	0.540760432879482
0.621559924477099	0.540681124238412
0.621600213537074	0.540602277294757
0.621640502396796	0.540523862647997
0.621680791048318	0.540445902686724
0.621721079483682	0.540368390191285
0.621761367694923	0.540291315071857
0.62180165567407	0.540214699087386
0.621841943413141	0.540138526477496
0.621882230904149	0.540062796867203
0.621922518139097	0.539987527745617
0.62196280510998	0.539912688856792
0.622003091808787	0.539838315003379
0.622043378227499	0.539764383365721
0.622083664358088	0.539690901376553
0.62212395019252	0.539617873987209
0.622164235722753	0.539545285036713
0.622204520940735	0.539473163045278
0.62224480583841	0.539401478223798
0.622285090407712	0.539330256922571
0.622325374640569	0.539259463817008
0.622365658528901	0.539189157607068
0.622405942064619	0.539119263185424
0.622446225239629	0.53904985863533
0.622486508045829	0.538980878352686
0.622526790475109	0.538912373570292
0.622567072519354	0.53884429898329
0.622607354170438	0.538776695626924
0.62264763542023	0.538709538865164
0.622687916260592	0.538642834798861
0.622728196683378	0.538576589860642
0.622768476680435	0.538510796976217
0.622808756243605	0.538445455327809
0.62284903536472	0.538380576004029
0.622889314035606	0.538316145753318
0.622929592248082	0.538252175540081
0.622969869993961	0.538188665994312
0.623010147265047	0.538125592580497
0.623050424053141	0.538062997897062
0.623090700350033	0.538000857277725
0.623130976147509	0.53793915297193
0.623171251437347	0.537877940204798
0.623211526211317	0.537817152988808
0.623251800461186	0.537756845812333
0.623292074178711	0.537696981054368
0.623332347355643	0.537637587243047
0.623372619983729	0.537578631277815
0.623412892054706	0.537520174185071
0.623453163560304	0.537462141298436
0.623493434492252	0.537404571458705
0.623533704842268	0.537347477058512
0.623573974602064	0.53729083517543
0.623614243763346	0.537234648828896
0.623654512317814	0.537178927703016
0.623694780257161	0.537123665366605
0.623735047573077	0.537068870012102
0.623775314257241	0.53701452864852
0.623815580301329	0.536960652892537
0.623855845697008	0.536907238888781
0.623896110435942	0.536854283731374
0.623936374509788	0.536801785681023
0.623976637910195	0.536749772649925
0.624016900628809	0.536698207292499
0.624057162657269	0.53664709111281
0.624097423987206	0.53659646568012
0.624137684610247	0.536546283699538
0.624177944518013	0.536496570991889
0.62421820370212	0.536447335290669
0.624258462154176	0.536398542566499
0.624298719865785	0.536350223047296
0.624338976828545	0.536302376252895
0.624379233034047	0.536254986094287
0.624419488473878	0.536208067042065
0.624459743139619	0.536161598777855
0.624499997022845	0.536115616468986
0.624540250115125	0.536070088713497
0.624580502408024	0.536025027456106
0.6246207538931	0.535980433587261
0.624661004561906	0.535936313665002
0.62470125440599	0.535892648995866
0.624741503416895	0.535849454727304
0.624781751586157	0.535806733030998
0.62482199890531	0.535764475242558
0.624862245365877	0.535722680331437
0.62490249095938	0.535681366050029
0.624942735677337	0.535640512176686
0.624982979511258	0.535600124485068
0.625023222452649	0.535560204873328
0.62506346449301	0.535520763186913
0.625103705623837	0.535481781375883
0.62514394583662	0.535443273100003
0.625184185122845	0.535405227808146
0.625224423473993	0.535367668267437
0.62526466088154	0.535330570305054
0.625304897336957	0.535293927127342
0.62534513283171	0.53525777539063
0.625385367357259	0.535222084833773
0.62542560090506	0.535186867171776
0.625465833466567	0.535152123040688
0.625506065033225	0.535117841514925
0.625546295596479	0.535084046445803
0.625586525147765	0.535050693041766
0.625626753678517	0.5350178574094
0.625666981180162	0.534985450704833
0.625707207644126	0.534953542553619
0.625747433061827	0.534922090137997
0.625787657424682	0.534891121930659
0.6258278807241	0.534860628625365
0.625868102951488	0.534830589412314
0.625908324098249	0.534801044571447
0.625948544155779	0.534771966172018
0.625988763115474	0.534743352052866
0.626028980968722	0.534715224773696
0.626069197706907	0.534687566456996
0.626109413321411	0.534660376490967
0.626149627803611	0.534633672410628
0.626189841144879	0.534607432433992
0.626230053336584	0.534581664024769
0.62627026437009	0.53455638805353
0.626310474236759	0.534531577246603
0.626350682927947	0.534507233053179
0.626390890435007	0.534483375523258
0.626431096749288	0.534459991125678
0.626471301862135	0.534437075635221
0.626511505764889	0.534414645595052
0.626551708448887	0.534392683431813
0.626591909905464	0.534371214570414
0.62663211012595	0.53435019101904
0.626672309101671	0.534329672548971
0.626712506823949	0.534309617715372
0.626752703284105	0.534290042590494
0.626792898473455	0.534270941184994
0.626833092383309	0.534252329735921
0.626873285004977	0.534234169379388
0.626913476329764	0.534216524552107
0.626953666348973	0.534199316813171
0.6269938550539	0.534182617443196
0.627034042435843	0.534166382300928
0.627074228486092	0.534150626498959
0.627114413195937	0.534135343591915
0.627154596556661	0.534120560926945
0.627194778559548	0.534106234697015
0.627234959195877	0.534092393239242
0.627275138456923	0.534079029318661
0.62731531633396	0.534066156123232
0.627355492818258	0.534053751904129
0.627395667901083	0.534041819001884
0.627435841573699	0.534030378067975
0.627476013827367	0.534019425969418
0.627516184653343	0.534008929449331
0.627556354042885	0.533998922491685
0.627596521987243	0.533989413190098
0.627636688477669	0.533980356501685
0.627676853505408	0.533971799089695
0.627717017061702	0.533963716781725
0.627757179137797	0.533956106679732
0.627797339724929	0.533948996203026
0.627837498814333	0.533942350958098
0.627877656397244	0.533936192839312
0.627917812464892	0.533930511639203
0.627957967008507	0.53392532084711
0.627998120019314	0.533920601725911
0.628038271488536	0.533916365366082
0.628078421407393	0.533912620059313
0.628118569767106	0.533909356772212
0.628158716558891	0.533906555439003
0.628198861773961	0.533904256024518
0.628239005403528	0.533902432812218
0.628279147438802	0.53390109524029
0.628319287870991	0.533900228796538
0.6283594266913	0.53389986388157
0.628399563890932	0.533899967542699
0.628439699461087	0.533900560039045
0.628479833392966	0.533901623933853
0.628519965677764	0.533903187909988
0.628560096306677	0.533905230362672
0.628600225270899	0.5339077497925
0.62864035256162	0.533910760943184
0.62868047817003	0.53391424192364
0.628720602087317	0.533918224793701
0.628760724304664	0.533922680910036
0.628800844813258	0.533927619595097
0.628840963604281	0.533933056403622
0.628881080668912	0.533938955558265
0.62892119599833	0.533945359467546
0.628961309583715	0.533952220044601
0.62900142141624	0.533959606938839
0.62904153148708	0.533967442886428
0.629081639787407	0.533975784028923
0.629121746308394	0.533984588703117
0.629161851041209	0.53399390493438
0.629201953977021	0.53400368068797
0.629242055106998	0.534013964980984
0.629282154422304	0.53402471585376
0.629322251914104	0.534035961592122
0.629362347573561	0.534047693770903
0.629402441391837	0.53405990543538
0.629442533360094	0.534072606283455
0.62948262346949	0.534085789833093
0.629522711711184	0.534099470286217
0.629562798076335	0.534113616641754
0.629602882556096	0.53412826554121
0.629642965141623	0.534143394816375
0.629683045824074	0.534159012275211
0.629723124594598	0.534175116023124
0.62976320144435	0.534191697118684
0.629803276364481	0.534208782888745
0.629843349346141	0.534226342336363
0.629883420380482	0.534244380580941
0.629923489458651	0.534262928470883
0.629963556571797	0.534281941384922
0.630003621711071	0.534301450023291
0.630043684867617	0.534321454787946
0.630083746032581	0.534341934961197
0.630123805197112	0.53436289313481
0.630163862352353	0.534384369966794
0.63020391748945	0.534406294107241
0.630243970599548	0.534428735413106
0.630284021673789	0.534451657151015
0.630324070703319	0.534475058641275
0.630364117679279	0.534498956677404
0.630404162592815	0.53452333583566
0.630444205435067	0.534548208162774
0.630484246197178	0.534573558273233
0.630524284870291	0.534599406713904
0.630564321445546	0.534625748277308
0.630604355914087	0.534652559651244
0.630644388267055	0.534679869263353
0.630684418495591	0.534707667643285
0.630724446590836	0.534735957141536
0.630764472543934	0.534764722260999
0.630804496346024	0.534793998606413
0.63084451798825	0.534823730618659
0.630884537461751	0.534853984044405
0.63092455475767	0.53488470128272
0.63096456986715	0.534915923094537
0.631004582781331	0.534947619970659
0.631044593491358	0.53497982237726
0.631084601988372	0.535012497847329
0.631124608263516	0.535045673882428
0.631164612307934	0.535079327931726
0.631204614112769	0.535113472793024
0.631244613669165	0.535148117117947
0.631284610968267	0.535183241012595
0.63132460600122	0.535218847356115
0.63136459875917	0.535254962859945
0.631404589233262	0.535291554425702
0.631444577414643	0.53532863174377
0.631484563294461	0.535366209182782
0.631524546863863	0.535404259007344
0.631564528113999	0.535442818215672
0.631604507036016	0.535481859321537
0.631644483621066	0.535521376654134
0.631684457860298	0.535561400999453
0.631724429744866	0.535601916519272
0.631764399265921	0.535642896942791
0.631804366414617	0.53568439746595
0.631844331182108	0.535726363772227
0.63188429355955	0.535768836875011
0.6319242535381	0.535811788775763
0.631964211108914	0.535855233350549
0.63200416626315	0.535899160680452
0.632044118991969	0.53594359885516
0.632084069286531	0.535988504927513
0.632124017137998	0.536033911948138
0.632163962537533	0.536079797030423
0.632203905476301	0.536126190647897
0.632243845945466	0.536173054076828
0.632283783936197	0.536220433487965
0.632323719439661	0.536268264910899
0.632363652447029	0.536316619754243
0.63240358294947	0.536365452475055
0.632443510938158	0.536414776031531
0.632483436404266	0.536464580605919
0.632523359338969	0.536514895541151
0.632563279733446	0.536565677867644
0.632603197578875	0.536616965294548
0.632643112866436	0.536668742662908
0.632683025587312	0.536720990129018
0.632722935732685	0.53677375942242
0.632762843293741	0.536826994131679
0.632802748261667	0.536880733239486
0.632842650627653	0.536934949056037
0.632882550382888	0.536989668225696
0.632922447518566	0.537044869067322
0.632962342025882	0.53710056407021
0.633002233896031	0.537156743466829
0.633042123120212	0.537213428847212
0.633082009689626	0.537270576191627
0.633121893595474	0.537328247410841
0.633161774828962	0.537386381427116
0.633201653381296	0.537445019644544
0.633241529243685	0.537504141570035
0.633281402407341	0.537563763273593
0.633321272863475	0.537623863531275
0.633361140603304	0.5376844530855
0.633401005618045	0.537745544429197
0.633440867898917	0.537807126669795
0.633480727437144	0.537869185549198
0.633520584223951	0.537931737230847
0.633560438250564	0.537994791495383
0.633600289508213	0.538058325610407
0.633640137988131	0.538122350669794
0.63367998368155	0.538186862943846
0.633719826579709	0.538251876249858
0.633759666673847	0.538317370480743
0.633799503955207	0.538383354744499
0.633839338415034	0.538449840315748
0.633879170044574	0.538516795708903
0.63391899883508	0.538584260887542
0.633958824777803	0.538652202441642
0.633998647864	0.538720640553546
0.634038468084927	0.538789573253361
0.63407828543185	0.538858980386776
0.634118099896031	0.538928895732459
0.634157911468737	0.538999286680457
0.634197720141239	0.539070177119155
0.634237525904811	0.539141548128764
0.634277328750728	0.539213418910687
0.634317128670268	0.539285777369755
0.634356925654717	0.539358619250655
0.63439671969536	0.539431952416108
0.634436510783483	0.539505783024962
0.634476298910379	0.539580096484855
0.634516084067343	0.539654902115758
0.634555866245676	0.539730191189005
0.634595645436676	0.53980598651444
0.63463542163165	0.539882250853904
0.634675194821906	0.539959013408426
0.634714964998756	0.54003627325197
0.634754732153514	0.540114009711004
0.6347944962775	0.540192241763406
0.634834257362035	0.540270959830762
0.634874015398444	0.540350181630169
0.634913770378057	0.540429869691021
0.634953522292208	0.540510063927662
0.634993271132232	0.540590739753791
0.635033016889468	0.540671908496523
0.635072759555262	0.540753562668274
0.635112499120959	0.540835711956739
0.635152235577912	0.540918338775994
0.635191968917475	0.541001472082953
0.635231699131007	0.541085080605313
0.63527142620987	0.541169178710313
0.635311150145432	0.541253772951945
0.635350870929061	0.541338850032854
0.635390588552132	0.541424418324267
0.635430303006025	0.541510474588423
0.635470014282121	0.541597020484015
0.635509722371806	0.541684057641227
0.635549427266471	0.541771570231844
0.635589128957512	0.541859587177689
0.635628827436325	0.541948088243136
0.635668522694313	0.542037067287435
0.635708214722886	0.54212655508247
0.635747903513452	0.542216510844475
0.635787589057427	0.542306957037704
0.635827271346233	0.542397901283935
0.635866950371292	0.54248934312902
0.635906626124034	0.542581242390383
0.635946298595892	0.542673652552173
0.635985967778302	0.542766538540198
0.636025633662706	0.542859928765502
0.636065296240553	0.542953785669929
0.636104955503291	0.543048149305828
0.636144611442376	0.543142981050875
0.636184264049268	0.543238315011079
0.636223913315432	0.543334142026548
0.636263559232338	0.543430432141733
0.636303201791459	0.543527226570743
0.636342840984275	0.543624515931777
0.636382476802268	0.543722269724335
0.636422109236927	0.543820526637821
0.636461738279745	0.543919268992153
0.636501363922219	0.544018487808926
0.636540986155854	0.544118208831412
0.636580604972155	0.544218402443773
0.636620220362637	0.544319102881846
0.636659832318817	0.544420257116923
0.636699440832217	0.544521929658011
0.636739045894365	0.544624066057153
0.636778647496795	0.544726702737063
0.636818245631042	0.544829824628216
0.636857840288652	0.544933421609653
0.636897431461172	0.545037518445804
0.636937019140154	0.545142088365099
0.636976603317158	0.545247155811195
0.637016183983748	0.545352692329632
0.637055761131494	0.545458736166319
0.637095334751967	0.545565252697193
0.637134904836751	0.545672254244357
0.637174471377429	0.545779742495286
0.637214034365592	0.545887720053202
0.637253593792836	0.545996176227893
0.637293149650762	0.546105119813518
0.637332701930979	0.546214557882563
0.637372250625096	0.546324450980884
0.637411795724735	0.546434870647466
0.637451337221518	0.546545742982236
0.637490875107074	0.546657109151393
0.637530409373039	0.546768972440334
0.637569940011052	0.546881293942901
0.637609467012762	0.546994126256308
0.63764899036982	0.547107416429186
0.637688510073883	0.547221216743362
0.637728026116616	0.54733549221174
0.637767538489691	0.547450227461907
0.637807047184779	0.547565482412731
0.637846552193564	0.547681194657461
0.637886053507733	0.547797413568197
0.637925551118979	0.547914089993029
0.637965045019003	0.548031263276837
0.638004535199508	0.548148923783426
0.638044021652207	0.548267059600965
0.638083504368818	0.548385672342506
0.638122983341064	0.548504783975611
0.638162458560674	0.548624365581944
0.638201930019385	0.548744432476739
0.63824139770894	0.548864973875946
0.638280861621086	0.54898602407766
0.638320321747578	0.549107518012129
0.638359778080178	0.54922952802497
0.638399230610654	0.549351993691426
0.638438679330777	0.549474956351893
0.638478124232329	0.549598397915859
0.638517565307096	0.54972231554329
0.638557002546873	0.549846721878159
0.638596435943456	0.549971597839995
0.638635865488654	0.550096964902522
0.638675291174279	0.550222808646301
0.638714712992149	0.550349139693467
0.638754130934091	0.550475933470689
0.638793544991937	0.550603230071042
0.638832955157525	0.55073098030292
0.638872361422703	0.550859243607344
0.638911763779321	0.55098795332031
0.638951162219239	0.551117163560764
0.638990556734324	0.551246859704753
0.639029947316448	0.551377002097931
0.639069333957491	0.55150766205479
0.639108716649339	0.551638771899025
0.639148095383886	0.551770384939234
0.639187470153032	0.55190245225374
0.639226840948684	0.552035012363959
0.639266207762756	0.552168057612875
0.63930557058717	0.552301557515989
0.639344929413854	0.552435571271487
0.639384284234745	0.552570020363196
0.639423635041783	0.552704978446883
0.639462981826919	0.552840399625444
0.63950232458211	0.552976308133932
0.639541663299318	0.55311269182137
0.639580997970516	0.55324954033511
0.639620328587683	0.553386876489707
0.639659655142803	0.553524694437308
0.63969897762787	0.553662975673588
0.639738296034884	0.553801739036335
0.639777610355853	0.553940983713995
0.639816920582791	0.554080701611475
0.639856226707723	0.554220891665238
0.639895528722676	0.554361558890785
0.63993482661969	0.554502702904746
0.639974120390809	0.554644317907879
0.640013410028084	0.554786417349996
0.640052695523576	0.554928985772931
0.640091976869353	0.5550720270276
0.640131254057491	0.555215549704988
0.640170527080071	0.555359535159564
0.640209795929186	0.555504008804515
0.64024906059693	0.555648946062223
0.640288321075412	0.555794367181268
0.640327577356746	0.55594024874436
0.640366829433053	0.556086613491853
0.640406077296462	0.556233452308282
0.64044532093911	0.556380755437174
0.640484560353142	0.556528537761364
0.640523795530712	0.556676794700335
0.64056302646398	0.556825514968558
0.640602253145113	0.55697471825506
0.64064147556629	0.557124394084494
0.640680693719695	0.557274528612652
0.640719907597522	0.557425150407291
0.64075911719197	0.557576228522921
0.640798322495249	0.55772778671743
0.640837523499576	0.557879825740362
0.640876720197175	0.558032312670896
0.640915912580282	0.558185292114051
0.640955100641136	0.558338726554342
0.640994284371988	0.558492632852719
0.641033463765094	0.558647020419007
0.641072638812723	0.558801874676261
0.641111809507148	0.558957186797915
0.641150975840653	0.559112976181936
0.641190137805528	0.559269238640909
0.641229295394074	0.559425965240665
0.641268448598599	0.55958316374494
0.641307597411418	0.559740823706114
0.641346741824857	0.559898961020829
0.641385881831249	0.560057556784523
0.641425017422937	0.560216635207196
0.641464148592272	0.560376161211233
0.641503275331611	0.560536171689343
0.641542397633323	0.5606966352219
0.641581515489783	0.560857585075376
0.641620628893378	0.561018986571602
0.6416597378365	0.561180851894829
0.641698842311553	0.561343190385678
0.641737942310946	0.561505993853184
0.6417770378271	0.561669271066504
0.641816128852445	0.561832995634826
0.641855215379416	0.561997204439573
0.641894297400459	0.562161860407039
0.641933374908032	0.562326991873016
0.641972447894597	0.562492596360105
0.642011516352627	0.562658637289691
0.642050580274604	0.562825175718939
0.642089639653019	0.562992157677652
0.642128694480372	0.563159605667239
0.642167744749172	0.56332752151185
0.642206790451936	0.563495897948314
0.642245831581191	0.563664734803484
0.642284868129473	0.563834034772507
0.642323900089328	0.564003801992431
0.64236292745331	0.564174036277238
0.642401950213981	0.564344712781566
0.642440968363915	0.564515864056143
0.642479981895694	0.564687483251429
0.642518990801908	0.564859541573754
0.642557995075159	0.565032087277246
0.642596994708055	0.565205075354926
0.642635989693216	0.5653785244852
0.64267498002327	0.565552440418577
0.642713965690853	0.565726824182961
0.642752946688615	0.565901638960112
0.642791923009211	0.566076943783736
0.642830894645307	0.566252685937685
0.642869861589578	0.566428903767926
0.642908823834709	0.566605564596242
0.642947781373395	0.566782691789985
0.64298673419834	0.56696027292605
0.643025682302256	0.567138315106416
0.643064625677867	0.567316820574926
0.643103564317907	0.567495767560214
0.643142498215117	0.567675179707965
0.643181427362249	0.567855048945695
0.643220351752064	0.568035372269923
0.643259271377335	0.568216154857855
0.643298186230842	0.568397392474063
0.643337096305377	0.568579075824118
0.643376001593739	0.568761230141967
0.64341490208874	0.568943822023667
0.643453797783199	0.569126880435469
0.643492688669948	0.569310389830158
0.643531574741825	0.569494352914195
0.643570455991681	0.569678765471874
0.643609332412376	0.569863646178389
0.643648203996779	0.570048947686651
0.64368707073777	0.570234736708051
0.643725932628238	0.570420965208105
0.643764789661086	0.570607637554585
0.643803641829221	0.570794770893366
0.643842489125564	0.570982353499226
0.643881331543043	0.571170383949639
0.643920169074602	0.57135887017408
0.643959001713188	0.571547802524878
0.643997829451762	0.571737189227602
0.644036652283295	0.571927014587109
0.644075470200767	0.572117308350128
0.64411428319717	0.572308041901328
0.644153091265505	0.572499217832979
0.644191894398785	0.572690843060499
0.64423069259003	0.57288292901502
0.644269485832272	0.573075451009552
0.644308274118554	0.573268435557736
0.644347057441929	0.573461840090213
0.64438583579546	0.573655718027432
0.644424609172221	0.573850032193714
0.644463377565297	0.574044785045726
0.644502140967781	0.574240006126104
0.644540899372777	0.574435641484785
0.644579652773404	0.574631751672504
0.644618401162786	0.574828282117754
0.644657144534059	0.575025284759806
0.64469588288037	0.575222702944624
0.644734616194878	0.575420579272224
0.644773344470753	0.57561890652986
0.644812067701171	0.575817652653937
0.644850785879322	0.576016880746807
0.644889498998407	0.576216504632402
0.644928207051637	0.576416600500484
0.644966910032233	0.576617139934019
0.645005607933429	0.576818105314743
0.645044300748467	0.577019522173235
0.645082988470601	0.577221378294419
0.645121671093097	0.577423662838557
0.64516034860923	0.577626411976641
0.645199021012285	0.57782958129525
0.645237688295561	0.578033192743572
0.645276350452366	0.578237249713134
0.64531500747602	0.578441732683768
0.645353659359851	0.578646667808634
0.645392306097201	0.578852047730794
0.645430947681424	0.579057829036266
0.645469584105879	0.579264096784581
0.645508215363943	0.579470757676171
0.645546841449001	0.57967788832683
0.645585462354448	0.579885421741032
0.645624078073691	0.580093423401836
0.64566268860015	0.580301845196924
0.645701293927253	0.580510698624223
0.645739894048441	0.580719986733863
0.645778488957165	0.580929717876753
0.645817078646889	0.581139887416081
0.645855663111086	0.58135046765826
0.645894242343242	0.581561497860078
0.645932816336854	0.581772960943284
0.64597138508543	0.581984849654991
0.646009948582487	0.582197167567449
0.646048506821557	0.582409937953893
0.646087059796182	0.582623104242685
0.646125607499914	0.582836736413267
0.646164149926319	0.583050775963409
0.646202687068972	0.583265250351255
0.646241218921459	0.583480163078901
0.64627974547738	0.583695491329505
0.646318266730344	0.583911264132043
0.646356782673974	0.584127453069833
0.646395293301903	0.584344069533558
0.646433798607775	0.584561118091574
0.646472298585243	0.584778591057456
0.646510793227979	0.584996496662862
0.64654928252966	0.585214825998882
0.646587766483977	0.585433578157892
0.646626245084633	0.585652750592373
0.646664718325342	0.585872357358231
0.646703186199827	0.586092391667576
0.646741648701828	0.586312835853234
0.646780105825093	0.586533717753679
0.646818557563382	0.586755014588923
0.646857003910466	0.586976739773885
0.646895444860132	0.58719888179617
0.646933880406175	0.587421449920578
0.646972310542401	0.587644435651798
0.647010735262629	0.587867851619183
0.647049154560691	0.588091679330782
0.647087568430431	0.588315928785477
0.647125976865702	0.588540605262603
0.647164379860372	0.588765687282607
0.647202777408317	0.58899119895403
0.647241169503429	0.58921713556375
0.647279556139611	0.589443465042187
0.647317937310776	0.589670241409751
0.64735631301085	0.589897414707012
0.647394683233772	0.590125021667255
0.647433047973491	0.590353024935062
0.647471407223969	0.590581470221946
0.647509760979181	0.590810298604762
0.647548109233113	0.591039563502107
0.647586451979763	0.591269245505116
0.64762478921314	0.591499323151171
0.647663120927266	0.591729847882078
0.647701447116178	0.591960735344353
0.647739767773922	0.592192079822748
0.647778082894555	0.592423824688444
0.647816392472149	0.592655961034895
0.647854696500786	0.592888540958721
0.647892994974561	0.593121508368616
0.647931287887583	0.593354894233669
0.64796957523397	0.593588691210134
0.648007857007855	0.59382288868446
0.648046133203383	0.594057514932327
0.648084403814707	0.594292520872646
0.648122668835997	0.594527964494149
0.648160928261435	0.594763791309397
0.648199182085214	0.595000053565854
0.648237430301539	0.595236682261784
0.648275672904628	0.595473753307022
0.648313909888712	0.595711215207802
0.648352141248033	0.595949078118097
0.648390366976847	0.596187349945467
0.64842858706942	0.596426041193577
0.648466801520033	0.596665099357979
0.648505010322979	0.596904600299175
0.648543213472562	0.59714448315065
0.648581410963099	0.597384755494439
0.648619602788921	0.597625469500987
0.648657788944369	0.597866543932839
0.648695969423799	0.598108042417648
0.648734144221579	0.598349935645471
0.648772313332086	0.59859222421384
0.648810476749715	0.598834911545481
0.648848634468872	0.599078011355112
0.648886786483973	0.599321486215151
0.648924932789449	0.599565383807085
0.648963073379743	0.599809658135919
0.649001208249311	0.600054338101574
0.649039337392621	0.600299406044042
0.649077460804154	0.600544886466053
0.649115578478403	0.600790749373731
0.649153690409875	0.601037012413454
0.64919179659309	0.601283661528998
0.64922989702258	0.601530706105198
0.649267991692889	0.601778155921168
0.649306080598574	0.602025978646519
0.649344163734205	0.602274208014385
0.649382241094366	0.602522814546326
0.649420312673652	0.602771839932241
0.649458378466672	0.603021209737261
0.649496438468048	0.603271029047608
0.649534492672413	0.603521179380328
0.649572541074416	0.603771749525001
0.649610583668716	0.60402271133434
0.649648620449986	0.604274034470569
0.649686651412911	0.604525775339321
0.649724676552193	0.604777885315094
0.64976269586254	0.605030381940989
0.649800709338677	0.605283263312134
0.649838716975345	0.605536541519309
0.649876718767292	0.605790184636253
0.649914714709282	0.606044226332078
0.649952704796092	0.606298654881629
0.649990689022512	0.606553442503588
0.650028667383344	0.606808635035881
0.650066639873403	0.607064203000047
0.650104606487519	0.607320144507066
0.650142567220536	0.607576477292678
0.650180522067304	0.60783317828649
0.650218471022695	0.608090277016906
0.650256414081589	0.608347729042952
0.650294351238879	0.60860556361737
0.650332282489474	0.608863808518548
0.650370207828294	0.609122383044168
0.650408127250273	0.609381375877678
0.650446040750358	0.609640699381745
0.650483948323508	0.609900451747892
0.650521849964697	0.610160530153155
0.650559745668913	0.610421007851073
0.650597635431154	0.610681856061959
0.650635519246432	0.610943071307521
0.650673397109776	0.611204662637197
0.650711269016223	0.61146661983915
0.650749134960826	0.611728963542826
0.650786994938652	0.611991658916926
0.65082484894478	0.612254733928412
0.650862696974303	0.612518173148293
0.650900539022325	0.612781990465023
0.650938375083968	0.613046162126839
0.650976205154364	0.613310705259058
0.651014029228655	0.613575628126854
0.651051847302005	0.61384090267417
0.651089659369585	0.614106542729479
0.651127465426582	0.614372559216297
0.651165265468195	0.614638923461003
0.651203059489635	0.614905665520143
0.65124084748613	0.615172764427202
0.65127862945292	0.61544022925965
0.651316405385257	0.615708044544639
0.651354175278408	0.615976243059904
0.651391939127653	0.616244773163822
0.651429696928286	0.616513700737713
0.651467448675613	0.616782938856272
0.651505194364957	0.617052578785226
0.65154293399165	0.617322551960839
0.651580667551039	0.617592901375897
0.651618395038486	0.617863590520581
0.651656116449365	0.618134629905731
0.651693831779065	0.618406056834385
0.651731541022986	0.61867780522052
0.651769244176545	0.618949923210342
0.65180694123517	0.619222405603999
0.651844632194305	0.619495205193456
0.651882317049403	0.619768394121905
0.651919995795936	0.620041911804018
0.651957668429385	0.62031579433132
0.651995334945249	0.620590015052496
0.652032995339038	0.620864600400613
0.652070649606275	0.62113951875742
0.652108297742499	0.621414788887306
0.652145939743261	0.62169041081624
0.652183575604125	0.621966392723532
0.652221205320671	0.622242681004367
0.652258828888491	0.622519367738182
0.652296446303192	0.622796349062416
0.652334057560393	0.623073704025111
0.652371662655728	0.623351403088929
0.652409261584843	0.623629438804339
0.6524468543434	0.623907806038388
0.652484440927074	0.624186525353425
0.652522021331553	0.624465596494822
0.65255959555254	0.624744981330801
0.65259716358575	0.625024729861331
0.652634725426913	0.625304800723476
0.652672281071773	0.625585213454351
0.652709830516088	0.625865980600425
0.652747373755628	0.626147058197097
0.652784910786178	0.626428482525594
0.652822441603537	0.626710243605354
0.652859966203518	0.626992349638902
0.652897484581948	0.627274768930662
0.652934996734666	0.62755753559524
0.652972502657527	0.627840617875612
0.653010002346398	0.628124062808878
0.653047495797161	0.628407806205363
0.653084983005713	0.628691901026042
0.653122463967962	0.628976315810716
0.653159938679833	0.629261058797719
0.653197407137262	0.629546138173832
0.6532348693362	0.62983153481782
0.653272325272615	0.630117264169267
0.653309774942483	0.630403320920195
0.653347218341798	0.630689702786402
0.653384655466567	0.630976402573179
0.65342208631281	0.631263425808315
0.653459510876563	0.631550785659971
0.653496929153874	0.631838459374815
0.653534341140808	0.632126439130217
0.653571746833438	0.63241476935998
0.653609146227855	0.632703403958243
0.653646539320166	0.632992352109011
0.653683926106489	0.633281637493701
0.653721306582955	0.633571221223183
0.653758680745713	0.633861124275771
0.65379604859092	0.634151363299268
0.653833410114754	0.634441887954685
0.653870765313401	0.634732760299231
0.653908114183064	0.63502391998632
0.653945456719961	0.635315402669154
0.653982792920322	0.635607214538575
0.654020122780391	0.635899294056264
0.654057446296427	0.636191735403514
0.654094763464703	0.636484459042552
0.654132074281505	0.636777490336878
0.654169378743134	0.637070850586744
0.654206676845906	0.637364501037588
0.654243968586149	0.637658458403185
0.654281253960206	0.637952725481942
0.654318532964434	0.638247313792243
0.654355805595204	0.638542190338718
0.654393071848901	0.638837367352726
0.654430331721926	0.639132855732112
0.654467585210691	0.639428658677725
0.654504832311624	0.639724735962883
0.654542073021166	0.640021135710829
0.654579307335773	0.640317825264017
0.654616535251915	0.640614820996843
0.654653756766076	0.640912107982084
0.654690971874754	0.641209704805953
0.654728180574461	0.641507583943586
0.654765382861724	0.641805767770458
0.654802578733082	0.642104251447871
0.654839768185092	0.642403013966077
0.654876951214321	0.64270208758611
0.65491412781735	0.64300144971181
0.65495129799078	0.643301100834095
0.65498846173122	0.643601029449119
0.655025619035295	0.643901282180921
0.655062769899646	0.644201793415694
0.655099914320925	0.644502608933941
0.655137052295801	0.644803717503512
0.655174183820956	0.645105098930862
0.655211308893085	0.645406768866171
0.6552484275089	0.645708735518198
0.655285539665123	0.64601098207218
0.655322645358496	0.646313509652551
0.65535974458577	0.646616319616379
0.655396837343712	0.646919410657493
0.655433923629103	0.647222799293552
0.655471003438739	0.647526448664647
0.65550807676943	0.647830388583043
0.655545143618	0.648134594580957
0.655582203981286	0.648439102925102
0.65561925785614	0.648743870099756
0.655656305239429	0.649048910635256
0.655693346128035	0.64935424483219
0.655730380518852	0.649659843632374
0.655767408408789	0.649965704322782
0.655804429794768	0.65027186141221
0.655841444673728	0.650578279910773
0.655878453042621	0.650884963212648
0.655915454898412	0.651191924293352
0.655952450238082	0.651499162643799
0.655989439058626	0.651806640025013
0.65602642135705	0.652114428862091
0.656063397130379	0.652422451384954
0.656100366375649	0.652730751764533
0.656137329089912	0.653039321046679
0.656174285270234	0.653348155570637
0.656211234913695	0.653657231623618
0.656248178017388	0.653966608820246
0.656285114578421	0.654276207006178
0.656322044593918	0.654586093830736
0.656358968061013	0.654896246371854
0.656395884976859	0.655206622950551
0.656432795338622	0.655517293389598
0.65646969914348	0.655828205714277
0.656506596388628	0.65613936986426
0.656543487071273	0.656450802823626
0.656580371188636	0.656762474196921
0.656617248737954	0.657074433665717
0.65665411971648	0.657386593024991
0.656690984121476	0.657699052006538
0.656727841950223	0.65801172769138
0.656764693200015	0.6583246837264
0.656801537868157	0.658637868447137
0.656838375951971	0.658951304689299
0.656875207448795	0.659265008991365
0.65691203235598	0.659578917357625
0.656948850670888	0.659893115921811
0.6569856623909	0.660207534673626
0.657022467513408	0.660522197828488
0.65705926603582	0.66083711841286
0.657096057955556	0.661152265965026
0.657132843270053	0.661467657410505
0.657169621976762	0.661783301016581
0.657206394073145	0.662099167628938
0.657243159556682	0.662415292656755
0.657279918424867	0.662731625132751
0.657316670675205	0.663048224745048
0.657353416305218	0.663365041064975
0.65739015531244	0.663682103554408
0.657426887694424	0.663999387920158
0.65746361344873	0.664316915557154
0.657500332572939	0.664634671782544
0.657537045064642	0.664952652101583
0.657573750921447	0.665270872835975
0.657610450140973	0.665589324523327
0.657647142720857	0.665907992930825
0.657683828658748	0.666226880165787
0.657720507952307	0.666546028999639
0.657757180599214	0.666865362685611
0.657793846597161	0.667184959238649
0.657830505943855	0.667504741290483
0.657867158637014	0.667824772726266
0.657903804674373	0.668145008538141
0.657940444053682	0.668465481903045
0.657977076772704	0.668786156250906
0.658013702829216	0.669107069548626
0.658050322221009	0.669428180751189
0.658086934945888	0.669749508551917
0.658123541001675	0.67007108308073
0.658160140386201	0.670392838238873
0.658196733097318	0.670714808807711
0.658233319132885	0.671037010532984
0.65826989849078	0.671359409276805
0.658306471168894	0.671682041579292
0.65834303716513	0.672004851262618
0.65837959647741	0.672327891120649
0.658416149103666	0.672651128457698
0.658452695041845	0.672974573414635
0.658489234289909	0.673298241405586
0.658525766845834	0.673622088188492
0.65856229270761	0.673946155687571
0.65859881187324	0.674270426011052
0.658635324340744	0.674594885177059
0.658671830108153	0.674919551115644
0.658708329173514	0.675244432891769
0.658744821534887	0.675569495477816
0.65878130719035	0.675894751694926
0.658817786137989	0.676220225346805
0.658854258375907	0.67654587202002
0.658890723902222	0.676871738531197
0.658927182715064	0.677197765899331
0.658963634812581	0.677524025273078
0.659000080192932	0.67785043868117
0.659036518854289	0.678177081186134
0.659072950794841	0.678503861449547
0.659109376012789	0.678830899433712
0.65914579450635	0.67915805550974
0.659182206273754	0.679485442688087
0.659218611313245	0.679813004234797
0.65925500962308	0.68014075230863
0.659291401201532	0.680468672809388
0.659327786046889	0.680796790662811
0.65936416415745	0.681125072943047
0.659400535531529	0.681453558583735
0.659436900167455	0.681782206362803
0.659473258063572	0.682111038509219
0.659509609218236	0.682440041924139
0.659545953629816	0.682769231441065
0.659582291296697	0.683098597021028
0.65961862221728	0.68342812077325
0.659654946389976	0.683757838596916
0.659691263813213	0.684087705316027
0.65972757448543	0.684417768540734
0.659763878405083	0.684747983384942
0.659800175570641	0.685078379862406
0.659836465980586	0.685408930717686
0.659872749633415	0.685739661421294
0.659909026527639	0.686070551485037
0.659945296661782	0.686401603187104
0.659981560034385	0.686732828479409
0.660017816643997	0.687064208520604
0.660054066489188	0.687395753934249
0.660090309568537	0.687727450198275
0.660126545880638	0.688059324722064
0.6601627754241	0.688391344193625
0.660198998197546	0.688723528348321
0.660235214199611	0.689055851597848
0.660271423428947	0.689388356814027
0.660307625884217	0.689720990519065
0.660343821564098	0.690053797517425
0.660380010467284	0.690386738776208
0.660416192592479	0.690719858557037
0.660452367938403	0.691053092017719
0.66048853650379	0.691386489535675
0.660524698287388	0.691720058759104
0.660560853287957	0.692053734683253
0.660597001504272	0.692387576365797
0.660633142935124	0.69272156914038
0.660669277579314	0.693055686823645
0.660705405435659	0.693389964474576
0.66074152650299	0.693724357905271
0.660777640780148	0.694058928955635
0.660813748265995	0.694393615354503
0.660849848959402	0.694728436519964
0.660885942859254	0.695063396124445
0.66092202996445	0.695398505026613
0.660958110273903	0.695733741453108
0.660994183786541	0.696069097831922
0.661030250501305	0.696404605654242
0.661066310417148	0.696740235899121
0.661102363533038	0.697075992390822
0.661138409847958	0.697411887000626
0.661174449360903	0.697747906801088
0.661210482070883	0.698084040621929
0.66124650797692	0.698420326298773
0.661282527078052	0.698756712988626
0.661318539373328	0.699093229437057
0.661354544861812	0.699429876691521
0.661390543542582	0.699766626647692
0.66142653541473	0.700103516165781
0.661462520477361	0.700440509638685
0.661498498729593	0.70077763906185
0.661534470170559	0.701114870276975
0.661570434799404	0.70145221821114
0.661606392615288	0.701789675778119
0.661642343617384	0.702127255847786
0.661678287804879	0.702464960914134
0.661714225176973	0.70280275358222
0.66175015573288	0.703140653563874
0.661786079471827	0.703478686250094
0.661821996393055	0.703816801298172
0.661857906495818	0.704155047279486
0.661893809779385	0.704493378921424
0.661929706243038	0.704831813929042
0.66196559588607	0.705170373693495
0.662001478707791	0.705509018768071
0.662037354707524	0.70584775955901
0.662073223884603	0.706186603840278
0.662109086238376	0.706525558764728
0.662144941768207	0.70686459629803
0.662180790473472	0.707203749540881
0.66221663235356	0.707542968581146
0.662252467407874	0.707882297960138
0.662288295635828	0.708221712931545
0.662324117036854	0.708561238149369
0.662359931610394	0.708900835755021
0.662395739355905	0.709240518201313
0.662431540272856	0.709580310826945
0.66246733436073	0.709920155558805
0.662503121619024	0.710260141254277
0.662538902047248	0.710600135667183
0.662574675644923	0.710940283355719
0.662610442411587	0.711280473179367
0.662646202346789	0.71162075843028
0.662681955450093	0.711961120877844
0.662717701721074	0.712301562701846
0.662753441159323	0.712642065130704
0.662789173764442	0.712982682907919
0.662824899536046	0.71332333351366
0.662860618473765	0.713664081500324
0.662896330577242	0.714004898869334
0.662932035846131	0.714345786002868
0.662967734280102	0.714686731225459
0.663003425878838	0.715027772502212
0.663039110642032	0.715368861419292
0.663074788569394	0.71571001961182
0.663110459660645	0.716051244835008
0.66314612391552	0.716392531161588
0.663181781333765	0.716733907505247
0.663217431915143	0.717075296986135
0.663253075659427	0.717416784269804
0.663288712566404	0.71775832494827
0.663324342635875	0.71809990204883
0.663359965867651	0.718441570965018
0.663395582261559	0.718783271354457
0.663431191817439	0.719125044356445
0.663466794535144	0.719466847218303
0.663502390414538	0.719808712368813
0.663537979455499	0.72015064109275
0.663573561657917	0.720492609497442
0.6636091370217	0.720834615950599
0.663644705546762	0.721176701056825
0.663680267233034	0.721518798974147
0.663715822080458	0.721860962339205
0.663751370088991	0.722203154337344
0.663786911258602	0.722545404094965
0.663822445589272	0.72288770057035
0.663857973080996	0.723230004830052
0.66389349373378	0.723572378063942
0.663929007547645	0.723914786559834
0.663964514522625	0.724257219316736
0.664000014658764	0.724599685762507
0.664035507956124	0.724942210769414
0.664070994414772	0.725284740410158
0.664106474034795	0.725627314618737
0.66414194681629	0.725969928956264
0.664177412759365	0.726312542294471
0.664212871864143	0.726655218526242
0.664248324130761	0.726997906766589
0.664283769559364	0.727340619804878
0.664319208150115	0.727683343158249
0.664354639903186	0.728026115847706
0.664390064818761	0.728368898978224
0.664425482897042	0.728711701407998
0.664460894138238	0.729054520327009
0.664496298542572	0.729397371823036
0.664531696110283	0.729740217950161
0.664567086841617	0.730083098836425
0.664602470736836	0.730425983547589
0.664637847796216	0.730768889768149
0.664673218020041	0.731111799284674
0.664708581408612	0.731454728616167
0.664743937962238	0.731797653912337
0.664779287681245	0.732140614848949
0.66481463056597	0.732483541028965
0.664849966616761	0.732826511375489
0.664885295833978	0.733169461380801
0.664920618217997	0.733512442989963
0.664955933769203	0.733855388772423
0.664991242487995	0.734198358326186
0.665026544374783	0.734541334305995
0.665061839429992	0.734884293917165
0.665097127654055	0.735227256049094
0.665132409047422	0.735570207846487
0.665167683610555	0.735913167571582
0.665202951343923	0.736256104123235
0.665238212248012	0.736599054699339
0.66527346632332	0.736941967579791
0.665308713570356	0.737284890471933
0.665343953989641	0.737627808202816
0.665379187581709	0.73797068013697
0.665414414347106	0.738313580690388
0.665449634286391	0.738656424009538
0.665484847400133	0.738999295780815
0.665520053688915	0.739342100573022
0.665555253153332	0.739684929116363
0.665590445793991	0.740027704136124
0.665625631611509	0.740370480867071
0.665660810606518	0.740713220819987
0.665695982779661	0.741055941920132
0.665731148131594	0.741398644765519
0.665766306662983	0.741741308945119
0.665801458374507	0.742083942182335
0.665836603266856	0.742426563582312
0.665871741340734	0.742769133485902
0.665906872596857	0.743111693232758
0.66594199703595	0.743454200134866
0.665977114658752	0.743796685433662
0.666012225466015	0.744139133679586
0.666047329458501	0.744481533887441
0.666082426636983	0.744823918146892
0.66611751700225	0.745166234863024
0.666152600555097	0.745508528751213
0.666187677296336	0.745850783043486
0.666222747226789	0.746192985382001
0.666257810347289	0.746535137911578
0.666292866658679	0.746877279226927
0.666327916161819	0.747219315039349
0.666362958857577	0.747561349383911
0.666397994746833	0.747903323557869
0.666433023830479	0.748245231430026
0.666468046109419	0.748587107439139
0.666503061584569	0.748928921547062
0.666538070256856	0.749270675094079
0.666573072127217	0.74961238095505
0.666608067196603	0.749954022387906
0.666643055465977	0.750295617654006
0.666678036936312	0.750637144978198
0.666713011608592	0.750978598019485
0.666747979483814	0.751320005959798
0.666782940562985	0.751661365895653
0.666817894847125	0.752002612612549
0.666852842337268	0.752343843926713
0.666887783034452	0.752684972724207
0.666922716939731	0.753026051190916
0.666957644054172	0.753367053025242
0.666992564378852	0.753707989102698
0.667027477914857	0.754048833958727
0.667062384663287	0.754389631593293
0.667097284625253	0.754730333050287
0.667132177801876	0.75507098349733
0.667167064194289	0.755411518103382
0.667201943803638	0.755752008089271
0.667236816631078	0.756092397522405
0.667271682677774	0.756432718211618
0.667306541944906	0.756772942435146
0.667341394433665	0.757113105562538
0.667376240145248	0.757453145330655
0.667411079080868	0.757793137003552
0.667445911241747	0.758133026946271
0.66748073662912	0.758472810524984
0.667515555244233	0.758812525402306
0.667550367088339	0.75915214846776
0.667585172162706	0.759491675134159
0.667619970468614	0.759831077658661
0.667654762007351	0.760170430884253
0.667689546780215	0.760509664345394
0.667724324788519	0.76084879453544
0.667759096033586	0.761187849768274
0.667793860516746	0.761526756366786
0.667828618239345	0.761865622630209
0.667863369202737	0.762204328655593
0.667898113408288	0.762542981027127
0.667932850857374	0.762881472681266
0.667967581551381	0.763219909964831
0.668002305491709	0.763558199183415
0.668037022679766	0.763896410576563
0.668071733116971	0.764234470786573
0.668106436804756	0.764572469439488
0.66814113374456	0.764910300642367
0.668175823937836	0.76524805537651
0.668210507386045	0.765585693557904
0.668245184090661	0.765923177678487
0.668279854053167	0.766260583494498
0.668314517275058	0.766597853193241
0.66834917375784	0.766934995477431
0.668383823503025	0.767272021236368
0.668418466512142	0.767608922160229
0.668453102786727	0.767945703853204
0.668487732328325	0.768282342549074
0.668522355138497	0.768618879634891
0.668556971218807	0.768955255086924
0.668591580570835	0.769291528641362
0.66862618319617	0.76962765760339
0.668660779096412	0.769963649713738
0.668695368273169	0.770299522382691
0.668729950728062	0.770635229866503
0.668764526462721	0.770970839187402
0.668799095478786	0.771306284317781
0.668833657777907	0.771641594155617
0.668868213361748	0.771976774652609
0.668902762231978	0.772311796320872
0.668937304390278	0.772646685521382
0.668971839838342	0.772981428450587
0.66900636857787	0.773316017746273
0.669040890610574	0.773650484399479
0.669075405938178	0.773984761182933
0.669109914562414	0.774318925933866
0.669144416485022	0.774652926686698
0.669178911707756	0.7749867647511
0.669213400232378	0.775320474533969
0.669247882060662	0.775653998208716
0.66928235719439	0.775987379777978
0.669316825635353	0.776320614844997
0.669351287385354	0.776653683787878
0.669385742446205	0.776986579076764
0.66942019081973	0.777319321814492
0.669454632507759	0.777651926236639
0.669489067512134	0.777984323510478
0.669523495834708	0.778316586716942
0.669557917477343	0.77864867933482
0.669592332441909	0.778980587130234
0.669626740730288	0.779312344174876
0.669661142344371	0.779643919978019
0.669695537286057	0.779975339111092
0.669729925557259	0.78030656603199
0.669764307159894	0.780637635645406
0.669798682095893	0.780968518048797
0.669833050367196	0.7812992285405
0.669867411975751	0.781629756794518
0.669901766923516	0.781960116677715
0.66993611521246	0.782290293221649
0.66997045684456	0.782620271109863
0.670004791821802	0.782950091146632
0.670039120146184	0.783279709283077
0.670073441819712	0.783609154146885
0.6701077568444	0.783938392995463
0.670142065222274	0.784267469144386
0.670176366955366	0.784596343511413
0.670210662045723	0.78492501758041
0.670244950495396	0.785253516019279
0.670279232306446	0.785581815180048
0.670313507480947	0.785909916311214
0.670347776020978	0.786237831168239
0.67038203792863	0.78656552699831
0.670416293206001	0.786893066515608
0.6704505418552	0.787220360248925
0.670484783878345	0.787547470655254
0.670519019277562	0.787874405528234
0.670553248054987	0.788201087087444
0.670587470212766	0.788527611451198
0.670621685753052	0.788853897348841
0.670655894678008	0.789179991163311
0.670690096989806	0.789505881049117
0.670724292690627	0.789831541032621
0.670758481782662	0.790157014924694
0.670792664268109	0.790482255252578
0.670826840149177	0.790807302781626
0.670861009428082	0.79113211701662
0.67089517210705	0.791456732993872
0.670929328188315	0.791781109124575
0.67096347767412	0.792105288459845
0.670997620566719	0.792429244456788
0.671031756868371	0.792752963132566
0.671065886581347	0.793076491804235
0.671100009707927	0.793399747597971
0.671134126250395	0.793722833229264
0.671168236211047	0.794045672757732
0.67120233959219	0.794368260269923
0.671236436396135	0.794690651773344
0.671270526625205	0.795012799947412
0.671304610281729	0.79533471975321
0.671338687368047	0.7956564089387
0.671372757886505	0.795977856833199
0.671406821839461	0.796299093330275
0.671440879229277	0.796620056932466
0.671474930058327	0.796940819267751
0.671508974328992	0.797261310310896
0.671543012043662	0.797581603012956
0.671577043204734	0.79790162727419
0.671611067814616	0.798221400192875
0.671645085875721	0.798540955833545
0.671679097390473	0.798860249710797
0.671713102361303	0.79917929934613
0.671747100790649	0.799498126842132
0.671781092680962	0.799816676666344
0.671815078034696	0.800134970026421
0.671849056854313	0.800453049811903
0.671883029142288	0.800770852538384
0.671916994901101	0.801088398240539
0.67195095413324	0.801405713605557
0.6719849068412	0.801722743477087
0.672018853027488	0.802039553790653
0.672052792694616	0.802356061772227
0.672086725845103	0.802672341713358
0.672120652481479	0.802988362620961
0.67215457260628	0.803304099596985
0.67218848622205	0.803619599686671
0.672222393331341	0.8039348188853
0.672256293936714	0.804249767252275
0.672290188040736	0.80456447502504
0.672324075645984	0.804878907091496
0.67235795675504	0.805193034908511
0.672391831370496	0.805506943413821
0.672425699494951	0.805820548709223
0.672459561131012	0.806133897774083
0.672493416281292	0.80644697439936
0.672527264948414	0.806759753732096
0.672561107135009	0.807072274728434
0.672594942843711	0.80738453357342
0.672628772077167	0.807696490647985
0.67266259483803	0.808008166500508
0.672696411128958	0.808319569813718
0.672730220952618	0.808630702411054
0.672764024311687	0.808941534812197
0.672797821208845	0.809252090783127
0.672831611646784	0.80956237035017
0.672865395628199	0.809872339798264
0.672899173155796	0.810182028203879
0.672932944232285	0.810491456532401
0.672966708860386	0.810800562229162
0.673000467042825	0.811109378980723
0.673034218782336	0.811417930523882
0.673067964081659	0.811726145326524
0.673101702943542	0.812034111148755
0.673135435370741	0.812341756839433
0.673169161366018	0.812649087857107
0.673202880932142	0.812956170184035
0.67323659407189	0.81326290437689
0.673270300788045	0.813569353618042
0.673304001083398	0.813875518724763
0.673337694960746	0.814181363480142
0.673371382422893	0.814486897902197
0.673405063472652	0.814792146126815
0.673438738112841	0.81509708500481
0.673472406346285	0.815401695421672
0.673506068175817	0.815706018410083
0.673539723604275	0.816010022563533
0.673573372634505	0.81631371677626
0.673607015269359	0.816617111533635
0.673640651511698	0.816920171285365
0.673674281364389	0.817222915787402
0.673707904830302	0.817525394982621
0.673741521912317	0.817827478339322
0.673775132613321	0.81812929031328
0.673808736936208	0.818430801309649
0.673842334883876	0.818731955115558
0.673875926459232	0.819032795620895
0.673909511665186	0.819333310632661
0.67394309050466	0.819633523482134
0.673976662980577	0.819933407005083
0.674010229095872	0.820232938532788
0.674043788853481	0.8205321799937
0.67407734225635	0.820831058760992
0.67411088930743	0.821129618609282
0.674144430009678	0.82142788306934
0.674177964366058	0.821725760461159
0.67421149237954	0.822023345176765
0.674245014053102	0.822320590126657
0.674278529389725	0.82261746627586
0.674312038392399	0.822914069355287
0.674345541064118	0.82321028401782
0.674379037407885	0.823506178907848
0.674412527426706	0.823801729740627
0.674446011123594	0.824096946810657
0.674479488501569	0.824391827419105
0.674512959563658	0.82468635840973
0.674546424312891	0.824980526149007
0.674579882752306	0.825274403335161
0.674613334884946	0.825567868413427
0.674646780713862	0.825861044706727
0.674680220242108	0.826153831313282
0.674713653472746	0.826446300224638
0.674747080408843	0.826738401118194
0.674780501053472	0.827030150300969
0.674813915409712	0.827321557912159
0.674847323480647	0.82761260086772
0.674880725269368	0.827903309373118
0.67491412077897	0.82819363074056
0.674947510012555	0.828483644705984
0.674980892973232	0.828773230638033
0.675014269664111	0.829062531944465
0.675047640088313	0.829351436661051
0.67508100424896	0.829639960790624
0.675114362149183	0.829928175597306
0.675147713792117	0.830215997289311
0.675181059180903	0.830503447021394
0.675214398318686	0.830790543132952
0.675247731208619	0.83107729178848
0.675281057853858	0.831363639655482
0.675314378257565	0.831649638203042
0.675347692422909	0.831935273780287
0.675381000353061	0.832220527661419
0.675414302051202	0.832505410148714
0.675447597520513	0.832789931144192
0.675480886764184	0.83307407899213
0.675514169785409	0.8333578289058
0.675547446587386	0.83364124569605
0.675580717173321	0.833924239574227
0.675613981546423	0.834206910799177
0.675647239709905	0.834489155322262
0.675680491666988	0.834771036682598
0.675713737420896	0.835052555427701
0.67574697697486	0.835333664398981
0.675780210332113	0.835614411135574
0.675813437495894	0.835894768992059
0.675846658469449	0.836174753435299
0.675879873256027	0.836454336743986
0.675913081858883	0.836733531128581
0.675946284281274	0.837012359329037
0.675979480526465	0.837290791020774
0.676012670597725	0.837568815105862
0.676045854498327	0.837846489045888
0.676079032231548	0.838123737777344
0.676112203800673	0.838400600455638
0.676145369208988	0.83867708124376
0.676178528459786	0.838953164574931
0.676211681556363	0.839228843304765
0.676244828502021	0.839504146964476
0.676277969300065	0.839779040887662
0.676311103953805	0.840053529171013
0.676344232466557	0.840327627984953
0.676377354841641	0.8406013352053
0.676410471082379	0.840874632484866
0.6764435811921	0.841147529314773
0.676476685174136	0.841420023293039
0.676509783031825	0.841692114963921
0.676542874768507	0.841963799139861
0.676575960387528	0.842235089001514
0.676609039892239	0.842505975458016
0.676642113285992	0.842776427124661
0.676675180572146	0.843046498038797
0.676708241754064	0.843316147173705
0.676741296835112	0.843585396161608
0.676774345818662	0.843854231973642
0.676807388708087	0.844122640964451
0.676840425506766	0.844390661543093
0.676873456218083	0.844658245571875
0.676906480845424	0.844925449213967
0.67693949939218	0.845192198410275
0.676972511861746	0.845458538785788
0.677005518257521	0.845724505406237
0.677038518582908	0.845989988928661
0.677071512841312	0.846255102611596
0.677104501036145	0.846519772104401
0.67713748317082	0.846784030913391
0.677170459248756	0.847047884367235
0.677203429273374	0.847311256862484
0.677236393248099	0.84757428011165
0.677269351176362	0.847836841376877
0.677302303061593	0.848098968095401
0.67733524890723	0.848360702351734
0.677368188716713	0.848621984009819
0.677401122493486	0.848882830745446
0.677434050240995	0.849143289662597
0.677466971962692	0.849403270352698
0.67749988766203	0.849662858038408
0.677532797342468	0.849922000333183
0.677565701007465	0.850180706296041
0.677598598660487	0.850438984687511
0.677631490305001	0.850696836588904
0.677664375944479	0.850954237520784
0.677697255582395	0.851211229027108
0.677730129222227	0.851467750539308
0.677762996867455	0.851723872257039
0.677795858521567	0.851979530566217
0.677828714188048	0.852234754002812
0.677861563870387	0.852489546664639
0.67789440757208	0.852743888077634
0.677927245296622	0.852997807944187
0.677960077047516	0.853251274947891
0.677992902828264	0.853504282812876
0.678025722642371	0.853756880203056
0.678058536493348	0.854009006688111
0.678091344384706	0.854260710543047
0.67812414631996	0.854511930726389
0.678156942302628	0.854762766236783
0.678189732336232	0.85501309037629
0.678222516424294	0.855263015822786
0.678255294570343	0.855512463250984
0.678288066777906	0.855761459625477
0.678320833050516	0.856010033401289
0.678353593391709	0.856258135249373
0.678386347805021	0.856505793397822
0.678419096293994	0.856752970369356
0.67845183886217	0.856999746638872
0.678484575513095	0.857246031201181
0.678517306250317	0.857491873894087
0.678550031077388	0.857737248372488
0.67858274999786	0.857982191134812
0.678615463015289	0.858226649581956
0.678648170133234	0.858470661954867
0.678680871355256	0.858714223152985
0.678713566684917	0.858957318456693
0.678746256125785	0.859199952210833
0.678778939681426	0.859442129272402
0.67881161735541	0.859683828392346
0.678844289151313	0.859925107211546
0.678876955072707	0.860165873270423
0.678909615123171	0.86040620855164
0.678942269306284	0.860646061713323
0.678974917625628	0.860885472820111
0.679007560084786	0.861124396218149
0.679040196687345	0.861362861319563
0.679072827436893	0.861600850075304
0.679105452337021	0.861838390167722
0.67913807139132	0.862075454942318
0.679170684603386	0.862312033044981
0.679203291976815	0.86254816371096
0.679235893515205	0.862783826318665
0.679268489222156	0.863018998662994
0.679301079101271	0.863253691642271
0.679333663156153	0.863487964558582
0.679366241390409	0.863721704061266
0.679398813807648	0.863954997008888
0.679431380411479	0.864187830330064
0.679463941205512	0.864420154521398
0.679496496193362	0.864652016373885
0.679529045378643	0.864883420045613
0.679561588764972	0.865114330248862
0.679594126355968	0.865344775129091
0.67962665815525	0.865574710455259
0.67965918416644	0.865804198302474
0.679691704393162	0.866033217738874
0.679724218839038	0.866261698395068
0.679756727507697	0.866489778824656
0.679789230402767	0.866717293149227
0.679821727527875	0.866944403892499
0.679854218886654	0.86717098682574
0.679886704482735	0.867397088204228
0.679919184319751	0.867622731066721
0.679951658401338	0.867847851105756
0.679984126731131	0.868072524149561
0.680016589312769	0.868296703600843
0.680049046149889	0.868520365492319
0.680081497246132	0.868743591170794
0.68011394260514	0.868966289305967
0.680146382230555	0.869188505598655
0.68017881612602	0.869410266630916
0.680211244295179	0.869631501825521
0.680243666741679	0.869852255193153
0.680276083469167	0.870072532923964
0.680308494481291	0.870292299344065
0.6803408997817	0.870511602474483
0.680373299374044	0.870730388462355
0.680405693261974	0.870948700541341
0.680438081449142	0.871166492800579
0.6804704639392	0.871383825270767
0.680502840735802	0.871600647545711
0.680535211842604	0.871816963944077
0.680567577263259	0.872032826164974
0.680599937001425	0.872248151880325
0.68063229106076	0.872462982290903
0.680664639444919	0.872677358534228
0.680696982157562	0.872891175790638
0.680729319202348	0.873104553033277
0.680761650582937	0.873317408848503
0.680793976302989	0.873529764489172
0.680826296366166	0.873741604190898
0.680858610776128	0.873952985715737
0.680890919536539	0.874163852418871
0.680923222651062	0.874374184890334
0.680955520123358	0.874584069854405
0.680987811957091	0.874793400439414
0.681020098155928	0.87500228497769
0.681052378723531	0.875210631437374
0.681084653663566	0.875418468948552
0.681116922979698	0.875625831057413
0.681149186675593	0.875832669292104
0.681181444754916	0.876039020155677
0.681213697221334	0.876244856334738
0.681245944078513	0.876450180295256
0.681278185330121	0.876655003501032
0.681310420979825	0.876859342941132
0.681342651031289	0.877063142467047
0.681374875488185	0.877266453925496
0.681407094354177	0.87746927288075
0.681439307632933	0.877671543040447
0.681471515328122	0.877873351333242
0.681503717443409	0.878074609817689
0.681535913982464	0.878275401056449
0.681568104948954	0.878475648522172
0.681600290346546	0.878675405267694
0.681632470178908	0.878874642141675
0.681664644449707	0.879073394763463
0.681696813162611	0.879271597202524
0.681728976321285	0.879469309208563
0.681761133929398	0.879666513655738
0.681793285990616	0.87986321063518
0.681825432508605	0.880059368587488
0.681857573487033	0.88025504240561
0.681889708929564	0.88045019169662
0.681921838839863	0.880644835926281
0.681953963221598	0.880838954362007
0.681986082078432	0.881032568138415
0.68201819541403	0.881225659962817
0.682050303232055	0.881418256088187
0.682082405536172	0.881610311162788
0.682114502330045	0.881801850018288
0.682146593617334	0.881992922193432
0.682178679401703	0.882183428274261
0.682210759686814	0.88237342761971
0.682242834476327	0.882562916765766
0.682274903773903	0.8827518989152
0.682306967583201	0.882940355006827
0.682339025907881	0.883128265347614
0.682371078751601	0.883315718256466
0.682403126118019	0.88350261418219
0.682435168010792	0.883688994106193
0.682467204433575	0.88387485727831
0.682499235390025	0.884060214244306
0.682531260883797	0.884245023888224
0.682563280918544	0.884429339625117
0.682595295497918	0.884613144590495
0.682627304625572	0.88479640670905
0.682659308305158	0.884979146703514
0.682691306540324	0.885161381838728
0.682723299334721	0.885343095058648
0.682755286691997	0.885524268335103
0.682787268615799	0.885704941768506
0.682819245109772	0.885885102874046
0.682851216177563	0.886064705120176
0.682883181822814	0.886243816780413
0.682915142049169	0.88642239653049
0.68294709686027	0.886600444637939
0.682979046259757	0.886777984923214
0.683010990251269	0.88695500686237
0.683042928838445	0.887131479646524
0.683074862024921	0.887307446429142
0.683106789814333	0.887482914009756
0.683138712210314	0.887657806001282
0.683170629216498	0.887832219089644
0.683202540836517	0.888006065758466
0.683234447074001	0.88817943797221
0.683266347932578	0.888352258140639
0.683298243415875	0.888524544119141
0.683330133527519	0.888696341691646
0.683362018271134	0.88886755604627
0.683393897650343	0.889038296434664
0.683425771668766	0.889208500331971
0.683457640330024	0.889378186414387
0.683489503637736	0.88954729890745
0.683521361595518	0.889715956496489
0.683553214206983	0.889884024842573
0.683585061475747	0.890051620439817
0.68361690340542	0.890218652406644
0.683648739999613	0.89038516867272
0.683680571261933	0.890551169310716
0.683712397195987	0.890716621844974
0.68374421780538	0.890881588295912
0.683776033093714	0.891045957094355
0.68380784306459	0.891209887187757
0.683839647721607	0.891373219579981
0.683871447068364	0.891536064999575
0.683903241108455	0.891698355468073
0.683935029845472	0.891860145225898
0.683966813283009	0.892021377048743
0.683998591424654	0.892182128362571
0.684030364273994	0.892342303034441
0.684062131834615	0.892501977898313
0.684093894110101	0.89266111389552
0.684125651104033	0.892819722188181
0.68415740281999	0.89297782629514
0.684189149261549	0.893135355111831
0.684220890432284	0.89329240230995
0.684252626335769	0.893448897501295
0.684284356975573	0.893604865758571
0.684316082355266	0.893760318172797
0.684347802478414	0.893915241553627
0.684379517348579	0.894069602830082
0.684411226969324	0.894223480753118
0.684442931344208	0.894376823060397
0.684474630476787	0.894529608286408
0.684506324370616	0.894681892728777
0.684538013029247	0.894833623826716
0.68456969645623	0.894984859982205
0.684601374655111	0.895135553043016
0.684633047629436	0.895285696031182
0.684664715382746	0.895435353944041
0.684696377918581	0.895584431768922
0.684728035240479	0.895733033302482
0.684759687351975	0.895881051749971
0.684791334256599	0.896028600098166
0.684822975957882	0.89617558341491
0.68485461245935	0.896322048145632
0.684886243764526	0.89646797815732
0.684917869876935	0.896613388543206
0.684949490800093	0.896758270602219
0.684981106537517	0.896902605754088
0.68501271709272	0.897046436198352
0.685044322469212	0.897189751649669
0.685075922670501	0.897332484826789
0.685107517700093	0.897474748847832
0.685139107561488	0.897616446053921
0.685170692258187	0.897757619920729
0.685202271793686	0.89789830354291
0.685233846171477	0.898038400893604
0.685265415395052	0.89817801822522
0.685296979467898	0.898317077477972
0.685328538393499	0.898455626874304
0.685360092175338	0.898593651867649
0.685391640816892	0.898731142883266
0.685423184321638	0.898868076218381
0.685454722693047	0.899004540243968
0.685486255934589	0.899140440785863
0.68551778404973	0.89927582397184
0.685549307041933	0.899410684007718
0.685580824914659	0.899544992371687
0.685612337671362	0.899678808784787
0.685643845315498	0.899812074680292
0.685675347850517	0.89994483007174
0.685706845279865	0.900077057507621
0.685738337606986	0.900208735015192
0.685769824835322	0.900339921305052
0.685801306968308	0.90047055934879
0.685832784009379	0.900600686202155
0.685864255961967	0.900730250754611
0.685895722829496	0.900859369512403
0.685927184615391	0.900987871816841
0.685958641323074	0.901115894829091
0.685990092955958	0.901243406862483
0.68602153951746	0.901370340379152
0.686052981010988	0.90149682815381
0.68608441743995	0.901622707325801
0.686115848807747	0.901748130918025
0.686147275117778	0.9018729840468
0.686178696373441	0.901997336201207
0.686210112578126	0.902121163059874
0.686241523735223	0.90224446229613
0.686272929848116	0.902367252463033
0.686304330920186	0.902489475991236
0.68633572695481	0.902611236958892
0.686367117955364	0.902732434477324
0.686398503925216	0.902853111613622
0.686429884867732	0.902973297018689
0.686461260786277	0.903092923519461
0.686492631684208	0.903212042099488
0.68652399756488	0.90333065872466
0.686555358431645	0.90344873289472
0.686586714287849	0.903566264006079
0.686618065136836	0.903683328878553
0.686649410981945	0.903799841605183
0.686680751826513	0.903915835252508
0.686712087673871	0.90403130156574
0.686743418527346	0.904146273686206
0.686774744390263	0.904260702832501
0.686806065265941	0.904374603506007
0.686837381157695	0.90448803597926
0.686868692068837	0.904600892631704
0.686899998002676	0.904713265805411
0.686931298962515	0.904825102054505
0.686962594951652	0.904936427776597
0.686993885973384	0.90504724002472
0.687025172031002	0.905157541431133
0.687056453127792	0.90526730108313
0.687087729267037	0.905376572153598
0.687119000452016	0.905485289094673
0.687150266686004	0.905593537462371
0.687181527972271	0.905701246059787
0.687212784314083	0.905808444408734
0.6872440357147	0.905915096504173
0.687275282177382	0.906021298058311
0.687306523705379	0.906126924090591
0.687337760301943	0.906232077581062
0.687368991970316	0.906336700612904
0.687400218713739	0.906440792983426
0.687431440535447	0.906544398665291
0.687462657438672	0.906647483114916
0.68749386942664	0.906750050966389
0.687525076502573	0.906852137467548
0.687556278669689	0.906953646465587
0.687587475931202	0.90705470640682
0.68761866829032	0.907155230958479
0.687649855750248	0.90725523756347
0.687681038314186	0.907354761438895
0.687712215985327	0.907453737815133
0.687743388766864	0.907552232303592
0.687774556661981	0.90765021025101
0.687805719673861	0.907747679181386
0.687836877805679	0.907844645169124
0.687868031060608	0.907941086218288
0.687899179441815	0.908037053275751
0.687930322952463	0.908132458830897
0.68796146159571	0.908227433709576
0.687992595374709	0.908321832629215
0.688023724292608	0.908415747365912
0.688054848352551	0.908509181250036
0.688085967557676	0.908602085745465
0.688117081911118	0.908694482262174
0.688148191416006	0.90878640289699
0.688179296075464	0.908877777579585
0.688210395892612	0.908968690811075
0.688241490870564	0.909059076324675
0.688272581012431	0.90914896564009
0.688303666321316	0.909238352551207
0.688334746800319	0.90932723836011
0.688365822452535	0.909415641040705
0.688396893281055	0.909503496955282
0.688427959288964	0.909590916810314
0.688459020479341	0.909677764077915
0.688490076855259	0.909764179090062
0.688521128419792	0.909850073596186
0.688552175176001	0.909935427453264
0.688583217126948	0.910020355035423
0.688614254275688	0.910104735836263
0.688645286625267	0.910188634897586
0.688676314178732	0.910272017960759
0.688707336939122	0.910354965534039
0.688738354909471	0.910437353505507
0.688769368092807	0.910519276704808
0.688800376492155	0.910600681531905
0.688831380110532	0.910681634622208
0.688862378950951	0.910762055442265
0.688893373016422	0.910842003089866
0.688924362309946	0.910921452929648
0.68895534683452	0.911000410178859
0.688986326593138	0.911078889088301
0.689017301588784	0.911156855444141
0.689048271824442	0.911234340639304
0.689079237303086	0.911311354888256
0.689110198027687	0.911387835726136
0.689141154001213	0.911463896629439
0.68917210522662	0.911539382054151
0.689203051706865	0.911614463205944
0.689233993444896	0.911689017539857
0.689264930443657	0.911763075777307
0.689295862706086	0.911836677159908
0.689326790235115	0.911909759018991
0.689357713033673	0.911982405254083
0.68938863110468	0.912054512111173
0.689419544451052	0.912126180294355
0.689450453075701	0.912197332007756
0.68948135698153	0.912268023873114
0.68951225617144	0.9123382297825
0.689543150648324	0.912407951857468
0.689574040415071	0.912477182336845
0.689604925474563	0.912545967461317
0.689635805829676	0.91261421381163
0.689666681483283	0.912682056150868
0.689697552438248	0.912749357045994
0.689728418697433	0.91281622110781
0.689759280263691	0.912882577493979
0.689790137139869	0.912948467975653
0.689820989328812	0.913013914130647
0.689851836833357	0.913078824463183
0.689882679656334	0.913143330137889
0.689913517800569	0.913207299387239
0.689944351268882	0.913270825723166
0.689975180064086	0.913333888140108
0.69000600418899	0.913396450148214
0.690036823646396	0.913458574724378
0.690067638439099	0.913520205022559
0.690098448569892	0.913581362582455
0.690129254041557	0.913642078005438
0.690160054856875	0.913702285056423
0.690190851018618	0.913762054761379
0.690221642529552	0.913821340744372
0.690252429392439	0.913880190773646
0.690283211610033	0.913938526686118
0.690313989185085	0.913996430686655
0.690344762120336	0.914053861144742
0.690375530418524	0.914110836943076
0.690406294082379	0.914167310983167
0.690437053114627	0.914223381410249
0.690467807517988	0.914278933871646
0.690498557295173	0.914334074916343
0.690529302448889	0.914388711392062
0.690560042981837	0.91444292396229
0.690590778896713	0.914496648004811
0.690621510196205	0.914549923847199
0.690652236882993	0.914602748113114
0.690682958959757	0.914655126573884
0.690713676429165	0.914707014247088
0.690744389293882	0.914758463837355
0.690775097556565	0.914809473342483
0.690805801219866	0.9148600076676
0.690836500286431	0.91491009343732
0.690867194758898	0.91495972405864
0.690897884639902	0.915008927155741
0.690928569932067	0.915057627025167
0.690959250638016	0.915105926678162
0.690989926760363	0.915153756582848
0.691020598301715	0.915201143273782
0.691051265264674	0.915248046817445
0.691081927651834	0.915294572881318
0.691112585465787	0.91534058187925
0.691143238709113	0.915386179924118
0.69117388738439	0.915431316596909
0.691204531494188	0.915476044015914
0.69123517104107	0.915520275182456
0.691265806027595	0.915564092638499
0.691296436456311	0.915607482217218
0.691327062329764	0.915650380241949
0.691357683650493	0.915692895743497
0.691388300421028	0.915734923955333
0.691418912643896	0.915776553697484
0.691449520321614	0.915817706428482
0.691480123456696	0.915858434757898
0.691510722051647	0.915898732200712
0.691541316108965	0.915938601838732
0.691571905631144	0.915978018116571
0.691602490620672	0.916016998653529
0.691633071080027	0.916055560718972
0.691663647011682	0.916093669418559
0.691694218418105	0.91613136312649
0.691724785301755	0.916168625105682
0.691755347665086	0.916205448282951
0.691785905510546	0.916241836832895
0.691816458840575	0.916277807534565
0.691847007657606	0.916313341574747
0.691877551964066	0.916348449996731
0.691908091762376	0.916383140359693
0.691938627054951	0.916417376236133
0.691969157844198	0.916451241044684
0.691999684132517	0.916484616222633
0.692030205922303	0.916517622663595
0.692060723215942	0.91655016946578
0.692091236015814	0.916582316611344
0.692121744324296	0.916614034109642
0.692152248143754	0.916645315815119
0.692182747476547	0.916676214584288
0.69221324232503	0.916706663410162
0.692243732691549	0.916736716975416
0.692274218578446	0.916766302233797
0.692304699988053	0.916795567204505
0.692335176922698	0.916824324945952
0.6923656493847	0.916852703837111
0.692396117376373	0.916880680036584


==> tikz/advection_long_curvature_N2048-12.tsv <==
0.692396117376373	0.916880680036584
0.692426580900022	0.916908237754584
0.692457039957948	0.916935372239988
0.692487494552443	0.916962078241027
0.692517944685794	0.916988446090972
0.692548390360279	0.91701432449475
0.69257883157817	0.917039821606181
0.692609268341733	0.917064933590302
0.692639700653226	0.917089627179837
0.692670128514901	0.917113884886257
0.692700551929002	0.917137784786443
0.692730970897769	0.917161231985714
0.69276138542343	0.917184332140628
0.692791795508211	0.917206987305972
0.692822201154328	0.917229231927231
0.692852602363992	0.917251129405231
0.692882999139406	0.917272599222526
0.692913391482766	0.917293641299306
0.69294377939626	0.917314325728363
0.692974162882073	0.91733458048417
0.693004541942378	0.917354499583929
0.693034916579346	0.917373929844523
0.693065286795135	0.917393056165843
0.693095652591902	0.917411730760024
0.693126013971792	0.917430027726833
0.693156370936947	0.917447946650448
0.6931867234895	0.917465477841883
0.693217071631577	0.917482604399282
0.693247415365297	0.917499312005608
0.693277754692772	0.917515704394824
0.693308089616107	0.917531643326661
0.693338420137401	0.917547250622443
0.693368746258744	0.91756242799866
0.693399067982221	0.917577240518581
0.693429385309907	0.917591670065658
0.693459698243872	0.917605717418697
0.693490006786179	0.917619370456465
0.693520310938883	0.917632669333381
0.693550610704033	0.917645551275706
0.693580906083669	0.917658113076821
0.693611197079825	0.917670226243647
0.693641483694529	0.917682001913316
0.6936717659298	0.91769340372959
0.693702043787651	0.917704436154845
0.693732317270086	0.917715051357122
0.693762586379104	0.91772535160172
0.693792851116695	0.917735246247893
0.693823111484844	0.917744769091815
0.693853367485527	0.91775394087686
0.693883619120714	0.91776271393569
0.693913866392366	0.917771165394346
0.693944109302438	0.917779181087385
0.693974347852879	0.917786900388051
0.694004582045628	0.917794209124632
0.694034811882619	0.917801178702006
0.694065037365778	0.917807773852928
0.694095258497022	0.917813998802844
0.694125475278265	0.917819878671419
0.694155687711409	0.917825393955395
0.694185895798351	0.91783052357409
0.694216099540983	0.917835337912558
0.694246298941185	0.917839793970972
0.694276494000832	0.91784381716147
0.694306684721792	0.917847585892179
0.694336871105927	0.917850938854682
0.694367053155087	0.917853971883424
0.69439723087112	0.917856605422497
0.694427404255865	0.917858942908254
0.694457573311151	0.917860879057794
0.694487738038802	0.917862507935417
0.694517898440636	0.917863771234272
0.694548054518461	0.917864677343183
0.694578206274079	0.917865261207794
0.694608353709285	0.917865453686525
0.694638496825864	0.917865345211519
0.694668635625597	0.917864895352228
0.694698770110256	0.917864076832779
0.694728900281607	0.917862899297788
0.694759026141405	0.917861452641264
0.694789147691402	0.917859581128532
0.694819264933341	0.917857435013336
0.694849377868956	0.917854936903753
0.694879486499975	0.917852066830255
0.694909590828118	0.917848902733713
0.694939690855099	0.917845369075713
0.694969786582624	0.917841556685437
0.69499987801239	0.917837340557541
0.695029965146089	0.91783284642072
0.695060047985403	0.91782799823151
0.695090126532008	0.917822826461925
0.695120200787574	0.91781734336393
0.695150270753761	0.91781146215135
0.695180336432221	0.91780535882687
0.695210397824602	0.917798881764309
0.695240454932542	0.917792036879206
0.695270507757673	0.9177849235497
0.695300556301617	0.917777489961051
0.695330600565992	0.917769700005912
0.695360640552405	0.917761618552904
0.695390676262458	0.917753201676737
0.695420707697745	0.917744464013093
0.695450734859852	0.9177354362728
0.695480757750357	0.917726047193116
0.695510776370833	0.917716398809719
0.695540790722842	0.917706363616168
0.69557080080794	0.917696115764736
0.695600806627678	0.917685452386902
0.695630808183595	0.917674548103109
0.695660805477226	0.91766328971252
0.695690798510097	0.917651749174841
0.695720787283725	0.91763990769704
0.695750771799624	0.917627733923514
0.695780752059296	0.917615258532441
0.695810728064237	0.917602503782433
0.695840699815935	0.917589415988272
0.695870667315871	0.917576048375858
0.69590063056552	0.917562360470717
0.695930589566348	0.917548378274494
0.69596054431981	0.917534097521073
0.69599049482736	0.917519517457448
0.696020441090441	0.917504656713207
0.696050383110487	0.917489467173632
0.696080320888927	0.917474012161664
0.696110254427182	0.917458249617816
0.696140183726665	0.917442190358999
0.69617010878878	0.917425840638393
0.696200029614926	0.917409213439463
0.696229946206493	0.917392290103046
0.696259858564865	0.917375057347109
0.696289766691416	0.917357580760658
0.696319670587512	0.917339750996202
0.696349570254515	0.917321723264745
0.696379465693778	0.917303321448575
0.696409356906643	0.917284701004577
0.696439243894449	0.91726577390954
0.696469126658526	0.917246560397487
0.696499005200195	0.917227074673157
0.696528879520772	0.917207308836473
0.696558749621562	0.917187269748713
0.696588615503865	0.917166942127832
0.696618477168973	0.917146339998785
0.696648334618169	0.917125483393348
0.69667818785273	0.917104332259933
0.696708036873926	0.917082904645637
0.696737881683017	0.917061221844886
0.696767722281256	0.917039265867361
0.696797558669891	0.917017027826749
0.696827390850159	0.916994530084882
0.696857218823291	0.91697176352502
0.69688704259051	0.916948739855529
0.696916862153031	0.916925444251594
0.696946677512064	0.916901876971094
0.696976488668808	0.916878056533591
0.697006295624457	0.916853963769514
0.697036098380194	0.916829636004093
0.697065896937197	0.916805013867544
0.697095691296637	0.916780155355021
0.697125481459676	0.916755031314482
0.697155267427469	0.916729657534952
0.697185049201162	0.916704026881798
0.697214826781895	0.91667814064372
0.6972446001708	0.916651988602418
0.697274369369001	0.916625595001539
0.697304134377615	0.916598972416146
0.69733389519775	0.916572075795379
0.697363651830508	0.916544913765825
0.697393404276982	0.916517548189424
0.697423152538259	0.916489894949214
0.697452896615418	0.916462032488518
0.697482636509528	0.916433904237422
0.697512372221654	0.916405502265613
0.69754210375285	0.916376928259393
0.697571831104166	0.916348082168662
0.697601554276641	0.916318962586421
0.697631273271307	0.916289637483247
0.697660988089191	0.916260112135219
0.69769069873131	0.916230247622189
0.697720405198673	0.916200245306061
0.697750107492282	0.916169960328143
0.697779805613134	0.916139454059005
0.697809499562214	0.916108718260679
0.697839189340502	0.916077752359639
0.69786887494897	0.916046535854657
0.697898556388583	0.916015122024053
0.697928233660296	0.915983444379922
0.697957906765059	0.915951599741535
0.697987575703813	0.9159194526922
0.698017240477491	0.915887136885811
0.69804690108702	0.915854587535343
0.698076557533319	0.915821803877605
0.698106209817299	0.915788791508423
0.698135857939863	0.915755585856641
0.698165501901906	0.915722137824827
0.698195141704316	0.915688484204783
0.698224777347975	0.915654614022528
0.698254408833755	0.915620525356824
0.698284036162521	0.915586220994612
0.698313659335131	0.915551722413037
0.698343278352437	0.915516962488958
0.698372893215279	0.915482049459779
0.698402503924492	0.915446888192884
0.698432110480905	0.915411527268786
0.698461712885337	0.915375969276148
0.6984913111386	0.915340204277484
0.698520905241499	0.915304203342031
0.69855049519483	0.915268041986498
0.698580080999384	0.915231648849905
0.698609662655942	0.9151950658232
0.698639240165278	0.915158276146803
0.698668813528159	0.91512127012634
0.698698382745345	0.915084118259501
0.698727947817585	0.915046702915589
0.698757508745626	0.915009124384332
0.698787065530203	0.914971361306518
0.698816618172045	0.914933392160451
0.698846166671873	0.914895217483905
0.698875711030402	0.914856857111626
0.698905251248337	0.914818306482999
0.698934787326376	0.914779591606219
0.698964319265212	0.91474063530252
0.698993847065528	0.914701549929344
0.699023370727999	0.914662242637856
0.699052890253294	0.91462273549682
0.699082405642074	0.914583087395722
0.699111916894992	0.914543225525783
0.699141424012694	0.914503202991556
0.699170926995819	0.914462963996496
0.699200425844998	0.914422580857486
0.699229920560852	0.914382002495472
0.699259411143999	0.91434126015841
0.699288897595047	0.914300321230824
0.699318379914596	0.914259205210945
0.699347858103239	0.914217950909011
0.699377332161564	0.914176497533252
0.699406802090146	0.914134841215457
0.699436267889557	0.914093094366909
0.699465729560361	0.914051087668489
0.699495187103113	0.914008968555586
0.699524640518361	0.913966690605276
0.699554089806646	0.913924187560492
0.699583534968501	0.91388157518872
0.699612976004452	0.913838781946358
0.699642412915018	0.913795824994489
0.699671845700709	0.913752678741055
0.699701274362028	0.913709404439941
0.699730698899472	0.913665979136729
0.699760119313528	0.913622375011418
0.699789535604679	0.91357860160895
0.699818947773397	0.913534692876067
0.699848355820149	0.913490619610169
0.699877759745393	0.91344641435803
0.699907159549579	0.913402014326019
0.699936555233154	0.913357503194779
0.699965946796552	0.913312795802626
0.699995334240203	0.913267988382187
0.700024717564526	0.913223007490257
0.700054096769939	0.913177876955698
0.700083471856846	0.913132609886641
0.700112842825647	0.913087194959763
0.700142209676735	0.913041616981787
0.700171572410492	0.912995918131395
0.700200931027297	0.912950082582334
0.700230285527519	0.912904087047689
0.700259635911521	0.912857958076324
0.700288982179657	0.912811704819042
0.700318324332275	0.912765278223423
0.700347662369716	0.912718747479653
0.700376996292312	0.912672089982149
0.700406326100388	0.912625257104821
0.700435651794262	0.912578326553357
0.700464973374246	0.912531253529698
0.700494290840644	0.912484047393144
0.70052360419375	0.91243671704714
0.700552913433854	0.912389222520804
0.700582218561238	0.912341672414143
0.700611519576175	0.912293951822874
0.700640816478931	0.912246086865092
0.700670109269768	0.912198123884071
0.700699397948937	0.912150045785979
0.700728682516682	0.912101826001573
0.700757962973242	0.912053504826224
0.700787239318846	0.912005024700323
0.700816511553718	0.911956486220302
0.700845779678074	0.911907776859304
0.700875043692122	0.911858977515303
0.700904303596062	0.911810062444086
0.70093355939009	0.911761028652447
0.700962811074393	0.911711868091832
0.700992058649148	0.91166260243715
0.701021302114529	0.9116132585284
0.701050541470701	0.911563772888305
0.701079776717821	0.911514152885902
0.701109007856041	0.911464484306931
0.701138234885502	0.911414674717519
0.701167457806342	0.911364761930882
0.70119667661869	0.911314752570116
0.701225891322666	0.911264624763563
0.701255101918386	0.911214412915173
0.701284308405957	0.91116410585364
0.701313510785479	0.911113679130429
0.701342709057045	0.911063139890732
0.701371903220741	0.911012551790747
0.701401093276647	0.910961798639215
0.701430279224832	0.910911044129836
0.701459461065361	0.91086009340667
0.701488638798292	0.910809114679329
0.701517812423675	0.910758038471625
0.701546981941554	0.91070683771467
0.701576147351963	0.910655575237824
0.701605308654931	0.910604222359378
0.701634465850481	0.910552752787114
0.701663618938626	0.910501242626398
0.701692767919375	0.910449609998475
0.701721912792727	0.910397904235161
0.701751053558676	0.910346122934957
0.701780190217209	0.910294247989208
0.701809322768303	0.910242279082511
0.701838451211933	0.910190276289397
0.701867575548062	0.910138130212294
0.701896695776648	0.91008598490255
0.701925811897644	0.910033673344226
0.701954923910992	0.909981352018299
0.701984031816629	0.909928926249
0.702013135614486	0.909876418929058
0.702042235304485	0.909823883322586
0.702071330886543	0.909771221529064
0.702100422360568	0.909718540377708
0.702129509726463	0.909665725768115
0.702158592984123	0.909612921452517
0.702187672133435	0.909559970526897
0.702216747174281	0.909507011662808
0.702245818106534	0.909453963961032
0.702274884930062	0.909400850803693
0.702303947644726	0.909347677959524
0.702333006250378	0.909294438036005
0.702362060746866	0.909241175262487
0.702391111134028	0.909187766660432
0.702420157411697	0.909134392770864
0.7024491995797	0.909080906872723
0.702478237637853	0.909027380549807
0.702507271585971	0.908973793246385
0.702536301423858	0.908920151430032
0.702565327151312	0.908866465626414
0.702594348768125	0.908812710905624
0.702623366274081	0.908758919069055
0.702652379668958	0.90870508589899
0.702681388952525	0.908651160766502
0.702710394124549	0.908597240912329
0.702739395184787	0.908543240097014
0.702768392132988	0.908489198080361
0.702797384968895	0.908435125095378
0.702826373692247	0.908380991947507
0.702855358302773	0.908326832418077
0.702884338800197	0.908272593121904
0.702913315184234	0.908218365706138
0.702942287454596	0.908164073789691
0.702971255610984	0.908109715775575
0.703000219653095	0.908055378596268
0.70302917958062	0.908000950838688
0.70305813539324	0.907946520693288
0.703087087090632	0.907892047197967
0.703116034672466	0.907837531521502
0.703144978138404	0.907782994526387
0.703173917488103	0.907728390031007
0.703202852721211	0.907673855879935
0.703231783837372	0.907619155816693
0.703260710836223	0.907564521964044
0.703289633717392	0.907509839607455
0.703318552480502	0.90745511522924
0.703347467125169	0.907400366390126
0.703376377651004	0.907345608757024
0.703405284057608	0.90729085226342
0.703434186344579	0.907235992611113
0.703463084511507	0.907181192479936
0.703491978557974	0.907126323011185
0.703520868483558	0.907071478203611
0.703549754287829	0.907016588888321
0.703578635970349	0.906961644165506
0.703607513530677	0.906906757145828
0.703636386968362	0.906851834138841
0.70366525628295	0.906796868588706
0.703694121473976	0.906741890231497
0.703722982540973	0.906686938228687
0.703751839483463	0.906631955298715
0.703780692300967	0.906576944772927
0.703809540992995	0.906521969062305
0.703838385559051	0.906466920705575
0.703867225998636	0.906411935649204
0.703896062311241	0.906356890880477
0.703924894496351	0.906301874969146
0.703953722553446	0.906246840507159
0.703982546482	0.906191811212337
0.704011366281477	0.906136774058233
0.704040181951339	0.90608172942337
0.704068993491039	0.906026695548798
0.704097800900025	0.905971664282904
0.704126604177738	0.905916637913445
0.704155403323611	0.905861593963784
0.704184198337073	0.90580658108305
0.704212989217547	0.905751568888106
0.704241775964448	0.905696525714798
0.704270558577185	0.905641566733598
0.704299337055162	0.905586525069278
0.704328111397774	0.905531575001284
0.704356881604412	0.905476567576146
0.704385647674462	0.905421603732854
0.704414409607299	0.905366686847935
0.704443167402296	0.90531171911164
0.704471921058819	0.905256782377562
0.704500670576226	0.905201891034014
0.704529415953871	0.905146992996523
0.704558157191101	0.905092112139051
0.704586894287255	0.905037264721042
0.704615627241668	0.904982415716437
0.704644356053669	0.904927612631517
0.704673080722579	0.904872792624737
0.704701801247714	0.904818037398594
0.704730517628384	0.90476327196035
0.704759229863892	0.904708546182172
0.704787937953537	0.904653872533804
0.704816641896609	0.904599142918301
0.704845341692393	0.904544537197893
0.704874037340169	0.904489906125915
0.704902728839209	0.904435307554014
0.704931416188781	0.904380754730117
0.704960099388145	0.904326227708326
0.704988778436558	0.904271716522024
0.705017453333268	0.904217258346669
0.705046124077515	0.904162816146974
0.705074790668539	0.904108432406751
0.70510345310557	0.904054082168595
0.705132111387832	0.903999733778372
0.705160765514545	0.903945453861802
0.705189415484921	0.903891216327038
0.705218061298167	0.903837010511455
0.705246702953484	0.903782824253582
0.705275340450068	0.903728738363057
0.705303973787107	0.903674615459659
0.705332602963784	0.903620597489697
0.705361227979276	0.903566599264076
0.705389848832757	0.90351263648729
0.705418465523389	0.903458758544483
0.705447078050334	0.903404889518256
0.705475686412746	0.903351082217598
0.705504290609771	0.903297321092343
0.705532890640552	0.903243624567016
0.705561486504226	0.90318996929331
0.705590078199922	0.903136352799077
0.705618665726766	0.903082809627239
0.705647249083876	0.903029303385782
0.705675828270366	0.902975875566167
0.705704403285344	0.902922475828488
0.705732974127909	0.902869153800729
0.705761540797158	0.902815886843813
0.705790103292182	0.902762656018576
0.705818661612065	0.902709506488701
0.705847215755885	0.902656431565958
0.705875765722717	0.902603382106859
0.705904311511625	0.902550410125119
0.705932853121674	0.902497508935102
0.705961390551918	0.902444675201001
0.705989923801407	0.902391888014656
0.706018452869187	0.902339167170748
0.706046977754297	0.902286551694662
0.706075498455771	0.902233940439164
0.706104014972635	0.902181448513263
0.706132527303912	0.902129018630164
0.70616103544862	0.902076640133436
0.706189539405768	0.902024338939992
0.706218039174364	0.901972148937682
0.706246534753406	0.901919945837983
0.70627502614189	0.901867907165461
0.706303513338804	0.901815874466843
0.706331996343132	0.901764000448944
0.706360475153853	0.901712098108035
0.706388949769937	0.901660370552241
0.706417420190354	0.901608640421347
0.706445886414063	0.90155705692916
0.706474348440023	0.901505520963443
0.706502806267182	0.901454047482066
0.706531259894487	0.901402719993383
0.706559709320877	0.901351387645609
0.706588154545288	0.901300216696969
0.706616595566649	0.901249096846604
0.706645032383881	0.901198067706719
0.706673464995905	0.901147117166739
0.706701893401635	0.901096264583485
0.706730317599976	0.901045494642714
0.706758737589832	0.900994824887591
0.706787153370101	0.900944228726838
0.706815564939673	0.900893755711969
0.706843972297436	0.90084330623945
0.706872375442271	0.900793041820405
0.706900774373054	0.900742782352335
0.706929169088655	0.900692690599434
0.706957559587941	0.900642639032721
0.706985945869772	0.900592739052428
0.707014327933002	0.900542860760997
0.707042705776482	0.900493167173963
0.707071079399057	0.900443496280619
0.707099448799566	0.900393977946025
0.707127813976844	0.900344536753174
0.70715617492972	0.900295198654173
0.707184531657019	0.900245968631813
0.707212884157559	0.900196841390904
0.707241232430154	0.900147814279734
0.707269576473614	0.900098872977962
0.707297916286742	0.900050090337722
0.707326251868337	0.900001370886236
0.707354583217193	0.899952759994813
0.707382910332098	0.899904266889656
0.707411233211836	0.899855898109918
0.707439551855186	0.8998076148996
0.707467866260921	0.899759453267524
0.707496176427811	0.899711396353493
0.707524482354618	0.89966347173569
0.707552784040101	0.899615645521725
0.707581081483014	0.899567909186017
0.707609374682107	0.899520334348408
0.707637663636123	0.899472857824493
0.707665948343801	0.899425480693888
0.707694228803875	0.899378242556778
0.707722505015074	0.899331119532848
0.707750776976122	0.899284098459588
0.707779044685741	0.899237210298285
0.707807308142643	0.89919046026171
0.707835567345539	0.899143803128899
0.707863822293134	0.899097269267101
0.707892072984128	0.89905087534708
0.707920319417217	0.899004606300215
0.70794856159109	0.898958452625401
0.707976799504436	0.89891241319833
0.708005033155933	0.898866525787439
0.708033262544259	0.898820748270287
0.708061487668085	0.898775104473498
0.708089708526078	0.898729597452139
0.708117925116901	0.898684200021129
0.708146137439212	0.898638962798258
0.708174345491663	0.898593801722607
0.708202549272902	0.898548852801271
0.708230748781573	0.898503971362672
0.708258944016316	0.898459251892315
0.708287134975763	0.898414659201879
0.708315321658546	0.898370213673579
0.70834350406329	0.89832586795383
0.708371682188614	0.898281717727353
0.708399856033136	0.898237626188387
0.708428025595467	0.898193774017478
0.708456190874213	0.898149992633155
0.708484351867977	0.89810631627691
0.708512508575358	0.898062900964476
0.708540660994947	0.898019516728258
0.708568809125335	0.897976320821616
0.708596952965106	0.897933259427229
0.708625092512841	0.897890355841687
0.708653227767114	0.897847543265169
0.708681358726497	0.897804962358405
0.708709485389556	0.897762489377435
0.708737607754855	0.897720110164053
0.70876572582095	0.897677974322182
0.708793839586396	0.897635881908614
0.708821949049742	0.897594037295908
0.708850054209532	0.897552278626571
0.708878155064307	0.897510706611279
0.708906251612604	0.89746927202144
0.708934343852955	0.897427985622095
0.708962431783888	0.897386843429652
0.708990515403924	0.897345869518223
0.709018594711584	0.897305056585173
0.709046669705383	0.897264381552496
0.70907474038383	0.897223883056748
0.709102806745433	0.897183508749822
0.709130868788694	0.897143331845388
0.709158926512111	0.897103286843202
0.709186979914178	0.897063394630557
0.709215028993385	0.897023696725832
0.709243073748215	0.896984115677788
0.709271114177152	0.896944736361408
0.709299150278673	0.896905488649653
0.70932718205125	0.896866410306262
0.709355209493353	0.896827510492573
0.709383232603446	0.896788751664992
0.709411251379992	0.896750180543555
0.709439265821445	0.89671175903022
0.709467275926259	0.896673530815177
0.709495281692884	0.896635385701052
0.709523283119763	0.896597547834336
0.709551280205337	0.896559733759506
0.709579272948044	0.896522206420958
0.709607261346316	0.896484757387881
0.709635245398581	0.896447535042726
0.709663225103266	0.896410495055262
0.709691200458791	0.896373553192904
0.709719171463571	0.896336850543371
0.709747138116022	0.896300319840991
0.709775100414552	0.896263912054965
0.709803058357566	0.896227744500976
0.709831011943467	0.89619168551528
0.709858961170651	0.896155863793061
0.709886906037513	0.896120193495005
0.709914846542443	0.89608466491653
0.709942782683827	0.89604936430406
0.709970714460046	0.896014256265068
0.709998641869481	0.895979253979967
0.710026564910506	0.895944509348794
0.710054483581491	0.895909884825928
0.710082397880805	0.895875494869107
0.710110307806812	0.895841257903473
0.71013821335787	0.895807177785422
0.710166114532337	0.895773355699631
0.710194011328565	0.895739631962428
0.710221903744903	0.895706160188247
0.710249791779696	0.895672853096284
0.710277675431286	0.895639697602549
0.710305554698012	0.895606791215639
0.710333429578208	0.895574021482235
0.710361300070203	0.895541462130624
0.710389166172326	0.895509093534862
0.7104170278829	0.895476915287383
0.710444885200247	0.895444899654577
0.710472738122681	0.895413124117896
0.710500586648516	0.895381498895507
0.710528430776063	0.895350056919972
0.710556270503627	0.895318877005133
0.710584105829511	0.895287827921097
0.710611936752013	0.895256979076297
0.710639763269429	0.895226325870322
0.710667585380053	0.895195926914435
0.710695403082172	0.89516561232379
0.710723216374073	0.89513561322585
0.710751025254037	0.895105708268999
0.710778829720343	0.89507607120073
0.710806629771266	0.895046622730574
0.710834425405078	0.895017340952262
0.710862216620048	0.894988292286906
0.710890003414441	0.894959418166168
0.71091778578652	0.89493078601435
0.710945563734543	0.894902278035531
0.710973337256765	0.894874078455218
0.711001106351438	0.894845999079727
0.711028871016811	0.894818149023882
0.711056631251131	0.894790497815424
0.711084387052639	0.894763084945622
0.711112138419574	0.894735828663115
0.711139885350173	0.894708810227714
0.711167627842669	0.894681989807151
0.711195365895291	0.894655363003811
0.711223099506266	0.894628978489139
0.711250828673818	0.894602771382128
0.711278553396166	0.894576778649476
0.711306273671529	0.894551022826163
0.711333989498119	0.894525431888118
0.711361700874148	0.894500081800453
0.711389407797823	0.894474940382404
0.711417110267351	0.894449999732346
0.711444808280932	0.894425287393307
0.711472501836765	0.894400779802429
0.711500190933047	0.894376500232675
0.71152787556797	0.894352417357887
0.711555555739724	0.894328526311493
0.711583231446495	0.894304913348151
0.711610902686469	0.894281468223878
0.711638569457825	0.894258269864616
0.711666231758743	0.89423525490541
0.711693889587396	0.894212473842955
0.711721542941957	0.894189937901794
0.711749191820597	0.894167587433611
0.711776836221481	0.894145454505176
0.711804476142772	0.894123562292926
0.711832111582632	0.894101891975372
0.71185974253922	0.894080453806669
0.711887369010689	0.894059147907942
0.711914990995193	0.894038210683229
0.711942608490881	0.894017381247709
0.7119702214959	0.893996830780516
0.711997830008394	0.893976481475256
0.712025434026505	0.893956388042545
0.712053033548371	0.893936457448266
0.712080628572128	0.893916816968414
0.71210821909591	0.893897367400373
0.712135805117847	0.893878175884982
0.712163386636067	0.893859176867439
0.712190963648694	0.89384039941352
0.712218536153853	0.893821942304682
0.712246104149664	0.893803568186068
0.712273667634242	0.893785514705878
0.712301226605704	0.893767721635388
0.712328781062161	0.8937500892662
0.712356331001723	0.893732711248064
0.712383876422498	0.893715550123895
0.712411417322589	0.893698657470376
0.7124389537001	0.893681998375692
0.712466485553129	0.893665532033299
0.712494012879774	0.893649318340886
0.712521535678129	0.893633370331577
0.712549053946286	0.893617577065138
0.712576567682335	0.893602133877399
0.712604076884364	0.893586819364546
0.712631581550457	0.893571831020464
0.712659081678697	0.893557005366362
0.712686577267162	0.893542436888475
0.712714068313932	0.893528133770604
0.712741554817082	0.893514068348185
0.712769036774685	0.893500208519813
0.71279651418481	0.893486605352382
0.712823987045527	0.893473255189569
0.712851455354901	0.893460138534679
0.712878919110997	0.893447243025688
0.712906378311874	0.89343464567412
0.712933832955593	0.893422192145741
0.712961283040211	0.893410084447317
0.712988728563782	0.893398137602761
0.713016169524359	0.893386518120615
0.713043605919992	0.893375075657281
0.713071037748729	0.893363888879162
0.713098465008615	0.893352953293814
0.713125887697694	0.893342314070899
0.713153305814009	0.893331823160712
0.713180719355598	0.893321660869504
0.713208128320499	0.893311691979538
0.713235532706747	0.893302013059961
0.713262932512375	0.893292557987372
0.713290327735414	0.893283343504202
0.713317718373892	0.893274435950358
0.713345104425838	0.893265682371809
0.713372485889275	0.893257253449686
0.713399862762227	0.893249043987355
0.713427235042716	0.893241094095449
0.713454602728758	0.893233398501849
0.71348196581837	0.893225953346993
0.713509324309569	0.893218742000458
0.713536678200367	0.893211818324659
0.713564027488775	0.893205114570632
0.713591372172802	0.893198682974628
0.713618712250456	0.893192510692573
0.71364604771974	0.893186557524721
0.71367337857866	0.893180913862125
0.713700704825218	0.893175470766651
0.713728026457411	0.893170339883518
0.713755343473237	0.893165403095004
0.713782655870694	0.893160773037354
0.713809963647775	0.893156390308428
0.713837266802473	0.893152242591771
0.713864565332779	0.893148361680089
0.71389185923668	0.893144769099743
0.713919148512165	0.89314139052506
0.71394643315722	0.893138289439637
0.713973713169826	0.893135493233848
0.714000988547967	0.893132852553612
0.714028259289623	0.893130575709273
0.714055525392772	0.893128512923077
0.714082786855391	0.893126716719549
0.714110043675456	0.893125184859873
0.714137295850939	0.893123906620325
0.714164543379814	0.893122917156809
0.714191786260051	0.893122158816306
0.714219024489617	0.893121672675729
0.71424625806648	0.89312148290809
0.714273486988607	0.893121485805402
0.714300711253961	0.893121849904841
0.714327930860505	0.893122399888337
0.714355145806199	0.893123247595548
0.714382356089003	0.893124346158097
0.714409561706876	0.893125757605869
0.714436762657774	0.893127361665645
0.714463958939651	0.893129290911523
0.714491150550461	0.893131474602983
0.714518337488156	0.893133913581757
0.714545519750688	0.893136615566706
0.714572697336005	0.893139616497822
0.714599870242055	0.893142881500582
0.714627038466785	0.8931463618538
0.71465420200814	0.893150196343889
0.714681360864063	0.89315423074396
0.714708515032497	0.893158589926363
0.714735664511384	0.893163199995944
0.714762809298663	0.893168033081902
0.714789949392272	0.893173208162501
0.714817084790148	0.893178638425486
0.714844215490227	0.893184309736717
0.714871341490445	0.893190303967379
0.714898462788734	0.893196520052296
0.714925579383027	0.893203041991291
0.714952691271254	0.893209839431088
0.714979798451346	0.893216881041029
0.715006900921229	0.893224230055133
0.715033998678833	0.89323186443569
0.715061091722083	0.893239712708179
0.715088180048905	0.893247900906203
0.715115263657221	0.893256343273802
0.715142342544955	0.893265042667524
0.715169416710029	0.893274042766311
0.715196486150362	0.893283333785889
0.715223550863876	0.893292856779862
0.715250610848487	0.893302703465421
0.715277666102113	0.893312795386125
0.715304716622672	0.893323203434655
0.715331762408076	0.893333852827548
0.715358803456242	0.893344779489455
0.715385839765082	0.893356021031286
0.715412871332509	0.893367525055866
0.715439898156433	0.893379301992155
0.715466920234765	0.893391361650682
0.715493937565415	0.893403722892967
0.715520950146291	0.893416344579008
0.715547957975301	0.893429259798381
0.71557496105035	0.893442422072126
0.715601959369345	0.893455926435286
0.715628952930191	0.893469680022407
0.715655941730792	0.893483701565318
0.71568292576905	0.893498048292889
0.715709905042869	0.893512613018794
0.715736879550148	0.893527549124834
0.71576384928879	0.893542693788582
0.715790814256694	0.89355819685724
0.715817774451759	0.893573894423227
0.715844729871883	0.893589927716089
0.715871680514964	0.89360627440322
0.715898626378899	0.893622852673247
0.715925567461583	0.893639749601076
0.715952503760912	0.893656901748493
0.715979435274781	0.893674401411428
0.716006362001084	0.893692121932636
0.716033283937714	0.893710167849476
0.716060201082563	0.893728489588545
0.716087113433524	0.893747095851382
0.716114020988487	0.893766015929351
0.716140923745344	0.893785183052019
0.716167821701984	0.893804651637405
0.716194714856298	0.893824441390148
0.716221603206173	0.893844480591551
0.716248486749499	0.893864846285363
0.716275365484162	0.893885469898972
0.716302239408051	0.893906386798987
0.716329108519053	0.893927611034839
0.716355972815051	0.893949130525334
0.716382832293935	0.893970902537124
0.716409686953587	0.893993020147885
0.716436536791892	0.894015406512564
0.716463381806736	0.894038032725741
0.716490221996001	0.894061037743379
0.716517057357572	0.894084287413033
0.716543887889331	0.894107849469105
0.71657071358916	0.894131700202297
0.716597534454942	0.894155800045931
0.716624350484558	0.894180241779238
0.71665116167589	0.89420499794321
0.716677968026818	0.894229996263989
0.716704769535225	0.894255296209728
0.716731566198989	0.894280927875776
0.716758358015991	0.894306816533638
0.71678514498411	0.894333025020963
0.716811927101226	0.894359500477362
0.716838704365219	0.894386320290405
0.716865476773965	0.894413382041166
0.716892244325345	0.894440769116242
0.716919007017237	0.894468432929257
0.716945764847519	0.894496413053353
0.716972517814069	0.894524693618682
0.716999265914764	0.894553255205371
0.717026009147482	0.894582129731878
0.717052747510101	0.894611270007989
0.717079481000496	0.894640738910344
0.717106209616547	0.894670503360183
0.717132933356129	0.894700575653628
0.717159652217119	0.894730881722081
0.717186366197393	0.894761586556921
0.717213075294829	0.894792499550599
0.717239779507303	0.894823761300766
0.71726647883269	0.894855342866653
0.717293173268869	0.894887149480724
0.717319862813714	0.894919334421924
0.717346547465102	0.894951763607974
0.717373227220909	0.894984517646141
0.717399902079011	0.895017547757498
0.717426572037285	0.8950509459082
0.717453237093606	0.895084544502146
0.717479897245851	0.895118547852598
0.717506552491897	0.895152762374385
0.717533202829619	0.895187334230454
0.717559848256893	0.895222202152433
0.717586488771598	0.895257333721885
0.717613124371608	0.895292825886796
0.717639755054801	0.895328554417693
0.717666380819053	0.895364646050513
0.717693001662241	0.89540102595673
0.717719617582242	0.895437659621139
0.717746228576934	0.895474654785591
0.717772834644194	0.895511919182546
0.7177994357819	0.895549534256312
0.717826031987928	0.895587381478092
0.717852623260157	0.895625598831583
0.717879209596465	0.895664053457819
0.71790579099473	0.895702885583487
0.717932367452832	0.895741961953435
0.717958938968648	0.895781380322631
0.717985505540059	0.895821090569968
0.718012067164943	0.895861087861989
0.71803862384118	0.895901442557568
0.71806517556665	0.895942025661733
0.718091722339233	0.89598298239598
0.718118264156811	0.89602421241709
0.718144801017263	0.896065749524693
0.718171332918472	0.896107603944408
0.718197859858319	0.896149726367476
0.718224381834685	0.896192223897181
0.718250898845454	0.89623498492748
0.718277410888508	0.896278033485219
0.718303917961731	0.896321446500375
0.718330420063006	0.896365094623922
0.718356917190217	0.896409108287994
0.718383409341249	0.89645341293396
0.718409896513987	0.896498000164205
0.718436378706315	0.89654293409762
0.718462855916121	0.896588145041224
0.718489328141291	0.896633654463569
0.718515795379712	0.896679537184367
0.71854225762927	0.896725649907913
0.718568714887856	0.89677211088845
0.718595167153355	0.896818885033766
0.718621614423658	0.896865933152982
0.718648056696655	0.896913318050841
0.718674493970236	0.896961015706266
0.718700926242291	0.897009011911461
0.718727353510713	0.897057296681628
0.718753775773392	0.897105940344784
0.718780193028222	0.897154828865001
0.718806605273097	0.897204098910127
0.71883301250591	0.89725360608159
0.718859414724556	0.897303483157459
0.718885811926929	0.897353648689626
0.718912204110927	0.897404092407097
0.718938591274446	0.897454890853491
0.718964973415384	0.89750598015923
0.718991350531637	0.897557377899583
0.719017722621106	0.897609098280004
0.71904408968169	0.897661126788349
0.719070451711288	0.897713422083572
0.719096808707804	0.897766100553369
0.719123160669138	0.897819033903785
0.719149507593193	0.897872325281837
0.719175849477873	0.897925871827496
0.719202186321081	0.897979775922987
0.719228518120723	0.898033972777369
0.719254844874705	0.898088475041573
0.719281166580935	0.898143290705618
0.719307483237318	0.898198439467727
0.719333794841765	0.898253876805856
0.719360101392185	0.898309615256426
0.719386402886487	0.898365688257699
0.719412699322583	0.898422089463362
0.719438990698386	0.89847876363603
0.719465277011809	0.898535760021337
0.719491558260764	0.898593089456173
0.719517834443168	0.898650703285308
0.719544105556937	0.898708629851532
0.719570371599987	0.89876689589371
0.719596632570236	0.898825496509216
0.719622888465603	0.898884306042706
0.719649139284008	0.898943517427747
0.719675385023372	0.899003045881994
0.719701625681617	0.899062817010485
0.719727861256666	0.899122971415231
0.719754091746443	0.89918341958313
0.719780317148873	0.899244152025007
0.719806537461882	0.899305207508589
0.719832752683397	0.899366604511147
0.719858962811348	0.899428309719095
0.719885167843663	0.899490287460591
0.719911367778274	0.899552615424933
0.719937562613111	0.899615228179751
0.719963752346107	0.899678209315212
0.719989936975197	0.899741418984871
0.720016116498316	0.899805049316875
0.7200422909134	0.899868900430383
0.720068460218386	0.899933085602888
0.720094624411214	0.899997619184267
0.720120783489824	0.900062421165127
0.720146937452156	0.900127597977827
0.720173086296153	0.900193035924324
0.720199230019759	0.900258779855041
0.720225368620917	0.900324884997404
0.720251502097576	0.900391279966309
0.720277630447681	0.900457962001718
0.720303753669182	0.900525007306345
0.720329871760028	0.900592334898902
0.720355984718172	0.900659985769461
0.720382092541565	0.900727970247339
0.720408195228162	0.900796224714069
0.720434292775918	0.900864825371872
0.720460385182789	0.900933728481711
0.720486472446732	0.90100294207762
0.720512554565709	0.901072497426753
0.720538631537679	0.901142326749105
0.720564703360604	0.901212502240694
0.720590770032449	0.90128298080329
0.720616831551177	0.901353744679249
0.720642887914755	0.901424885237389
0.720668939121151	0.901496307827613
0.720694985168333	0.901568035173245
0.720721026054274	0.901640071658248
0.720747061776945	0.90171242116837
0.720773092334319	0.90178515614017
0.720799117724372	0.901858091302196
0.72082513794508	0.901931429203218
0.720851152994421	0.902005021428917
0.720877162870375	0.902079010540466
0.720903167570922	0.902153204604391
0.720929167094046	0.902227785699225
0.72095516143773	0.902302675161931
0.720981150599961	0.902377871594517
0.721007134578725	0.902453356017319
0.721033113372011	0.902529185301227
0.721059086977811	0.902605347064026
0.721085055394115	0.902681781419831
0.721111018618918	0.902758525355475
0.721136976650215	0.902835630596263
0.721162929486003	0.902913010823538
0.72118887712428	0.902990725018258
0.721214819563046	0.903068757564931
0.721240756800304	0.90314706313638
0.721266688834057	0.903225758154402
0.721292615662308	0.903304687638013
0.721318537283067	0.903383987720719
0.721344453694342	0.903463564384138
0.721370364894142	0.903543472911269
0.721396270880479	0.903623724143559
0.721422171651367	0.903704215527823
0.721448067204822	0.903785095329783
0.721473957538861	0.90386625068573
0.721499842651502	0.903947733084287
0.721525722540767	0.904029544529655
0.721551597204678	0.904111604220588
0.721577466641258	0.904194055537399
0.721603330848535	0.904276783436337
0.721629189824536	0.904359839214455
0.72165504356729	0.904443204983781
0.721680892074829	0.904526872628775
0.721706735345187	0.904610842697092
0.721732573376398	0.904695158061852
0.7217584061665	0.904779780973355
0.721784233713531	0.904864728438851
0.721810056015532	0.904949944759348
0.721835873070546	0.905035519965082
0.721861684876616	0.905121370676538
0.72188749143179	0.905207585803048
0.721913292734115	0.905294059640476
0.721939088781643	0.905380891317203
0.721964879572425	0.905467976947729
0.721990665104515	0.905555439969173
0.72201644537597	0.905643199808366
0.722042220384846	0.905731252516801
0.722067990129204	0.905819617703248
0.722093754607107	0.905908328731689
0.722119513816618	0.905997325096435
0.722145267755802	0.906086651170727
0.722171016422727	0.906176242229531
0.722196759815464	0.906266226699285
0.722222497932086	0.906356457216143
0.722248230770664	0.90644701741285
0.722273958329275	0.906537909276129
0.722299680605998	0.906629079217877
0.722325397598913	0.90672062164074
0.7223511093061	0.906812410952812
0.722376815725646	0.906904538882581
0.722402516855636	0.906996966271656
0.722428212694159	0.907089732727794
0.722453903239303	0.907182808467638
0.722479588489164	0.907276162556651
0.722505268441835	0.907369846554997
0.722530943095413	0.907463873226152
0.722556612447997	0.90755815773025
0.722582276497688	0.907652788033777
0.722607935242589	0.907747709337271
0.722633588680807	0.907842968605299
0.722659236810449	0.907938538947263
0.722684879629622	0.908034341809443
0.722710517136442	0.908130577986053
0.722736149329021	0.908227058432834
0.722761776205476	0.908323855198877
0.722787397763925	0.908420940373624
0.72281301400249	0.908518374490728
0.722838624919293	0.908616122237052
0.722864230512459	0.908714117089741
0.722889830780116	0.908812530670401
0.722915425720394	0.90891115387778
0.722941015331426	0.90901011170503
0.722966599611344	0.909109432699333
0.722992178558286	0.909209016411572
0.723017752170391	0.909308873661832
0.7230433204458	0.909409117270822
0.723068883382657	0.909509626856818
0.723094440979108	0.909610472948417
0.7231199932333	0.909711599364708
0.723145540143384	0.909813031499384
0.723171081707513	0.909914809550015
0.723196617923842	0.910016851662724
0.723222148790528	0.910119261029353
0.723247674305732	0.910221909229839
0.723273194467616	0.910324915544814
0.723298709274345	0.910428209078571
0.723324218724085	0.910531825953159
0.723349722815007	0.910635725716106
0.723375221545281	0.910739944197972
0.723400714913082	0.910844488970672
0.723426202916588	0.910949321548378
0.723451685553977	0.91105447084218
0.72347716282343	0.911159919942094
0.723502634723133	0.911265687164192
0.723528101251269	0.911371735756185
0.723553562406031	0.911478130671041
0.723579018185609	0.911584801476567
0.723604468588195	0.911691789921149
0.723629913611987	0.911799083222829
0.723655353255185	0.911906683453111
0.723680787515989	0.912014609336287
0.723706216392603	0.912122778592603
0.723731639883233	0.912231326157272
0.72375705798609	0.912340172889529
0.723782470699383	0.912449251266457
0.723807878021327	0.912558714760162
0.723833279950139	0.912668434763868
0.723858676484038	0.912778524884299
0.723884067621245	0.912888826985647
0.723909453359985	0.912999508803154
0.723934833698485	0.913110472400654
0.723960208634974	0.91322170250237
0.723985578167684	0.91333329459326
0.72401094229485	0.913445176560664
0.72403630101471	0.913557323536672
0.724061654325502	0.913669825674712
0.724087002225469	0.913782605349299
0.724112344712858	0.913895696880924
0.724137681785915	0.914009073362775
0.724163013442891	0.914122782610613
0.724188339682038	0.914236760806078
0.724213660501614	0.91435106310633
0.724238975899876	0.914465666983326
0.724264285875085	0.914580584228301
0.724289590425505	0.91469576482488
0.724314889549404	0.914811295296315
0.724340183245048	0.914927074159461
0.724365471510712	0.915043212351024
0.724390754344668	0.915159634358734
0.724416031745195	0.915276314960423
0.724441303710574	0.915393347105773
0.724466570239086	0.915510648431877
0.724491831329016	0.915628259167358
0.724517086978654	0.915746223727771
0.72454233718629	0.915864402644582
0.724567581950219	0.915982897030781
0.724592821268737	0.91610176070979
0.724618055140142	0.916220833865106
0.724643283562738	0.916340279471308
0.724668506534829	0.916459983363864
0.724693724054724	0.916579990206965
0.724718936120732	0.916700336421736
0.724744142731167	0.916820874898151
0.724769343884345	0.916941849043787
0.724794539578585	0.917063033198257
0.72481972981221	0.917184530065678
0.724844914583542	0.917306343399733
0.724870093890912	0.917428447562072
0.724895267732647	0.917550840250644
0.724920436107083	0.917673529696374
0.724945599012555	0.91779653273948
0.724970756447401	0.917919798943999
0.724995908409965	0.918043411403257
0.72502105489859	0.918167273375302
0.725046195911624	0.918291450500532
0.725071331447419	0.918415940242265
0.725096461504326	0.918540678816615
0.725121586080704	0.918665773092403
0.72514670517491	0.918791138371309
0.725171818785307	0.918916717990241
0.725196926910261	0.919042769071486
0.72522202954814	0.919168920137042
0.725247126697314	0.919295524222932
0.725272218356157	0.919422321415728
0.725297304523047	0.919549455460011
0.725322385196363	0.919676852178573
0.725347460374489	0.919804592036323
0.725372530055809	0.919932559990985
0.725397594238714	0.920060904740071
0.725422652921595	0.920189463816728
0.725447706102846	0.920318326868168
0.725472753780866	0.920447534152084
0.725497795954056	0.920576993264464
0.725522832620818	0.920706718162311
0.725547863779561	0.920836805185244
0.725572889428694	0.920967133852129
0.72559790956663	0.921097744068493
0.725622924191785	0.921228677046268
0.725647933302578	0.921359882704606
0.725672936897432	0.921491377774889
0.72569793497477	0.921623175351311
0.725722927533022	0.921755259061425
0.725747914570619	0.921887617156471
0.725772896085996	0.922020291139219
0.725797872077589	0.922153171413533
0.72582284254384	0.922286509335768
0.72584780748319	0.922419940663748
0.725872766894088	0.922553793123478
0.725897720774983	0.922687905123969
0.725922669124329	0.922822259519235
0.725947611940581	0.922956935140273
0.725972549222199	0.923091922741687
0.725997480967644	0.923227115874654
0.726022407175383	0.923362668776111
0.726047327843882	0.923498512084628
0.726072242971616	0.923634606230604
0.726097152557058	0.923770952320825
0.726122056598687	0.923907688537588
0.726146955094983	0.924044606907659
0.726171848044431	0.92418185295423
0.726196735445518	0.924319396845127
0.726221617296735	0.924457200161343
0.726246493596577	0.924595306895245
0.726271364343539	0.924733645106264
0.726296229536123	0.924872328289348
0.726321089172831	0.925011274473132
0.726345943252171	0.925150518323862
0.726370791772652	0.925290004979838
0.726395634732787	0.925429813489612
0.726420472131094	0.925569866058312
0.726445303966091	0.925710249932817
0.726470130236301	0.925850862009641
0.726494950940249	0.925991762539302
0.726519766076467	0.926132988906939
0.726544575643485	0.926274446330991
0.72656937963984	0.926416239333203
0.72659417806407	0.926558228683796
0.726618970914718	0.926700565268647
0.72664375819033	0.92684315969138
0.726668539889454	0.926986050245447
0.726693316010642	0.927129163842033
0.726718086552449	0.927272627898371
0.726742851513435	0.92741630542991
0.726767610892162	0.927560314770422
0.726792364687194	0.927704559370702
0.7268171128971	0.927849121070594
0.726841855520452	0.927993898267657
0.726866592555825	0.928139045398435
0.726891324001798	0.928284350855346
0.726916049856952	0.928430037150123
0.726940770119873	0.928575942555429
0.726965484789149	0.928722152301569
0.726990193863372	0.928868570717658
0.727014897341136	0.92901535334178
0.727039595221042	0.929162360350598
0.727064287501689	0.929309641339608
0.727088974181685	0.929457231343701
0.727113655259636	0.929605028737994
0.727138330734155	0.929753168725029
0.727163000603857	0.929901521507374
0.727187664867362	0.930050211694355
0.727212323523291	0.930199095812844
0.727236976570269	0.930348303541025
0.727261624006925	0.930497807392008
0.727286265831891	0.930647472367959
0.727310902043804	0.930797520371227
0.727335532641302	0.930947820210082
0.727360157623028	0.931098330941057
0.727384776987627	0.931249141332347
0.727409390733748	0.931400269083661
0.727433998860044	0.931551601231238
0.727458601365171	0.931703185943589
0.72748319824779	0.931855140147937
0.727507789506562	0.93200723656469
0.727532375140154	0.932159713064451
0.727556955147235	0.932312380769017
0.72758152952648	0.932465330641926
0.727606098276564	0.932618567832444
0.727630661396168	0.932772055628868
0.727655218883977	0.932925814133903
0.727679770738675	0.93307980381867
0.727704316958954	0.933234140839008
0.727728857543509	0.933388655324611
0.727753392491036	0.9335434632726
0.727777921800237	0.933698552958601
0.727802445469815	0.933853912035338
0.727826963498479	0.934009480698694
0.727851475884941	0.934165339678873
0.727875982627914	0.934321523920126
0.727900483726118	0.934477851688549
0.727924979178273	0.93463453202931
0.727949468983108	0.934791459213474
0.727973953139348	0.934948604754705
0.727998431645727	0.93510604416708
0.728022904500981	0.935263745468371
0.728047371703849	0.935421690416173
0.728071833253075	0.935579900693368
0.728096289147405	0.935738379844305
0.728120739385588	0.935897103244175
0.728145183966379	0.936056103781755
0.728169622888533	0.936215321702238
0.728194056150814	0.936374846641419
0.728218483751983	0.936534597643451
0.728242905690808	0.936694618233159
0.728267321966062	0.936854891305215
0.72829173257652	0.937015386285083
0.728316137520958	0.937176198650497
0.72834053679816	0.937337281597664
0.728364930406911	0.937498500494361
0.728389318345999	0.9376600640948
0.728413700614218	0.937821910863161
0.728438077210364	0.937983910716904
0.728462448133236	0.938146232887399
0.728486813381639	0.938308819272177
0.728511172954378	0.938471596808079
0.728535526850264	0.938634679426568
0.728559875068113	0.938797989238793
0.72858421760674	0.938961549968484
0.728608554464968	0.9391253899142
0.728632885641622	0.939289443730117
0.72865721113553	0.939453754519911
0.728681530945525	0.939618338398791
0.728705845070441	0.939783140522966
0.728730153509119	0.93994821263161
0.728754456260401	0.940113522051365
0.728778753323135	0.940279082480466
0.72880304469617	0.940444896196278
0.72882733037836	0.940610949889828
0.728851610368562	0.940777263774983
0.728875884665639	0.940943806309889
0.728900153268454	0.941110573736633
0.728924416175877	0.941277619905595
0.728948673386778	0.941444976088941
0.728972924900035	0.941612375511252
0.728997170714525	0.941780259386872
0.729021410829132	0.941948228239555
0.729045645242743	0.942116505266515
0.729069873954249	0.942284985421468
0.729094096962542	0.942453766172563
0.72911831426652	0.942622728924228
0.729142525865086	0.94279198001986
0.729166731757144	0.94296141331908
0.729190931941601	0.943131177226192
0.729215126417372	0.943301066644064
0.729239315183371	0.943471297736446
0.729263498238519	0.943641723229422
0.729287675581738	0.943812391314678
0.729311847211956	0.943983295358481
0.729336013128103	0.94415443261163
0.729360173329113	0.944325849409261
0.729384327813926	0.944497433603268
0.729408476581482	0.94466931255686
0.729432619630727	0.944841430268195
0.72945675696061	0.94501371589653
0.729480888570084	0.945186296695254
0.729505014458106	0.945359121798449
0.729529134623635	0.945532120355771
0.729553249065635	0.945705443226093
0.729577357783075	0.945878884585527
0.729601460774927	0.946052677593235
0.729625558040163	0.946226594362849
0.729649649577764	0.946400852271392
0.729673735386713	0.94657524591891
0.729697815465994	0.946749940581781
0.7297218898146	0.946924828147393
0.729745958431522	0.947099943987179
0.729770021315758	0.947275329112973
0.72979407846631	0.947450894095454
0.729818129882182	0.947626721215784
0.729842175562384	0.947802750556208
0.729866215505927	0.947979056028472
0.729890249711827	0.948155538535244
0.729914278179104	0.94833227255929
0.729938300906782	0.948509235838418
0.729962317893889	0.948686420199203
0.729986329139454	0.948863798237751
0.730010334642514	0.949041467175397
0.730034334402105	0.949219306712222
0.730058328417272	0.949397421434314
0.73008231668706	0.949575703537292
0.730106299210518	0.949754259761219
0.730130275986701	0.949932984344115
0.730154247014665	0.950111979605309
0.730178212293471	0.950291203777665
0.730202171822184	0.950470589804946
0.730226125599874	0.950650264537056
0.730250073625612	0.950830111513165
0.730274015898475	0.951010184690434
0.730297952417542	0.95119049205557
0.730321883181897	0.951371068421375
0.730345808190627	0.951551775959772
0.730369727442824	0.951732716120533
0.730393640937583	0.951913929728134
0.730417548674002	0.9520953267317
0.730441450651184	0.952276936210685
0.730465346868236	0.952458755679055
0.730489237324266	0.952640834516977
0.73051312201839	0.952823058345734
0.730537000949724	0.953005536601466
0.730560874117391	0.953188305795149
0.730584741520515	0.953371131097611
0.730608603158227	0.953554282112348
0.730632459029657	0.953737620485443
0.730656309133944	0.953921157848051
0.730680153470226	0.954104914052095
0.730703992037649	0.954288910772323
0.730727824835361	0.954473089574321
0.730751651862513	0.954657436781444
0.730775473118261	0.954842075965707
0.730799288601764	0.955026909441714
0.730823098312185	0.955211890463424
0.730846902248692	0.955397176182909
0.730870700410455	0.955582550686045
0.730894492796649	0.955768211481158
0.730918279406452	0.955954103295783
0.730942060239045	0.956140127299926
0.730965835293616	0.95632641054136
0.730989604569355	0.956512883543947
0.731013368065453	0.956699564763042
0.73103712578111	0.956886454356448
0.731060877715526	0.957073515893065
0.731084623867907	0.95726081803139
0.73110836423746	0.957448294292355
0.731132098823399	0.957636033209884
0.73115582762494	0.957823915796969
0.731179550641304	0.958011969163174
0.731203267871714	0.95820036823923
0.731226979315399	0.958388762400995
0.731250684971591	0.958577547780442
0.731274384839523	0.95876640667697
0.731298078918437	0.958955505094876
0.731321767207576	0.95914483653083
0.731345449706185	0.959334298427904
0.731369126413517	0.959524027342119
0.731392797328826	0.959713856842361
0.731416462451369	0.959904024567231
0.731440121780411	0.960094237559711
0.731463775315217	0.96028476913631
0.731487423055055	0.960475435373114
0.731511064999201	0.960666261095296
0.731534701146932	0.96085740084313
0.731558331497529	0.961048567147126
0.731581956050278	0.961240082441091
0.731605574804468	0.961431704626396
0.731629187759392	0.961623505037128
0.731652794914345	0.961815579311667
0.731676396268629	0.96200775633985
0.731699991821549	0.962200162242501
0.731723581572412	0.962392770034591
0.73174716552053	0.962585539458859
0.73177074366522	0.962778545648897
0.731794316005801	0.962971669739658
0.731817882541596	0.96316501662348
0.731841443271933	0.96335855617113
0.731864998196143	0.963552280683713
0.731888547313562	0.963746169572188
0.731912090623527	0.963940280123739
0.731935628125381	0.964134572205427
0.731959159818472	0.964328991044636
0.73198268570215	0.964523617803988
0.732006205775768	0.964718532673237
0.732029720038684	0.964913438902715
0.732053228490261	0.965108694567321
0.732076731129865	0.965304037744532
0.732100227956864	0.965499594539618
0.732123718970632	0.965695328142539
0.732147204170546	0.965891257254393
0.732170683555987	0.96608733332638
0.73219415712634	0.966283595181201
0.732217624880994	0.966480050781297
0.732241086819341	0.966676683828948
0.732264542940778	0.966873490620373
0.732287993244704	0.967070457766784
0.732311437730524	0.967267620208713
0.732334876397646	0.967464932059117
0.73235830924548	0.96766246254291
0.732381736273443	0.967860131483244
0.732405157480954	0.968057956565482
0.732428572867437	0.968256073672836
0.732451982432318	0.968454143568459
0.732475386175027	0.968652614472761
0.732498784095	0.968851097213965
0.732522176191676	0.969049846647474
0.732545562464495	0.969248694231417
0.732568942912905	0.969447785105664
0.732592317536356	0.969646990325615
0.7326156863343	0.969846354686253
0.732639049306197	0.970045954882635
0.732662406451507	0.970245646046605
0.732685757769696	0.970445545110837
0.732709103260233	0.970645624580365
0.732732442922591	0.970845816825888
0.732755776756245	0.971046222285693
0.732779104760678	0.971246773602274
0.732802426935373	0.971447495360097
0.73282574327982	0.97164837005347
0.732849053793509	0.971849402744637
0.732872358475937	0.972050629525068
0.732895657326603	0.97225196945367
0.732918950345011	0.972453519073274
0.732942237530669	0.972655187298538
0.732965518883087	0.972857050798175
0.732988794401781	0.973059073466124
0.733012064086269	0.973261200244603
0.733035327936075	0.973463539314953
0.733058585950724	0.973666039759175
0.733081838129746	0.973868617871106
0.733105084472676	0.974071495201135
0.733128324979052	0.974274391582779
0.733151559648416	0.974477528225077
0.733174788480313	0.974680734579474
0.733198011474292	0.974884208481864
0.733221228629907	0.975087733596363
0.733244439946715	0.975291476903108
0.733267645424276	0.975495339920506
0.733290845062155	0.975699339854096
0.733314038859921	0.975903575947336
0.733337226817145	0.976107831444513
0.733360408933404	0.976312347263909
0.733383585208278	0.976516975579347
0.73340675564135	0.976721691778493
0.733429920232208	0.976926690038563
0.733453078980443	0.977131668904106
0.73347623188565	0.977336978866536
0.733499378947427	0.977542250686677
0.733522520165379	0.977747817541125
0.733545655539111	0.977953432437403
0.733568785068232	0.978159278031734
0.733591908752359	0.978365131547216
0.733615026591108	0.978571280351427
0.7336381385841	0.978777485957055
0.733661244730963	0.978983865258098
0.733684345031324	0.979190329791361
0.733707439484816	0.97939701488632
0.733730528091078	0.979603785368981
0.733753610849748	0.979810735588016
0.733776687760473	0.980017766551192
0.733799758822898	0.980225001490452
0.733822824036678	0.980432354231945
0.733845883401468	0.9806397700331
0.733868936916926	0.98084745829343
0.733891984582717	0.981055161122171
0.733915026398507	0.981263056892776
0.733938062363969	0.981471104315554
0.733961092478774	0.981679221012767
0.733984116742604	0.981887524452619
0.73400713515514	0.982095953555628
0.734030147716067	0.98230451262856
0.734053154425076	0.982513157298425
0.734076155281859	0.982722008115047
0.734099150286116	0.982930948452783
0.734122139437546	0.983139989867785
0.734145122735854	0.983349231762654
0.734168100180749	0.983558542341583
0.734191071771943	0.983768028275895
0.734214037509153	0.983977575572229
0.734236997392097	0.984187312750814
0.734259951420501	0.984397156846363
0.734282899594092	0.984607074730733
0.734305841912599	0.984817227797839
0.734328778375759	0.985027365782805
0.734351708983311	0.985237774558792
0.734374633734995	0.985448203761786
0.734397552630559	0.985658779280563
0.734420465669752	0.98586945600087
0.73444337285233	0.986080320588705
0.734466274178047	0.986291207032045
0.734489169646666	0.986502340657771
0.734512059257951	0.986713485362968
0.734534943011671	0.986924741517756
0.734557820907599	0.987136219589263
0.73458069294551	0.98734771197527
0.734603559125184	0.987559375085432
0.734626419446406	0.987771151332064
0.734649273908961	0.987982981293497
0.734672122512641	0.988195044566852
0.734694965257241	0.988407109627157
0.73471780214256	0.98861932105638
0.734740633168398	0.988831690085917
0.734763458334563	0.989044083364775
0.734786277640864	0.989256689739313
0.734809091087114	0.989469307832815
0.734831898673129	0.989682110501932
0.734854700398731	0.989894986953033
0.734877496263745	0.990107992894219
0.734900286267997	0.990321076656103
0.734923070411321	0.990534286120842
0.734945848693552	0.990747572188523
0.734968621114528	0.99096106915979
0.734991387674093	0.991174507009239
0.735014148372093	0.991388190296841
0.735036903208379	0.99160190295655
0.735059652182805	0.991815738295089
0.735082395295228	0.992029698017194
0.73510513254551	0.99224370696631
0.735127863933516	0.992457878393233
0.735150589459114	0.992672089929979
0.735173309122177	0.992886480285752
0.735196022922581	0.993100878423566
0.735218730860206	0.9933154277826
0.735241432934935	0.993530049470224
0.735264129146656	0.99374482513666
0.735286819495258	0.993959630423078
0.735309503980637	0.994174582101741
0.735332182602691	0.994389581951205
0.735354855361321	0.994604693935101
0.735377522256432	0.994819946726757
0.735400183287935	0.995035216625606
0.735422838455741	0.995250627935708
0.735445487759767	0.99546610511672
0.735468131199933	0.995681684104039
0.735490768776163	0.995897369906867
0.735513400488385	0.996113113683603
0.735536026336528	0.996329028383491
0.735558646320527	0.996544878714972
0.735581260440321	0.99676094535926
0.735603868695851	0.996977076653338
0.735626471087064	0.997193267953396
0.735649067613907	0.997409535061803
0.735671658276335	0.997625924402118
0.735694243074303	0.99784239566421
0.735716822007771	0.998058886486674
0.735739395076703	0.998275577297238
0.735761962281065	0.998492224079675
0.73578452362083	0.998709074227469
0.735807079095971	0.998925885289269
0.735829628706466	0.999142850719719
0.735852172452297	0.999359926908572
0.735874710333449	0.999576977388945
0.735897242349911	0.999794195389052
0.735919768501676	1.00001143302627
0.735942288788739	1.00022883733547
0.7359648032111	1.00044616675847
0.735987311768762	1.00066373461871
0.736009814461732	1.00088128159787
0.736032311290021	1.00109892381226
0.736054802253642	1.00131663425779
0.736077287352613	1.00153447267027
0.736099766586954	1.00175224268829
0.736122239956691	1.00197026370885
0.736144707461852	1.00218821961869
0.736167169102468	1.00240632156394
0.736189624878575	1.0026244795114
0.736212074790212	1.00284263345129
0.736234518837421	1.00306099652092
0.736256957020248	1.00327927001721
0.736279389338743	1.00349774356906
0.736301815792959	1.00371621939804
0.736324236382952	1.00393473701908
0.736346651108783	1.00415336687744
0.736369059970515	1.00437206257227
0.736391462968216	1.00459077100621
0.736413860101956	1.00480960477133
0.73643625137181	1.00502843650279
0.736458636777856	1.00524740918329
0.736481016320174	1.00546636599641
0.73650338999885	1.00568538226324
0.736525757813972	1.0059045506936
0.736548119765632	1.00612367650899
0.736570475853925	1.00634290861841
0.73659282607895	1.00656218841526
0.736615170440811	1.00678153390216
0.736637508939612	1.00700090439335
0.736659841575463	1.0072203456319
0.736682168348476	1.00743986436824
0.736704489258769	1.00765945061516
0.736726804306461	1.00787900770862
0.736749113491675	1.00809866547428
0.736771416814539	1.00831841501883
0.736793714275182	1.00853816265274
0.736816005873738	1.00875793992383
0.736838291610345	1.00897782206812
0.736860571485143	1.0091977763556
0.736882845498277	1.00941766326328
0.736905113649893	1.0096377193701
0.736927375940144	1.00985772088559
0.736949632369183	1.01007786322236
0.736971882937168	1.0102979636511
0.736994127644262	1.01051821858045
0.737016366490629	1.01073839326812
0.737038599476436	1.01095866719872
0.737060826601857	1.01117897312542
0.737083047867066	1.01139937496302
0.737105263272241	1.01161974825432
0.737127472817565	1.01184016260765
0.737149676503222	1.01206068576658
0.737171874329403	1.01228116723473
0.737194066296299	1.01250175102213
0.737216252404106	1.01272230621704
0.737238432653023	1.01294295889216
0.737260607043252	1.01316360625842
0.737282775575	1.01338434547828
0.737304938248474	1.01360501789759
0.73732709506389	1.01382581108542
0.737349246021462	1.01404660705228
0.737371391121409	1.01426748656998
0.737393530363954	1.01448829095014
0.737415663749325	1.01470917994798
0.73743779127775	1.01493014313899
0.737459912949462	1.01515105820495
0.737482028764698	1.01537213671985
0.737504138723696	1.01559300874529
0.737526242826702	1.01581415613583
0.737548341073959	1.01603516826929
0.737570433465719	1.01625623202408
0.737592520002235	1.01647740566022
0.737614600683762	1.01669854456484
0.73763667551056	1.01691965920542
0.737658744482894	1.01714085023326
0.737680807601028	1.01736213213873
0.737702864865234	1.0175832632361
0.737724916275784	1.01780458627862
0.737746961832953	1.01802584266912
0.737769001537023	1.01824708715712
0.737791035388276	1.01846845883653
0.737813063386998	1.01868971702304
0.737835085533479	1.01891113446047
0.737857101828013	1.0191324545485
0.737879112270894	1.01935381968601
0.737901116862424	1.01957520425122
0.737923115602904	1.01979665641719
0.737945108492641	1.02001803301142
0.737967095531943	1.02023945515597
0.737989076721125	1.02046093749631
0.738011052060501	1.02068237703758
0.738033021550391	1.02090380381058
0.738054985191118	1.02112533896388
0.738076942983007	1.0213467653196
0.738098894926386	1.02156828310785
0.738120841021589	1.02178980605034
0.738142781268951	1.02201128161984
0.73816471566881	1.02223277877581
0.738186644221509	1.02245436322265
0.738208566927393	1.0226757862609
0.73823048378681	1.02289737683887
0.738252394800112	1.0231189149088
0.738274299967654	1.02334039955452
0.738296199289793	1.0235619691437
0.738318092766892	1.02378350392833
0.738339980399314	1.02400500703674
0.738361862187428	1.02422659092894
0.738383738131604	1.0244480797097
0.738405608232218	1.02466961871306
0.738427472489645	1.02489113960012
0.738449330904267	1.02511270309664
0.738471183476467	1.02533420520009
0.738493030206633	1.02555570671179
0.738514871095153	1.02577721247559
0.738536706142423	1.02599874300271
0.738558535348837	1.02622022442157
0.738580358714796	1.02644167910408
0.738602176240702	1.02666326531749
0.738623987926961	1.02688464007518
0.738645793773983	1.02710610452116
0.73866759378218	1.02732758101713
0.738689387951966	1.02754905092087
0.738711176283761	1.02777039894631
0.738732958777987	1.02799183972778
0.738754735435067	1.02821328961691
0.738776506255429	1.02843463811225
0.738798271239506	1.02865599593397
0.738820030387731	1.02887737249112
0.738841783700541	1.02909867578868
0.738863531178377	1.0293200341064
0.738885272821681	1.02954131224843
0.738907008630901	1.02976259385661
0.738928738606487	1.02998385941732
0.738950462748891	1.03020509889205
0.738972181058568	1.03042635623301
0.738993893535978	1.03064747326151
0.739015600181583	1.03086871998155
0.739037300995848	1.03108985128611
0.739058995979241	1.03131094908052
0.739080685132234	1.03153211091911
0.7391023684553	1.03175313485434
0.739124045948917	1.03197423837143
0.739145717613565	1.03219519738785
0.739167383449728	1.03241621886051
0.739189043457891	1.03263721694693
0.739210697638546	1.03285813088081
0.739232345992184	1.03307902071809
0.739253988519301	1.03329993173402
0.739275625220396	1.03352072370399
0.739297256095969	1.03374159226451
0.739318881146526	1.03396234244907
0.739340500372574	1.03418310247356
0.739362113774624	1.03440375958082
0.739383721353189	1.03462453340171
0.739405323108787	1.03484508517621
0.739426919041937	1.03506572569027
0.739448509153161	1.03528628759894
0.739470093442985	1.03550678505251
0.739491671911938	1.0357272954532
0.739513244560551	1.03594770809188
0.739534811389359	1.0361681652319
0.739556372398899	1.03638852194248
0.739577927589712	1.03660883327995
0.739599476962341	1.03682904078639
0.739621020517332	1.03704938831346
0.739642558255235	1.03726950072738
0.739664090176602	1.03748971500129
0.739685616281988	1.03770972094555
0.739707136571951	1.03792985117698
0.739728651047053	1.03814984242767
0.739750159707857	1.03836975609605
0.73977166255493	1.03858970276791
0.739793159588842	1.03880952186158
0.739814650810165	1.03902939449219
0.739836136219475	1.03924907004879
0.739857615817351	1.03946883987596
0.739879089604375	1.03968844870294
0.739900557581129	1.03990806248535
0.739922019748201	1.04012762511413
0.739943476106182	1.04034709253074
0.739964926655665	1.04056648537616
0.739986371397244	1.04078588849518
0.74000781033152	1.0410052373642
0.740029243459092	1.04122448671175
0.740050670780567	1.04144366668852
0.74007209229655	1.04166280720349
0.740093508007652	1.0418819200656
0.740114917914485	1.04210087300329
0.740136322017665	1.04231988634712
0.740157720317812	1.04253878794478
0.740179112815546	1.04275757262885
0.740200499511491	1.04297636368913
0.740221880406275	1.04319507840101
0.740243255500528	1.04341369405044
0.740264624794881	1.04363225343335
0.74028598828997	1.04385079295515
0.740307345986434	1.04406921708188
0.740328697884914	1.04428758500098
0.740350043986052	1.04450583756005
0.740371384290498	1.04472412739548
0.740392718798898	1.04494223561139
0.740414047511905	1.04516033150587
0.740435370430174	1.04537832728721
0.740456687554363	1.04559632612091
0.740477998885132	1.04581413859193
0.740499304423145	1.04603191901264
0.740520604169067	1.04624963641467
0.740541898123567	1.04646728301696
0.740563186287316	1.04668485590557
0.740584468660989	1.04690232358476
0.740605745245262	1.04711971531891
0.740627016040814	1.04733706917088
0.740648281048328	1.04755424695335
0.740669540268489	1.0477714889792
0.740690793701985	1.04798851884954
0.740712041349505	1.04820554217279
0.740733283211744	1.04842240621958
0.740754519289395	1.04863931318721
0.740775749583159	1.04885602140887
0.740796974093737	1.04907266449304
0.740818192821831	1.0492892709031
0.740839405768148	1.04950573959706
0.740860612933399	1.04972211327329
0.740881814318294	1.04993847024332
0.740903009923547	1.05015468227169
0.740924199749876	1.05037076212989
0.740945383798001	1.05058684678321
0.740966562068643	1.05080283102035
0.740987734562528	1.05101863233769
0.741008901280384	1.05123437926708
0.741030062222941	1.05145010256366
0.741051217390931	1.05166562473746
0.74107236678509	1.05188119639932
0.741093510406157	1.05209644971439
0.741114648254871	1.05231178346733
0.741135780331976	1.0525270310998
0.741156906638218	1.05274204825708
0.741178027174345	1.05295710097768
0.741199141941108	1.05317192876755
0.741220250939262	1.0533866914339
0.741241354169562	1.05360150676018
0.741262451632767	1.05381597495444
0.741283543329638	1.05403050701142
0.741304629260939	1.05424487949004
0.741325709427437	1.05445909748084
0.741346783829899	1.05467338453416
0.741367852469099	1.05488734941649
0.74138891534581	1.05510130186074
0.741409972460808	1.05531523204159
0.741431023814872	1.05552889718968
0.741452069408785	1.05574252677327
0.74147310924333	1.05595609398181
0.741494143319294	1.05616942789582
0.741515171637465	1.05638281137841
0.741536194198636	1.05659594970989
0.741557211003601	1.05680901402917
0.741578222053155	1.05702199414353
0.741599227348099	1.05723481210276
0.741620226889234	1.05744758682074
0.741641220677364	1.05766016430141
0.741662208713295	1.05787265419108
0.741683190997835	1.05808502546645
0.741704167531797	1.05829734042054
0.741725138315995	1.0585093966113
0.741746103351245	1.05872147420037
0.741767062638365	1.05893339102153
0.741788016178176	1.0591450961464
0.741808963971502	1.05935678308059
0.74182990601917	1.05956833955407
0.741850842322006	1.05977972479072
0.741871772880843	1.05999102563666
0.741892697696514	1.06020214248609
0.741913616769854	1.06041322507529
0.741934530101701	1.06062412901821
0.741955437692895	1.06083487026826
0.74197633954428	1.06104557828755
0.7419972356567	1.06125601690634
0.742018126031003	1.06146646113727
0.742039010668039	1.06167669513387
0.742059889568661	1.06188684271382
0.742080762733722	1.06209688314938
0.74210163016408	1.06230667072563
0.742122491860595	1.06251643529671
0.742143347824127	1.06272600714736
0.74216419805554	1.06293553471144
0.742185042555702	1.06314473491505
0.742205881325481	1.06335406632525
0.742226714365748	1.06356300090202
0.742247541677375	1.06377199999528
0.742268363261238	1.06398067822481
0.742289179118217	1.06418940239834
0.74230998924919	1.06439786108069
0.74233079365504	1.06460618866341
0.742351592336653	1.06481439937515
0.742372385294914	1.06502252093311
0.742393172530714	1.06523038529608
0.742413954044943	1.06543817225807
0.742434729838496	1.06564581824061
0.742455499912269	1.06585334640168
0.74247626426716	1.06606055381262
0.74249702290407	1.06626790085932
0.742517775823901	1.06647485848178
0.74253852302756	1.066681741331
0.742559264515952	1.0668885804139
0.742580000289988	1.06709503684479
0.74260073035058	1.06730161843844
0.74262145469864	1.06750783739107
0.742642173335087	1.0677139658923
0.742662886260837	1.06791997819662
0.742683593476811	1.06812578395845
0.742704294983933	1.06833150857875
0.742724990783127	1.06853703399548
0.74274568087532	1.06874232253678
0.742766365261443	1.0689475727757
0.742787043942425	1.06915260717222
0.742807716919201	1.06935756433575
0.742828384192706	1.06956219265874
0.74284904576388	1.06976677106739
0.742869701633661	1.06997127804509
0.742890351802991	1.07017543838087
0.742910996272816	1.07037957001368
0.742931635044083	1.07058341161062
0.742952268117738	1.07078725635549
0.742972895494734	1.0709908048366
0.742993517176022	1.07119424287122
0.74301413316256	1.07139746824356
0.743034743455302	1.07160062361221
0.743055348055209	1.07180346586878
0.743075946963241	1.07200629473209
0.743096540180362	1.07220885282221
0.743117127707538	1.07241128585794
0.743137709545736	1.07261345736532
0.743158285695925	1.07281560215807
0.743178856159077	1.07301748868296
0.743199420936167	1.07321922490003
0.743219980028169	1.07342070379187
0.743240533436061	1.07362219670078
0.743261081160824	1.07382329532281
0.743281623203439	1.07402441536528
0.74330215956489	1.07422516811964
0.743322690246164	1.07442590153519
0.743343215248247	1.07462634559898
0.74336373457213	1.0748267093957
0.743384248218805	1.07502681278057
0.743404756189267	1.07522684073638
0.74342525848451	1.07542645699959
0.743445755105533	1.07562617180063
0.743466246053335	1.07582551879762
0.74348673132892	1.07602474113543
0.74350721093329	1.07622380400476
0.743527684867452	1.07642266275759
0.743548153132413	1.07662129760201
0.743568615729182	1.07681978532406
0.743589072658773	1.0770180549006
0.743609523922199	1.07721622340054
0.743629969520475	1.0774140330955
0.743650409454618	1.0776118557177
0.743670843725648	1.07780930027354
0.743691272334587	1.07800672853236
0.743711695282458	1.07820382776215
0.743732112570286	1.07840073696925
0.7437525241991	1.0785975882961
0.743772930169926	1.07879413503626
0.743793330483796	1.07899044423852
0.743813725141743	1.07918672028068
0.743834114144802	1.0793826305394
0.74385449749401	1.07957842146281
0.743874875190404	1.07977397097239
0.743895247235026	1.07996942383939
0.743915613628917	1.08016459535323
0.743935974373121	1.08035955948395
0.743956329468685	1.08055434995067
0.743976678916656	1.08074893422636
0.743997022718083	1.08094332020442
0.744017360874018	1.08113746692419
0.744037693385515	1.08133148322963
0.744058020253628	1.08152519402747
0.744078341479414	1.08171883122163
0.744098657063932	1.08191210197931
0.744118967008242	1.08210530804259
0.744139271313406	1.08229820241567
0.74415956998049	1.08249100524278
0.744179863010557	1.0826834621006
0.744200150404677	1.0828758309314
0.744220432163918	1.0830678541255
0.744240708289352	1.08325975959696
0.744260978782052	1.08345151206847
0.744281243643091	1.08364294462297
0.744301502873548	1.08383411143761
0.744321756474499	1.08402523164032
0.744342004447026	1.08421604456872
0.744362246792209	1.08440664694031
0.744382483511132	1.08459699073068
0.74440271460488	1.08478720352368
0.74442294007454	1.08497712958274
0.7444431599212	1.08516687740904
0.744463374145952	1.08535643125701
0.744483582749886	1.08554560799701
0.744503785734096	1.08573481630639
0.744523983099678	1.08592356639415
0.74454417484773	1.08611219645967
0.744564360979348	1.08630068310716
0.744584541495634	1.08648876748141
0.744604716397691	1.08667678730176
0.744624885686621	1.08686446388948
0.744645049363529	1.08705198127055
0.744665207429525	1.08723925855742
0.744685359885715	1.08742634387155
0.744705506733209	1.0876130927724
0.744725647973121	1.08779971048638
0.744745783606563	1.08798607838714
0.744765913634651	1.08817221452448
0.744786038058502	1.08835809263535
0.744806156879233	1.08854371699364
0.744826270097965	1.08872924671028
0.74484637771582	1.08891432974701
0.744866479733921	1.08909939105663
0.744886576153392	1.08928405188413
0.744906666975361	1.08946856975058
0.744926752200954	1.08965277531021
0.744946831831301	1.08983689465538
0.744966905867534	1.09002057890999
0.744986974310785	1.09020417448763
0.745007037162188	1.09038743183681
0.74502709442288	1.09057054380717
0.745047146093996	1.09075330413933
0.745067192176677	1.09093585910877
0.745087232672063	1.09111834316988
0.745107267581295	1.09130024372917
0.745127296905517	1.09148222121309
0.745147320645873	1.09166378824586
0.745167338803511	1.09184512989174
0.745187351379578	1.09202624316343
0.745207358375223	1.09220707521017
0.745227359791597	1.09238775561961
0.745247355629854	1.09256812187775
0.745267345891146	1.09274817227896
0.745287330576629	1.09292811255725
0.745307309687461	1.09310764993873
0.745327283224798	1.09328713121625
0.7453472511898	1.09346611649242
0.74536721358363	1.09364506353987
0.745387170407449	1.09382369592314
0.745407121662422	1.09400193818314
0.745427067349715	1.09418016343569
0.745447007470493	1.09435791751674
0.745466942025926	1.09453551655835
0.745486871017183	1.0947129012532
0.745506794445436	1.09488995064145
0.745526712311857	1.09506669560818
0.745546624617619	1.09524334938794
0.745566531363899	1.09541963276692
0.745586432551874	1.09559560516086
0.74560632818272	1.09577139625941
0.745626218257619	1.0959469396594
0.74564610277775	1.09612217628125
0.745665981744296	1.09629716899173
0.745685855158441	1.09647188828499
0.745705723021369	1.09664627747577
0.745725585334267	1.09682057145179
0.745745442098323	1.09699442025767
0.745765293314725	1.09716811705486
0.745785138984664	1.09734148563213
0.745804979109333	1.09751461549108
0.745824813689922	1.09768745910772
0.745844642727628	1.09786004624224
0.745864466223644	1.09803235125169
0.745884284179169	1.09820442801188
0.745904096595401	1.0983761148904
0.745923903473539	1.09854768499721
0.745943704814784	1.09871888874754
0.745963500620338	1.09888981289308
0.745983290891404	1.09906047820727
0.746003075629187	1.09923091104153
0.746022854834893	1.09940099974421
0.746042628509729	1.09957084747429
0.746062396654903	1.09974042300364
0.746082159271625	1.09990972836232
0.746101916361106	1.1000787020862
0.746121667924559	1.10024742572811
0.746141413963195	1.10041590889841
0.74616115447823	1.10058405191614
0.74618088947088	1.10075193019289
0.746200618942362	1.10091955024319
0.746220342893893	1.10108681946514
0.746240061326694	1.10125398039999
0.746259774241985	1.10142057954321
0.746279481640988	1.10158712223968
0.746299183524925	1.10175325468711
0.74631887989502	1.10191916834128
0.7463385707525	1.10208480572184
0.746358256098591	1.10225007768992
0.746377935934521	1.10241513734678
0.746397610261517	1.10257986914564
0.746417279080811	1.10274424059446
0.746436942393633	1.10290847001358
0.746456600201216	1.10307231222758
0.746476252504792	1.10323593279075
0.746495899305597	1.10339913022549
0.746515540604866	1.10356213493241
0.746535176403837	1.10372487085361
0.746554806703746	1.10388721770761
0.746574431505832	1.10404932407421
0.746594050811337	1.10421118869118
0.746613664621501	1.10437254057338
0.746633272937566	1.10453390727719
0.746652875760776	1.10469470214852
0.746672473092374	1.104855401105
0.746692064933608	1.10501564209802
0.746711651285723	1.10517569762862
0.746731232149968	1.10533536983375
0.746750807527589	1.10549474943765
0.746770377419838	1.10565393140954
0.746789941827965	1.10581263433408
0.746809500753222	1.10597119136819
0.746829054196863	1.10612939732665
0.746848602160139	1.10628722304506
0.746868144644308	1.10644479426063
0.746887681650624	1.10660215284439
0.746907213180346	1.10675901210055
0.74692673923473	1.10691570630806
0.746946259815035	1.10707209822052
0.746965774922522	1.10722805643879
0.746985284558451	1.10738382487046
0.747004788724085	1.10753920419748
0.747024287420686	1.10769434253989
0.747043780649519	1.10784914663819
0.747063268411848	1.10800360729648
0.747082750708939	1.10815771620009
0.747102227542058	1.10831162355677
0.747121698912474	1.10846517317199
0.747141164821455	1.10861832427677
0.747160625270271	1.10877125515406
0.747180080260192	1.10892392683209
0.74719952979249	1.10907604593367
0.747218973868438	1.10922808867197
0.747238412489308	1.10937967720502
0.747257845656375	1.1095310238219
0.747277273370914	1.10968198685313
0.747296695634201	1.10983265110481
0.747316112447513	1.1099830656195
0.747335523812127	1.11013298227774
0.747354929729324	1.11028270246601
0.747374330200381	1.11043215956426
0.747393725226581	1.11058115698161
0.747413114809203	1.11072984121472
0.747432498949531	1.1108783364749
0.747451877648847	1.11102634501149
0.747471250908436	1.11117412453179
0.747490618729582	1.11132151514201
0.747509981113569	1.11146863033878
0.747529338061687	1.11161541618007
0.747548689575221	1.11176180313101
0.74756803565546	1.11190787911263
0.747587376303692	1.11205373439906
0.747606711521207	1.11219912906264
0.747626041309297	1.11234428775435
0.747645365669252	1.11248893153866
0.747664684602364	1.11263346618548
0.747683998109926	1.11277761620831
0.747703306193233	1.11292125406525
0.747722608853579	1.11306482771425
0.747741906092258	1.11320784643191
0.747761197910568	1.1133505945743
0.747780484309805	1.11349308956707
0.747799765291266	1.11363511483334
0.747819040856251	1.11377689856749
0.747838311006057	1.11391824860896
0.747857575741986	1.1140593982987
0.747876835065337	1.11420006748773
0.747896088977413	1.11434045460814
0.747915337479514	1.11448054578096
0.747934580572944	1.11462015271356
0.747953818259007	1.11475957117321
0.747973050539006	1.11489859964916
0.747992277414247	1.11503721516345
0.748011498886035	1.11517557514797
0.748030714955677	1.11531354793671
0.74804992562448	1.11545110333433
0.74806913089375	1.115588529164
0.748088330764798	1.11572534669862
0.748107525238931	1.11586191902349
0.74812671431746	1.11599821134753
0.748145898001695	1.1161340689606
0.748165076292947	1.11626966277992
0.748184249192528	1.11640476539681
0.748203416701751	1.11653964475115
0.748222578821927	1.11667404159394
0.748241735554372	1.11680828890504
0.748260886900399	1.11694200395905
0.748280032861323	1.11707539945348
0.74829917343846	1.11720841936357
0.748318308633126	1.1173412618467
0.748337438446637	1.11747352534834
0.748356562880312	1.11760551723519
0.748375681935468	1.11773715670653
0.748394795613424	1.11786841612976
0.748413903915498	1.1179993889688
0.748433006843011	1.11812988498909
0.748452104397284	1.11826012859138
0.748471196579636	1.11838991092712
0.748490283391391	1.11851946845827
0.748509364833869	1.11864850767436
0.748528440908393	1.11877733050487
0.748547511616286	1.11890561968763
0.748566576958872	1.11903372960296
0.748585636937476	1.11916131591306
0.748604691553423	1.11928873424508
0.748623740808037	1.11941548987888
0.748642784702645	1.11954219014848
0.748661823238572	1.11966831789584
0.748680856417147	1.11979418158556
0.748699884239696	1.11991955156363
0.748718906707547	1.12004476479765
0.748737923822029	1.12016946329028
0.748756935584471	1.12029371856103
0.748775941996202	1.12041778751846
0.748794943058552	1.12054133796275
0.748813938772852	1.12066457299039
0.748832929140433	1.12078756205563
0.748851914162624	1.12090988797766
0.74887089384076	1.12103208364156
0.748889868176173	1.12115383742303
0.748908837170194	1.12127511717122
0.748927800824157	1.12139622028431
0.748946759139396	1.12151676551151
0.748965712117244	1.12163702554602
0.748984659759037	1.12175678379451
0.749003602066109	1.12187645677545
0.749022539039796	1.12199547229016
0.749041470681434	1.12211416492538
0.749060396992359	1.1222325343823
0.749079317973906	1.12235044064711
0.749098233627415	1.12246812549296
0.749117143954222	1.12258522394841
0.749136048955665	1.12270214366898
0.749154948633082	1.12281845062937
0.749173842987811	1.12293462958673
0.749192732021193	1.12305023295809
0.749211615734566	1.12316547557295
0.74923049412927	1.12328049174037
0.749249367206645	1.12339486895262
0.749268234968031	1.12350906302058
0.749287097414771	1.12362281691969
0.749305954548204	1.12373610312213
0.749324806369673	1.12384912509136
0.749343652880518	1.12396162690775
0.749362494082083	1.12407385328368
0.74938132997571	1.12418563929104
0.749400160562743	1.1242970974362
0.749418985844523	1.12440794945201
0.749437805822395	1.12451868097816
0.749456620497703	1.12462895488237
0.74947542987179	1.12473864336325
0.749494233946002	1.1248482247349
0.749513032721682	1.12495712232011
0.749531826200176	1.12506591080164
0.749550614382829	1.12517406601031
0.749569397270988	1.12528194840633
0.749588174865997	1.12538943002597
0.749606947169204	1.1254964731592
0.749625714181954	1.12560313955897
0.749644475905593	1.12570940294548
0.74966323234147	1.12581523526875
0.749681983490931	1.12592076445395
0.749700729355324	1.12602581192765
0.749719469935996	1.12613047510595
0.749738205234296	1.12623473188317
0.749756935251571	1.12633858472841
0.74977565998917	1.12644207525018
0.749794379448442	1.12654512195499
0.749813093630736	1.1266477214174
0.749831802537399	1.12675007620808
0.749850506169782	1.12685183938928
0.749869204529234	1.12695328293861
0.749887897617105	1.12705434527371
0.749906585434745	1.12715492852684
0.749925267983504	1.12725521779185
0.749943945264732	1.1273549692762
0.749962617279779	1.12745441718474
0.749981284029996	1.12755330482112
0.749999945516734	1.12765203183469
0.750018601741343	1.12775014035199
0.750037252705176	1.1278478774371
0.750055898409582	1.12794527521037
0.750074538855915	1.12804218223803
0.750093174045524	1.12813871510736
0.750111803979761	1.12823489393285
0.750130428659979	1.12833050683857
0.750149048087529	1.12842582718294
0.750167662263765	1.12852072919085
0.750186271190037	1.12861512426811
0.750204874867698	1.12870922599869
0.750223473298101	1.12880282419163
0.750242066482597	1.12889609312253
0.750260654422541	1.12898874406472
0.750279237119284	1.12908126902764
0.750297814574179	1.12917320754404
0.75031638678858	1.12926461571506
0.750334953763839	1.12935586683236
0.750353515501309	1.12944645915392
0.750372072002344	1.12953684599324
0.750390623268297	1.1296266418395
0.75040916930052	1.12971605622756
0.750427710100369	1.12980511198165
0.750446245669196	1.12989365534634
0.750464776008354	1.12998184055826
0.750483301119197	1.13006957256997
0.750501821003079	1.13015694794404
0.750520335661353	1.13024374140927
0.750538845095373	1.13033028282719
0.750557349306493	1.13041628358266
0.750575848296066	1.13050187526633
0.750594342065446	1.1305871021418
0.750612830615986	1.13067185917679
0.750631313949042	1.13075610989106
0.750649792065965	1.13084014712418
0.750668264968111	1.1309235324535
0.750686732656833	1.13100654738166
0.750705195133485	1.13108920750497
0.75072365239942	1.13117134864178
0.750742104455992	1.13125312813224
0.750760551304554	1.13133446599685
0.750778992946461	1.13141528567478
0.750797429383067	1.13149575035717
0.750815860615724	1.13157574668152
0.750834286645787	1.131655348355
0.750852707474609	1.13173454252692
0.750871123103543	1.13181315113512
0.750889533533943	1.13189153117248
0.750907938767163	1.13196928989057
0.750926338804555	1.13204674249388
0.750944733647473	1.13212361417506
0.75096312329727	1.13220020748548
0.7509815077553	1.13227632830949
0.750999887022914	1.13235193249629
0.751018261101467	1.1324271193251
0.751036629992311	1.1325019119516
0.751054993696799	1.13257624653104
0.751073352216283	1.13265009086579
0.751091705552117	1.13272357778568
0.751110053705652	1.13279655371877
0.751128396678241	1.13286911586887
0.751146734471236	1.13294123970016
0.75116506708599	1.13301292032501
0.751183394523854	1.13308406395643
0.751201716786181	1.13315498000823
0.751220033874321	1.13322523280607
0.751238345789627	1.13329509532063
0.75125665253345	1.13336460992177
0.751274954107142	1.13343355710891
0.751293250512054	1.13350212988498
0.751311541749535	1.13357021416948
0.751329827820938	1.13363790308913
0.751348108727614	1.13370502378426
0.751366384470913	1.13377186227694
0.751384655052185	1.1338381132293
0.751402920472779	1.1339040001933
0.751421180734048	1.133969394626
0.75143943583734	1.13403430499095
0.751457685784004	1.13409885249056
0.751475930575391	1.13416291745911
0.751494170212849	1.13422639601174
0.751512404697728	1.13428967297786
0.751530634031377	1.13435225837262
0.751548858215143	1.13441454645888
0.751567077250377	1.13447627846028
0.751585291138425	1.13453764695264
0.751603499880635	1.13459844477928
0.751621703478356	1.13465887358213
0.751639901932936	1.13471886115735
0.75165809524572	1.13477827546369
0.751676283418057	1.1348374151235
0.751694466451294	1.13489590717673
0.751712644346777	1.13495399757666
0.751730817105851	1.13501171055513
0.751748984729864	1.13506889736995
0.75176714722016	1.13512565286414
0.751785304578086	1.13518190985348
0.751803456804987	1.13523765877309
0.751821603902208	1.13529306081248
0.751839745871094	1.1353479651646
0.751857882712988	1.13540236643531
0.751876014429236	1.13545627652539
0.751894141021181	1.135509861815
0.751912262490166	1.1355628796629
0.751930378837536	1.13561537868964
0.751948490064632	1.13566749696503
0.751966596172798	1.13571915656871
0.751984697163376	1.13577037668955
0.752002793037708	1.13582093570917
0.752020883797135	1.13587126658358
0.752038969443	1.13592099794258
0.752057049976643	1.13597033871627
0.752075125399405	1.13601911064303
0.752093195712627	1.13606749421988
0.752111260917648	1.13611539009949
0.752129321015809	1.13616280113433
0.752147376008448	1.13620974865657
0.752165425896905	1.13625616479704
0.752183470682519	1.13630220939224
0.752201510366628	1.13634779514857
0.752219544950569	1.13639280768038
0.752237574435681	1.13643734766571
0.7522555988233	1.1364814837219
0.752273618114764	1.13652513805017
0.752291632311409	1.13656833134505
0.752309641414572	1.13661095069998
0.752327645425587	1.13665318338478
0.752345644345791	1.1366949326685
0.752363638176518	1.13673613394573
0.752381626919102	1.1367769617766
0.752399610574879	1.13681730842112
0.752417589145181	1.13685702859314
0.752435562631342	1.13689646211772
0.752453531034696	1.13693524884977
0.752471494356574	1.13697374200754
0.752489452598308	1.13701151499566
0.752507405761231	1.1370490428876
0.752525353846673	1.13708594215871
0.752543296855966	1.13712244371096
0.752561234790439	1.13715841625711
0.752579167651423	1.13719384210564
0.752597095440247	1.13722894651702
0.75261501815824	1.13726347521103
0.752632935806731	1.13729745951753
0.752650848387047	1.13733112611341
0.752668755900518	1.13736411656047
0.752686658348469	1.13739678881298
0.752704555732228	1.13742878999091
0.75272244805312	1.13746051480324
0.752740335312472	1.137491611705
0.752758217511609	1.13752225372093
0.752776094651856	1.13755244972452
0.752793966734537	1.13758216110678
0.752811833760976	1.13761123522056
0.752829695732496	1.13764006217796
0.752847552650421	1.13766813927555
0.752865404516072	1.13769597200212
0.752883251330772	1.13772314282577
0.752901093095842	1.13774993092616
0.752918929812602	1.1377761474473
0.752936761482374	1.13780192394307
0.752954588106477	1.13782715436905
0.75297240968623	1.13785193951402
0.752990226222952	1.13787617769897
0.753008037717961	1.13790010301059
0.753025844172576	1.13792325470757
0.753043645588113	1.13794612550302
0.753061441965888	1.13796841456915
0.753079233307219	1.13799019954993
0.753097019613419	1.13801160586721
0.753114800885806	1.13803233470491
0.753132577125692	1.13805267255951
0.753150348334392	1.13807248767703
0.75316811451322	1.13809186719522
0.753185875663487	1.13811063023487
0.753203631786506	1.13812904267369
0.753221382883589	1.13814680264035
0.753239128956046	1.13816421796996
0.753256870005189	1.13818097811847
0.753274606032327	1.13819736128136
0.75329233703877	1.13821317873575
0.753310063025825	1.13822850282362
0.753327783994801	1.13824333732053
0.753345499947006	1.1382577091462
0.753363210883746	1.13827150930653
0.753380916806329	1.13828483247021
0.753398617716059	1.13829768844423
0.753416313614241	1.13830996450895
0.75343400450218	1.13832186038216
0.753451690381181	1.1383330351351
0.753469371252545	1.13834402820274
0.753487047117576	1.13835425361784
0.753504717977576	1.13836397448308
0.753522383833846	1.13837334133802
0.753540044687686	1.13838216435822
0.753557700540397	1.13839033684693
0.753575351393279	1.13839824652336
0.753592997247629	1.13840536044332
0.753610638104745	1.13841229010466
0.753628273965927	1.13841848135175
0.75364590483247	1.13842410757369
0.753663530705671	1.13842946243201
0.753681151586824	1.13843412570134
0.753698767477225	1.13843835801145
0.753716378378168	1.13844211902202
0.753733984290946	1.13844523567507
0.753751585216853	1.13844791642378
0.753769181157179	1.13845010541753
0.753786772113218	1.1384517593534
0.753804358086258	1.13845287678629
0.753821939077592	1.13845356555625
0.753839515088507	1.13845366217138
0.753857086120292	1.13845322724254
0.753874652174236	1.13845236927052
0.753892213251626	1.13845089905629
0.753909769353748	1.13844893243154
0.753927320481888	1.13844661335231
0.753944866637331	1.13844349673148
0.753962407821362	1.1384400806506
0.753979944035264	1.13843601473765
0.753997475280321	1.1384315486276
0.754015001557814	1.13842653466501
0.754032522869026	1.13842093380879
0.754050039215236	1.13841484456671
0.754067550597725	1.13840827806851
0.754085057017772	1.13840116521656
0.754102558476656	1.13839348766075
0.754120054975655	1.13838541325313
0.754137546516045	1.13837668304143
0.754155033099103	1.13836752582619
0.754172514726105	1.13835775553156
0.754189991398326	1.13834758593947
0.754207463117038	1.13833673459613
0.754224929883516	1.13832556890334
0.754242391699032	1.13831377056303
0.754259848564858	1.13830125904249
0.754277300482266	1.13828861719114
0.754294747452524	1.13827516408528
0.754312189476902	1.13826126868104
0.754329626556669	1.13824682932418
0.754347058693094	1.13823192527254
0.754364485887442	1.13821641924333
0.754381908140981	1.138200403951
0.754399325454975	1.13818390751513
0.75441673783069	1.13816683108716
0.754434145269389	1.1381493020309
0.754451547772334	1.1381311582865
0.75446894534079	1.13811257818467
0.754486337976016	1.13809331796034
0.754503725679274	1.13807363672409
0.754521108451824	1.13805350939619
0.754538486294923	1.13803274073295
0.754555859209831	1.13801130850056
0.754573227197805	1.13798977429298
0.754590590260101	1.13796715522703
0.754607948397975	1.1379444625208
0.754625301612682	1.13792104788602
0.754642649905477	1.13789702525768
0.754659993277611	1.13787261755415
0.754677331730336	1.13784760646764
0.754694665264906	1.13782207388239
0.754711993882571	1.13779601804481
0.754729317584579	1.13776948037115
0.754746636372181	1.13774217717014
0.754763950246623	1.13771466183859
0.754781259209154	1.1376864380305
0.75479856326102	1.1376577121458
0.754815862403465	1.13762835143459
0.754833156637736	1.13759868267282
0.754850445965075	1.1375682097369
0.754867730386725	1.13753733030014
0.754885009903927	1.13750603209921
0.754902284517924	1.13747400044576
0.754919554229956	1.13744152972283
0.754936819041262	1.13740844109397
0.754954078953079	1.13737495227048
0.754971333966647	1.13734075877231
0.7549885840832	1.13730617895958
0.755005829303976	1.1372709730281
0.755023069630208	1.13723526308737
0.755040305063132	1.13719897380958
0.755057535603979	1.13716215712328
0.755074761253982	1.13712483547507
0.755091982014373	1.13708694120599
0.75510919788638	1.13704847065657
0.755126408871235	1.13700948625155
0.755143614970164	1.1369701049416
0.755160816184396	1.13692986440046
0.755178012515158	1.13688939008541
0.755195203963675	1.13684814530589
0.755212390531171	1.13680652486438
0.75522957221887	1.13676428680184
0.755246749027996	1.13672145267249
0.75526392095977	1.13667819704199
0.755281088015414	1.13663424351948
0.755298250196146	1.13658992179023
0.755315407503187	1.13654484625908
0.755332559937754	1.13649945192977
0.755349707501065	1.13645329133665
0.755366850194336	1.13640677678918
0.755383988018782	1.13635954925628
0.755401120975617	1.1363118864676
0.755418249066055	1.13626363341642
0.755435372291309	1.13621485927984
0.755452490652588	1.13616550904969
0.755469604151104	1.13611556599853
0.755486712788068	1.13606513237432
0.755503816564686	1.13601413183285
0.755520915482166	1.13596263309155
0.755538009541715	1.13591057321065
0.755555098744539	1.13585775937943
0.755572183091841	1.13580469680419
0.755589262584826	1.13575088440265
0.755606337224696	1.13569658051384
0.755623407012652	1.13564180058889
0.755640471949896	1.13558628293443
0.755657532037627	1.13553045011046
0.755674587277043	1.1354737497726
0.755691637669342	1.13541679049812
0.75570868321572	1.13535923209285
0.755725723917373	1.13530091512435
0.755742759775496	1.1352422525683
0.755759790791282	1.13518290629453
0.755776816965924	1.13512316104107
0.755793838300613	1.13506260128753
0.755810854796539	1.13500177992878
0.755827866454892	1.13494020770992
0.75584487327686	1.13487814069465
0.75586187526363	1.13481549955604
0.75587887241639	1.13475233645863
0.755895864736325	1.13468858662625
0.755912852224618	1.13462419391465
0.755929834882453	1.13455945107033
0.755946812711012	1.13449390564713
0.755963785711476	1.13442802664938
0.755980753885025	1.13436146316778
0.755997717232839	1.13429425451479
0.756014675756095	1.13422677381181
0.75603162945597	1.13415837032903
0.75604857833364	1.13408965653488
0.756065522390281	1.13402032510471
0.756082461627065	1.13395032814616
0.756099396045166	1.13387999752974
0.756116325645754	1.13380879514327
0.756133250430002	1.13373736901252
0.756150170399077	1.13366503757511
0.75616708555415	1.13359237668611
0.756183995896386	1.13351917898855
0.756200901426953	1.13344515368174
0.756217802147015	1.13337081624748
0.756234698057736	1.1332959080695
0.75625158916028	1.13322018820701
0.756268475455809	1.13314418714851
0.756285356945484	1.13306745348352
0.756302233630463	1.13299025036751
0.756319105511906	1.13291235425922
0.756335972590971	1.13283409776748
0.756352834868814	1.13275504349569
0.75636969234659	1.13267559744145
0.756386545025453	1.13259537056983
0.756403392906558	1.13251480705724
0.756420235991055	1.132433652713
0.756437074280096	1.13235178423259
0.756453907774831	1.1322693697783
0.756470736476408	1.1321865164269
0.756487560385975	1.13210301286074
0.756504379504679	1.13201886243384
0.756521193833665	1.13193435252928
0.756538003374077	1.1318489801867
0.756554808127058	1.1317633186441
0.756571608093751	1.13167690151927
0.756588403275296	1.13158991544093
0.756605193672833	1.13150247923851
0.756621979287501	1.1314144518775
0.756638760120437	1.13132571484031
0.756655536172778	1.1312364983686
0.756672307445658	1.13114669805688
0.756689073940212	1.13105643711558
0.756705835657572	1.13096535992213
0.756722592598872	1.13087386666655
0.756739344765241	1.13078184439176
0.756756092157808	1.13068913789892
0.756772834777703	1.13059576546502
0.756789572626051	1.13050211713182
0.756806305703981	1.13040768693413
0.756823034012615	1.13031262554318
0.756839757553078	1.13021713020495
0.756856476326493	1.13012104782264
0.756873190333981	1.13002416696789
0.756889899576662	1.12992708994911
0.756906604055654	1.12982917323142
0.756923303772078	1.12973063417175
0.756939998727048	1.12963164475855
0.75695668892168	1.12953212365843
0.75697337435709	1.12943184349653
0.756990055034389	1.12933115678575
0.757006730954691	1.12922975334784
0.757023402119104	1.12912790214156
0.757040068528741	1.12902535505148
0.757056730184709	1.12892229793988
0.757073387088116	1.12881857531402
0.757090039240067	1.12871437728037
0.757106686641667	1.12860954207007
0.75712332929402	1.12850416023774
0.757139967198229	1.12839806906685
0.757156600355395	1.12829160558784
0.757173228766618	1.12818438178003
0.757189852432997	1.12807660068591
0.757206471355631	1.12796835931577
0.757223085535614	1.12785934946409
0.757239694974043	1.12774995251395
0.757256299672012	1.12763982821413
0.757272899630613	1.12752910960703
0.757289494850939	1.12741792466765
0.75730608533408	1.12730604288066
0.757322671081125	1.12719369704455
0.757339252093163	1.12708052936677
0.75735582837128	1.12696703212152
0.757372399916561	1.12685280272951
0.757388966730092	1.12673809253294
0.757405528812955	1.12662267989241
0.757422086166232	1.12650678117798
0.757438638791004	1.12639015414704
0.757455186688351	1.12627304595973
0.75747172985935	1.12615540841475
0.757488268305079	1.12603695894451
0.757504802026615	1.12591821088498
0.75752133102503	1.1257985822002
0.757537855301398	1.12567863005119
0.757554374856793	1.12555795052564
0.757570889692284	1.12543661583044
0.757587399808942	1.12531473904417
0.757603905207833	1.12519238538531
0.757620405890026	1.12506933706627
0.757636901856587	1.1249456751576
0.75765339310858	1.12482150517526
0.757669879647069	1.12469657950668
0.757686361473115	1.12457129740206
0.757702838587779	1.12444527155691
0.757719310992122	1.12431870303954
0.757735778687201	1.12419139158197
0.757752241674074	1.124063694498
0.757768699953796	1.12393534530112
0.757785153527422	1.12380630321066
0.757801602396006	1.12367679283635
0.757818046560599	1.12354661890875
0.757834486022252	1.12341583565283
0.757850920782014	1.12328447245799
0.757867350840935	1.12315253837673
0.75788377620006	1.12302001445898
0.757900196860436	1.12288684121785
0.757916612823107	1.12275315076616
0.757933024089116	1.12261865315474
0.757949430659506	1.12248387454506
0.757965832535315	1.1223481934375
0.757982229717585	1.12221219855443
0.757998622207352	1.12207540017696
0.758015010005654	1.12193812293587
0.758031393113527	1.12180009380644
0.758047771532004	1.12166158291059
0.758064145262117	1.1215224837495
0.7580805143049	1.1213826889537
0.758096878661381	1.12124232403089
0.758113238332591	1.12110151816374
0.758129593319557	1.12095984819928
0.758145943623305	1.12081777846774
0.75816228924486	1.12067495753908
0.758178630185246	1.12053176223273
0.758194966445486	1.12038761188475
0.7582112980266	1.12024319806371
0.75822762492961	1.12009800047647
0.758243947155533	1.11995220908042
0.758260264705386	1.11980580504183
0.758276577580187	1.11965905047717
0.758292885780948	1.11951120964389
0.758309189308685	1.11936317237647
0.758325488164408	1.11921433562084
0.758341782349129	1.11906501356512
0.758358071863857	1.11891491598798
0.7583743567096	1.11876442247974
0.758390636887365	1.11861314703123
0.758406912398157	1.11846127809882
0.758423183242981	1.11830902303952
0.758439449422839	1.1181558323016
0.758455710938733	1.11800228139382
0.758471967791664	1.11784788647275
0.758488219982629	1.11769327753942
0.758504467512627	1.11753759113694
0.758520710382654	1.1173816969933
0.758536948593704	1.1172248043062
0.758553182146772	1.11706771818543
0.758569411042849	1.11690972133165
0.758585635282926	1.11675119943896
0.758601854867993	1.11659210949767
0.758618069799039	1.11643233890851
0.758634280077049	1.11627201453436
0.75865048570301	1.11611107485697
0.758666686677906	1.11594953653813
0.758682883002719	1.11578730266554
0.758699074678431	1.11562446049462
0.758715261706023	1.11546119700505
0.758731444086473	1.11529700829334
0.758747621820758	1.11513249418824
0.758763794909855	1.11496724242736
0.758779963354739	1.11480134906911
0.758796127156382	1.11463480108089
0.758812286315758	1.11446792843498
0.758828440833837	1.11430010129567
0.758844590711588	1.11413169417473
0.758860735949979	1.11396290544914
0.758876876549976	1.11379323326302
0.758893012512547	1.11362314676294
0.758909143838653	1.11345238829754
0.758925270529258	1.11328091696565
0.758941392585324	1.11310894876659
0.758957510007809	1.11293625806211
0.758973622797673	1.11276308664531
0.758989730955872	1.11258923372387
0.759005834483362	1.11241462593571
0.759021933381099	1.11223959304532
0.759038027650034	1.1120638557227
0.75905411729112	1.1118876142185
0.759070202305307	1.11171049003623
0.759086282693544	1.11153300860358
0.759102358456778	1.11135476843354
0.759118429595955	1.11117591377007
0.759134496112021	1.11099656816466
0.75915055800592	1.11081641616963
0.759166615278592	1.11063574430621
0.759182667930978	1.11045449301819
0.759198715964019	1.11027247750946
0.759214759378652	1.11009009130011
0.759230798175814	1.10990667850363
0.759246832356439	1.1097230335331
0.759262861921461	1.10953854963959
0.759278886871814	1.10935357575315
0.759294907208427	1.10916783765624
0.759310922932231	1.10898164054782
0.759326934044154	1.10879462050596
0.759342940545123	1.10860707951557
0.759358942436063	1.10841898097044
0.759374939717899	1.10823027259721
0.759390932391552	1.1080405954999
0.759406920457945	1.10785077896607
0.759422903917998	1.10766001517383
0.759438882772628	1.10746879976883
0.759454857022753	1.10727673478557
0.759470826669289	1.10708434093949
0.759486791713151	1.10689098862859
0.75950275215525	1.10669741387212
0.759518707996499	1.10650281627272
0.759534659237808	1.10630773663402
0.759550605880085	1.10611215460219
0.759566547924239	1.10591569534399
0.759582485371174	1.10571889513873
0.759598418221795	1.10552129746977
0.759614346477006	1.10532301317688
0.759630270137708	1.10512415168096
0.759646189204803	1.10492475090779
0.759662103679187	1.10472468826038
0.75967801356176	1.10452387276248
0.759693918853417	1.10432255313815
0.759709819555053	1.10412053625877
0.759725715667561	1.10391798896338
0.759741607191834	1.10371452140853
0.759757494128761	1.10351092908857
0.759773376479232	1.10330606294161
0.759789254244134	1.10310121647845
0.759805127424353	1.10289519063114
0.759820996020775	1.1026888996168
0.759836860034283	1.10248180754565
0.759852719465759	1.10227414022893
0.759868574316083	1.10206569094429
0.759884424586135	1.10185682489738
0.759900270276792	1.10164721650014
0.759916111388931	1.10143695005438
0.759931947923426	1.10122608870058
0.759947779881152	1.10101459934862
0.75996360726298	1.10080236436177
0.75997943006978	1.10058967900714
0.759995248302422	1.10037622244691
0.760011061961774	1.10016213763925
0.760026871048702	1.09994749278944
0.760042675564071	1.09973209058117
0.760058475508745	1.09951613275668
0.760074270883586	1.09929955059439
0.760090061689453	1.09908222213017
0.760105847927208	1.09886438921622
0.760121629597707	1.09864581212421
0.760137406701806	1.09842665940979
0.760153179240361	1.09820696883994
0.760168947214225	1.09798623218919
0.760184710624251	1.09776532699528
0.760200469471288	1.09754356043142
0.760216223756187	1.09732119840833
0.760231973479795	1.09709808424233
0.760247718642958	1.0968745111992
0.760263459246521	1.09665007187837
0.760279195291328	1.09642524756101
0.76029492677822	1.09619959465812
0.760310653708039	1.09597338210173
0.760326376081623	1.09574641654511
0.760342093899811	1.09551896006167
0.760357807163437	1.09529078684546
0.760373515873338	1.09506192901773
0.760389220030347	1.09483253550043
0.760404919635296	1.0946022333099
0.760420614689015	1.09437165035304
0.760436305192332	1.09414020939022
0.760451991146078	1.09390813170732
0.760467672551076	1.09367536675738
0.760483349408152	1.09344222509365
0.760499021718129	1.09320796180573
0.760514689481829	1.09297354430645
0.760530352700073	1.09273809783969
0.760546011373679	1.09250219498697
0.760561665503465	1.09226564788881
0.760577315090247	1.09202835530499
0.760592960134839	1.09179049464667
0.760608600638056	1.09155190977349
0.760624236600708	1.09131281428574
0.760639868023606	1.09107286376879
0.760655494907558	1.09083241623336
0.760671117253373	1.09059125343736
0.760686735061855	1.09034955888204
0.76070234833381	1.09010689991383
0.76071795707004	1.08986397091113
0.760733561271348	1.08962013614702
0.760749160938532	1.08937580525363
0.760764756072393	1.08913065372354
0.760780346673726	1.08888498856177
0.760795932743328	1.088638506787
0.760811514281993	1.08839167528625
0.760827091290514	1.08814385013294
0.760842663769682	1.08789558493222
0.760858231720288	1.08764650906061
0.760873795143119	1.08739699648117
0.760889354038963	1.08714652067971
0.760904908408604	1.08689572114618
0.760920458252829	1.08664402085838
0.760936003572418	1.08639172499974
0.760951544368154	1.08613880371196
0.760967080640815	1.0858853472823
0.76098261239118	1.08563089139895
0.760998139620027	1.08537608996793
0.76101366232813	1.0851205238877
0.761029180516263	1.08486432264048
0.761044694185198	1.08460729280331
0.761060203335707	1.08434998192764
0.761075707968559	1.08409159880092
0.761091208084522	1.0838326969678
0.761106703684362	1.08357331172191
0.761122194768845	1.08331308705845
0.761137681338735	1.08305214618517
0.761153163394793	1.08279068658161
0.761168640937781	1.08252862825832
0.761184113968456	1.08226557901974
0.761199582487578	1.08200218530856
0.761215046495902	1.08173791247591
0.761230505994184	1.08147333802049
0.761245960983177	1.08120759226312
0.761261411463632	1.0809415368519
0.7612768574363	1.08067466739342
0.761292298901931	1.08040721048603
0.761307735861271	1.08013906877715
0.761323168315066	1.07987026839976
0.761338596264062	1.07960067564601
0.761354019709001	1.07933056617788
0.761369438650625	1.07905981494214
0.761384853089673	1.07878821523259
0.761400263026886	1.07851616480245
0.761415668463	1.07824325410823
0.76143106939875	1.07796984820366
0.761446465834871	1.07769554004611
0.761461857772097	1.07742084380646
0.761477245211157	1.07714530382606
0.761492628152782	1.07686906899088
0.761508006597701	1.07659232976334
0.761523380546641	1.07631476253462
0.761538750000326	1.07603653908123
0.76155411495948	1.07575777670333
0.761569475424827	1.07547814963095
0.761584831397087	1.07519805815208
0.761600182876981	1.07491707210652
0.761615529865226	1.07463559656788
0.761630872362537	1.07435332675603
0.761646210369631	1.0740704894229
0.761661543887222	1.07378690785271
0.761676872916022	1.07350263867412
0.761692197456741	1.07321773612858
0.761707517510089	1.07293215943261
0.761722833076772	1.07264585317292
0.761738144157498	1.07235892175053
0.761753450752972	1.07207134499027
0.761768752863897	1.07178306536057
0.761784050490974	1.07149399143631
0.761799343634904	1.07120447916436
0.761814632296386	1.07091399649905
0.761829916476117	1.07062308503354
0.761845196174794	1.07033138283756
0.761860471393112	1.07003899843071
0.761875742131761	1.06974601292446
0.761891008391435	1.06945226754719
0.761906270172823	1.06915778919996
0.761921527476615	1.06886279654885
0.761936780303496	1.06856696012881
0.761952028654154	1.06827056087305
0.761967272529271	1.06797349087965
0.761982511929531	1.06767557152329
0.761997746855615	1.06737706441442
0.762012977308202	1.06707806656789
0.762028203287971	1.06677805959036
0.762043424795598	1.06647751687151
0.762058641831759	1.06617636975566
0.762073854397128	1.06587448290941
0.762089062492377	1.06557176820433
0.762104266118177	1.06526845186074
0.762119465275197	1.06496470989173
0.762134659964105	1.06465990275885
0.762149850185567	1.06435458909994
0.762165035940249	1.06404853582243
0.762180217228813	1.06374191757386
0.762195394051923	1.06343441246041
0.762210566410238	1.06312649401419
0.762225734304418	1.06281755387408
0.762240897735119	1.06250808500844
0.762256056702999	1.06219801229885
0.762271211208711	1.06188715267848
0.762286361252908	1.06157563532417
0.762301506836243	1.06126330253354
0.762316647959366	1.06095063521148
0.762331784622925	1.0606368122971
0.762346916827567	1.06032261584189
0.762362044573939	1.06000759223133
0.762377167862683	1.0596919670783
0.762392286694445	1.05937546017851
0.762407401069863	1.05905859853268
0.762422510989578	1.05874065273254
0.76243761645423	1.05842232412524
0.762452717464453	1.05810308875216
0.762467814020884	1.05778329999779
0.762482906124157	1.05746281589275
0.762497993774904	1.0571414851196
0.762513076973757	1.05681960028127
0.762528155721343	1.05649692849615
0.762543230018291	1.05617369747736
0.76255829986523	1.05584960896528
0.762573365262782	1.05552498311849
0.762588426211571	1.05519953093191
0.76260348271222	1.05487327086694
0.76261853476535	1.05454674083539
0.762633582371578	1.05421896623725
0.762648625531524	1.05389088063181
0.762663664245802	1.0535619905209
0.762678698515028	1.05323227494812
0.762693728339816	1.05290205531005
0.762708753720776	1.05257111593374
0.762723774658519	1.05223918777105
0.762738791153654	1.05190688583739
0.762753803206788	1.05157382985211
0.762768810818526	1.05123989070867
0.762783813989473	1.05090546023197
0.762798812720233	1.05057023179319
0.762813807011406	1.0502341601537
0.762828796863593	1.049897687291
0.76284378227739	1.04956022875394
0.762858763253398	1.04922218131105
0.762873739792208	1.04888346783821
0.762888711894417	1.04854401326001
0.762903679560617	1.04820386679604
0.762918642791399	1.04786282841367
0.762933601587352	1.04752148287824
0.762948555949064	1.0471789501527
0.762963505877123	1.04683614580635
0.762978451372112	1.04649232608967
0.762993392434617	1.04614791199039
0.763008329065219	1.04580283099877
0.763023261264498	1.04545686780117
0.763038189033035	1.04511043725251
0.763053112371406	1.04476311308776
0.763068031280188	1.04441519075088
0.763082945759957	1.04406641599098
0.763097855811285	1.04371704426459
0.763112761434744	1.04336698113646
0.763127662630905	1.04301606962594
0.763142559400336	1.04266461738482
0.763157451743605	1.04231221584652
0.763172339661279	1.04195940917305
0.763187223153921	1.04160554418112
0.763202102222094	1.04125130533097
0.76321697686636	1.04089611170222
0.76323184708728	1.04054024681184
0.763246712885413	1.04018371293643
0.763261574261313	1.03982654087869
0.763276431215539	1.03946825262232
0.763291283748644	1.03910989468698
0.76330613186118	1.038750220814
0.7633209755537	1.03839015217017
0.763335814826752	1.03802931178382
0.763350649680885	1.03766768707238
0.763365480116647	1.03730530437244
0.763380306134582	1.03694244048078
0.763395127735234	1.03657853829938
0.763409944919146	1.03621409767894
0.763424757686859	1.03584884656278
0.763439566038912	1.03548299749185
0.763454369975844	1.03511634934482
0.763469169498191	1.03474893594873
0.763483964606488	1.03438087505333
0.763498755301269	1.03401195118169
0.763513541583066	1.03364247400468
0.763528323452409	1.03327222158585
0.763543100909829	1.03290109029423
0.763557873955852	1.03252953568064
0.763572642591005	1.03215699506932
0.763587406815814	1.03178379365313
0.7636021666308	1.03140989838943
0.763616922036488	1.03103513963081
0.763631673033395	1.03065990785472
0.763646419622043	1.03028374655638
0.763661161802948	1.0299070178796
0.763675899576626	1.02952924804364
0.763690632943593	1.02915099576318
0.763705361904361	1.02877204613643
0.763720086459441	1.02839221771772
0.763734806609345	1.02801181513419
0.76374952235458	1.02763041071589
0.763764233695655	1.02724861705373
0.763778940633076	1.02686571113396
0.763793643167345	1.02648252703969
0.763808341298967	1.0260980818417
0.763823035028443	1.02571332515172
0.763837724356272	1.02532771291551
0.763852409282954	1.02494131577413
0.763867089808986	1.02455405235797
0.763881765934863	1.02416624762426
0.763896437661079	1.02377773155782
0.763911104988127	1.0233883112642
0.763925767916499	1.02299833257077
0.763940426446684	1.02260734465922
0.76395508057917	1.02221593355396
0.763969730314445	1.02182353199138
0.763984375652994	1.02143052321197
0.7639990165953	1.02103671722008
0.764013653141847	1.02064217830132
0.764028285293115	1.02024699172604
0.764042913049585	1.01985086711879
0.764057536411734	1.01945413136731
0.764072155380039	1.01905658660661
0.764086769954975	1.01865839704942
0.764101380137017	1.01825942256047
0.764115985926635	1.0178595957247
0.764130587324303	1.01745903969114
0.764145184330488	1.01705791355467
0.764159776945659	1.01665588221992
0.764174365170282	1.01625312306047
0.764188949004823	1.01584966143983
0.764203528449746	1.0154453901776
0.764218103505511	1.01504038574841
0.764232674172581	1.01463473560417
0.764247240451415	1.0142280370089
0.764261802342471	1.0138210293373
0.764276359846203	1.01341285069532
0.76429091296307	1.01300417401547
0.764305461693522	1.01259464853004
0.764320006038013	1.01218440012166
0.764334545996994	1.01177329132581
0.764349081570913	1.01136157683355
0.764363612760218	1.01094916671982
0.764378139565356	1.01053574595208
0.764392661986771	1.01012159049734
0.764407180024907	1.00970701615067
0.764421693680205	1.00929137665387
0.764436202953108	1.00887501079103
0.764450707844053	1.00845793015667
0.764465208353478	1.00804017819441
0.76447970448182	1.00762138022628
0.764494196229513	1.00720223071084
0.764508683596991	1.00678204728056
0.764523166584685	1.00636109670051
0.764537645193027	1.0059394720417
0.764552119422445	1.00551710683182
0.764566589273367	1.00509378640524
0.764581054746218	1.00466994351935
0.764595515841424	1.00424533198066
0.764609972559409	1.00381972236165
0.764624424900594	1.00339348610073
0.764638872865399	1.00296656158204
0.764653316454243	1.00253869557977
0.764667755667544	1.00211015537553
0.764682190505719	1.0016808541133
0.764696620969181	1.00125074449355
0.764711047058345	1.00081993763636
0.764725468773622	1.00038840754077
0.764739886115422	0.999955840467798
0.764754299084155	0.999522684044416
0.764768707680228	0.999088818673882
0.764783111904047	0.998654149536017
0.764797511756018	0.998218409242113
0.764811907236543	0.997782479928041
0.764826298346023	0.997345170664129
0.764840685084861	0.996907620796131
0.764855067453454	0.996468763294242
0.7648694454522	0.996029484224393
0.764883819081496	0.995589434399887
0.764898188341736	0.995148457238167
0.764912553233313	0.994706669582619
0.764926913756621	0.994264306155777
0.764941269912048	0.993820947784782
0.764955621699983	0.993377020997776
0.764969969120816	0.992932121250784
0.764984312174932	0.992486487905216
0.764998650862715	0.992040198993541
0.76501298518455	0.991593026287567
0.765027315140817	0.991144860668445
0.765041640731899	0.990696366112404
0.765055961958172	0.990246744850054
0.765070278820017	0.989796386097713
0.765084591317809	0.989345380866511
0.765098899451922	0.988893504811573
0.76511320322273	0.98844080505682
0.765127502630606	0.987987229496385
0.76514179767592	0.987533169896721
0.765156088359042	0.98707805262991
0.765170374680338	0.986622130068085
0.765184656640176	0.986165682857502
0.765198934238921	0.985708179969143
0.765213207476936	0.985249952157599
0.765227476354584	0.984791056556112
0.765241740872224	0.984331161863333
0.765256001030217	0.983870618995727
0.765270256828922	0.983409288362499
0.765284508268693	0.982947028367277
0.765298755349887	0.982484074903727
0.765312998072857	0.982020361441135
0.765327236437955	0.981555732162337
0.765341470445534	0.981090400863518
0.765355700095941	0.980624349838861
0.765369925389526	0.980157159650552
0.765384146326634	0.979689645684211
0.765398362907613	0.979220916089418
0.765412575132805	0.978751518543142
0.765426783002553	0.978281516671356
0.765440986517198	0.977810474364724
0.76545518567708	0.977338631948524
0.765469380482537	0.976866120336535
0.765483570933907	0.976392697574998
0.765497757031525	0.975918667785366
0.765511938775725	0.97544341648246
0.76552611616684	0.974967820837193
0.765540289205202	0.974491154920034
0.76555445789114	0.97401366421969
0.765568622224983	0.973535598546721
0.765582782207058	0.973056326314424
0.765596937837692	0.972576679939141
0.765611089117209	0.972096015518824
0.765625236045931	0.971614336611504
0.765639378624181	0.971132352184823
0.765653516852278	0.97064901576644
0.765667650730542	0.970165267750188
0.76568178025929	0.969680377390581
0.765695905438839	0.969194964068912
0.765710026269503	0.968708526014089
0.765724142751595	0.968221426702646
0.765738254885428	0.967733431138958
0.765752362671312	0.967244566963527
0.765766466109557	0.96675492735037
0.76578056520047	0.966264526461686
0.765794659944357	0.965773197842519
0.765808750341525	0.965281179656646
0.765822836392276	0.964788296210957
0.765836918096913	0.964294368440461
0.765850995455737	0.963799928439393
0.765865068469048	0.963304608016871
0.765879137137143	0.962808309971076
0.76589320146032	0.962311366177643
0.765907261438875	0.961813285150311
0.7659213170731	0.961314836190498
0.765935368363289	0.960815131839905
0.765949415309734	0.960314906208227
0.765963457912724	0.959813727749444
0.765977496172549	0.95931166835616
0.765991530089495	0.958808739638749
0.766005559663847	0.958305256901614
0.766019584895891	0.957800634425107
0.766033605785911	0.95729534316318
0.766047622334187	0.956789109792444
0.766061634541001	0.956282176764292
0.76607564240663	0.955774265554453
0.766089645931353	0.955265649391799
0.766103645115447	0.95475613012588
0.766117639959186	0.954245703470423
0.766131630462844	0.953734617768694
0.766145616626694	0.953222461699996
0.766159598451006	0.952709608027467
0.766173575936049	0.952195974838504
0.766187549082091	0.951681368284205
0.766201517889401	0.951165904849105
0.766215482358243	0.950649759803933
0.766229442488882	0.95013263091872
0.76624339828158	0.949614726741676
0.766257349736599	0.94909587951923
0.766271296854198	0.94857620775463
0.766285239634636	0.948055887699065
0.766299178078172	0.947534568150938
0.766313112185061	0.947012194094433
0.766327041955557	0.946489186901321
0.766340967389914	0.945965582710826
0.766354888488385	0.945440623064534
0.766368805251219	0.944915127733447
0.766382717678666	0.944388609592647
0.766396625770974	0.943861460833543
0.766410529528389	0.943333226650462
0.766424428951157	0.942804174258317
0.766438324039522	0.942274454387243
0.766452214793727	0.941743648693656
0.766466101214013	0.941212027494046
0.766479983300618	0.940679835297399
0.766493861053784	0.94014629158079
0.766507734473745	0.939612245126298
0.766521603560739	0.939077210707479
0.766535468315001	0.938541278743636
0.766549328736762	0.938004683999954
0.766563184826256	0.937466945050802
0.766577036583712	0.936928536578773
0.76659088400936	0.936389223902802
0.766604727103429	0.935848959545012
0.766618565866143	0.935307877506185
0.76663240029773	0.934766068595813
0.766646230398413	0.93422309117519
0.766660056168414	0.933679605570768
0.766673877607956	0.933134880659761
0.766687694717256	0.932589463224618
0.766701507496535	0.932043328860628
0.76671531594601	0.931495993154268
0.766729120065896	0.93094797596931
0.766742919856409	0.930399164054801
0.766756715317762	0.929849315556428
0.766770506450167	0.929298582882606
0.766784293253834	0.928747010673218
0.766798075728972	0.928194739303289
0.766811853875791	0.927641272680832
0.766825627694497	0.927087137234
0.766839397185296	0.926532194468378
0.76685316234839	0.925975995955838
0.766866923183985	0.925419206660251
0.76688067969228	0.924861546000157
0.766894431873476	0.924303012678435
0.766908179727772	0.923743417563036
0.766921923255366	0.923182986213917
0.766935662456453	0.922621885005747
0.76694939733123	0.922059576943793
0.766963127879889	0.921496401962999
0.766976854102623	0.920932799900558
0.766990575999623	0.920367709486047
0.767004293571079	0.919801986829444
0.76701800681718	0.919235556558479
0.767031715738112	0.918667807178567
0.767045420334061	0.918099597720827
0.767059120605212	0.91753012217193
0.767072816551749	0.916959877561617
0.767086508173853	0.9163890784562
0.767100195471704	0.915816736830422
0.767113878445483	0.915244007065166
0.767127557095367	0.914670126021362
0.767141231421534	0.91409542566413
0.767154901424158	0.913519968535109
0.767168567103415	0.912943148685291
0.767182228459476	0.912365950316573
0.767195885492514	0.911787545532339
0.767209538202699	0.911208397344514
0.767223186590199	0.910628073643528
0.767236830655184	0.910047248884557
0.767250470397819	0.909465090923744
0.767264105818269	0.908882328028901
0.767277736916699	0.908298499712444
0.767291363693271	0.907713844296308
0.767304986148146	0.907128053725858
0.767318604281485	0.906541669430289
0.767332218093446	0.905954478218403
0.767345827584187	0.905365599981271
0.767359432753864	0.904776616638574
0.767373033602633	0.904186494578787
0.767386630130646	0.903595096977221
0.767400222338057	0.9030032394005
0.767413810225016	0.902410328749302
0.767427393791674	0.901816427346567
0.767440973038178	0.901221413004935
0.767454547964677	0.900625884688263
0.767468118571317	0.900029211870467
0.767481684858241	0.899431476962138
0.767495246825595	0.898833129051386
0.76750880447352	0.898233638397343
0.767522357802157	0.897633132210156
0.767535906811645	0.897032025599731
0.767549451502124	0.89642970289554
0.767562991873731	0.895826373566522
0.767576527926602	0.895222599819009
0.767590059660871	0.894617293869777
0.767603587076671	0.894011372022736
0.767617110174136	0.893404541828111
0.767630628953395	0.89279651839331
0.76764414341458	0.892187875410745
0.767657653557817	0.891578038726112
0.767671159383235	0.890967589552568
0.767684660890958	0.890355591994421
0.767698158081113	0.889743366928642
0.767711650953822	0.889129557802722
0.767725139509208	0.888515333181222
0.767738623747391	0.8878999757263
0.767752103668491	0.887283382965847
0.767765579272627	0.886666181194945
0.767779050559916	0.886048104870465
0.767792517530473	0.8854286075421
0.767805980184414	0.884808739932019
0.767819438521852	0.884187448530485
0.7678328925429	0.883565463599358
0.767846342247667	0.882942340764295
0.767859787636264	0.882318469835418
0.7678732287088	0.881693414730657
0.767886665465382	0.881067824674884
0.767900097906116	0.880440610407419
0.767913526031106	0.879812966791122
0.767926949840457	0.879184155912934
0.767940369334269	0.878554481832722
0.767953784512646	0.877923625575868
0.767967195375687	0.877292163903846
0.76798060192349	0.876659373560638
0.767994004156153	0.876025798347701
0.768007402073772	0.875391168604255
0.768020795676442	0.874755679104423
0.768034184964256	0.874119302394824
0.768047569937308	0.87348152006628
0.768060950595689	0.872843409105549
0.768074326939488	0.872203512869585
0.768087698968796	0.871563462856549
0.768101066683698	0.87092194606068
0.768114430084282	0.870279698943299
0.768127789170634	0.869636063888415
0.768141143942836	0.868991995362022
0.768154494400972	0.868346523679321
0.768167840545124	0.86770030291093
0.768181182375372	0.867053057499747
0.768194519891795	0.866404705066111
0.768207853094471	0.865755506724327
0.768221181983476	0.865105142878955
0.768234506558887	0.864454112937932
0.768247826820778	0.863801755484644
0.768261142769222	0.863148538440882
0.768274454404291	0.862494358133396
0.768287761726055	0.86183927032903
0.768301064734584	0.861182822328997
0.768314363429946	0.860525882360437
0.76832765781221	0.859867465243562
0.768340947881439	0.85920854404566
0.768354233637701	0.858548117054427
0.768367515081057	0.857887048949208
0.76838079221157	0.857224863022595
0.768394065029301	0.856561545928003
0.768407333534311	0.855897510029886
0.768420597726658	0.855232224144958
0.7684338576064	0.854565896645206
0.768447113173593	0.85389893207681
0.768460364428293	0.853230410414798
0.768473611370553	0.852561369036279
0.768486854000426	0.851891030261405
0.768500092317964	0.851219890710338
0.768513326323217	0.850547357662267
0.768526556016236	0.849874338364247
0.768539781397067	0.849199734588279
0.768553002465758	0.848524655465897
0.768566219222354	0.847848092555979
0.768579431666901	0.847170903023371
0.768592639799441	0.846492354140889
0.768605843620018	0.845812916282313
0.768619043128671	0.845132556449943
0.76863223832544	0.84445107341135
0.768645429210366	0.843768596698517
0.768658615783484	0.843084912462979
0.768671798044832	0.842400443739323
0.768684975994445	0.841714948393118
0.768698149632356	0.841028223936046
0.7687113189586	0.840340434825761
0.768724483973206	0.839651878233122
0.768737644676206	0.838962275076372
0.76875080106763	0.838271260321401
0.768763953147506	0.837579613398859
0.76877710091586	0.83688657788216
0.768790244372718	0.83619281790288
0.768803383518107	0.83549789113143
0.768816518352048	0.83480190793011
0.768829648874565	0.834104766168885
0.768842775085679	0.833406784214493
0.768855896985409	0.832707589549605
0.768869014573775	0.832007639077911
0.768882127850796	0.831305904700811
0.768895236816486	0.830604192063777
0.768908341470863	0.829900610409098
0.768921441813941	0.829196122672722
0.768934537845732	0.828490806411736
0.768947629566249	0.827784274572754
0.768960716975503	0.827076664372556
0.768973800073504	0.82636805758705
0.76898687886026	0.825658412981886
0.76899995333578	0.824947575642375
0.769013023500069	0.82423592935091
0.769026089353133	0.823522746460365
0.769039150894976	0.822809001811001
0.769052208125601	0.822094035035721
0.769065261045009	0.821377714087271
0.769078309653203	0.820660580326725
0.769091353950181	0.819942706106811
0.769104393935942	0.819222886253954
0.769117429610483	0.818502697207398
0.7691304609738	0.817781331790908
0.769143488025889	0.817058638228001
0.769156510766744	0.816335056223584
0.769169529196357	0.815610391136088
0.769182543314721	0.814884481624802
0.769195553121826	0.814157708824225
0.769208558617661	0.813429571526913
0.769221559802215	0.81270066947212
0.769234556675475	0.811970460392726
0.769247549237427	0.811239264297276
0.769260537488058	0.81050687767657
0.76927352142735	0.809773505788463
0.769286501055286	0.809038812846427
0.769299476371848	0.808303354995742
0.769312447377016	0.807566707757761
0.769325414070771	0.806828641009036
0.76933837645309	0.806089990251949
0.769351334523952	0.805349683414057
0.769364288283331	0.804608941764586
0.769377237731204	0.803866257146133
0.769390182867544	0.803123315613787
0.769403123692325	0.802378535257111
0.769416060205517	0.801633094524672
0.769428992407092	0.800886505694259
0.769441920297019	0.800138788749333
0.769454843875268	0.799389582689134
0.769467763141804	0.798639771632677
0.769480678096595	0.797888591739817
0.769493588739606	0.79713630299186
0.769506495070801	0.796383121911546
0.769519397090143	0.795628276450491
0.769532294797595	0.794872927177325
0.769545188193116	0.79411609404162
0.769558077276667	0.793357992072507
0.769570962048207	0.792599481990817
0.769583842507693	0.79183885472141
0.769596718655082	0.791077913594835
0.769609590490329	0.790315288617779
0.769622458013388	0.789551826825455
0.769635321224214	0.788787213432214
0.769648180122758	0.788021326330057
0.769661034708971	0.787254400836556
0.769673884982805	0.786486143447815
0.769686730944206	0.785717232021805
0.769699572593125	0.784946540930426
0.769712409929507	0.784175207315864
0.769725242953298	0.783402423307039
0.769738071664444	0.782628584705342
0.769750896062887	0.781853606284538
0.769763716148571	0.781077516654587
0.769776531921437	0.78030025925875
0.769789343381426	0.779521571856969
0.769802150528477	0.778742395800649
0.769814953362529	0.777961129049964
0.769827751883518	0.777179708512446
0.769840546091382	0.776396165563724
0.769853335986055	0.775612176430566
0.769866121567472	0.774826702101234
0.769878902835566	0.774040068946301
0.769891679790268	0.773252389615703
0.769904452431511	0.772463375356433
0.769917220759223	0.771673405069546
0.769929984773334	0.770881988421971
0.769942744473772	0.770089524174148
0.769955499860464	0.769296093346116
0.769968250933335	0.768501039391069
0.769980997692311	0.767705201263778
0.769993740137314	0.76690799685741
0.770006478268268	0.766109460084008
0.770019212085094	0.765310278810313
0.770031941587713	0.764509221907414
0.770044666776045	0.763707391134822
0.770057387650008	0.762904344692024
0.77007010420952	0.76209993869387
0.770082816454496	0.7612944454464
0.770095524384854	0.760487854683613
0.770108228000506	0.759679705486292
0.770120927301367	0.758871026141902
0.77013362228735	0.758060282882161
0.770146312958364	0.757249033904286
0.770158999314321	0.756436101263962
0.77017168135513	0.755622446015653
0.770184359080699	0.754807193463424
0.770197032490936	0.75399079956912
0.770209701585746	0.753173348811618
0.770222366365036	0.752354434423159
0.770235026828709	0.751534474746489
0.770247682976669	0.750713427761435
0.770260334808817	0.749890915780798
0.770272982325056	0.749067217635648
0.770285625525285	0.748242405440782
0.770298264409403	0.747416250178878
0.770310898977309	0.74658889744733
0.7703235292289	0.745760538133595
0.770336155164072	0.744930581580104
0.77034877678272	0.744099536382926
0.770361394084738	0.743267378906796
0.77037400707002	0.742433932921688
0.770386615738458	0.741599118761452
0.770399220089943	0.740763157174176
0.770411820124366	0.739925898319768
0.770424415841614	0.739087624945042
0.770437007241577	0.738247710692635
0.770449594324143	0.737406874932669
0.770462177089195	0.736564711362907
0.770474755536622	0.735721207955508
0.770487329666307	0.734876406280038
0.770499899478132	0.734030581622419
0.77051246497198	0.733183487350354
0.770525026147733	0.732334647540572
0.770537583005271	0.731485246742647
0.770550135544473	0.730634189877362
0.770562683765217	0.729781758512035
0.770575227667382	0.728928379447961
0.770587767250844	0.728073566898378
0.770600302515477	0.727217369173426
0.770612833461156	0.726360205581831
0.770625360087756	0.725501425401149
0.770637882395148	0.724641730060955
0.770650400383204	0.7237803004594
0.770662914051794	0.722918059556099
0.770675423400789	0.722054341414139
0.770687928430057	0.721189021052075
0.770700429139465	0.720323197071233
0.770712925528882	0.71945511411621
0.770725417598171	0.718586508409671
0.770737905347198	0.717716260320134
0.770750388775828	0.716844712115114
0.770762867883922	0.715972108033395
0.770775342671344	0.715097910623724
0.770787813137953	0.714222618085426
0.77080027928361	0.71334592557862
0.770812741108175	0.712467895032771
0.770825198611505	0.711588707472312
0.770837651793457	0.710708004013648
0.770850100653888	0.709826294099558
0.770862545192654	0.708942814636205
0.770874985409608	0.708058453453285
0.770887421304604	0.707172619325158
0.770899852877495	0.70628544748801
0.770912280128132	0.705396796651461
0.770924703056366	0.704507200287975
0.770937121662046	0.703615883438783
0.770949535945022	0.702723567733063
0.770961945905141	0.701829776845319
0.77097435154225	0.700934608661294
0.770986752856195	0.700038116204602
0.770999149846822	0.699140416943564
0.771011542513974	0.698241124607572
0.771023930857494	0.697340811787279
0.771036314877225	0.696438940736657
0.771048694573008	0.695535882177001
0.771061069944684	0.694631169333083
0.771073440992092	0.693725583337327
0.771085807715071	0.692818130688858
0.771098170113458	0.691909636891473
0.771110528187091	0.690999970947352
0.771122881935805	0.690088460711429
0.771135231359435	0.689175795809231
0.771147576457815	0.688261941472949
0.771159917230779	0.687346425880474
0.771172253678157	0.68643012743844
0.771184585799783	0.685511520371604
0.771196913595487	0.684592363806908
0.771209237065097	0.683671463410891
0.771221556208442	0.682749247266769
0.77123387102535	0.681825769155867
0.771246181515649	0.68090070877352
0.771258487679164	0.679974224241447
0.771270789515719	0.679046804445865
0.77128308702514	0.678117596663213
0.771295380207249	0.677187059311211
0.771307669061868	0.676255059073016
0.77131995358882	0.675322064240985
0.771332233787925	0.674387065099297
0.771344509659002	0.673451304139008
0.77135678120187	0.672513574906815
0.771369048416348	0.671574866089873
0.771381311302252	0.670634471565891
0.771393569859398	0.669692927532943
0.771405824087602	0.668749818222552
0.771418073986678	0.667805146147441
0.77143031955644	0.666859368043389
0.7714425607967	0.665911838571863
0.77145479770727	0.664963535922143
0.771467030287962	0.664012979452783
0.771479258538584	0.663061480251039
0.771491482458947	0.662108453635829
0.771503702048858	0.661154188591911
0.771515917308125	0.660198027995258
0.771528128236555	0.659240722947199
0.771540334833953	0.658282315763003
0.771552537100124	0.657321846123044
0.771564735034873	0.65636041915912
0.771576928638002	0.655397087920292
0.771589117909314	0.654432825560901
0.771601302848609	0.653466912023276
0.77161348345569	0.652499450693701
0.771625659730355	0.651530465328594
0.771637831672403	0.650560244527524
0.771649999281633	0.649588568373958
0.771662162557841	0.648615202186119
0.771674321500824	0.647640703789225
0.771686476110377	0.64666443898604
0.771698626386296	0.645686800605533
0.771710772328373	0.644707845312402
0.771722913936403	0.643727299196794
0.771735051210176	0.642745187147621
0.771747184149485	0.641761813719798
0.77175931275412	0.640776623973451
0.77177143702387	0.639790467286425
0.771783556958524	0.638802287771773
0.771795672557871	0.637812943314605
0.771807783821697	0.636822035193871
0.771819890749789	0.635829562275038
0.771831993341932	0.634835974191664
0.771844091597911	0.633840113552672
0.77185618551751	0.632843519837882
0.771868275100511	0.631845190636122
0.771880360346698	0.630845047282837
0.771892441255852	0.629843939507339
0.771904517827752	0.628840739111274
0.77191659006218	0.627836513106154
0.771928657958913	0.626830577830749
0.77194072151773	0.625823015566113
0.771952780738409	0.624814103458458
0.771964835620725	0.623803686412982
0.771976886164455	0.62279157600195
0.771988932369373	0.621778079019013
0.772000974235255	0.620763054163678
0.772013011761872	0.619746333723447
0.772025044948998	0.618728274599586
0.772037073796404	0.617708508964249
0.772049098303861	0.616687487104864
0.77206111847114	0.615664604006484
0.772073134298009	0.61464027696822
0.772085145784238	0.613614574864681
0.772097152929593	0.612587012171543
0.772109155733843	0.611558151233859
0.772121154196752	0.610527647948577
0.772133148318088	0.609495440365757
0.772145138097613	0.608461931099879
0.772157123535093	0.607426764768379
0.77216910463029	0.606390034635063
0.772181081382966	0.605351501740843
0.772193053792883	0.604311817784576
0.772205021859802	0.603270253073548
0.772216985583483	0.602227168026071
0.772228944963684	0.601182619796059
0.772240900000164	0.600136347387101
0.772252850692681	0.599088491026862
0.772264797040992	0.598039309407579
0.772276739044853	0.596988042043772
0.772288676704019	0.595935590470725
0.772300610018245	0.594881328503733
0.772312538987284	0.593825767039627
0.77232446361089	0.592768212154017
0.772336383888816	0.591709313165801
0.772348299820811	0.59064861380681
0.772360211406628	0.589586524540398
0.772372118646017	0.588522633507542
0.772384021538726	0.587457157042447
0.772395920084504	0.586390294787103
0.7724078142831	0.585321439253982
0.77241970413426	0.584251080272874
0.772431589637729	0.58317937566413
0.772443470793255	0.582105575843947
0.772455347600582	0.581030553320749
0.772467220059454	0.579953621047849
0.772479088169614	0.578875198796179
0.772490951930805	0.577795045983091
0.772502811342769	0.576713203840815
0.772514666405247	0.575629851952355
0.772526517117979	0.574544833245824
0.772538363480705	0.573458106864646
0.772550205493165	0.572369687371129
0.772562043155095	0.571279620649044
0.772573876466234	0.570188026387164
0.772585705426319	0.569094492025952
0.772597530035086	0.567999600823599
0.772609350292269	0.566902862793339
0.772621166197604	0.565804251309497
0.772632977750825	0.564704522123545
0.772644784951664	0.563602660732187
0.772656587799855	0.562499084065921
0.772668386295129	0.561394068432505
0.772680180437217	0.560287321322613
0.772691970225849	0.559178635798656
0.772703755660755	0.558068493372098
0.772715536741665	0.556956711387282
0.772727313468305	0.555842948946676
0.772739085840405	0.554727738195055
0.772750853857691	0.553610668181944
0.772762617519889	0.5524920833581
0.772774376826724	0.551371227811731
0.772786131777921	0.550249530903911
0.772797882373204	0.549125244389573
0.772809628612297	0.547999881863176
0.772821370494922	0.546872473296929
0.772833108020802	0.545743355616735
0.772844841189657	0.54461262742183
0.772856570001209	0.543479965882808
0.772868294455178	0.542345672130041
0.772880014551281	0.541209687031358
0.772891730289239	0.540071943975934
0.772903441668769	0.538932258799238
0.772915148689588	0.537791167945899
0.772926851351413	0.536648023494387
0.772938549653961	0.535503271026386
0.772950243596945	0.534356627987717
0.772961933180081	0.533208367749961
0.772973618403083	0.532058101639948
0.772985299265663	0.530906491058426
0.772996975767535	0.529752574885225
0.77300864790841	0.528597268767595
0.773020315688	0.527440083876013
0.773031979106015	0.526281126412293
0.773043638162166	0.525120057173077
0.773055292856161	0.523957797056794
0.773066943187709	0.522793215167566
0.773078589156519	0.521627041959244
0.773090230762296	0.520459230138471
0.773101868004749	0.519289169419709
0.773113500883583	0.518117827319567
0.773125129398504	0.516944292696102
0.773136753549216	0.515768895737649
0.773148373335424	0.514592162289502
0.773159988756831	0.513412951707048
0.77317159981314	0.512232663310758
0.773183206504053	0.511049931249525
0.773194808829272	0.509865360346427
0.773206406788497	0.508679440505117
0.77321800038143	0.5074912927664
0.773229589607769	0.506301329786785
0.773241174467214	0.505109812981616
0.773252754959464	0.503915905470212
0.773264331084216	0.502720766854913
0.773275902841167	0.501523356736235
0.773287470230014	0.500324232369035
0.773299033250453	0.499123066759306
0.773310591902179	0.497920432480802
0.773322146184888	0.496715204745798
0.773333696098273	0.495509272255624
0.773345241642028	0.494300106324922
0.773356782815845	0.493089926319199
0.773368319619417	0.491877789637609
0.773379852052436	0.490663487378112
0.773391380114593	0.48944738985108
0.773402903805579	0.488229625702002
0.773414423125083	0.487009431664498
0.773425938072794	0.485787722731002
0.773437448648402	0.484564237230262
0.773448954851595	0.483338579390242
0.773460456682059	0.48211099813095
0.773471954139483	0.480881667049668
0.773483447223552	0.479650190374518
0.773494935933953	0.478417126769137
0.773506420270369	0.477181721790826
0.773517900232487	0.475944658649908
0.77352937581999	0.474705808815885
0.773540847032563	0.47346428583124
0.773552313869886	0.472221647407876
0.773563776331643	0.470976831096181
0.773575234417515	0.469729833697134
0.773586688127185	0.468481025582455
0.773598137460332	0.467230250099657
0.773609582416636	0.465977464155936
0.773621022995777	0.464722927541219
0.773632459197434	0.463466080189467
0.773643891021285	0.462207403684023
0.773655318467009	0.46094706405499
0.773666741534281	0.459684124980956
0.773678160222779	0.458419827656385
0.773689574532179	0.457152846769176
0.773700984462157	0.455884578882558
0.773712390012388	0.454613959257535
0.773723791182545	0.453341237867726
0.773735187972304	0.452066801622384
0.773746580381337	0.450790205464232
0.773757968409318	0.44951150046295
0.773769352055918	0.448230953446959
0.77378073132081	0.446948116620636
0.773792106203664	0.445663752775084
0.773803476704152	0.444376717279547
0.773814842821943	0.443088242879302
0.773826204556708	0.441797537247861
0.773837561908114	0.440504379511135
0.773848914875832	0.43920978966581
0.773860263459528	0.437912771914631
0.773871607658871	0.436613807183339
0.773882947473528	0.435312893931394
0.773894282903164	0.434009734029556
0.773905613947447	0.432704631552635
0.773916940606041	0.431397358748509
0.773928262878611	0.43008816554939
0.773939580764823	0.428776695201191
0.773950894264339	0.427463292607744
0.773962203376823	0.426147762722537
0.773973508101939	0.424830158999667
0.773984808439348	0.423510584086973
0.773996104388712	0.422188413497434
0.774007395949694	0.420864866640136
0.774018683121953	0.419538666210692
0.774029965905151	0.418210532703685
0.774041244298947	0.416880336154987
0.774052518303	0.41554784156008
0.774063787916971	0.414213532468466
0.774075053140516	0.412876946977603
0.774086313973294	0.411538160332907
0.774097570414963	0.410197047305006
0.774108822465179	0.408854275354852
0.7741200701236	0.407509084605623
0.774131313389881	0.406161741900095
0.774142552263677	0.404812193360483
0.774153786744644	0.403460663463538
0.774165016832437	0.402106844101772
0.774176242526709	0.400751029467154
0.774187463827115	0.39939255072869
0.774198680733308	0.398032800806798
0.774209893244939	0.396669869252584
0.774221101361663	0.395305339888451
0.77423230508313	0.393938631776005
0.774243504408992	0.392569518222318
0.7742546993389	0.391198013297549
0.774265889872504	0.389825016293087
0.774277076009454	0.388449177890263
0.774288257749401	0.387071314102834
0.774299435091992	0.385691383792845
0.774310608036877	0.384308850230432
0.774321776583704	0.382924530715228
0.774332940732121	0.381537853020884
0.774344100481776	0.380148774419885
0.774355255832315	0.378757607139369
0.774366406783384	0.377364383418841
0.77437755333463	0.375968363238631
0.774388695485698	0.374570464344961
0.774399833236234	0.373170546132357
0.774410966585881	0.371767797950438
0.774422095534286	0.370363242436897
0.774433220081091	0.368956354735823
0.77444434022594	0.367546838981297
0.774455455968477	0.366135690478788
0.774466567308343	0.364721530365367
0.774477674245182	0.363305542778876
0.774488776778634	0.361887305145783
0.774499874908341	0.360466423606605
0.774510968633946	0.359043166220391
0.774522057955086	0.357618868804397
0.774533142871404	0.356190162368037
0.77454422338254	0.354760883587277
0.774555299488132	0.35332843091435
0.774566371187819	0.35189390680444
0.77457743848124	0.350457020396607
0.774588501368033	0.349017736850195
0.774599559847837	0.347576311207236
0.774610613920288	0.346132289369253
0.774621663585024	0.34468613281442
0.774632708841682	0.343237322172303
0.774643749689897	0.341786788211902
0.774654786129305	0.340332948966663
0.774665818159543	0.338877657143987
0.774676845780245	0.337419334018402
0.774687868991045	0.335958871783515
0.774698887791579	0.334496304433506
0.774709902181481	0.333030939129309
0.774720912160383	0.331563489479134
0.77473191772792	0.330093088396398
0.774742918883725	0.328621071636758
0.774753915627429	0.327146097947083
0.774764907958666	0.325668973156795
0.774775895877066	0.324189034136026
0.774786879382262	0.322707318210826
0.774797858473885	0.3212228857255
0.774808833151565	0.319735527184441
0.774819803414933	0.318246510983673
0.774830769263619	0.316754582354789


==> tikz/advection_long_curvature_N2048-13.tsv <==
0.774830769263619	0.316754582354789
0.774841730697253	0.315260546055824
0.774852687715464	0.313763614388397
0.774863640317882	0.31226451162298
0.774874588504134	0.310762931811499
0.77488553227385	0.309258848357421
0.774896471626658	0.30775211563494
0.774907406562185	0.306243364036645
0.774918337080058	0.304731650793146
0.774929263179906	0.30321779918585
0.774940184861354	0.301700938640408
0.774951102124029	0.30018237829777
0.774962014967557	0.298660545516432
0.774972923391564	0.297136841770217
0.774983827395676	0.295610056083243
0.774994726979517	0.294080987290914
0.775005622142713	0.292549629269478
0.775016512884887	0.291015467360933
0.775027399205665	0.289478621760433
0.775038281104671	0.287939584508843
0.775049158581527	0.286397928613136
0.775060031635857	0.284853551580895
0.775070900267285	0.283306769716285
0.775081764475433	0.281757271769075
0.775092624259923	0.280205518172293
0.775103479620378	0.278650616151428
0.77511433055642	0.277093847622682
0.775125177067669	0.275534115038831
0.775136019153749	0.273971470956581
0.775146856814279	0.272407065733163
0.77515769004888	0.27083919635535
0.775168518857173	0.269269271378638
0.775179343238777	0.267696563251986
0.775190163193314	0.266121155627929
0.775200978720402	0.26454336863396
0.775211789819661	0.262962537533525
0.77522259649071	0.26137946351321
0.775233398733168	0.259793763797726
0.775244196546654	0.258205247554166
0.775254989930785	0.256613674374411
0.775265778885181	0.25502048143335
0.775276563409458	0.253423381301962
0.775287343503234	0.251824939442849
0.775298119166127	0.250222658104226
0.775308890397755	0.248618323174032
0.775319657197732	0.247010933121736
0.775330419565677	0.245401627164647
0.775341177501205	0.243788443829646
0.775351931003933	0.242173503316679
0.775362680073476	0.240555642810402
0.775373424709452	0.238934769564685
0.775384164911473	0.237311176835492
0.775394900679157	0.235685700394477
0.775405632012117	0.234056176179287
0.775416358909969	0.232424590582093
0.775427081372327	0.230790886943916
0.775437799398805	0.229153210330575
0.775448512989018	0.227513731613384
0.775459222142579	0.225870982972216
0.775469926859102	0.2242255003914
0.775480627138201	0.222577371712765
0.775491322979488	0.220926660690419
0.775502014382578	0.219272979297745
0.775512701347082	0.217616051712743
0.775523383872613	0.215957105405699
0.775534061958783	0.214295142739846
0.775544735605206	0.212629837876516
0.775555404811493	0.210962605068042
0.775566069577256	0.209291520964093
0.775576729902107	0.207618522389431
0.775587385785656	0.205942073445377
0.775598037227516	0.204263288449511
0.775608684227298	0.2025814822245
0.775619326784612	0.200896363776434
0.775629964899069	0.199209088416914
0.775640598570281	0.197518474749133
0.775651227797857	0.195825059251174
0.775661852581407	0.194129006831806
0.775672472920542	0.192429931922067
0.775683088814872	0.190727862282423
0.775693700264007	0.189023085959963
0.775704307267555	0.187315200307692
0.775714909825128	0.185604564309394
0.775725507936333	0.183890888156932
0.77573610160078	0.182174475959672
0.775746690818078	0.180455224000808
0.775757275587837	0.178732248603994
0.775767855909664	0.17700747045892
0.775778431783168	0.175278937570198
0.775789003207959	0.173547963737626
0.775799570183644	0.171813569272438
0.775810132709831	0.170076410393228
0.775820690786128	0.168336351885694
0.775831244412144	0.166593300559487
0.775841793587486	0.16484713706965
0.775852338311761	0.163098287698802
0.775862878584579	0.161345740243774
0.775873414405545	0.159590994078955
0.775883945774267	0.157832795765202
0.775894472690353	0.15607194582957
0.77590499515341	0.154307296354144
0.775915513163044	0.152540578734498
0.775926026718862	0.150770339795454
0.775936535820472	0.14899680659009
0.77594704046748	0.147220670383205
0.775957540659493	0.145441261091861
0.775968036396116	0.143658786068507
0.775978527676957	0.14187345620191
0.775989014501622	0.14008481935514
0.775999496869717	0.138293068798077
0.776009974780849	0.136498262578371
0.776020448234623	0.134700701543684
0.776030917230645	0.132899200659387
0.776041381768522	0.131095654800241
0.776051841847859	0.129288150030559
0.776062297468262	0.127477895631337
0.776072748629337	0.125664389122222
0.776083195330689	0.123847830713539
0.776093637571924	0.122028048676765
0.776104075352648	0.120205158130323
0.776114508672465	0.11837919387124
0.776124937530982	0.116549857158284
0.776135361927804	0.114717331580089
0.776145781862536	0.112881710105207
0.776156197334782	0.111043220035059
0.776166608344151	0.10920093152447
0.776177014890244	0.107355897725806
0.776187416972669	0.105507282444861
0.776197814591029	0.103655899286052
0.776208207744931	0.101800894695029
0.776218596433979	0.0999428252791912
0.776228980657778	0.098081616647296
0.776239360415934	0.0962168092708641
0.776249735708051	0.094349011316974
0.776260106533734	0.0924781844488286
0.776270472892588	0.0906036373873524
0.776280834784218	0.0887258801789958
0.776291192208229	0.0868449966738414
0.776301545164226	0.0849609902426155
0.776311893651814	0.0830731569246521
0.776322237670597	0.0811826023435372
0.776332577220182	0.0792881138481384
0.776342912300171	0.0773909443694774
0.776353242910171	0.0754899047887948
0.776363569049787	0.0735860513485507
0.776373890718623	0.0716783639090285
0.776384207916284	0.06976753442854
0.776394520642375	0.0678534698909366
0.776404828896502	0.0659356735703523
0.776415132678269	0.0640148815316016
0.776425431987281	0.0620905623960556
0.776435726823143	0.0601629297333974
0.776446017185461	0.0582315329570686
0.776456303073839	0.0562972557894456
0.776466584487883	0.0543594795777384
0.776476861427198	0.0524175080886673
0.776487133891389	0.0504734373677511
0.776497401880061	0.0485247315912501
0.77650766539282	0.0465733133290286
0.776517924429271	0.0446180538846537
0.77652817898902	0.0426596367598198
0.776538429071672	0.0406972034300346
0.776548674676832	0.0387323987126233
0.776558915804107	0.0367625890953353
0.776569152453102	0.034790454930958
0.776579384623422	0.0328143632231922
0.776589612314674	0.030835024601253
0.776599835526463	0.028851996044389
0.776610054258396	0.0268651577910023
0.776620268510078	0.0248750665862
0.776630478281116	0.0228818808662459
0.776640683571115	0.0208843232408796
0.776650884379683	0.0188838140048449
0.776661080706425	0.0168792846564114
0.776671272550949	0.014871502316534
0.776681459912859	0.0128600217911453
0.776691642791765	0.0108451404416434
0.776701821187271	0.00882619798317466
0.776711995098985	0.00680414713117173
0.776722164526514	0.0047782117275696
0.776732329469465	0.00274902572835388
0.776742489927446	0.000715500049204027
0.776752645900064	0.00132124204372411
0.776762797386925	0.00336140560837729
0.776772944387639	0.00540557658617362
0.776783086901813	0.00745335116274786
0.776793224929053	0.00950470921210067
0.776803358468969	0.011559762812076
0.776813487521169	0.0136187119475258
0.776823612085261	0.0156807918377083
0.776833732160853	0.0177475651180238
0.776843847747554	0.0198168742016216
0.776853958844972	0.021890833475447
0.776864065452717	0.023968221422694
0.776874167570397	0.0260490700649402
0.776884265197622	0.0281342883300371
0.776894358334	0.0302225035040289
0.776904446979142	0.0323150799418135
0.776914531132658	0.0344111835706366
0.776924610794155	0.0365111552283039
0.776934685963247	0.0386149593081939
0.776944756639541	0.0407223275316713
0.776954822822649	0.0428336924145776
0.776964884512181	0.0449490777130031
0.776974941707747	0.0470679308225083
0.77698499440896	0.0491908502368446
0.776995042615429	0.0513173826737919
0.777005086326766	0.0534480816451021
0.777015125542583	0.0555823262587179
0.777025160262491	0.0577208433766035
0.777035190486103	0.0598627478551348
0.777045216213029	0.0620090897508488
0.777055237442884	0.0641588047867363
0.777065254175279	0.0663129226049873
0.777075266409827	0.0684705537079274
0.777085274146141	0.0706322180566983
0.777095277383835	0.0727980379005014
0.77710527612252	0.0749677344853676
0.777115270361813	0.0771409552424894
0.777125260101325	0.0793189246873873
0.777135245340672	0.0815002583939161
0.777145226079467	0.0836854468756027
0.777155202317327	0.0858756695796099
0.777165174053864	0.0880683719860615
0.777175141288694	0.0902663408157045
0.777185104021434	0.0924677515009896
0.777195062251698	0.0946734556654411
0.777205015979101	0.0968827971120232
0.777214965203261	0.0990967476640389
0.777224909923795	0.101314278222928
0.777234850140317	0.103536177405704
0.777244785852446	0.105761999340308
0.777254717059799	0.107991811748989
0.777264643761993	0.110226339014109
0.777274565958646	0.112463844675311
0.777284483649376	0.114706776927247
0.777294396833801	0.116953051466762
0.77730430551154	0.119203295777965
0.777314209682212	0.121457981012972
0.777324109345437	0.123717200070285
0.777334004500834	0.125980336232453
0.777343895148022	0.128246909600166
0.777353781286622	0.130519024134636
0.777363662916254	0.132794275650722
0.777373540036539	0.13507398881009
0.777383412647099	0.137358177257123
0.777393280747555	0.139646461298818
0.777403144337528	0.141938811896273
0.777413003416641	0.144235396581046
0.777422857984516	0.146536784271481
0.777432708040776	0.148841839294737
0.777442553585043	0.151151526829208
0.777452394616942	0.153465085200694
0.777462231136096	0.155783241198837
0.77747206314213	0.158106049118148
0.777481890634667	0.160432507048738
0.777491713613333	0.16276345330274
0.777501532077753	0.165099195550478
0.777511346027553	0.167438888788259
0.777521155462358	0.169782945458138
0.777530960381795	0.172131389983972
0.77754076078549	0.174484599756014
0.777550556673071	0.17684144154225
0.777560348044165	0.179203458709317
0.7775701348984	0.181569540536423
0.777579917235405	0.183939818435239
0.777589695054807	0.186315099024257
0.777599468356236	0.188694165727032
0.777609237139321	0.191078210680554
0.777619001403692	0.193466494520761
0.77762876114898	0.19585913371021
0.777638516374814	0.198257110774595
0.777648267080826	0.200657904213928
0.777658013266648	0.203065026921819
0.777667754931912	0.20547516109792
0.777677492076249	0.207891040127479
0.777687224699293	0.210310967619624
0.777696952800676	0.212735036668717
0.777706676380033	0.215164023289297
0.777716395436997	0.217598047608519
0.777726109971203	0.220035774087772
0.777735819982286	0.222478812753213
0.777745525469881	0.224926096924228
0.777755226433624	0.227378188084602
0.777764922873152	0.229834461168491
0.777774614788101	0.232296102974197
0.777784302178109	0.234761994999308
0.777793985042813	0.237232666122747
0.777803663381851	0.239707344880743
0.777813337194862	0.24218808599716
0.777823006481486	0.24467214001981
0.777832671241361	0.2471619552056
0.777842331474128	0.249655602242368
0.777851987179427	0.25215469043731
0.777861638356901	0.254658257855658
0.777871285006189	0.257166460601745
0.777880927126935	0.259679142544524
0.777890564718781	0.262198064364136
0.77790019778137	0.264719624991157
0.777909826314345	0.267247675013075
0.777919450317352	0.269779639806553
0.777929069790034	0.272317151051986
0.777938684732037	0.274858725608997
0.777948295143006	0.27740567488901
0.777957901022589	0.279957035120814
0.77796750237043	0.28251354435941
0.777977099186179	0.285075392395318
0.777986691469483	0.287641384822646
0.77799627921999	0.290212605998444
0.778005862437349	0.292788597512374
0.77801544112121	0.295370152935659
0.778025015271223	0.297955639575144
0.778034584887038	0.300546766726743
0.778044149968308	0.30314266104117
0.778053710514683	0.305743687936721
0.778063266525816	0.308349343395066
0.77807281800136	0.310960491773719
0.778082364940968	0.313576335586359
0.778091907344296	0.316197001529998
0.778101445210997	0.318823758700428
0.778110978540727	0.321453962791397
0.778120507333141	0.324090612856281
0.778130031587897	0.32673145970126
0.778139551304652	0.329378222025792
0.778149066483062	0.332029120222227
0.778158577122787	0.334685766957508
0.778168083223487	0.337347734168326
0.778177584784819	0.340014065772523
0.778187081806444	0.342686397577054
0.778196574288024	0.345363341236785
0.778206062229221	0.34804567748413
0.778215545629695	0.350732814135856
0.77822502448911	0.353425917071552
0.778234498807129	0.356123601255561
0.778243968583417	0.358827088829879
0.778253433817638	0.361535106673813
0.778262894509458	0.364248944662998
0.778272350658543	0.366967765709498
0.77828180226456	0.369692110214639
0.778291249327175	0.372421136118066
0.778300691846058	0.375156674184345
0.778310129820876	0.377896208796382
0.7783195632513	0.380642049337577
0.778328992137	0.383392605574353
0.778338416477646	0.386149071878568
0.778347836272911	0.388910125194994
0.778357251522466	0.391677834101676
0.778366662225984	0.394449506847459
0.778376068383139	0.39722758327364
0.778385469993606	0.400010396272333
0.77839486705706	0.402799897063243
0.778404259573176	0.405593052852399
0.778413647541631	0.40839306586042
0.778423030962103	0.411198228472267
0.77843240983427	0.414008555440112
0.77844178415781	0.416824560125127
0.778451153932402	0.41964623894111
0.778460519157728	0.422473511056257
0.778469879833468	0.425306079455362
0.778479235959305	0.428144145698358
0.77848858753492	0.430988316495743
0.778497934559997	0.433837513189492
0.778507277034221	0.436692351424975
0.778516614957276	0.439553440464286
0.778525948328848	0.442419459882853
0.778535277148622	0.445291463668689
0.778544601416287	0.448168964691372
0.778553921131532	0.45105260554908
0.778563236294043	0.453941101806754
0.778572546903512	0.456835922108507
0.778581852959629	0.459736458132495
0.778591154462085	0.46264223562769
0.778600451410571	0.465554948685847
0.778609743804782	0.468471784484344
0.77861903164441	0.471395417268241
0.778628314929151	0.474324654336765
0.7786375936587	0.477260132712728
0.778646867832753	0.480200445419066
0.778656137451007	0.483147052050719
0.77866540251316	0.486100178419099
0.778674663018911	0.489058219247749
0.778683918967959	0.492022693825583
0.778693170360006	0.494992455428756
0.778702417194752	0.497968944778087
0.7787116594719	0.500950920978491
0.778720897191154	0.503938810472612
0.778730130352216	0.506932957143964
0.778739358954792	0.509932426750766
0.778748582998588	0.512938587874564
0.778757802483311	0.515950625338745
0.778767017408668	0.518968274305336
0.778776227774367	0.521992120683966
0.778785433580118	0.5250224123183
0.778794634825632	0.528058338258024
0.77880383151062	0.5311003778491
0.778813023634793	0.534148457955216
0.778822211197865	0.537203152649476
0.77883139419955	0.540263175171103
0.778840572639564	0.543329917141782
0.778849746517622	0.546402843900539
0.77885891583344	0.549481661380539
0.778868080586737	0.552566635802183
0.778877240777231	0.555657879798064
0.778886396404643	0.558755584146967
0.778895547468692	0.561859113304004
0.778904693969101	0.564969293731282
0.778913835905593	0.568085289946744
0.77892297327789	0.571208327350784
0.778932106085719	0.574336584012694
0.778941234328803	0.577472233157932
0.77895035800687	0.580613213991764
0.778959477119647	0.583761257752318
0.778968591666864	0.586915313911433
0.77897770164825	0.590076234795208
0.778986807063535	0.593242737799969
0.778995907912452	0.596416494766762
0.779005004194733	0.599596007736361
0.77901409591011	0.602782041304117
0.77902318305832	0.605975391137278
0.779032265639099	0.609173911321675
0.779041343652183	0.612379711800556
0.779050417097309	0.615591738285691
0.779059485974219	0.618810926311288
0.77906855028265	0.622035708946727
0.779077610022344	0.625267429463871
0.779086665193044	0.628506158540617
0.779095715794492	0.631750757453151
0.779104761826433	0.635002760239434
0.779113803288613	0.638260173086454
0.779122840180778	0.641525468095499
0.779131872502676	0.644796996054577
0.779140900254055	0.648074909761115
0.779149923434665	0.651360067627604
0.779158942044258	0.654651243885823
0.779167956082584	0.657949599928709
0.779176965549398	0.661255484497417
0.779185970444454	0.664565936329132
0.779194970767507	0.667885122811341
0.779203966518314	0.67121059871561
0.779212957696632	0.674542444297794
0.779221944302222	0.677881895529098
0.779230926334841	0.681227577142708
0.779239903794252	0.684579782562574
0.779248876680218	0.687940157037721
0.779257844992501	0.691306139137755
0.779266808730867	0.694680021094907
0.779275767895081	0.69805988191693
0.779284722484911	0.701447593379958
0.779293672500124	0.704841558315677
0.77930261794049	0.70824317516063
0.779311558805781	0.711651329766247
0.779320495095768	0.715066581593944
0.779329426810224	0.718489051732229
0.779338353948922	0.72191827379591
0.77934727651164	0.725354998162848
0.779356194498154	0.728798586281551
0.779365107908241	0.732249124284003
0.779374016741682	0.735707363967357
0.779382920998256	0.73917185695051
0.779391820677745	0.742644772653922
0.779400715779934	0.746123246086035
0.779409606304605	0.749610446317788
0.779418492251544	0.753104147886813
0.779427373620538	0.756605245493251
0.779436250411376	0.760113350323725
0.779445122623847	0.763629309439158
0.779453990257741	0.767152179335802
0.779462853312851	0.7706818435073
0.779471711788969	0.774220281959838
0.779480565685892	0.777764714588503
0.779489415003414	0.781317349048523
0.779498259741332	0.784876710906195
0.779507099899446	0.788443730528195
0.779515935477556	0.79201902147891
0.779524766475462	0.795600518116169
0.779533592892967	0.799190199228105
0.779542414729875	0.802787168017062
0.779551231985992	0.806391418159615
0.779560044661124	0.810004053748246
0.77956885275508	0.813623256981586
0.779577656267668	0.817250630561534
0.7795864551987	0.820884942962443
0.779595249547988	0.824527867250627
0.779604039315344	0.828177800957994
0.779612824500586	0.831835191816154
0.779621605103528	0.835500856147566
0.779630381123988	0.839173740673205
0.779639152561786	0.842854429004668
0.779647919416743	0.846543119326281
0.77965668168868	0.850238711915183
0.779665439377422	0.853943785699821
0.779674192482792	0.857654499580244
0.779682941004617	0.861375081283562
0.779691684942726	0.865101692221146
0.779700424296947	0.868837377821453
0.779709159067111	0.872580463032247
0.779717889253051	0.876331612549803
0.779726614854599	0.880090570812488
0.779735335871592	0.883857411309156
0.779744052303866	0.8876323936179
0.77975276415126	0.891415087481202
0.779761471413612	0.895205735430295
0.779770174090765	0.899005383210519
0.779778872182559	0.902811268357426
0.779787565688842	0.906626731014877
0.779796254609456	0.910450099225797
0.779804938944251	0.914280725669181
0.779813618693074	0.918120029133038
0.779822293855776	0.921967739892797
0.77983096443221	0.925823283866786
0.779839630422227	0.929686673244985
0.779848291825685	0.933559126641328
0.779856948642439	0.937438904394038
0.779865600872347	0.941327704431295
0.779874248515268	0.945224595582246
0.779882891571065	0.949129144539334
0.779891530039601	0.953042723029469
0.779900163920739	0.956964196725115
0.779908793214346	0.960894581246827
0.77991741792029	0.964833012244331
0.77992603803844	0.968779233567764
0.779934653568668	0.972735073512395
0.779943264510844	0.976699198580334
0.779951870864845	0.980670431241287
0.779960472630546	0.984651556526629
0.779969069807824	0.988640462090091
0.779977662396559	0.992638695365793
0.779986250396632	0.996644646852662
0.779994833807925	1.00065984676372
0.780003412630323	1.0046829950576
0.780011986863711	1.008715257979
0.780020556507977	1.01275565430395
0.78002912156301	1.01680554243253
0.780037682028702	1.02086321781384
0.780046237904946	1.02493059007929
0.780054789191635	1.0290059339558
0.780063335888666	1.03309013130232
0.780071877995937	1.03718337990952
0.780080415513348	1.04128543670189
0.7800889484408	1.04539587947857
0.780097476778195	1.04951605479151
0.78010600052544	1.0536441799638
0.780114519682441	1.05778164744384
0.780123034249106	1.06192827947182
0.780131544225346	1.06608279752815
0.780140049611073	1.07024820438833
0.780148550406201	1.07442076600349
0.780157046610644	1.07860284243304
0.780165538224321	1.08279526531538
0.780174025247151	1.0869941269193
0.780182507679055	1.09120472167015
0.780190985519957	1.09542361155168
0.780199458769779	1.09965051229632
0.780207927428451	1.10388755715661
0.780216391495899	1.10813415956179
0.780224850972055	1.11238902875345
0.78023330585685	1.11665410857794
0.780241756150219	1.12092730858668
0.780250201852096	1.12521108464237
0.780258642962422	1.12950280826373
0.780267079481134	1.13380523983255
0.780275511408175	1.13811603909778
0.780283938743488	1.1424367733523
0.780292361487019	1.14676642990095
0.780300779638715	1.15110579544
0.780309193198526	1.15545489772971
0.780317602166402	1.15981291855887
0.780326006542296	1.1641806015026
0.780334406326165	1.16855894299782
0.780342801517965	1.17294465498804
0.780351192117655	1.17734157028679
0.780359578125197	1.18174801054766
0.780367959540552	1.18616348907523
0.780376336363687	1.19058867119049
0.780384708594568	1.19502411351871
0.780393076233164	1.1994689325975
0.780401439279447	1.20392321915862
0.78040979773339	1.20838770223989
0.780418151594967	1.21286191760066
0.780426500864155	1.21734576399254
0.780434845540935	1.22183961896819
0.780443185625286	1.22634274226265
0.780451521117193	1.23085737724397
0.780459852016641	1.23537951312046
0.780468178323617	1.23991371929256
0.78047650003811	1.24445693321869
0.780484817160112	1.24901021571498
0.780493129689617	1.25357394956564
0.780501437626621	1.25814680872143
0.780509740971121	1.26273117231989
0.780518039723118	1.26732405262221
0.780526333882614	1.27192824581271
0.780534623449613	1.27654164773987
0.78054290842412	1.28116712838874
0.780551188806146	1.28579985245743
0.7805594645957	1.29044553496897
0.780567735792796	1.29509951044764
0.780576002397449	1.29976537074378
0.780584264409676	1.30444076669039
0.780592521829495	1.30912645471768
0.78060077465693	1.31382283233553
0.780609022892004	1.31852877110435
0.780617266534742	1.32324647085747
0.780625505585174	1.32797428177967
0.780633740043329	1.33271108048312
0.780641969909241	1.33746093438072
0.780650195182944	1.34221895531337
0.780658415864476	1.34698919520207
0.780666631953876	1.35176964801276
0.780674843451186	1.35655979313717
0.78068305035645	1.36136148461904
0.780691252669715	1.36617393555621
0.780699450391029	1.37099702708622
0.780707643520442	1.37583024919311
0.780715832058009	1.38067502333189
0.780724016003785	1.38553002325188
0.780732195357828	1.39039635127411
0.780740370120197	1.39527264171366
0.780748540290957	1.40016104051549
0.780756705870171	1.40505995359034
0.780764866857907	1.40996922137892
0.780773023254235	1.41488990520708
0.780781175059226	1.41982159154093
0.780789322272956	1.42476430315955
0.780797464895501	1.42971801919725
0.78080560292694	1.43468305157792
0.780813736367355	1.43965891217076
0.780821865216829	1.44464557487062
0.780829989475451	1.44964419206543
0.780838109143308	1.45465404826042
0.780846224220493	1.45967397045888
0.780854334707098	1.4647067833413
0.78086244060322	1.46974980128268
0.780870541908959	1.47480416756706
0.780878638624414	1.47987042027367
0.780886730749691	1.48494765775433
0.780894818284895	1.49003652042808
0.780902901230136	1.49513689408219
0.780910979585524	1.50024877654919
0.780919053351173	1.50537168961097
0.7809271225272	1.51050620855639
0.780935187113724	1.51565311127413
0.780943247110867	1.52081119333335
0.780951302518751	1.52597986839105
0.780959353337504	1.53116232352513
0.780967399567255	1.53635461958509
0.780975441208137	1.54155928806111
0.780983478260282	1.5467759725252
0.780991510723828	1.55200412899398
0.780999538598916	1.55724374364291
0.781007561885686	1.56249656302022
0.781015580584285	1.56775987685487
0.781023594694859	1.57303524097362
0.781031604217559	1.57832361095968
0.781039609152537	1.58362295932226
0.781047609499949	1.58893402348276
0.781055605259954	1.59425891339191
0.781063596432712	1.59959396759054
0.781071583018386	1.60494175155174
0.781079565017143	1.61030203209174
0.781087542429152	1.61567427337072
0.781095515254586	1.62105850102092
0.781103483493617	1.62645533491377
0.781111447146424	1.63186420008364
0.781119406213186	1.63728529583528
0.781127360694086	1.64271909558053
0.78113531058931	1.64816481316438
0.781143255899047	1.65362300963987
0.781151196623486	1.65909422491612
0.781159132762823	1.66457718484116
0.781167064317253	1.67007269966182
0.781174991286977	1.67558122155023
0.781182913672197	1.68110244306359
0.781190831473117	1.68663515421256
0.781198744689947	1.69218151199292
0.781206653322897	1.69774035099872
0.78121455737218	1.70331202663514
0.781222456838014	1.70889540987926
0.781230351720619	1.71449327409679
0.781238242020216	1.72010225436321
0.781246127737031	1.72572561691797
0.781254008871293	1.73136038797792
0.781261885423232	1.73700885532711
0.781269757393083	1.74267082735607
0.781277624781083	1.74834439661513
0.781285487587473	1.75403208472231
0.781293345812495	1.75973211163505
0.781301199456395	1.76544538193849
0.781309048519423	1.77117286463275
0.78131689300183	1.77691172656441
0.781324732903871	1.78266504666601
0.781332568225806	1.78843030943496
0.781340398967894	1.79421007124609
0.781348225130401	1.80000393273919
0.781356046713593	1.80580789359478
0.781363863717741	1.81162859715424
0.781371676143117	1.81746048699508
0.78137948399	1.8233071340735
0.781387287258667	1.82916672325717
0.781395085949402	1.83503921559875
0.781402880062491	1.84092694031328
0.781410669598222	1.8468264285479
0.781418454556887	1.85274027493432
0.781426234938782	1.8586677314094
0.781434010744205	1.86460946962766
0.781441781973458	1.8705634669108
0.781449548626846	1.87653305125113
0.781457310704675	1.88251464771655
0.781465068207258	1.88851173256149
0.781472821134908	1.89452073107369
0.781480569487944	1.90054595117469
0.781488313266686	1.90658331155755
0.781496052471457	1.91263519649756
0.781503787102586	1.91870142206757
0.781511517160403	1.92478138988535
0.781519242645241	1.93087509304573
0.781526963557438	1.93698394166118
0.781534679897333	1.94310610983308
0.781542391665272	1.94924216372868
0.781550098861601	1.95539388812654
0.781557801486669	1.96155835176974
0.781565499540832	1.96773777892831
0.781573193024445	1.97393153978821
0.78158088193787	1.98013993969292
0.781588566281471	1.9863628344108
0.781596246055613	1.99259911013362
0.781603921260668	1.99885081010125
0.781611591897011	2.00511719395285
0.781619257965018	2.01139805969237
0.781626919465071	2.01769300587016
0.781634576397552	2.02400276890908
0.781642228762851	2.03032764500077
0.781649876561359	2.03666701661344
0.781657519793469	2.04302147721541
0.781665158459581	2.04938980741838
0.781672792560096	2.05577388366524
0.78168042209542	2.06217273654569
0.78168804706596	2.0685862763231
0.78169566747213	2.0750150112732
0.781703283314345	2.08145821175479
0.781710894593025	2.08791764000927
0.781718501308591	2.09439027370349
0.781726103461472	2.1008802654413
0.781733701052097	2.10738379286466
0.781741294080899	2.11390333441031
0.781748882548317	2.12043744026106
0.781756466454791	2.12698711384312
0.781764045800765	2.13355303126502
0.781771620586689	2.14013303631572
0.781779190813013	2.14672895410855
0.781786756480194	2.15334039480017
0.781794317588691	2.15996695934102
0.781801874138967	2.16660995240216
0.781809426131488	2.17326698366727
0.781816973566725	2.17994144455541
0.781824516445153	2.18663035995515
0.781832054767248	2.19333533587674
0.781839588533494	2.20005581177713
0.781847117744374	2.20679212661972
0.781854642400379	2.21354462643311
0.781862162502003	2.22031286743271
0.78186967804974	2.22709682793754
0.781877189044093	2.23389646144889
0.781884695485565	2.2407125411954
0.781892197374665	2.24754501574695
0.781899694711906	2.25439199448362
0.781907187497804	2.26125724083565
0.781914675732877	2.26813699797651
0.781922159417652	2.27503386685395
0.781929638552654	2.2819461613912
0.781937113138416	2.2888751121998
0.781944583175475	2.29582099157192
0.781952048664368	2.30278276766171
0.78195950960564	2.30976038598003
0.781966965999838	2.31675526513153
0.781974417847515	2.32376599908046
0.781981865149225	2.33079410052938
0.781989307905528	2.33783793623856
0.781996746116988	2.34489888718163
0.782004179784172	2.35197643951134
0.782011608907653	2.3590704927028
0.782019033488005	2.36618170896147
0.782026453525809	2.37330938897664
0.782033869021648	2.38045341577878
0.782041279976111	2.38761585962549
0.782048686389789	2.39479335906444
0.78205608826328	2.40198939062546
0.782063485597184	2.40920117436347
0.782070878392104	2.41643106536067
0.782078266648651	2.42367766568914
0.782085650367436	2.43094129400691
0.782093029549077	2.43822185203565
0.782100404194196	2.44552047065072
0.782107774303417	2.45283610860845
0.782115139877371	2.46016828736237
0.782122500916693	2.46751846379906
0.782129857422019	2.47488654590026
0.782137209393993	2.48227109017354
0.782144556833262	2.48967347141513
0.782151899740477	2.49709422386883
0.782159238116293	2.50453119611985
0.782166571961371	2.51198681169889
0.782173901276375	2.51945984266837
0.782181226061972	2.52695088394313
0.782188546318837	2.53445888385303
0.782195862047647	2.54198516637001
0.782203173249083	2.54953036529477
0.782210479923831	2.55709117080195
0.782217782072583	2.56467240842225
0.782225079696032	2.57226979653543
0.78223237279488	2.57988632528727
0.78223966136983	2.58752042871122
0.782246945421589	2.59517305116875
0.782254224950872	2.60284365239368
0.782261499958396	2.6105322294284
0.782268770444882	2.6182400024556
0.782276036411058	2.62596420078873
0.782283297857654	2.63371003883256
0.782290554785407	2.64147054636111
0.782297807195056	2.64925249514196
0.782305055087347	2.65705101022998
0.782312298463029	2.66486950449317
0.782319537322857	2.67270569657101
0.782326771667588	2.68056075655946
0.782334001497986	2.68843486267345
0.782341226814821	2.69632753336628
0.782348447618864	2.70423889130286
0.782355663910893	2.71216887992999
0.782362875691691	2.72011862241276
0.782370082962044	2.72808659028053
0.782377285722744	2.73607348292963
0.782384483974588	2.74408090787159
0.782391677718377	2.75210422186888
0.782398866954916	2.76015013688033
0.782406051685019	2.76821307730456
0.782413231909498	2.77629625363548
0.782420407629177	2.78439877633095
0.782427578844879	2.79251967185437
0.782434745557435	2.80066076671698
0.782441907767681	2.8088212046157
0.782449065476457	2.81700110197217
0.782456218684606	2.82520035469186
0.782463367392981	2.83341955655751
0.782470511602434	2.84165764766139
0.782477651313827	2.84991654252165
0.782484786528024	2.85819385479575
0.782491917245895	2.86649194571229
0.782499043468315	2.87480947277869
0.782506165196164	2.8831474012647
0.782513282430326	2.89150402484591
0.782520395171692	2.89988215499978
0.782527503421156	2.90827928374752
0.78253460717962	2.91669665329041
0.782541706447987	2.92513476042425
0.782548801227169	2.93359212794388
0.782555891518081	2.94207030920911
0.782562977321643	2.95056814782079
0.782570058638783	2.95908769681145
0.782577135470429	2.9676264452871
0.78258420781752	2.976185820372
0.782591275680996	2.98476550432418
0.782598339061803	2.99336603790733
0.782605397960894	3.00198800643238
0.782612452379226	3.0106279812929
0.782619502317762	3.01929220979044
0.782626547777468	3.02797406300048
0.782633588759319	3.03667873295233
0.782640625264293	3.0454026594139
0.782647657293374	3.05414910697711
0.78265468484755	3.06291567325983
0.782661707927816	3.07170228508313
0.782668726535172	3.08051170237911
0.782675740670623	3.08934127462645
0.782682750335181	3.09819208205283
0.782689755529861	3.10706432651422
0.782696756255685	3.11595724294912
0.78270375251368	3.12487235212912
0.782710744304878	3.13380790416411
0.782717731630319	3.14276512864052
0.782724714491045	3.15174413123481
0.782731692888107	3.16074465553533
0.782738666822557	3.16976675658491
0.782745636295458	3.17880949405593
0.782752601307876	3.18787525096602
0.78275956186088	3.19696205513489
0.78276651795555	3.20607024902447
0.782773469592968	3.21520187207513
0.782780416774222	3.22435273822325
0.782787359500407	3.23352794372961
0.782794297772623	3.24272404507891
0.782801231591974	3.25194247659053
0.782808160959574	3.26118305060906
0.782815085876539	3.27044482817149
0.782822006343991	3.27973008936652
0.78282892236306	3.289036918133
0.782835833934881	3.29836630896832
0.782842741060593	3.30771815146528
0.782849643741343	3.31709159163951
0.782856541978283	3.32648819177209
0.782863435772571	3.33590804506778
0.78287032512537	3.34534845976897
0.782877210037852	3.3548135777938
0.78288409051119	3.36429964409145
0.782890966546568	3.37380922561597
0.782897838145173	3.38334317173319
0.782904705308197	3.39289596295971
0.782911568036842	3.40247574579942
0.782918426332312	3.41207637403107
0.78292528019582	3.42170005172874
0.782932129628583	3.43134699966279
0.782938974631825	3.44101823159256
0.782945815206776	3.45071012919299
0.782952651354673	3.46042828593465
0.782959483076756	3.47016667269789
0.782966310374275	3.47993011227316
0.782973133248485	3.48971722994365
0.782979951700645	3.49952658328819
0.782986765732024	3.50935970026051
0.782993575343893	3.51921762248074
0.783000380537534	3.52909736185573
0.783007181314231	3.53900251192173
0.783013977675275	3.54892877342003
0.783020769621967	3.5588813163513
0.783027557155609	3.56885668028989
0.783034340277514	3.57885642559756
0.783041118988999	3.58887892676413
0.783047893291386	3.59892682112913
0.783054663186007	3.60899708178308
0.783061428674198	3.61909284118254
0.783068189757302	3.62921300183693
0.783074946436667	3.63935573358224
0.783081698713651	3.64952330511827
0.783088446589616	3.65971650959408
0.78309519006593	3.66993238126873
0.783101929143969	3.68017401496199
0.783108663825115	3.69043794895846
0.783115394110757	3.70072909080988
0.783122120002289	3.71104357549428
0.783128841501114	3.72138239713627
0.78313555860864	3.73174567187689
0.783142271326282	3.74213528350121
0.783148979655462	3.75254824725293
0.783155683597608	3.76298618747316
0.783162383154156	3.77344866630404
0.783169078326547	3.7839377559141
0.783175769116231	3.79445065605104
0.783182455524661	3.80498922085639
0.783189137553302	3.81555134836787
0.783195815203622	3.8261406133743
0.783202488477096	3.83675448083839
0.783209157375208	3.84739252459247
0.783215821899446	3.85805771476234
0.783222482051309	3.86874743666406
0.783229137832299	3.87946187993232
0.783235789243926	3.89020351252752
0.783242436287708	3.90096928128819
0.783249078965169	3.9117618157836
0.78325571727784	3.92257801531108
0.783262351227261	3.93342230720559
0.783268980814976	3.94429179787453
0.783275606042537	3.955185944562
0.783282226911504	3.96610705459882
0.783288843423444	3.97705360478696
0.78329545557993	3.98802717388007
0.783302063382545	3.99902556101779
0.783308666832874	4.01005029869692
0.783315265932515	4.02110219310544
0.783321860683069	4.03217897299799
0.783328451086145	4.04328314621923
0.783335037143362	4.05441310578873
0.783341618856343	4.06556918045309
0.783348196226719	4.07675232625001
0.783354769256129	4.08796197649119
0.783361337946221	4.09919721969609
0.783367902298647	4.1104606919262
0.783374462315068	4.1217493999338
0.783381017997152	4.13306577498768
0.783387569346576	4.14440785905691
0.783394116365022	4.15577830900938
0.783400659054181	4.16717418614849
0.783407197415751	4.17859787427742
0.783413731451438	4.19004864977409
0.783420261162955	4.20152561498435
0.783426786552023	4.21303065518151
0.783433307620371	4.22456223394115
0.783439824369733	4.23612153435402
0.783446336801854	4.24770739896672
0.783452844918484	4.25932113888446
0.783459348721384	4.2709627911782
0.783465848212318	4.28263057135896
0.783472343393062	4.29432676872907
0.783478834265397	4.30605051674148
0.783485320831114	4.3178008518597
0.783491803092009	4.32958046915393
0.783498281049889	4.34138627580743
0.783504754706566	4.35322091304693
0.783511224063861	4.36508410947479
0.783517689123603	4.37697169227322
0.783524149887629	4.38889159328734
0.783530606357784	4.40083596977631
0.783537058535919	4.41281128262079
0.783543506423897	4.42481277888781
0.783549950023585	4.43684257153967
0.783556389336859	4.44890138521641
0.783562824365606	4.46098787622564
0.783569255111716	4.47310288082193
0.783575681577091	4.48524601218779
0.78358210376364	4.49741726624808
0.783588521673279	4.50961847302924
0.783594935307934	4.5218464804195
0.783601344669538	4.534103739642
0.783607749760032	4.54639032341392
0.783614150581367	4.55870377850457
0.783620547135499	4.57104816629598
0.783626939424396	4.58342009229126
0.783633327450031	4.5958198358353
0.783639711214388	4.60825189907891
0.783646090719457	4.6207086802098
0.783652465967238	4.63319704459164
0.783658836959739	4.64571398331021
0.783665203698976	4.65826047813225
0.783671566186974	4.67083473647368
0.783677924425766	4.68343995729218
0.783684278417393	4.69607234244826
0.783690628163906	4.70873566195993
0.783696973667363	4.72142822746415
0.783703314929831	4.73414956807273
0.783709651953387	4.74690126806685
0.783715984740114	4.75968151433932
0.783722313292106	4.7724909713412
0.783728637611464	4.78533101777849
0.783734957700299	4.79820224380546
0.783741273560729	4.8110993157933
0.783747585194882	4.82402912901635
0.783753892604895	4.83698819706488
0.783760195792913	4.84997600029582
0.783766494761091	4.86299624643996
0.783772789511589	4.87604229701083
0.783779080046582	4.88912336176512
0.783785366368249	4.90223039588717
0.783791648478779	4.91536995494732
0.783797926380371	4.92853866337331
0.783804200075233	4.94173744853093
0.78381046956558	4.95496809177951
0.783816734853639	4.96822664855048
0.783822995941642	4.98151685483598
0.783829252831834	4.99483794758292
0.783835505526468	5.00818862023279
0.783841754027804	5.0215698341083
0.783847998338114	5.0349829496496
0.783854238459676	5.04842466871781
0.783860474394781	5.06189774152767
0.783866706145725	5.07540314386445
0.783872933714818	5.088936098662
0.783879157104374	5.10250274843821
0.783885376316722	5.11609920336339
0.783891591354194	5.12972686257095
0.783897802219137	5.1433838438589
0.783904008913903	5.15707392153682
0.783910211440856	5.17079393966817
0.783916409802369	5.1845454623942
0.783922604000824	5.19832845820221
0.783928794038613	5.21214078354767
0.783934979918137	5.22598555077778
0.783941161641805	5.23986288974505
0.783947339212039	5.25376997209869
0.783953512631268	5.26770831931518
0.78395968190193	5.28167798136793
0.783965847026476	5.29567968031655
0.783972008007363	5.30971351231179
0.783978164847061	5.32377763976205
0.783984317548045	5.3378735617754
0.783990466112804	5.35200063011408
0.783996610543836	5.36616098026988
0.784002750843648	5.38035098022483
0.784008887014755	5.39457527002605
0.784015019059686	5.40882758066915
0.784021146980977	5.42311661186237
0.784027270781173	5.43743283507476
0.784033390462832	5.45178295161503
0.78403950602852	5.46616551278098
0.784045617480812	5.480579991295
0.784051724822296	5.49502505191255
0.784057828055568	5.50950348062795
0.784063927183233	5.52401396260977
0.784070022207908	5.53855508979203
0.784076113132219	5.55313107263707
0.784082199958805	5.56773736295677
0.784088282690309	5.58237609860917
0.78409436132939	5.59704647656223
0.784100435878716	5.61175113031321
0.784106506340962	5.62648636002623
0.784112572718817	5.64125582948125
0.784118635014979	5.6560546160528
0.784124693232156	5.67088944619861
0.784130747373066	5.68575476971971
0.784136797440438	5.70065268318932
0.784142843437012	5.71558318680715
0.784148885365537	5.73054827429236
0.784154923228774	5.74554283398597
0.784160957029493	5.76057163802661
0.784166986770474	5.77563370755637
0.784173012454512	5.79072829753372
0.784179034084406	5.80585406852354
0.78418505166297	5.82101500480662
0.784191065193029	5.83620676690021
0.784197074677414	5.85143357261523
0.784203080118972	5.86669066923371
0.784209081520559	5.88198354273045
0.78421507888504	5.89730628357392
0.784221072215291	5.91266485363597
0.784227061514202	5.92805420309192
0.784233046784671	5.94347907713599
0.784239028029607	5.95893452519706
0.78424500525193	5.97442523877544
0.784250978454572	5.98994607449456
0.784256947640474	6.00550327416316
0.784262912812591	6.02109269939836
0.784268873973886	6.03671504243299
0.784274831127334	6.05237007614923
0.784280784275921	6.06806035360094
0.784286733422645	6.08378051031512
0.784292678570513	6.09953695797352
0.784298619722546	6.11532686354692
0.784304556881774	6.13114752624165
0.784310490051239	6.14700491646267
0.784316419233994	6.16289279933128
0.784322344433103	6.17881490786687
0.784328265651641	6.19477241095303
0.784334182892697	6.21075995269485
0.784340096159367	6.22678507484172
0.784346005454761	6.24284033263507
0.784351910782001	6.25893007313583
0.784357812144218	6.27505477648759
0.784363709544557	6.29121059980021
0.784369602986172	6.30740312380174
0.784375492472231	6.32362613485252
0.784381378005912	6.33988509260915
0.784387259590405	6.35617593127829
0.784393137228912	6.3725018768327
0.784399010924644	6.38886130531627
0.784404880680828	6.40525313525893
0.7844107465007	6.42168072181607
0.784416608387507	6.43813989461367
0.784422466344511	6.45463463028924
0.784428320374982	6.47116158957954
0.784434170482204	6.48772377281544
0.784440016669472	6.50431885259643
0.784445858940094	6.52094667847492
0.784451697297389	6.53761170156314
0.784457531744687	6.55430635217141
0.784463362285332	6.57103783702061
0.784469188922678	6.58780282099282
0.784475011660092	6.60459951192966
0.784480830500955	6.62143151750606
0.784486645448655	6.63829735948276
0.784492456506598	6.65519886779407
0.784498263678197	6.67213034097733
0.78450406696688	6.6890972116496
0.784509866376088	6.70610039223917
0.784515661909272	6.72313466257716
0.784521453569895	6.74020278514593
0.784527241361434	6.75730674651144
0.784533025287378	6.77444282011034
0.784538805351229	6.79161340990381
0.784544581556499	6.8088180929399
0.784550353906713	6.8260566258812
0.784556122405412	6.84332786120689
0.784561887056144	6.86063499578267
0.784567647862473	6.87797337102339
0.784573404827975	6.89534907204716
0.784579157956238	6.91275580312882
0.784584907250862	6.930196922863
0.784590652715462	6.94767165764463
0.784596394353664	6.96518221012915
0.784602132169105	6.98272493101
0.784607866165438	7.00030106657126
0.784613596346326	7.01791191331959
0.784619322715447	7.03555595634572
0.78462504527649	7.05323411791982
0.784630764033158	7.07094615467832
0.784636478989166	7.0886925671423
0.784642190148242	7.10647122829235
0.784647897514127	7.12428441523467
0.784653601090577	7.1421321964396
0.784659300881357	7.16001165721614
0.784664996890247	7.1779262756862
0.784670689121042	7.19587384384789
0.784676377577546	7.21385668996736
0.78468206226358	7.23187163137577
0.784687743182976	7.24991903558848
0.784693420339579	7.26800215565591
0.784699093737248	7.28611880547561
0.784704763379855	7.30426823579412
0.784710429271285	7.32245053461503
0.784716091415437	7.34066818166419
0.784721749816223	7.35891719423093
0.784727404477567	7.37720024891337
0.784733055403408	7.39551926442915
0.784738702597698	7.41386731382556
0.784744346064403	7.43225289619748
0.784749985807501	7.4506677383576
0.784755621830984	7.46911974956266
0.784761254138859	7.48760251923597
0.784766882735144	7.50611920201427
0.784772507623873	7.52466971550282
0.784778128809092	7.54325188056745
0.784783746294861	7.5618691053175
0.784789360085254	7.58051813655674
0.784794970184359	7.59919982033446
0.784800576596278	7.61791652753352
0.784806179325124	7.63666469064519
0.784811778375028	7.65544396994737
0.784817373750131	7.67426151637881
0.784822965454591	7.69310568882783
0.784828553492577	7.7119874193153
0.784834137868274	7.7308989957299
0.784839718585881	7.7498443479108
0.78484529564961	7.76882310314821
0.784850869063687	7.78783277785744
0.784856438832352	7.80687623665747
0.78486200495986	7.82595271453818
0.784867567450479	7.8450607206811
0.784873126308493	7.86419995707442
0.784878681538197	7.88337326396656
0.784884233143903	7.90257998033811
0.784889781129937	7.92181614035898
0.784895325500637	7.94108660284711
0.784900866260357	7.96038707793229
0.784906403413466	7.97972252095821
0.784911936964345	7.99908763952554
0.784917466917392	8.0184858817313
0.784922993277018	8.03791426221166
0.784928516047649	8.05737724026048
0.784934035233724	8.07686976411906
0.784939550839699	8.09639594896587
0.784945062870042	8.11595061399624
0.784950571329238	8.13554116098446
0.784956076221784	8.15515851384612
0.784961577552193	8.17481162817882
0.784967075324992	8.19449142432231
0.784972569544725	8.21420772859129
0.784978060215949	8.23395138719728
0.784983547343234	8.25372752061941
0.784989030931166	8.27353442330656
0.784994510984349	8.29337270033797
0.784999987507396	8.31324020911362
0.785005460504941	8.33314294569148
0.785010929981627	8.35307025501689
0.785016395942116	8.37303192340251
0.785021858391084	8.39302539275592
0.785027317333222	8.41304380519373
0.785032772773234	8.43309928232765
0.785038224715841	8.45318077275222
0.785043673165781	8.47329389637184
0.785049118127803	8.49343663906574
0.785054559606672	8.51360865116666
0.785059997607171	8.53381367606431
0.785065432134096	8.55404447939671
0.785070863192258	8.57430754426266
0.785076290786484	8.59459899834249
0.785081714921616	8.61492079171115
0.785087135602512	8.63527343404017
0.785092552834044	8.65565061254401
0.785097966621099	8.67606148165317
0.785103376968583	8.69650028703157
0.785108783881413	8.71696801368069
0.785114187364524	8.73746435365207
0.785119587422866	8.75798835302392
0.785124984061403	8.77854338324517
0.785130377285118	8.79912634402426
0.785135767099005	8.81973479873914
0.785141153508078	8.84037692571448
0.785146536517363	8.86104292668341
0.785151916131904	8.88173850941061
0.78515729235676	8.90246070941933
0.785162665197006	8.9232145711277
0.785168034657732	8.94399171812772
0.785173400744044	8.96479939134523
0.785178763461065	8.98563207093389
0.78518412281393	9.00649456779196
0.785189478807796	9.02738289919251
0.78519483144783	9.04829779802299
0.785200180739219	9.06924220984678
0.785205526687164	9.0902088855412
0.785210869296882	9.11120833120179
0.785216208573606	9.13222914126804
0.785221544522585	9.15327863720847
0.785226877149086	9.17435315260792
0.785232206458389	9.19545559250238
0.785237532455792	9.21658184656567
0.78524285514661	9.23773688781482
0.78524817453617	9.25891408452276
0.78525349062982	9.28011956249648
0.785258803432921	9.30134934217893
0.785264112950853	9.32260263042222
0.785269419189009	9.34388521907263
0.785274722152802	9.36518997341351
0.785280021847658	9.38651836462585
0.785285318279021	9.4078722466269
0.785290611452351	9.42925396444825
0.785295901373124	9.45065479276619
0.785301188046834	9.47208337501766
0.785306471478989	9.49353304092331
0.785311751675116	9.51500917605753
0.785317028640757	9.53650824095695
0.785322302381471	9.55802900324882
0.785327572902833	9.57957519911799
0.785332840210435	9.60114400442437
0.785338104309886	9.62273414529874
0.785343365206811	9.64434935615242
0.785348622906852	9.66598539942422
0.785353877415668	9.68764459936162
0.785359128738933	9.70932610746958
0.785364376882341	9.73102908947385
0.7853696218516	9.75275533645153
0.785374863652434	9.77449992871462
0.785380102290589	9.79627048965884
0.785385337771821	9.81805820874287
0.785390570101907	9.83987028070526
0.785395799286642	9.86170027143308
0.785401025331833	9.88355303181986
0.785406248243309	9.90542713613376
0.785411468026912	9.92731756704535
0.785416684688505	9.94922999240271
0.785421898233964	9.97116699994773
0.785427108669186	9.99311597449633
0.785432316000081	10.0150881282752
0.785437520232578	10.0370821026458
0.785442721372625	10.0590876502546
0.785447919426183	10.0811215004688
0.785453114399235	10.1031665293356
0.785458306297776	10.1252330756389
0.785463495127823	10.1473169989375
0.785468680895406	10.1694202244158
0.785473863606576	10.1915388838463
0.785479043267399	10.2136777343045
0.785484219883959	10.2358306626623
0.785489393462356	10.2580033202653
0.78549456400871	10.2801922802416
0.785499731529157	10.3023968368406
0.785504896029849	10.3246193024041
0.785510057516958	10.3468556187616
0.78551521599667	10.3691091711576
0.785520371475193	10.3913798894431
0.785525523958748	10.4136619687641
0.785530673453577	10.4359629295894
0.785535819965938	10.4582778710575
0.785540963502105	10.480606576423
0.785546104068372	10.5029493366187
0.78555124167105	10.5253087145177
0.785556376316467	10.5476790718094
0.785561508010969	10.5700645022116
0.785566636760919	10.5924642684735
0.785571762572699	10.6148752280729
0.785576885452707	10.6373006962509
0.78558200540736	10.6597366001481
0.785587122443092	10.6821857524195
0.785592236566355	10.7046498602226
0.785597347783619	10.7271196624099
0.785602456101372	10.7496084708233
0.785607561526119	10.772103540836
0.785612664064382	10.7946100039904
0.785617763722703	10.8171274883048
0.785622860507641	10.8396567131284
0.785627954425772	10.8621951124032
0.78563304548369	10.8847422988758
0.785638133688009	10.9073016353082
0.785643219045359	10.9298682840074
0.785648301562388	10.9524439432384
0.785653381245762	10.9750299923705
0.785658458102165	10.9976208132091
0.7856635321383	11.0202249675928
0.785668603360886	11.0428322463012
0.785673671776663	11.0654493502968
0.785678737392386	11.0880728011488
0.78568380021483	11.1107040815744
0.785688860250786	11.1333423103024
0.785693917507067	11.1559842656121
0.785698971990499	11.1786341248264
0.78570402370793	11.2012907459235
0.785709072666225	11.2239501820689
0.785714118872267	11.2466164314514
0.785719162332956	11.2692858440833
0.785724203055212	11.2919626859954
0.785729241045973	11.3146386495656
0.785734276312194	11.3373252146812
0.785739308860849	11.3600076142714
0.78574433869893	11.3826975152082
0.785749365833448	11.4053909229406
0.785754390271431	11.4280850320231
0.785759412019927	11.4507804363969
0.785764431085999	11.4734788293733
0.785769447476733	11.4961786828761
0.785774461199229	11.518880950366
0.785779472260608	11.5415798092529
0.785784480668008	11.5642843081694
0.785789486428586	11.5869849269408
0.785794489549517	11.6096863258973
0.785799490037994	11.6323874580748
0.78580448790123	11.6550878339616
0.785809483146454	11.6777887682205
0.785814475780916	11.7004804671146
0.785819465811882	11.723181516885
0.785824453246637	11.7458701055418
0.785829438092486	11.7685604771337
0.785834420356751	11.7912476815164
0.785839400046773	11.813930179637
0.785844377169911	11.8366089498821
0.785849351733543	11.8592867855802
0.785854323745064	11.881954295419
0.78585929321189	11.9046194144147
0.785864260141453	11.9272813485152
0.785869224541205	11.9499343050472
0.785874186418616	11.9725833392536
0.785879145781175	11.9952226924332
0.785884102636388	12.0178609047189
0.785889056991782	12.0404849930437
0.785894008854901	12.0631076927828
0.785898958233307	12.085715085687
0.785903905134582	12.1083232576445
0.785908849566324	12.1309152624896
0.785913791536154	12.1535002879168
0.785918731051706	12.1760760183854
0.785923668120638	12.1986413122923
0.785928602750623	12.2211981926955
0.785933534949352	12.2437392424804
0.785938464724539	12.2662755910543
0.785943392083912	12.2887929022156
0.785948317035219	12.31130707542
0.785953239586227	12.3338000834396
0.785958159744722	12.3562861170764
0.785963077518508	12.3787561365861
0.785967992915407	12.4012123866526
0.785972905943261	12.4236568706548
0.785977816609929	12.4460843015969
0.785982724923289	12.4684965349403
0.785987630891239	12.4908957055822
0.785992534521694	12.5132789563813
0.785997435822588	12.53564248286
0.786002334801875	12.5579941920504
0.786007231467524	12.5803238299863
0.786012125827526	12.6026410303337
0.78601701788989	12.6249367836743
0.786021907662643	12.6472136318423
0.78602679515383	12.6694753950818
0.786031680371515	12.6917152612038
0.786036563323782	12.7139348656421
0.786041444018731	12.7361350299552
0.786046322464484	12.7583158413908
0.786051198669177	12.7804744771837
0.786056072640969	12.802612144799
0.786060944388035	12.8247255827626
0.786065813918569	12.8468212325123
0.786070681240784	12.8688881272725
0.786075546362911	12.8909406463863
0.786080409293201	12.9129574772835
0.786085270039921	12.9349600386874
0.78609012861136	12.9569331763542
0.786094985015821	12.9788839521494
0.786099839261629	13.000805546487
0.786104691357127	13.0227056217382
0.786109541310676	13.0445741548293
0.786114389130655	13.0664203745251
0.786119234825462	13.0882366944125
0.786124078403515	13.1100244799669
0.786128919873247	13.1317870449746
0.786133759243111	13.1535171469767
0.786138596521581	13.1752203779431
0.786143431717147	13.1968938878454
0.786148264838317	13.2185340973867
0.786153095893617	13.2401475802066
0.786157924891596	13.2617280135615
0.786162751840815	13.2832767762612
0.786167576749857	13.3047929669512
0.786172399627325	13.3262757108996
0.786177220481835	13.3477308536079
0.786182039322027	13.3691439004385
0.786186856156555	13.3905289862979
0.786191670994095	13.4118797162257
0.786196483843338	13.433189628942
0.786201294712996	13.4544706685707
0.786206103611798	13.4757101984081
0.78621091054849	13.4969186800073
0.786215715531839	13.5180853789393
0.786220518570629	13.5392161539031
0.786225319673662	13.5603097040423
0.786230118849757	13.5813661386175
0.786234916107755	13.6023787272832
0.78623971145651	13.6233554714055
0.786244504904899	13.6442938447439
0.786249296461814	13.6651876302795
0.786254086136166	13.686042026098
0.786258873936885	13.7068561523305
0.786263659872919	13.727627173338
0.786268443953231	13.7483553471898
0.786273226186807	13.7690404499295
0.786278006582647	13.7896868720627
0.78628278514977	13.8102801008804
0.786287561897216	13.8308355230008
0.786292336834038	13.8513443188411
0.786297109969311	13.8718097114616
0.786301881312125	13.8922239322348
0.78630665087159	13.9125955027494
0.786311418656834	13.9329201486405
0.786316184677	13.9531948850642
0.786320948941252	13.9734257389321
0.786325711458771	13.9936014641291
0.786330472238755	14.0137355809325
0.78633523129042	14.0338133961956
0.786339988623	14.0538475300625
0.786344744245747	14.0738239520029
0.78634949816793	14.0937552164188
0.786354250398836	14.1136337992038
0.78635900094777	14.1334570836777
0.786363749824053	14.1532301442742
0.786368497037026	14.172950909127
0.786373242596047	14.1926160847318
0.786377986510489	14.2122263403896
0.786382728789745	14.2317842028588
0.786387469443226	14.2512859864841
0.786392208480359	14.270732686309
0.786396945910587	14.2901207754958
0.786401681743373	14.3094547302905
0.786406415988197	14.3287291723466
0.786411148654556	14.3479490050505
0.786415879751963	14.3671067290076
0.786420609289949	14.38620800838
0.786425337278064	14.4052493211063
0.786430063725872	14.4242298061779
0.786434788642957	14.4431511848265
0.786439512038918	14.4620117146064
0.786444233923374	14.4808108957273
0.786448954305957	14.4995466995717
0.786453673196318	14.5182200455704
0.786458390604127	14.536832784334
0.786463106539068	14.5553807315674
0.786467821010842	14.5738646869474
0.78647253402917	14.5922821739536
0.786477245603786	14.6106374833626
0.786481955744443	14.6289270595979
0.78648666446091	14.6471489970164
0.786491371762973	14.6653022548324
0.786496077660435	14.6833973139766
0.786500782163116	14.7014145430833
0.78650548528085	14.7193683105025
0.786510187023491	14.7372542783821
0.786514887400908	14.7550678073909
0.786519586422986	14.7728144980001
0.786524284099628	14.7904909939326
0.786528980440751	14.8080961789847
0.78653367545629	14.8256306480764
0.786538369156196	14.8430908214012
0.786543061550438	14.8604811921035
0.786547752648998	14.8778013559518
0.786552442461877	14.8950413662305
0.78655713099909	14.9122159882696
0.786561818270669	14.9293085323223
0.786566504286662	14.9463318806398
0.786571189057134	14.9632796856977
0.786575872592165	14.9801485489027
0.786580554901851	14.9969435458469
0.786585235996304	15.0136607755686
0.786589915885652	15.0303023476085
0.786594594580038	15.0468645616401
0.786599272089621	15.063348892093
0.786603948424578	15.0797559243429
0.786608623595098	15.0960827650438
0.786613297611387	15.1123289361921
0.786617970483668	15.1284960836383
0.786622642222178	15.1445817749785
0.78662731283717	15.1605900501229
0.786631982338912	15.176509907133
0.786636650737687	15.1923531383007
0.786641318043794	15.2081109227606
0.786645984267548	15.2237878432834
0.786650649419278	15.2393797779516
0.786655313509328	15.2548878549841
0.786659976548058	15.2703113968893
0.786664638545842	15.285649386241
0.78666929951307	15.3009048994364
0.786673959460147	15.3160693234602
0.786678618397491	15.3311521969367
0.786683276335537	15.3461441829871
0.786687933284735	15.3610529327203
0.786692589255548	15.375870761741
0.786697244258453	15.390602158682
0.786701898303945	15.4052407352475
0.78670655140253	15.4197974389115
0.78671120356473	15.4342581539146
0.786715854801083	15.4486322649489
0.786720505122139	15.4629124752818
0.786725154538463	15.4771066472403
0.786729803060634	15.4912031735638
0.786734450699245	15.5052149196366
0.786739097464906	15.5191276348743
0.786743743368237	15.5329490383233
0.786748388419875	15.5466821239932
0.786753032630468	15.5603147331067
0.786757676010682	15.5738581231982
0.786762318571192	15.5873044952154
0.786766960322691	15.6006571757342
0.786771601275884	15.613913693806
0.786776241441489	15.6270749520439
0.786780880830239	15.6401386029507
0.786785519452879	15.6531056577033
0.786790157320168	15.6659784549139
0.78679479444288	15.6787494876029
0.786799430831799	15.6914273496787
0.786804066497727	15.7040015741555
0.786808701451475	15.7164825517926
0.786813335703867	15.7288585967642
0.786817969265745	15.7411396037904
0.786822602147958	15.7533177574038
0.786827234361371	15.7653985321386
0.786831865916863	15.7773748715421
0.786836496825323	15.7892545596062
0.786841127097655	15.8010259013602
0.786845756744773	15.8127039356464
0.786850385777608	15.8242722445409
0.786855014207099	15.8357407176387
0.786859642044199	15.84710633892
0.786864269299875	15.8583701071125
0.786868895985105	15.8695265650612
0.786873522110879	15.8805798534375
0.786878147688199	15.8915295528716
0.78688277272808	15.9023749117332
0.78688739724155	15.9131127512661
0.786892021239646	15.9237461120587
0.786896644733419	15.9342745418766
0.786901267733932	15.9446938651578
0.786905890252259	15.9550092031428
0.786910512299485	15.9652171119296
0.786915133886709	15.9753144265045
0.786919755025039	15.9853084420647
0.786924375725595	15.9951914666995
0.78692899599951	16.0049686776549
0.786933615857928	16.0146323459117
0.786938235312002	16.0241935788626
0.786942854372898	16.0336381518488
0.786947473051792	16.0429811963207
0.786952091359874	16.0522069611188
0.786956709308341	16.0613267176139
0.786961326908402	16.0703335906045
0.78696594417128	16.0792305049144
0.786970561108204	16.088017728279
0.786975177730416	16.0966883049903
0.786979794049169	16.105255244944
0.786984410075726	16.1137017230734
0.78698902582136	16.122039820772
0.786993641297353	16.130266075619
0.786998256515001	16.1383800229303
0.787002871485607	16.1463753483503
0.787007486220486	16.1542640245979
0.787012100730961	16.1620329569259
0.787016715028366	16.1696931869153
0.787021329124046	16.1772361911991
0.787025943029354	16.184661990915
0.787030556755653	16.1919807988051
0.787035170314317	16.1991783981681
0.787039783716728	16.2062612787128
0.787044396974278	16.2132310476331
0.787049010098369	16.2200832519898
0.787053623100411	16.2268206957689
0.787058235991824	16.2334390487668
0.787062848784037	16.2399468072133
0.787067461488489	16.2463308384325
0.787072074116626	16.2526049648122
0.787076686679904	16.2587569213179
0.787081299189788	16.2647940363745
0.787085911657751	16.2707108994639
0.787090524095276	16.2765150105148
0.787095136513853	16.2821962724904
0.787099748924982	16.2877655957705
0.787104361340169	16.2932099034367
0.787108973770931	16.2985386491073
0.787113586228792	16.3037510976634
0.787118198725283	16.3088411247705
0.787122811271945	16.3138156903769
0.787127423880326	16.3186674305614
0.787132036561983	16.3234041005043
0.787136649328478	16.3280170677986
0.787141262191384	16.3325151642019
0.78714587516228	16.3368893391451
0.787150488252752	16.3411462871727
0.787155101474394	16.3452824824808
0.787159714838808	16.349298883726
0.787164328357602	16.3531956053622
0.787168942042394	16.3569697084501
0.787173555904805	16.3606277429828
0.787178169956465	16.3641580847989
0.787182784209012	16.3675771699732
0.78718739867409	16.3708679381572
0.787192013363349	16.3740408919077
0.787196628288445	16.3770923753162
0.787201243461044	16.3800241440547
0.787205858892816	16.382831102425
0.787210474595436	16.3855211645491
0.787215090580589	16.3880879452111
0.787219706859963	16.3905334412895
0.787224323445253	16.3928568990364
0.787228940348162	16.3950604911871
0.787233557580396	16.3971401303832
0.787238175153668	16.3991017979038
0.787242793079698	16.4009389061281
0.787247411370211	16.4026544968459
0.787252030036936	16.4042493882318
0.78725664909161	16.4057212044308
0.787261268545973	16.4070753598459
0.787265888411772	16.4083007934712
0.787270508700759	16.4094080689947
0.787275129424692	16.4103941230344
0.787279750595331	16.4112590769406
0.787284372224444	16.4119998276393
0.787288994323803	16.4126182304735
0.787293616905184	16.4131182730692
0.787298239980369	16.4134926546403
0.787302863561144	16.4137447916406
0.787307487659299	16.4138807754005
0.787312112286629	16.4138887818102
0.787316737454933	16.4137787104453
0.787321363176016	16.4135445404635
0.787325989461683	16.4131893216095
0.787330616323748	16.4127131314061
0.787335243774025	16.4121144727403
0.787339871824335	16.4113946181348
0.787344500486501	16.4105519044853
0.78734912977235	16.4095903776488
0.787353759693712	16.4085059730529
0.787358390262421	16.4072978625195
0.787363021490317	16.4059726081047
0.787367653389238	16.4045240215057
0.78737228597103	16.4029517073455
0.78737691924754	16.401265441613
0.787381553230618	16.3994501933376
0.787386187932118	16.3975173412487
0.787390823363896	16.3954667194427
0.78739545953781	16.3932895462424
0.787400096465724	16.3909968735173
0.787404734159501	16.3885807806867
0.787409372631007	16.3860456648321
0.787414011892114	16.3833879232433
0.787418651954691	16.3806152368672
0.787423292830613	16.3777174397599
0.787427934531756	16.3747007764061
0.787432577069998	16.371566185133
0.787437220457219	16.3683113160688
0.787441864705302	16.3649368673752
0.787446509826129	16.3614425840431
0.787451155831586	16.3578285739309
0.787455802733561	16.3540980928163
0.787460450543942	16.3502473250311
0.787465099274618	16.3462782991053
0.787469748937481	16.3421886577374
0.787474399544424	16.3379848428167
0.787479051107341	16.3336594651438
0.787483703638125	16.3292163142168
0.787488357148673	16.3246592065502
0.787493011650882	16.3199798435115
0.787497667156649	16.3151853161915
0.787502323677871	16.3102749905395
0.787506981226448	16.3052429533729
0.787511639814278	16.3001024774735
0.787516299453262	16.2948365028047
0.7875209601553	16.2894595094607
0.78752562193229	16.283966552994
0.787530284796135	16.2783536357179
0.787534948758734	16.2726311483546
0.787539613831987	16.2667886290363
0.787544280027796	16.2608330313463
0.787548947358059	16.2547608075149
0.787553615834677	16.2485774344953
0.78755828546955	16.2422751444906
0.787562956274575	16.2358629215925
0.787567628261652	16.2293348015674
0.787572301442679	16.222692730582
0.787576975829551	16.2159380708539
0.787581651434165	16.209070824485
0.787586328268417	16.2020901195635
0.787591006344201	16.1949970368628
0.78759568567341	16.1877883409658
0.787600366267935	16.180477449454
0.787605048139667	16.1730454113421
0.787609731300497	16.1655051033423
0.787614415762311	16.1578538143454
0.787619101536995	16.1500930625888
0.787623788636436	16.1422194275342
0.787628477072515	16.1342393698986
0.787633166857113	16.126144489768
0.787637858002111	16.1179436934421
0.787642550519385	16.1096341413983
0.78764724442081	16.1012115436043
0.787651939718261	16.0926869963062
0.787656636423606	16.0840481549722
0.787661334548717	16.0753049405335
0.787666034105457	16.0664541879191
0.787670735105692	16.0574927994831
0.787675437561281	16.0484288649207
0.787680141484084	16.0392558143465
0.787684846885957	16.0299799120925
0.787689553778751	16.0205930098287
0.787694262174318	16.0111053420446
0.787698972084504	16.0015104912238
0.787703683521152	15.9918106757166
0.787708396496104	15.9820087280638
0.787713111021197	15.9720997069578
0.787717827108265	15.9620899142007
0.787722544769139	15.9519754904007
0.787727264015646	15.9417582468061
0.787731984859609	15.9314408097117
0.787736707312848	15.9210168285386
0.787741431387181	15.910493833479
0.787746157094418	15.8998716161517
0.787750884446368	15.8891449101562
0.787755613454836	15.87832152518
0.787760344131621	15.8673935068374
0.787765076488521	15.8563685619862
0.787769810537327	15.8452443129888
0.787774546289826	15.834022056685
0.787779283757802	15.8226984918538
0.787784022953033	15.8112782948514
0.787788763887294	15.7997642911007
0.787793506572354	15.7881455265066
0.787798251019977	15.7764381777801
0.787802997241923	15.7646263917586
0.787807745249949	15.7527246925476
0.787812495055802	15.7407272623547
0.78781724667123	15.7286305949383
0.787822000107971	15.7164436937315
0.787826755377759	15.7041590745126
0.787831512492326	15.6917838024016
0.787836271463393	15.6793133589032
0.787841032302681	15.6667510412527
0.787845795021902	15.6540965432009
0.787850559632764	15.6413471099454
0.787855326146968	15.6285110816596
0.787860094576211	15.6155808722461
0.787864864932183	15.6025608348469
0.787869637226567	15.589450086396
0.787874411471043	15.5762492873321
0.787879187677283	15.562961639558
0.787883965856953	15.5495826419364
0.787888746021713	15.536116496993
0.787893528183217	15.5225637994679
0.787898312353112	15.5089225565116
0.787903098543039	15.4951916667451
0.787907886764632	15.481378583849
0.78791267702952	15.4674797577755
0.787917469349324	15.4534909373252
0.787922263735659	15.4394220313667
0.787927060200131	15.4252658099167
0.787931858754342	15.4110257552863
0.787936659409886	15.3967041346696
0.787941462178351	15.3822984830823
0.787946267071315	15.3678066807089
0.787951074100352	15.3532411125709
0.787955883277028	15.3385839503413
0.787960694612899	15.3238537486831
0.787965508119518	15.3090388373382
0.787970323808429	15.2941461361403
0.787975141691166	15.2791704931966
0.787979961779259	15.2641196314203
0.787984784084228	15.2489865408743
0.787989608617586	15.2337791979384
0.78799443539084	15.2184907434241
0.787999264415485	15.2031275260128
0.788004095703013	15.1876869712499
0.788008929264905	15.172168569586
0.788013765112634	15.1565778955245
0.788018603257666	15.1409091630976
0.788023443711459	15.1251686394893
0.788028286485461	15.109351084531
0.788033131591114	15.093461547861
0.788037979039849	15.0774996073315
0.788042828843092	15.0614629859006
0.788047681012257	15.0453552827176
0.788052535558753	15.0291789755395
0.788057392493976	15.0129272811935
0.788062251829318	14.9966065614292
0.788067113576159	14.9802160721765
0.78807197774587	14.9637569112354
0.788076844349817	14.9472270561348
0.788081713399353	14.9306313609167
0.788086584905824	14.9139648903138
0.788091458880566	14.8972329394591
0.788096335334906	14.8804329980262
0.788101214280163	14.8635667056804
0.788106095727646	14.8466352781732
0.788110979688653	14.8296402454025
0.788115866174476	14.8125736673413
0.788120755196396	14.7954512178559
0.788125646765684	14.7782597506679
0.788130540893601	14.7610080659521
0.7881354375914	14.7436902626947
0.788140336870324	14.7263139244686
0.788145238741606	14.7088721438938
0.788150143216469	14.6913718077237
0.788155050306127	14.673810816401
0.788159960021783	14.6561883705101
0.78816487237463	14.6385064588321
0.788169787375853	14.6207675713645
0.788174705036626	14.6029670673556
0.788179625368111	14.5851106875863
0.788184548381463	14.5671946984972
0.788189474087825	14.5492242465013
0.788194402498329	14.5311971039842
0.788199333624098	14.5131110486724
0.788204267476246	14.4949730340915
0.788209204065874	14.4767769695126
0.788214143404072	14.4585299459075
0.788219085501924	14.440227392473
0.788224030370498	14.4218692066547
0.788228978020855	14.4034627613296
0.788233928464045	14.3850000146306
0.788238881711105	14.3664876074677
0.788243837773064	14.3479236910983
0.788248796660938	14.3293085995811
0.788253758385734	14.3106430012902
0.788258722958447	14.2919288378027
0.788263690390061	14.2731634987347
0.78826866069155	14.2543521651623
0.788273633873876	14.2354902529243
0.788278609947989	14.2165824648156
0.788283588924831	14.1976248997258
0.788288570815329	14.1786245979628
0.788293555630402	14.1595751561148
0.788298543380956	14.140481075129
0.788303534077885	14.1213421023792
0.788308527732074	14.1021582650732
0.788313524354395	14.0829304742385
0.788318523955708	14.0636582157099
0.788323526546863	14.0443469696691
0.788328532138699	14.0249863775565
0.788333540742039	14.0055898210219
0.788338552367701	13.986148501279
0.788343567026485	13.966667331788
0.788348584729184	13.9471449697364
0.788353605486577	13.9275832399948
0.788358629309432	13.9079818776371
0.788363656208505	13.8883415222244
0.788368686194539	13.8686618854137
0.788373719278266	13.8489459434462
0.788378755470406	13.8291919988949
0.788383794781669	13.8093999927814
0.788388837222749	13.7895715540152
0.78839388280433	13.769707829118
0.788398931537085	13.7498090262747
0.788403983431674	13.7298750051859
0.788409038498744	13.7099040146816
0.78841409674893	13.689903712167
0.788419158192855	13.6698651130629
0.78842422284113	13.6497967044741
0.788429290704354	13.6296953157068
0.788434361793113	13.6095597623479
0.78843943611798	13.5893953527647
0.788444513689517	13.5691964658727
0.788449594518273	13.5489712061859
0.788454678614783	13.5287129624955
0.788459765989573	13.5084247904663
0.788464856653152	13.4881101049439
0.788469950616019	13.4677638986074
0.788475047888662	13.4473907970811
0.788480148481552	13.4269903427726
0.78848525240515	13.4065607760004
0.788490359669905	13.3861056903038
0.788495470286251	13.3656252344837
0.788500584264611	13.3451183200698
0.788505701615395	13.3245835572995
0.788510822348998	13.3040279867232
0.788515946475805	13.2834441970836
0.788521074006187	13.2628382404712
0.7885262049505	13.2422104869527
0.788531339319092	13.2215553641682
0.788536477122292	13.2008825355465
0.788541618370422	13.1801819687285
0.788546763073785	13.1594642220728
0.788551911242676	13.1387239082571
0.788557062887372	13.1179630144683
0.788562218018142	13.0971796052768
0.788567376645239	13.0763803174289
0.788572538778902	13.0555576694918
0.788577704429359	13.0347177264812
0.788582873606823	13.0138594308111
0.788588046321496	12.9929823150446
0.788593222583563	12.9720882786279
0.788598402403199	12.9511773142487
0.788603585790565	12.9302475180666
0.788608772755808	12.9093023623211
0.788613963309061	12.8883428421869
0.788619157460444	12.8673656382267
0.788624355220066	12.8463740748974
0.788629556598018	12.8253677661238
0.788634761604382	12.8043481436463
0.788639970249224	12.7833133677805
0.788645182542597	12.7622662686824
0.788650398494539	12.7412050725577
0.788655618115078	12.7201327002969
0.788660841414225	12.6990468809207
0.788666068401979	12.6779499874805
0.788671299088326	12.6568416796746
0.788676533483237	12.6357226087021
0.788681771596668	12.6145922748548
0.788687013438565	12.593454455081
0.788692259018859	12.5723037780901
0.788697508347465	12.5511436016533
0.788702761434287	12.5299790607032
0.788708018289213	12.5088001922919
0.788713278922121	12.4876178511598
0.78871854334287	12.4664247571472
0.788723811561309	12.4452268806925
0.788729083587272	12.4240197829761
0.788734359430579	12.402807787016
0.788739639101037	12.3815894531803
0.788744922608438	12.3603640209162
0.788750209962561	12.3391356579344
0.78875550117317	12.3179000955802
0.788760796250017	12.2966605250591
0.788766095202838	12.2754176955341
0.788771398041356	12.2541692714135
0.78877670477528	12.2329194616557
0.788782015414305	12.2116653571825
0.788787329968112	12.1904097628984
0.788792648446369	12.1691475929441
0.788797970858729	12.147889245003
0.788803297214829	12.1266261577862
0.788808627524297	12.1053614111158
0.788813961796742	12.0840975428279
0.788819300041761	12.0628314527648
0.788824642268938	12.041565352468
0.788829988487841	12.0203021511859
0.788835338708026	11.9990356171861
0.788840692939031	11.9777709182885
0.788846051190385	11.9565092240948
0.7888514134716	11.9352470282618
0.788856779792173	11.9139882035222
0.78886215016159	11.8927311975227
0.788867524589319	11.8714764444738
0.788872903084818	11.8502235758465
0.788878285657527	11.8289771642829
0.788883672316875	11.8077292109137
0.788889063072275	11.7864913547587
0.788894457933126	11.7652526620355
0.788899856908813	11.7440201368808
0.788905260008707	11.7227932912432
0.788910667242164	11.7015721992709
0.788916078618528	11.6803536714361
0.788921494147125	11.6591443693888
0.788926913837271	11.6379388453191
0.788932337698266	11.6167399980075
0.788937765739393	11.5955499526709
0.788943197969926	11.5743644182775
0.788948634399121	11.5531876540829
0.788954075036221	11.5320194760423
0.788959519890455	11.510856418362
0.788964968971036	11.4897056882795
0.788970422287166	11.4685584717991
0.78897587984803	11.4474247583334
0.788981341662799	11.4262982285763
0.78898680774063	11.4051816699304
0.788992278090668	11.3840741550319
0.788997752722041	11.3629771044196
0.789003231643862	11.341890517399
0.789008714865233	11.3208150170419
0.789014202395239	11.2997495796654
0.789019694242952	11.2786957432462
0.78902519041743	11.2576524192152
0.789030690927715	11.2366233732574
0.789036195782836	11.2156033213179
0.789041704991809	11.1945982213915
0.789047218563632	11.1736038659239
0.789052736507293	11.1526217187868
0.789058258831762	11.1316558740421
0.789063785545998	11.1107003901147
0.789069316658943	11.0897586355662
0.789074852179525	11.068834229649
0.789080392116661	11.0479186508595
0.78908593647925	11.027021667531
0.789091485276178	11.0061377601275
0.789097038516316	10.9852680600341
0.789102596208523	10.9644148796728
0.789108158361641	10.9435774031277
0.789113724984499	10.9227524055184
0.789119296085911	10.9019478450603
0.789124871674679	10.8811559166437
0.789130451759588	10.8603829422506
0.789136036349411	10.8396232914417
0.789141625452904	10.8188840849071
0.78914721907881	10.7981596094221
0.789152817235859	10.7774524957274
0.789158419932767	10.7567643663317
0.789164027178232	10.7360929801909
0.789169638980942	10.7154406319204
0.789175255349568	10.6948035368724
0.789180876292769	10.6741891493492
0.789186501819188	10.6535905624582
0.789192131937455	10.6330119560794
0.789197766656184	10.6124495034387
0.789203405983976	10.5919114882797
0.789209049929418	10.5713908464482
0.789214698501084	10.5508867466311
0.78922035170753	10.5304076953837
0.789226009557301	10.5099453322767
0.789231672058928	10.4895043980128
0.789237339220926	10.4690843924079
0.789243011051796	10.4486844227153
0.789248687560027	10.4283052487002
0.78925436875409	10.4079478962718
0.789260054642446	10.3876127895026
0.789265745233539	10.3672969085578
0.789271440535801	10.3470030612457
0.789277140557647	10.3267338256238
0.789282845307481	10.3064833974525
0.78928855479369	10.2862578024131
0.78929426902465	10.2660526462339
0.789299988008721	10.2458712488159
0.789305711754248	10.2257127803158
0.789311440269564	10.2055770194106
0.789317173562988	10.1854634773211
0.789322911642821	10.1653755944483
0.789328654517356	10.1453084936273
0.789334402194867	10.125267642607
0.789340154683616	10.1052495664247
0.789345911991852	10.0852552516059
0.789351674127807	10.065283947039
0.789357441099702	10.0453404957769
0.789363212915743	10.0254189350775
0.78936898958412	10.0055221377838
0.789374771113013	9.98565029976013
0.789380557510584	9.96580497101339
0.789386348784984	9.94598416824311
0.789392144944349	9.92618613630277
0.7893979459968	9.90641649097543
0.789403751950446	9.88667244278497
0.78940956281338	9.86695279589677
0.789415378593683	9.84726009933777
0.789421199299422	9.82759169486796
0.789427024938648	9.80795162642887
0.789432855519401	9.78833736798509
0.789438691049704	9.76874877271366
0.789444531537569	9.74918737945172
0.789450376990994	9.72965245902657
0.78945622741796	9.71014481429375
0.789462082826438	9.69066419402318
0.789467943224383	9.67121107015527
0.789473808619737	9.65178249343209
0.789479679020428	9.63238606194842
0.789485554434371	9.6130141696557
0.789491434869465	9.59366882612316
0.789497320333598	9.57435508076389
0.789503210834642	9.55506578278322
0.789509106380458	9.53580601541743
0.78951500697889	9.5165749165893
0.789520912637772	9.49737027967985
0.78952682336492	9.47819505619938
0.78953273916814	9.45905004414879
0.789538660055222	9.43993018480342
0.789544586033946	9.42084275898988
0.789550517112073	9.40178059494231
0.789556453297354	9.38274971882499
0.789562394597525	9.36374725816632
0.789568341020311	9.34477543028507
0.78957429257342	9.3258286946281
0.789580249264548	9.30691507881344
0.789586211101377	9.28803113087159
0.789592178091577	9.26917436189769
0.789598150242802	9.25034853983311
0.789604127562696	9.23155230918521
0.789610110058885	9.21278745449228
0.789616097738986	9.19404906416715
0.789622090610599	9.17534368251079
0.789628088681313	9.15666751415568
0.789634091958702	9.1380207116831
0.789640100450328	9.11940722507598
0.789646114163739	9.10081938392617
0.789652133106469	9.08226602259342
0.789658157286039	9.06374229337913
0.789664186709957	9.04524724135517
0.789670221385719	9.02678641276664
0.789676261320804	9.00835306754943
0.789682306522682	8.98995219754199
0.789688356998807	8.97158260871813
0.789694412756619	8.95324306475105
0.789700473803549	8.9349349827417
0.78970654014701	8.91665943135511
0.789712611794404	8.89841252348659
0.789718688753121	8.8802000247918
0.789724771030535	8.86201552477154
0.789730858634008	8.84386520333654
0.789736951570891	8.82574589537679
0.789743049848518	8.80765735677022
0.789749153474213	8.7896007560725
0.789755262455287	8.77157643325075
0.789761376799034	8.75358450115052
0.78976749651274	8.73562201434699
0.789773621603675	8.71769411340968
0.789779752079097	8.6997963888855
0.78978588794625	8.68193183326835
0.789792029212366	8.66409817104572
0.789798175884664	8.64629800175757
0.78980432797035	8.62852975467525
0.789810485476615	8.61079253977064
0.789816648410642	8.59308921763442
0.789822816779596	8.57541724732428
0.789828990590631	8.55777868908227
0.78983516985089	8.54017129965478
0.7898413545675	8.52259677260296
0.789847544747577	8.50505594187938
0.789853740398223	8.48754572955391
0.78985994152653	8.47007130311815
0.789866148139574	8.45262478308827
0.78987236024442	8.43521550177699
0.789878577848119	8.41783684057405
0.789884800957711	8.40049125707808
0.789891029580223	8.3831783404235
0.789897263722666	8.36589963124637
0.789903503392044	8.34865184217833
0.789909748595344	8.3314374861164
0.789915999339542	8.31425800523546
0.789922255631601	8.29710871669831
0.789928517478472	8.27999433750671
0.789934784887092	8.26291342944713
0.789941057864389	8.24586284150154
0.789947336417273	8.22884996921032
0.789953620552646	8.21186501045637
0.789959910277395	8.19491716457084
0.789966205598396	8.17800167974935
0.789972506522512	8.16111799751134
0.789978813056594	8.14426900458539
0.78998512520748	8.12745313220088
0.789991442981996	8.11067007646268
0.789997766386954	8.09392073002417
0.790004095429156	8.0772043069151
0.790010430115391	8.06052194038692
0.790016770452434	8.04387236439
0.79002311644705	8.027256565741
0.790029468105992	8.01067464926103
0.790035825435997	7.99412475677007
0.790042188443794	7.97760960369579
0.790048557136097	7.96112740250732
0.790054931519609	7.94467925091685
0.790061311601022	7.92826351422292
0.790067697387013	7.91188264052406
0.790074088884248	7.89553342675597
0.790080486099382	7.87922034091054
0.790086889039058	7.86293834271603
0.790093297709904	7.84669181209146
0.790099712118538	7.83047723058747
0.790106132271568	7.81429764938089
0.790112558175586	7.79815000559381
0.790118989837174	7.78203736817774
0.790125427262903	7.76595870133978
0.790131870459329	7.74991099305999
0.790138319432999	7.73389981220714
0.790144774190447	7.71792060668716
0.790151234738195	7.70197542817359
0.790157701082752	7.68606437074428
0.790164173230617	7.67018561723103
0.790170651188278	7.65434230909019
0.790177134962207	7.63853002855956
0.790183624558869	7.62275354804617
0.790190119984714	7.60701058539453
0.79019662124618	7.59129909430764
0.790203128349696	7.57562339283267
0.790209641301678	7.55998106864852
0.790216160108528	7.54437056463172
0.790222684776641	7.52879512472407
0.790229215312395	7.51325332399104
0.79023575172216	7.49774404657994
0.790242294012293	7.48226947784744
0.790248842189141	7.46682687210392
0.790255396259037	7.45142010219187
0.790261956228303	7.43604393324074
0.790268522103251	7.42070397338343
0.79027509389018	7.40539552373247
0.790281671595378	7.39012167053436
0.790288255225121	7.37488118073941
0.790294844785675	7.35967359952863
0.790301440283292	7.34449920210587
0.790308041724215	7.32935919498532
0.790314649114675	7.31425243942511
0.790321262460889	7.29917844582959
0.790327881769068	7.28413758288829
0.790334507045407	7.26913129264571
0.79034113829609	7.25415637250068
0.790347775527292	7.23921794423122
0.790354418745176	7.22430989340343
0.790361067955893	7.20943499956452
0.790367723165582	7.19459590022392
0.790374384380372	7.17978727589018
0.790381051606382	7.16501448456942
0.790387724849717	7.15027220318786
0.790394404116472	7.1355649855715
0.790401089412731	7.12089047366965
0.790407780744569	7.1062480131918
0.790414478118045	7.09164022567869
0.790421181539211	7.07706447538897
0.790427891014105	7.06252207604666
0.790434606548758	7.04801328724774
0.790441328149187	7.03353562034142
0.790448055821397	7.01909245303606
0.790454789571384	7.00468291365418
0.790461529405133	6.99030449301302
0.790468275328617	6.97595974805585
0.790475027347799	6.96164740093341
0.79048178546863	6.94736906842885
0.790488549697052	6.93312192607766
0.790495320038994	6.91890937157435
0.790502096500375	6.90472745708213
0.790508879087103	6.89057989821425
0.790515667805077	6.87646377071522
0.790522462660181	6.86238200812182
0.790529263658293	6.84833040217659
0.790536070805277	6.83431374264341
0.790542884106987	6.82032779052031
0.790549703569268	6.80637525261832
0.790556529197952	6.79245489724114
0.790563360998861	6.7785681118618
0.790570198977806	6.76471137811692
0.79057704314059	6.75088913875338
0.790583893493002	6.73709778458818
0.790590750040821	6.72333945894085
0.790597612789817	6.70961351888043
0.790604481745748	6.69591986606793
0.790611356914363	6.68225731056804
0.790618238301399	6.66862747903196
0.790625125912583	6.65503096271128
0.790632019753631	6.64146500114416
0.790638919830249	6.62793049028137
0.790645826148134	6.61443020212207
0.79065273871297	6.6009601108138
0.790659657530432	6.58752289659524
0.790666582606185	6.57411645581471
0.790673513945882	6.56074291888505
0.790680451555168	6.54740028729759
0.790687395439675	6.53409042680647
0.790694345605027	6.52081119237586
0.790701302056837	6.50756416645477
0.790708264800706	6.49434859330957
0.790715233842228	6.48116510358186
0.790722209186984	6.4680123799292
0.790729190840547	6.45489167521239
0.790736178808477	6.44180208824842
0.790743173096327	6.42874409239875
0.790750173709638	6.41571732396862
0.790757180653941	6.40272159284964
0.790764193934757	6.38975896985355
0.790771213557597	6.37682396646988
0.790778239527962	6.36392341184838
0.790785271851343	6.35105310805174
0.790792310533221	6.33821305820125
0.790799355579067	6.32540483678524
0.790806406994341	6.31262771169747
0.790813464784495	6.29988053229715
0.79082052895497	6.28716532571033
0.790827599511196	6.27448080785669
0.790834676458594	6.26182634809413
0.790841759802576	6.24920351583892
0.790848849548543	6.23661083533489
0.790855945701887	6.22404925552151
0.790863048267989	6.21151833696362
0.790870157252221	6.19901673923975
0.790877272659944	6.18654818257361
0.790884394496512	6.17410751657795
0.790891522767266	6.16169789826248
0.790898657477539	6.14932074564096
0.790905798632655	6.13697078826684
0.790912946237926	6.12465314832806
0.790920100298656	6.11236527534142
0.79092726082014	6.10010701883121
0.79093442780766	6.08787981355785
0.790941601266493	6.07568193188856
0.790948781201902	6.06351426711049
0.790955967619144	6.051377303324
0.790963160523463	6.03926848886785
0.790970359920098	6.0271917063326
0.790977565814273	6.01514333038044
0.790984778211207	6.00312495929761
0.790991997116107	5.99113719487123
0.790999222534171	5.97917681872691
0.791006454470589	5.96724887591452
0.791013692930539	5.95534908027831
0.791020937919192	5.94347853726812
0.791028189441707	5.93163828009767
0.791035447503237	5.91982645273672
0.791042712108923	5.90804448346351
0.791049983263896	5.89629252076151
0.791057260973281	5.88456873603042
0.791064545242191	5.87287414680174
0.79107183607573	5.86120967492734
0.791079133478994	5.84957320200716
0.791086437457069	5.83796668956334
0.791093748015031	5.82638797944141
0.791101065157947	5.81483994918002
0.791108388890876	5.8033189692437
0.791115719218867	5.79182783728598
0.79112305614696	5.78036496273258
0.791130399680185	5.76893143739384
0.791137749823564	5.75752605121849
0.79114510658211	5.74614943687788
0.791152469960825	5.7348009773791
0.791159839964705	5.72348213601817
0.791167216598734	5.71218965453551
0.791174599867888	5.70092807720874
0.791181989777135	5.68969301526036
0.791189386331433	5.67848646109007
0.791196789535731	5.66730901594417
0.791204199394968	5.65615936481602
0.791211615914077	5.64503651352959
0.791219039097979	5.63394358395156
0.791226468951589	5.62287737045527
0.791233905479809	5.61184086806314
0.791241348687537	5.60082926118466
0.791248798579658	5.58984770283379
0.791256255161051	5.57889411765663
0.791263718436584	5.56796611341504
0.791271188411117	5.55706818233566
0.791278665089502	5.54619634078124
0.791286148476582	5.53535310643939
0.79129363857719	5.52453581382448
0.791301135396152	5.51374769528602
0.791308638938284	5.5029858446671
0.791316149208394	5.49225107251362
0.791323666211279	5.48154465213141
0.791331189951732	5.47086494174795
0.791338720434532	5.46021193953181
0.791346257664454	5.44958671695259
0.791353801646262	5.43898803055016
0.791361352384711	5.42841633856537
0.791368909884549	5.41787181975616
0.791376474150514	5.40735386969881
0.791384045187336	5.39686320657951
0.791391622999736	5.3863984495313
0.791399207592427	5.37596162431186
0.791406798970115	5.36554996018536
0.791414397137495	5.35516651728506
0.791422002099254	5.344807478536
0.791429613860071	5.33447715832006
0.791437232424616	5.32417135808853
0.791444857797553	5.3138937036935
0.791452489983534	5.30364057058483
0.791460128987206	5.29341451699895
0.791467774813204	5.28321470580743
0.791475427466158	5.27304100854772
0.791483086950687	5.26289324893953
0.791490753271404	5.25277153147166
0.791498426432913	5.24267501014668
0.791506106439807	5.23260616757752
0.791513793296676	5.22256099255616
0.791521487008096	5.21254378669975
0.79152918757864	5.20255019073504
0.79153689501287	5.19258300233568
0.791544609315338	5.18264268498949
0.791552330490591	5.17272592336931
0.791560058543168	5.16283613202273
0.791567793477596	5.15297075499783
0.791575535298398	5.14313156618685
0.791583284010088	5.13331719515839
0.791591039617169	5.12352809549493
0.79159880212414	5.11376418399847
0.791606571535489	5.10402547880903
0.791614347855697	5.09431196109063
0.791622131089237	5.08462374056214
0.791629921240573	5.07495935074186
0.791637718314163	5.06532131772265
0.791645522314455	5.05570713460215
0.79165333324589	5.04611821440894
0.791661151112901	5.03655343633685
0.791668975919912	5.02701444132917
0.791676807671341	5.01749882520032
0.791684646371596	5.00800883064423
0.791692492025079	4.99854249819222
0.791700344636182	4.98910094313749
0.791708204209291	4.97968396335428
0.791716070748783	4.97029086563886
0.791723944259028	4.96092283018459
0.791731824744387	4.9515783888604
0.791739712209215	4.94225770273186
0.791747606657857	4.93296226076661
0.791755508094652	4.92368973825883
0.791763416523929	4.91444214645652
0.791771331950013	4.90521774235154
0.791779254377218	4.89601787682132
0.791787183809851	4.88684069144381
0.791795120252212	4.87768908889593
0.791803063708592	4.86855976410088
0.791811014183276	4.85945408291976
0.79181897168054	4.85037316464724
0.791826936204654	4.84131420835434
0.791834907759877	4.83227984262775
0.791842886350464	4.82326864142221
0.791850871980661	4.81428049708202
0.791858864654706	4.80531603114543
0.791866864376829	4.7963747077476
0.791874871151255	4.78745688087769
0.791882884982198	4.77856111819203
0.791890905873868	4.76968995629523
0.791898933830463	4.76084017622034
0.791906968856178	4.75201535094051
0.791915010955197	4.74321077763994
0.7919230601317	4.7344320409104
0.791931116389856	4.72567402273365
0.791939179733828	4.71693931306485
0.791947250167774	4.70822741925367
0.79195532769584	4.69953858914994
0.791963412322167	4.6908708945632
0.79197150405089	4.6822271803651
0.791979602886133	4.6736056331757
0.791987708832017	4.66500566744273
0.791995821892653	4.65642885808379
0.792003942072142	4.64787471614373
0.792012069374584	4.63934156881867
0.792020203804068	4.63083149696567
0.792028345364674	4.62234309373337
0.792036494060479	4.61387736257218
0.79204464989555	4.60543322192979
0.792052812873946	4.59701077070532
0.792060982999722	4.58861070806431
0.792069160276923	4.58023253782336
0.792077344709586	4.57187587380602
0.792085536301745	4.56354039327924
0.792093735057422	4.55522850160842
0.792101940980635	4.54693603065345
0.792110154075394	4.53866680929802
0.792118374345701	4.53041764019589
0.792126601795552	4.52219152314462
0.792134836428936	4.51398516104197
0.792143078249834	4.50580160345725
0.792151327262219	4.49763810359723
0.79215958347006	4.48949749830506
0.792167846877315	4.48137604442106
0.792176117487938	4.4732774335782
0.792184395305875	4.4651989273339
0.792192680335066	4.45714202211958
0.792200972579441	4.44910540971645
0.792209272042926	4.44109049824825
0.792217578729439	4.43309601923798
0.79222589264289	4.42512257539421
0.792234213787184	4.41716973837512
0.792242542166218	4.40923714886349
0.792250877783881	4.40132651379038
0.792259220644057	4.39343525096778
0.792267570750622	4.3855648487707
0.792275928107445	4.37771544272516
0.792284292718389	4.36988586114949
0.79229266458731	4.36207683243891
0.792301043718055	4.35428817761977
0.792309430114468	4.34651989181079
0.792317823780382	4.33877229627911
0.792326224719627	4.33104372296796
0.792334632936023	4.32333610866647
0.792343048433385	4.31564854148975
0.79235147121552	4.30798087831109
0.792359901286231	4.30033262036093
0.792368338649311	4.29270554276415
0.792376783308547	4.28509702141225
0.792385235267721	4.27750900789904
0.792393694530605	4.26994071329858
0.792402161100968	4.26239226130395
0.792410634982571	4.25486296295291
0.792419116179167	4.24735340135037
0.792427604694502	4.23986366324716
0.792436100532319	4.23239345271072
0.79244460369635	4.22494265968846
0.792453114190324	4.21751087000123
0.79246163201796	4.21009878498971
0.792470157182973	4.20270545874778
0.792478689689069	4.19533285389009
0.792487229539951	4.18797763790472
0.792495776739312	4.18064263429238
0.792504331290839	4.17332610572367
0.792512893198214	4.16602955524448
0.792521462465112	4.15875052306788
0.7925300390952	4.15149220033558
0.79253862309214	4.14425135964448
0.792547214459587	4.13702985453095
0.792555813201188	4.12982738738998
0.792564419320588	4.12264296894984
0.79257303282142	4.11547820950268
0.792581653707313	4.10833133580303
0.792590281981891	4.10120336721505
0.79259891764877	4.09409321211317
0.792607560711558	4.08700314928649
0.79261621117386	4.0799300309681
0.792624869039273	4.07287571643837
0.792633534311386	4.06584005769567
0.792642206993783	4.05882262795163
0.792650887090044	4.05182291069427
0.792659574603737	4.04484214746923
0.79266826953843	4.0378787631002
0.79267697189768	4.03093425031629
0.79268568168504	4.02400707607637
0.792694398904055	4.01709839017862
0.792703123558266	4.01020743756793
0.792711855651206	4.00333448920189
0.7927205951864	3.99647898227339
0.792729342167372	3.98964224468372
0.792738096597634	3.98282203416272
0.792746858480696	3.97602053643184
0.792755627820059	3.96923607520535
0.792764404619219	3.96246980476985
0.792773188881667	3.95572017923792
0.792781980610883	3.94898897993671
0.792790779810347	3.94227485615131
0.792799586483529	3.93557827545799
0.792808400633894	3.92889863140386
0.7928172222649	3.92223715092457
0.79282605138	3.91559224182077
0.79283488798264	3.9089646890244
0.79284373207626	3.90235455871351
0.792852583664295	3.89576142185882
0.792861442750171	3.88918526965006
0.792870309337312	3.88262651185338
0.792879183429132	3.876084143421
0.792888065029041	3.86955963038074
0.792896954140443	3.86305090800714
0.792905850766736	3.85655986195013
0.792914754911309	3.85008552421409
0.792923666577549	3.84362763123151
0.792932585768836	3.83718682296767
0.792941512488542	3.83076244177885
0.792950446740034	3.82435454744986
0.792959388526675	3.81796400278334
0.792968337851818	3.81158870017487
0.792977294718814	3.80523095524099
0.792986259131006	3.79888942625151
0.79299523109173	3.79256428195349
0.793004210604319	3.78625510762225
0.793013197672097	3.77996261090361
0.793022192298385	3.77368664273699
0.793031194486495	3.76742620073775
0.793040204239735	3.76118276378131
0.793049221561408	3.75495454209547
0.793058246454808	3.74874289636604
0.793067278923226	3.7425473835491
0.793076318969946	3.7363678699381
0.793085366598245	3.73020421228352
0.793094421811397	3.72405599882496
0.793103484612667	3.71792454682371
0.793112555005316	3.71180849071693
0.7931216329926	3.70570793402397
0.793130718577766	3.69962344822351
0.793139811764059	3.69355456480583
0.793148912554714	3.68750137251596
0.793158020952964	3.68146397569739
0.793167136962035	3.67544155823996
0.793176260585146	3.66943541457413
0.793185391825513	3.66344381196326
0.793194530686342	3.65746850484962
0.793203677170837	3.65150821068471
0.793212831282194	3.64556362997343
0.793221993023606	3.6396334688798
0.793231162398257	3.63371963614323
0.793240339409327	3.62782013622312
0.79324952405999	3.6219365408932
0.793258716353415	3.61606739023818
0.793267916292764	3.6102140236544
0.793277123881194	3.60437511183115
0.793286339121857	3.59855184945497
0.793295562017898	3.59274251293849
0.793304792572457	3.58694944745531
0.793314030788668	3.58117038627495
0.793323276669661	3.57540606074233
0.793332530218559	3.56965698521075
0.793341791438478	3.56392276075242
0.793351060332531	3.55820261960538
0.793360336903824	3.55249785594085
0.793369621155458	3.54680708974633
0.793378913090527	3.54113181142496
0.793388212712122	3.53547009277897
0.793397520023326	3.52982320312806
0.793406835027217	3.52419119855534
0.79341615772687	3.5185734162183
0.79342548812535	3.51296968061611
0.79343482622572	3.50738066938189
0.793444172031036	3.50180578828591
0.793453525544348	3.49624548971784
0.793462886768702	3.49069880446632
0.793472255707139	3.48516701877357
0.79348163236269	3.47964891001166
0.793491016738387	3.47414500799112
0.793500408837251	3.46865544534761
0.793509808662301	3.46317947157124
0.793519216216549	3.45771820448937
0.793528631503002	3.45226959603605
0.793538054524662	3.44683636985659
0.793547485284524	3.4414162335979
0.793556923785579	3.43601010699195
0.793566370030813	3.4306176002984
0.793575824023205	3.42523906611641
0.793585285765729	3.41987414949673
0.793594755261355	3.41452329268106
0.793604232513046	3.40918520061709
0.79361371752376	3.40386173514069
0.79362321029645	3.39855103638086
0.793632710834065	3.39325463751534
0.793642219139544	3.38797061955417
0.793651735215826	3.38270145627897
0.793661259065843	3.37744449336331
0.793670790692519	3.3722015739919
0.793680330098777	3.36697184380428
0.793689877287531	3.36175528448689
0.793699432261692	3.35655236508417
0.793708995024164	3.35136194557119
0.793718565577847	3.34618568041029
0.793728143925635	3.34102189452787
0.793737730070418	3.33587120887656
0.793747324015079	3.33073426556116
0.793756925762496	3.32560953842321
0.793766535315544	3.3204981486483
0.793776152677088	3.31540000746318
0.793785777849994	3.31031446863502
0.793795410837117	3.30524204027354
0.79380505164131	3.30018182642288
0.793814700265421	3.29513573898713
0.793824356712291	3.29010128657227
0.793834020984757	3.28507973143922
0.79384369308565	3.28007163738256
0.793853373017796	3.27507551110613
0.793863060784016	3.27009194716826
0.793872756387127	3.26512179110443
0.793882459829939	3.26016332713344
0.793892171115258	3.25521805478422
0.793901890245883	3.25028465464807
0.793911617224611	3.24536444557156
0.793921352054231	3.24045613627053
0.793931094737528	3.23556042175635
0.793940845277283	3.23067716548798
0.793950603676269	3.22580591825989
0.793960369937257	3.22094730624155
0.793970144063011	3.21610074363184
0.79397992605629	3.21126641061346
0.793989715919848	3.20644457413314
0.793999513656436	3.2016343728033
0.794009319268797	3.19683681473248
0.79401913275967	3.19205098955783
0.794028954131788	3.18727721671937
0.794038783387882	3.18251564260475
0.794048620530675	3.17776629937279
0.794058465562886	3.17302810084406
0.794068318487228	3.16830284798103
0.79407817930641	3.16358832428712
0.794088048023137	3.15888668116151
0.794097924640107	3.15419648362095
0.794107809160013	3.14951789998336
0.794117701585545	3.14485107666044
0.794127601919385	3.1401964621092
0.794137510164212	3.13555310820037
0.794147426322702	3.13092101951849
0.794157350397522	3.12630151370808
0.794167282391336	3.12169281274048
0.794177222306802	3.11709598715725
0.794187170146575	3.11251060918575
0.794197125913303	3.10793670144563
0.794207089609631	3.10337438668219
0.794217061238197	3.09882348113186
0.794227040801636	3.09428334194473
0.794237028302576	3.08975602075161
0.794247023743642	3.08523832004459
0.794257027127454	3.08073297033898
0.794267038456625	3.07623849865338
0.794277057733764	3.07175570400814
0.794287084961478	3.06728327132867
0.794297120142364	3.06282296920165
0.794307163279019	3.05837329461739
0.794317214374031	3.0539345344859
0.794327273429987	3.04950715495974
0.794337340449465	3.04509080748153
0.794347415435042	3.04068553635547
0.794357498389288	3.03629105567717
0.794367589314768	3.03190760361508
0.794377688214044	3.02753493927876
0.79438779508967	3.02317324463399
0.794397909944199	3.01882277946986
0.794408032780177	3.01448255943056
0.794418163600144	3.01015344997974
0.794428302406638	3.00583512880324
0.79443844920219	3.0015272509104
0.794448603989327	2.99723056210921
0.794458766770572	2.99294401075429
0.794468937548442	2.98866851931519
0.794479116325449	2.98440350002374
0.794489303104102	2.98014886819894
0.794499497886903	2.97590528664952
0.794509700676351	2.97167157384219
0.794519911474939	2.96744908998216
0.794530130285156	2.96323643024248
0.794540357109486	2.95903459542531
0.794550591950409	2.95484275373169
0.794560834810398	2.95066184273699
0.794571085691924	2.94649101169388
0.794581344597451	2.94233047270547
0.794591611529441	2.93818015020329
0.794601886490348	2.93404013449655
0.794612169482623	2.92991077589202
0.794622460508714	2.92579084292598
0.79463275957106	2.92168171551021
0.794643066672099	2.91758242473262
0.794653381814263	2.91349340030458
0.79466370499998	2.90941425663012
0.794674036231672	2.90534557033605
0.794684375511757	2.90128656500148
0.794694722842649	2.89723742039896
0.794705078226755	2.89319887460535
0.79471544166648	2.88916966181849
0.794725813164225	2.88515080873297
0.794736192722383	2.8811415271777
0.794746580343344	2.87714210932025
0.794756976029494	2.87315281734748
0.794767379783214	2.86917308957455
0.794777791606879	2.86520332647697
0.794788211502862	2.86124311948068
0.794798639473529	2.85729280603339
0.794809075521243	2.85335201655116
0.79481951964836	2.84942104308572
0.794829971857236	2.84549984134195
0.794840432150217	2.84158772173937
0.794850900529648	2.8376859440336
0.794861376997868	2.8337930361653
0.794871861557212	2.82991029650666
0.79488235421001	2.82603617851434
0.794892854958587	2.8221728610812
0.794903363805264	2.8183178550715
0.794913880752359	2.81447256556905
0.794924405802182	2.81063708591062
0.794934938957041	2.8068104217226
0.794945480219239	2.80299355021476
0.794956029591074	2.79918579796771
0.79496658707484	2.79538718120098
0.794977152672825	2.79159829774775
0.794987726387314	2.78781837990511
0.794998308220588	2.78404766707612
0.795008898174923	2.78028602376862
0.795019496252588	2.77653383960892
0.79503010245585	2.77279066688211
0.795040716786972	2.76905663584552
0.79505133924821	2.76533165193429
0.795061969841819	2.76161561696355
0.795072608570046	2.75790901050727
0.795083255435136	2.75421107475727
0.795093910439327	2.75052218567889
0.795104573584856	2.74684245469047
0.795115244873952	2.74317109758563
0.795125924308841	2.73950964554966
0.795136611891746	2.73585607730549
0.795147307624883	2.73221220365558
0.795158011510465	2.72857666082267
0.7951687235507	2.7249498438011
0.795179443747793	2.72133205623038
0.795190172103941	2.71772326771156
0.795200908621341	2.71412278286876
0.795211653302183	2.71053121946484
0.795222406148652	2.70694838222643
0.795233167162931	2.70337417493211
0.795243936347197	2.69980842633643
0.795254713703621	2.69625170104114
0.795265499234374	2.69270338958504
0.795276292941617	2.68916342880784
0.795287094827512	2.6856323121735
0.795297904894213	2.68210942219813
0.795308723143871	2.67859556339005
0.795319549578631	2.6750895777433
0.795330384200637	2.67159228726088
0.795341227012025	2.66810382133415
0.79535207801493	2.66462304457731
0.795362937211479	2.66115098177511
0.795373804603796	2.65768761351845
0.795384680194003	2.65423193936356
0.795395563984215	2.65078511699307
0.795406455976541	2.64734639616895
0.795417356173092	2.64391592105916
0.795428264575967	2.64049348526734
0.795439181187266	2.63707974518521
0.795450106009083	2.63367390035845
0.795461039043507	2.63027629086738
0.795471980292623	2.62688674220791
0.795482929758513	2.62350537700337
0.795493887443253	2.62013244490788
0.795504853348914	2.6167669342725
0.795515827477565	2.61341012585235
0.79552680983127	2.61006104683767
0.795537800412087	2.60671996483183
0.795548799222073	2.60338701492538
0.795559806263276	2.60006192075696
0.795570821537745	2.59674492818842
0.79558184504752	2.59343577653469
0.79559287679464	2.59013445063645
0.795603916781137	2.58684135428059
0.795614965009042	2.58355548795286
0.795626021480379	2.58027791199662
0.795637086197169	2.5770084755681
0.795648159161427	2.57374601651501
0.795659240375167	2.57049189225181
0.795670329840396	2.56724562899123
0.795681427559117	2.56400658746695
0.795692533533329	2.56077573351314
0.795703647765028	2.55755225174155
0.795714770256205	2.55433669306499
0.795725901008846	2.55112877475418
0.795737040024933	2.54792834564305
0.795748187306444	2.5447353602408
0.795759342855353	2.54155037260585
0.795770506673629	2.53837270478404
0.795781678763239	2.53520252911114
0.795792859126142	2.53204022686313
0.795804047764297	2.52888485422246
0.795815244679655	2.52573749813169
0.795826449874164	2.52259740655663
0.79583766334977	2.51946473158805
0.795848885108412	2.51633939890774
0.795860115152025	2.51322165530102
0.795871353482541	2.51011133497532
0.795882600101889	2.50700783867268
0.79589385501199	2.50391253419853
0.795905118214765	2.50082390901377
0.795916389712127	2.49774277849223
0.795927669505987	2.49466894409477
0.795938957598253	2.49160225563637
0.795950253990824	2.48854325058239
0.795961558685601	2.48549074564859
0.795972871684478	2.48244609044179
0.795984192989343	2.47940814878085
0.795995522602082	2.47637774323974
0.796006860524577	2.47335399763697
0.796018206758704	2.470338162505
0.796029561306338	2.46732855453543
0.796040924169346	2.46432666654519
0.796052295349594	2.46133142099401
0.796063674848942	2.45834346527373
0.796075062669247	2.45536250773847
0.796086458812361	2.45238848456982
0.796097863280132	2.44942162100842
0.796109276074405	2.44646128094448
0.796120697197019	2.4435086362299
0.79613212664981	2.44056191276746
0.79614356443461	2.43762319299642
0.796155010553246	2.43469053362895
0.796166465007542	2.43176538570964
0.796177927799317	2.42884631382164
0.796189398930386	2.42593475552413
0.796200878402561	2.42302987968087
0.796212366217648	2.42013160866492
0.796223862377451	2.41724020600872
0.796235366883768	2.41435563659656
0.796246879738393	2.41147780518039
0.796258400943118	2.40860630188774
0.796269930499729	2.40574227327368
0.796281468410009	2.40288435498969
0.796293014675735	2.40003322382334
0.796304569298682	2.39718876887778
0.796316132280621	2.39435104272898
0.796327703623317	2.39151990402879
0.796339283328531	2.38869502777509
0.796350871398024	2.38587730079433
0.796362467833548	2.38306583191829
0.796374072636852	2.38026079456023
0.796385685809684	2.37746254920797
0.796397307353785	2.37467060130936
0.796408937270891	2.37188519070254
0.796420575562738	2.36910647188574
0.796432222231053	2.36633370956113
0.796443877277565	2.36356803148129
0.796455540703992	2.36080815352444
0.796467212512054	2.35805526085706
0.796478892703462	2.35530829913866
0.796490581279928	2.35256788215814
0.796502278243155	2.34983388237076
0.796513983594845	2.34710610353257
0.796525697336697	2.34438456369315
0.796537419470402	2.3416696468783
0.79654914999765	2.33896077774945
0.796560888920127	2.33625816951689
0.796572636239513	2.33356169900961
0.796584391957486	2.33087185697876
0.796596156075719	2.32818799758247
0.796607928595881	2.32551015593685
0.796619709519637	2.32283877327797
0.796631498848648	2.3201735542242
0.796643296584573	2.31751413181598
0.796655102729063	2.31486127743006
0.796666917283768	2.3122144463391
0.796678740250333	2.30957355455639
0.7966905716304	2.30693866917779
0.796702411425605	2.30431024822867
0.796714259637583	2.30168750682036
0.796726116267961	2.29907084567184
0.796737981318366	2.29646058585169
0.796749854790419	2.29385568718193
0.796761736685736	2.29125753449658
0.796773627005933	2.28866445999306
0.796785525752616	2.28607814191337
0.796797432927393	2.28349736218586
0.796809348531865	2.28092263989143
0.79682127256763	2.27835367020969
0.79683320503628	2.27579081486912
0.796845145939406	2.27323356719754
0.796857095278593	2.27068241563687
0.796869053055423	2.26813706293965
0.796881019271474	2.26559733600372
0.796892993928319	2.2630638586985
0.796904977027528	2.26053564354374
0.796916968570668	2.25801341739624
0.7969289685593	2.25549728443556
0.796940976994982	2.25298650908488
0.79695299387927	2.25048157884049
0.796965019213712	2.24798227446684
0.796977052999855	2.24548893690693
0.796989095239242	2.24300111198627
0.797001145933411	2.24051896728467
0.797013205083896	2.23804244363997
0.797025272692229	2.23557171848437
0.797037348759934	2.23310647450389
0.797049433288537	2.23064689050401
0.797061526279556	2.22819295334762
0.797073627734505	2.22574467038171
0.797085737654895	2.22330151710093
0.797097856042235	2.22086449584846
0.797109982898026	2.21843289154659
0.797122118223769	2.21600649192719
0.797134262020959	2.21358585358853
0.797146414291087	2.2111707210379
0.797158575035642	2.20876092654874
0.797170744256107	2.20635685840984
0.797182921953962	2.20395799631631
0.797195108130683	2.20156452294014
0.797207302787742	2.19917686357924
0.797219505926608	2.19679419625698
0.797231717548745	2.19441696263735
0.797243937655614	2.19204568935726
0.797256166248671	2.18967880287134
0.797268403329369	2.18731819496415
0.797280648899157	2.18496236233171
0.79729290295948	2.1826120007188
0.79730516551178	2.18026712494653
0.797317436557494	2.17792722036105
0.797329716098055	2.17559288208614
0.797342004134893	2.17326375603465
0.797354300669433	2.17093972835657
0.797366605703099	2.16862116488131
0.797378919237307	2.16630753828519
0.797391241273472	2.16399964546151
0.797403571813006	2.16169630402756
0.797415910857313	2.1593986159125
0.797428258407798	2.15710591782866
0.797440614465858	2.15481838914559
0.797452979032889	2.15253603409158
0.797465352110282	2.1502589011268
0.797477733699425	2.14798664899298
0.797490123801701	2.14571979427803
0.79750252241849	2.14345772747458
0.797514929551168	2.14120110246971
0.797527345201107	2.13894923607174
0.797539769369675	2.1367025791463
0.797552202058238	2.13446080949282
0.797564643268155	2.13222437785561
0.797577093000783	2.1299926318166
0.797589551257476	2.12776594727397
0.797602018039583	2.12554443560797
0.797614493348449	2.12332767285363
0.797626977185415	2.12111608811061
0.79763946955182	2.11890937671386
0.797651970448998	2.11670735174783
0.797664479878279	2.11451068293849
0.79767699784099	2.11231869522528
0.797689524338453	2.11013147886033
0.797702059371987	2.10794938727074
0.797714602942907	2.10577212613056
0.797727155052523	2.10359955118091
0.797739715702145	2.10143203424787
0.797752284893076	2.09926921360995
0.797764862626615	2.09711122761253
0.797777448904059	2.09495815462627
0.797790043726701	2.09280974396228
0.797802647095828	2.09066630803595
0.797815259012725	2.08852738616206
0.797827879478675	2.08639352426516
0.797840508494954	2.08426399605803
0.797853146062835	2.08213964470296
0.797865792183589	2.0800197189736
0.797878446858481	2.07790481039909
0.797891110088773	2.07579418625871
0.797903781875726	2.07368856513448
0.797916462220592	2.07158747364216
0.797929151124623	2.06949115486286
0.797941848589067	2.06739940273477
0.797954554615166	2.0653122739704
0.797967269204161	2.06322987020339
0.797979992357288	2.06115188835036
0.797992724075779	2.05907890671129
0.798005464360862	2.05701002736007
0.798018213213762	2.05494586327873
0.7980309706357	2.05288673042013
0.798043736627895	2.05083149916629
0.798056511191559	2.04878113111739
0.798069294327902	2.04673531586023
0.79808208603813	2.0446939251896
0.798094886323446	2.04265710938317
0.798107695185048	2.04062469939079
0.798120512624132	2.03859698286222
0.798133338641888	2.03657347013183
0.798146173239504	2.03455466939978
0.798159016418165	2.03254021608187
0.79817186817905	2.03052997603436
0.798184728523335	2.02852463682777
0.798197597452193	2.02652331923944
0.798210474966793	2.02452667835778
0.798223361068301	2.02253419514883
0.798236255757877	2.02054634444848
0.798249159036681	2.01856247323642
0.798262070905866	2.01658349514682
0.798274991366581	2.01460860165694
0.798287920419976	2.01263783221665
0.798300858067191	2.01067183432132
0.798313804309367	2.00870972510631
0.798326759147639	2.0067522839346
0.79833972258314	2.00479892243437
0.798352694616997	2.00284988373659
0.798365675250336	2.00090524424606
0.798378664484277	1.99896466602521
0.798391662319938	1.99702847146823
0.798404668758432	1.99509648712494
0.798417683800867	1.99316874637694
0.798430707448354	1.99124528596877
0.798443739701991	1.98932584656526
0.798456780562879	1.98741077329088
0.798469830032113	1.98549992185863
0.798482888110785	1.98359311267272
0.798495954799982	1.98169055164222
0.798509030100789	1.97979203024483
0.798522114014285	1.97789793214285
0.798535206541549	1.97600768857582
0.798548307683653	1.97412178452953
0.798561417441666	1.97223970789023
0.798574535816656	1.97036209663528
0.798587662809684	1.96848816338621
0.798600798421809	1.96661893723456
0.798613942654085	1.96475295890587
0.798627095507564	1.96289180996658
0.798640256983294	1.96103430887516
0.798653427082319	1.959180862644
0.798666605805679	1.95733161914282
0.798679793154412	1.95548634823465
0.798692989129549	1.95364500569168
0.798706193732121	1.95180761159194
0.798719406963153	1.94997443075311
0.798732628823668	1.94814508088188
0.798745859314685	1.94631972400195
0.798759098437217	1.94449834070883
0.798772346192278	1.94268093339846
0.798785602580874	1.94086750933588
0.79879886760401	1.93905786328488
0.798812141262686	1.93725227239518
0.798825423557899	1.93545071061917
0.798838714490642	1.93365282308711
0.798852014061904	1.93185877689243
0.798865322272673	1.93006889484916
0.79887863912393	1.928282674981
0.798891964616653	1.92650059597319
0.79890529875182	1.92472201061497
0.7989186415304	1.92294743990804
0.798931992953362	1.92117680140111
0.798945353021671	1.91940979695262
0.798958721736287	1.91764683750186
0.798972099098167	1.9158873719882
0.798985485108265	1.91413211164908
0.798998879767532	1.91238030246692
0.799012283076912	1.91063246116427
0.79902569503735	1.90888823311126
0.799039115649785	1.90714798012398
0.799052544915151	1.90541142216734
0.799065982834383	1.90367824694661
0.799079429408407	1.90194942373951
0.799092884638148	1.90022395644285
0.799106348524529	1.89850204843452
0.799119821068467	1.89678436759477
0.799133302270875	1.89506989610055
0.799146792132665	1.89335938555422
0.799160290654744	1.89165237768285
0.799173797838015	1.88994922477417
0.799187313683378	1.88824959087688
0.79920083819173	1.88655360890359
0.799214371363964	1.88486135231448
0.799227913200967	1.88317288482234
0.799241463703627	1.88148753113127
0.799255022872825	1.87980638711504
0.79926859070944	1.87812852626487
0.799282167214347	1.87645419793488
0.799295752388417	1.87478372324482
0.799309346232518	1.8731166748617
0.799322948747516	1.87145321324981
0.799336559934269	1.86979327687579
0.799350179793636	1.86813707579877
0.799363808326471	1.86648409594764
0.799377445533623	1.86483492241158
0.799391091415939	1.86318929944217
0.799404745974262	1.8615469972377
0.799418409209433	1.85990844638047
0.799432081122287	1.85827308537271
0.799445761713656	1.85664157730939
0.799459450984369	1.8550132354751
0.799473148935253	1.8533886798859
0.799486855567129	1.85176724506403
0.799500570880815	1.85014963241137
0.799514294877126	1.84853516193071
0.799528027556873	1.84692436919589
0.799541768920865	1.8453169277595
0.799555518969906	1.84371285402235
0.799569277704796	1.84211225637932
0.799583045126334	1.84051515690417
0.799596821235312	1.83892128404993
0.799610606032522	1.83733090361246
0.799624399518749	1.83574389722654
0.799638201694777	1.83416037028947
0.799652012561386	1.83257999307437
0.799665832119353	1.8310032510443
0.799679660369449	1.82942965424223
0.799693497312445	1.82785937906935
0.799707342949106	1.82629271838184
0.799721197280195	1.8247289361716
0.79973506030647	1.82316891811089
0.799748932028686	1.82161210892173
0.799762812447596	1.82005842467206
0.799776701563948	1.8185082124456
0.799790599378486	1.81696102661822
0.799804505891953	1.81541768172771
0.799818421105086	1.81387697995691
0.799832345018619	1.81233997298416
0.799846277633284	1.81080603790649
0.799860218949808	1.80927531814594
0.799874168968915	1.80774794820248
0.799888127691326	1.80622384238372
0.799902095117757	1.80470284274209
0.799916071248923	1.80318524447882
0.799930056085534	1.80167066054059
0.799944049628295	1.80015923315298
0.799958051877911	1.79865132103651
0.799972062835082	1.79714641869326
0.799986082500503	1.79564453128848
0.800000110874868	1.79414613692226
0.800014147958866	1.792650555811
0.800028193753183	1.79115861766046
0.800042248258501	1.7896693523235
0.8000563114755	1.78818349116768
0.800070383404856	1.78670051955593
0.80008446404724	1.78522110906059
0.800098553403321	1.78374447876806
0.800112651473766	1.78227104728736
0.800126758259235	1.78080069481668
0.800140873760386	1.77933352239033
0.800154997977876	1.77786940104319
0.800169130912356	1.77640844616537
0.800183272564475	1.77495028138574
0.800197422934875	1.77349557100694
0.8002115820242	1.77204374293796
0.800225749833087	1.77059495667591
0.80023992636217	1.76914914079432
0.800254111612082	1.76770651681828
0.800268305583448	1.76626699118109
0.800282508276895	1.76483034065409
0.800296719693042	1.76339662008896
0.800310939832507	1.76196616096998
0.800325168695904	1.76053848453973
0.800339406283843	1.75911415763837
0.800353652596932	1.75769233137546
0.800367907635776	1.756273849683
0.800382171400973	1.75485817246751
0.800396443893122	1.75344559442575
0.800410725112816	1.75203595520505
0.800425015060645	1.75062915423041
0.800439313737196	1.74922547521869
0.800453621143054	1.74782443896058
0.800467937278797	1.74642684228517
0.800482262145001	1.74503171111749
0.800496595742243	1.74363974738258
0.80051093807109	1.74225053728223
0.800525289132109	1.74086447510077
0.800539648925864	1.73948104752049
0.800554017452915	1.7381007193882
0.800568394713817	1.7367231235416
0.800582780709125	1.73534862036591
0.800597175439388	1.73397670300598
0.800611578905152	1.73260780817633
0.80062599110696	1.73124200543788
0.800640412045352	1.7298786015214
0.800654841720865	1.72851844867722
0.800669280134031	1.72716077255207
0.80068372728538	1.72580628290132
0.800698183175438	1.72445447817517
0.800712647804727	1.72310536931731
0.800727121173769	1.72175927202242
0.800741603283079	1.72041598360791
0.800756094133169	1.71907523499368
0.80077059372455	1.71773759855734
0.800785102057727	1.7164026268495
0.800799619133203	1.71507044226122
0.800814144951479	1.71374093151235
0.800828679513049	1.71241437502315
0.800843222818407	1.71109049532449
0.800857774868043	1.70976936241922
0.800872335662444	1.70845100199714
0.800886905202091	1.7071354048659
0.800901483487464	1.70582251572053
0.800916070519039	1.70451231802613
0.800930666297291	1.70320500329652
0.800945270822687	1.70190021258709
0.800959884095696	1.70059831085815
0.800974506116779	1.69929893190438
0.800989136886396	1.69800240636434
0.801003776405004	1.69670853848671
0.801018424673056	1.69541729974678
0.801033081691002	1.69412888110561
0.801047747459288	1.69284308085863
0.801062421978358	1.69155975009829
0.801077105248651	1.69027937898439
0.801091797270604	1.68900154850819
0.801106498044651	1.68772636785102
0.801121207571222	1.68645380779585
0.801135925850743	1.68518400421193
0.801150652883639	1.68391656207789
0.801165388670329	1.68265215232466
0.80118013321123	1.68138991962094
0.801194886506756	1.68013075995754
0.801209648557317	1.67887383905486
0.801224419363321	1.67761971089725
0.801239198925172	1.67636810199458
0.80125398724327	1.67511923414048
0.801268784318012	1.67387262278604
0.801283590149793	1.67262909341238
0.801298404739004	1.67138765093675
0.801313228086032	1.67014906564821
0.801328060191262	1.66891292916975
0.801342901055074	1.66767933857863
0.801357750677847	1.66644854651259
0.801372609059956	1.6652198506448
0.801387476201771	1.66399418617362
0.801402352103661	1.66277064910717
0.801417236765991	1.66154984789948
0.801432130189122	1.66033150950252
0.801447032373413	1.65911584013627
0.801461943319219	1.65790239570884
0.801476863026892	1.6566917337013
0.801491791496781	1.65548337522189
0.801506728729232	1.6542776205913
0.801521674724587	1.65307433941719
0.801536629483185	1.65187351931178
0.801551593005362	1.65067521784906
0.80156656529145	1.64947925696709
0.80158154634178	1.64828613952592
0.801596536156677	1.64709482574212
0.801611534736465	1.64590662669809
0.801626542081463	1.64472063363825
0.801641558191988	1.6435368147965
0.801656583068354	1.64235592371325
0.801671616710871	1.6411770280012
0.801686659119846	1.64000099145238
0.801701710295583	1.63882690108904
0.801716770238383	1.63765564901448
0.801731838948543	1.63648649547474
0.801746916426358	1.63532001585739
0.801762002672119	1.63415580143253
0.801777097686114	1.6329938952535
0.801792201468627	1.63183450039267
0.801807314019942	1.63067750310266
0.801822435340335	1.62952284475036
0.801837565430083	1.6283705562476
0.801852704289458	1.62722073396502
0.801867851918729	1.62607303634961
0.801883008318161	1.62492798895718
0.801898173488018	1.62378513444183
0.801913347428558	1.62264461297532
0.801928530140039	1.62150651740704
0.801943721622714	1.62037068566267
0.801958921876833	1.61923725156871
0.801974130902642	1.61810620666393
0.801989348700387	1.61697722879603
0.802004575270308	1.61585080478397
0.802019810612641	1.61472674996301
0.802035054727622	1.61360464367072
0.802050307615483	1.61248531067708
0.802065569276451	1.61136790130642
0.802080839710751	1.61025291938816
0.802096118918606	1.60914034961096
0.802111406900234	1.60802978338422
0.802126703655852	1.60692184625101
0.802142009185671	1.60581583019096
0.802157323489903	1.60471228972633
0.802172646568752	1.60361098527795
0.802187978422422	1.60251193340408
0.802203319051114	1.6014151219822
0.802218668455025	1.60032039491573
0.802234026634349	1.59922831689765
0.802249393589277	1.59813808950879
0.802264769319997	1.59705025365308
0.802280153826693	1.59596459519565
0.802295547109549	1.59488129044694
0.802310949168741	1.59380003229445
0.802326360004446	1.59272112266853
0.802341779616837	1.59164424926388
0.802357208006083	1.5905697978574
0.80237264517235	1.5894973775448
0.802388091115801	1.58842725000122
0.802403545836598	1.58735927886742
0.802419009334897	1.5862934457321
0.802434481610852	1.58522991669439
0.802449962664615	1.58416838644704
0.802465452496333	1.583109166578
0.802480951106152	1.58205212425016
0.802496458494215	1.58099704478271
0.802511974660658	1.57994439830121
0.802527499605619	1.57889367356349
0.802543033329232	1.57784522277036
0.802558575831624	1.57679892124955
0.802574127112923	1.57575471822514
0.802589687173254	1.57471256952453
0.802605256012737	1.57367264121515
0.80262083363149	1.57263487328512
0.802636420029627	1.57159921026719
0.802652015207261	1.57056554559339
0.8026676191645	1.56953413830277
0.802683231901449	1.56850468806606
0.802698853418213	1.56747749002909
0.80271448371489	1.56645221944534
0.802730122791578	1.56542929489229
0.802745770648369	1.56440816121208
0.802761427285356	1.56338932807425
0.802777092702625	1.56237246580455
0.802792766900261	1.56135776454814
0.802808449878347	1.56034497632764
0.802824141636962	1.55933439968587
0.802839842176181	1.55832588120207
0.802855551496077	1.55731931609282
0.802871269596721	1.55631493340037
0.802886996478179	1.55531243296383
0.802902732140515	1.55431207085657
0.80291847658379	1.55331382171922
0.802934229808064	1.55231749861135
0.80294999181339	1.55132318056376
0.802965762599821	1.55033105531973
0.802981542167407	1.5493407641172
0.802997330516194	1.54835249474074
0.803013127646226	1.54736648748481
0.803028933557542	1.54638215584416
0.803044748250181	1.54540007407306
0.803060571724177	1.54441977123233
0.803076403979562	1.54344174987274
0.803092245016365	1.54246542575683
0.803108094834612	1.54149130918521
0.803123953434325	1.54051906900934
0.803139820815526	1.5395487588308
0.803155696978231	1.53858064370912
0.803171581922454	1.53761418004306
0.803187475648207	1.53664989147133
0.803203378155499	1.53568763559811
0.803219289444334	1.53472699605565
0.803235209514717	1.53376880351247
0.803251138366646	1.53281211469048
0.803267076000118	1.53185751901017
0.803283022415129	1.53090505441923
0.803298977611669	1.52995421486824
0.803314941589726	1.52900554255124
0.803330914349286	1.52805865880177
0.803346895890332	1.5271137674412
0.803362886212843	1.52617085055087
0.803378885316796	1.52522966882211
0.803394893202166	1.52429056991155
0.803410909868923	1.52335332774114
0.803426935317037	1.52241798603906
0.803442969546472	1.52148448711702
0.803459012557191	1.52055305863754
0.803475064349155	1.51962323552443
0.80349112492232	1.51869561823687
0.80350719427664	1.51776961308496
0.803523272412068	1.51684564903187
0.803539359328551	1.5159235506319
0.803555455026035	1.51500331264045
0.803571559504463	1.51408491420772
0.803587672763776	1.51316831512192
0.803603794803911	1.51225369646151
0.803619925624803	1.51134086423753
0.803636065226382	1.51042994187845
0.803652213608579	1.50952086342282
0.803668370771319	1.50861348788435
0.803684536714525	1.50770818487496
0.80370071143812	1.50680459671771
0.803716894942019	1.50590276640894
0.803733087226139	1.50500291330139
0.803749288290392	1.50410471933849
0.803765498134687	1.50320858042007
0.803781716758931	1.50231400783107
0.803797944163028	1.50142143102544
0.803814180346879	1.50053049178302
0.803830425310383	1.49964164070926
0.803846679053436	1.49875432274159
0.803862941575931	1.49786887666311
0.803879212877758	1.49698523283183
0.803895492958804	1.49610345265234
0.803911781818955	1.4952233723825
0.803928079458092	1.4943450994381
0.803944385876096	1.49346854457287
0.803960701072842	1.49259398205712
0.803977025048205	1.49172100046297
0.803993357802056	1.49084971396301
0.804009699334264	1.48998047759142
0.804026049644694	1.48911262495436
0.80404240873321	1.48824694285512
0.804058776599671	1.48738273844163
0.804075153243937	1.48652027837107
0.804091538665861	1.48565978094196
0.804107932865297	1.48480078164007
0.804124335842094	1.48394370554036
0.804140747596099	1.48308823226441
0.804157168127157	1.48223461830442
0.804173597435108	1.48138257569114
0.804190035519794	1.48053245401261
0.80420648238105	1.47968384167523
0.804222938018709	1.47883714011503
0.804239402432602	1.47799203401306
0.804255875622559	1.47714860633788
0.804272357588405	1.47630708676133
0.804288848329964	1.4754670625584
0.804305347847055	1.47462877338757
0.804321856139497	1.47379231736738
0.804338373207106	1.47295739927469
0.804354899049693	1.47212418294521
0.80437143366707	1.47129278804161
0.804387977059043	1.47046298533946
0.804404529225417	1.4696347721324
0.804421090165996	1.46880839450774
0.804437659880577	1.46798363528764
0.804454238368959	1.46716053598459
0.804470825630936	1.46633902327221
0.8044874216663	1.46551932951489
0.804504026474841	1.46470121803713
0.804520640056345	1.46388474074207
0.804537262410597	1.4630698356009
0.804553893537377	1.46225678327026
0.804570533436465	1.46144527109461
0.804587182107639	1.46063533001648
0.80460383955067	1.45982719584836
0.804620505765332	1.45902048730069
0.804637180751393	1.45821559216144
0.80465386450862	1.4574121825355
0.804670557036775	1.45661055976053
0.804687258335621	1.45581040925877
0.804703968404917	1.45501192474129
0.804720687244418	1.45421509915988
0.804737414853879	1.45341983806417
0.80475415123305	1.45262620147026
0.80477089638168	1.45183420370409
0.804787650299516	1.45104366421518
0.804804412986301	1.45025493983658
0.804821184441776	1.44946769600202
0.804837964665681	1.44868197772647
0.804854753657751	1.44789796522398
0.804871551417721	1.44711549077608
0.804888357945322	1.44633458795052
0.804905173240281	1.44555526803668
0.804921997302326	1.44477755900346
0.804938830131182	1.44400138743366
0.804955671726569	1.44322677718891
0.804972522088205	1.44245381544541
0.804989381215809	1.44168225450639
0.805006249109094	1.4409123624457
0.805023125767772	1.44014411855415
0.805040011191552	1.43937722374262
0.805056905380141	1.43861205798184
0.805073808333242	1.43784818456111
0.805090720050559	1.43708626916058
0.805107640531791	1.43632552869274
0.805124569776635	1.43556643455979
0.805141507784786	1.43480895510418
0.805158454555937	1.43405292693662
0.805175410089777	1.4332984050234
0.805192374385994	1.43254549422603
0.805209347444272	1.43179402447392
0.805226329264296	1.43104418715114
0.805243319845746	1.43029571554988
0.805260319188299	1.42954886776412
0.805277327291632	1.4288034418867
0.805294344155418	1.42805962131986
0.805311369779327	1.42731719611806
0.80532840416303	1.42657636193011
0.805345447306192	1.42583705726068
0.805362499208476	1.42509909170501
0.805379559869545	1.42436272347103
0.805396629289058	1.42362786344857
0.805413707466673	1.42289443198474
0.805430794402044	1.42216250320607
0.805447890094823	1.42143210979072
0.80546499454466	1.42070301337402
0.805482107751204	1.41997558978838
0.8054992297141	1.41924962558719
0.805516360432991	1.41852501318718
0.805533499907518	1.41780185098131
0.80555064813732	1.41708025163687
0.805567805122034	1.41636012502701
0.805584970861291	1.41564136909717
0.805602145354727	1.41492415162415
0.80561932860197	1.41420821185599
0.805636520602646	1.41349395821654
0.805653721356382	1.41278095396694
0.8056709308628	1.41206951665338
0.805688149121521	1.41135948545406
0.805705376132163	1.41065075176257
0.805722611894343	1.40994368883405
0.805739856407673	1.40923790341934
0.805757109671767	1.40853354498465
0.805774371686234	1.40783068011194
0.80579164245068	1.40712914235037
0.805808921964711	1.40642912538645
0.805826210227931	1.40573049295984
0.805843507239939	1.40503321618956
0.805860813000335	1.40433737252256
0.805878127508713	1.40364300873391
0.805895450764671	1.4029498693924
0.805912782767798	1.40225834642191
0.805930123517684	1.40156815567702
0.805947473013918	1.40087927925973
0.805964831256086	1.40019178478587
0.805982198243769	1.39950586130913
0.805999573976551	1.39882109355766
0.80601695845401	1.39813785995114
0.806034351675722	1.39745599677671
0.806051753641263	1.39677539568405
0.806069164350207	1.39609633730396
0.806086583802123	1.39541855099836
0.806104011996579	1.39474205746274
0.806121448933143	1.39406721538372
0.806138894611379	1.39339340166689
0.806156349030849	1.39272110237712
0.806173812191113	1.39205020364759
0.806191284091729	1.39138055570109
0.806208764732254	1.39071243696122
0.806226254112242	1.39004541605426
0.806243752231244	1.38937991805874
0.806261259088811	1.38871572196425
0.806278774684489	1.38805291205253
0.806296299017826	1.38739132747378
0.806313832088365	1.38673119158157
0.806331373895646	1.38607233128359
0.806348924439211	1.38541487019393
0.806366483718596	1.3847587098137
0.806384051733339	1.38410373141966
0.806401628482972	1.38345031836913
0.806419213967027	1.38279796770379
0.806436808185032	1.38214725893119
0.806454411136517	1.38149756913623
0.806472022821007	1.38084931847178
0.806489643238026	1.38020233353
0.806507272387095	1.37955688478556
0.806524910267734	1.37891223182543
0.806542556879461	1.3782694400557
0.806560212221791	1.37762760916687
0.80657787629424	1.37698714232883
0.806595549096319	1.37634808950788
0.806613230627537	1.37571011919988
0.806630920887403	1.37507364055892
0.806648619875424	1.37443830766791
0.806666327591102	1.3738043902316
0.806684044033941	1.37317160205642
0.806701769203442	1.37254018622322
0.806719503099103	1.37191002609927
0.80673724572042	1.37128119617722
0.806754997066888	1.37065352795243
0.806772757138	1.37002719036258
0.806790525933248	1.36940219812066
0.80680830345212	1.36877822194834
0.806826089694104	1.36815579982362
0.806843884658684	1.36753449585947
0.806861688345345	1.36691439602904
0.806879500753569	1.36629567426222
0.806897321882836	1.365678077096
0.806915151732623	1.36506191384999
0.806932990302407	1.36444674552829
0.806950837591662	1.36383298936457
0.806968693599861	1.36322048230805
0.806986558326474	1.36260913793475
0.807004431770971	1.36199902272523
0.80702231393282	1.36139024876962
0.807040204811484	1.36078253074679
0.807058104406429	1.36017624001245
0.807076012717116	1.35957104187874
0.807093929743006	1.35896716262058
0.807111855483555	1.35836434847941
0.807129789938222	1.35776293874997
0.807147733106462	1.35716258649953
0.807165684987727	1.35656354996152
0.807183645581468	1.35596570607207
0.807201614887136	1.35536904440868
0.807219592904179	1.35477366919138
0.807237579632042	1.35417932777773
0.80725557507017	1.3535863836665
0.807273579218006	1.35299448133079
0.807291592074991	1.35240377705774
0.807309613640565	1.35181453101841
0.807327643914166	1.3512261495072
0.807345682895229	1.35063905261621
0.80736373058319	1.35005328213522
0.80738178697748	1.34946855103284
0.807399852077531	1.34888500844513
0.807417925882772	1.34830270526803
0.807436008392632	1.3477215262211
0.807454099606536	1.34714156179398
0.807472199523909	1.34656281722119
0.807490308144175	1.34598515353339
0.807508425466754	1.34540864998358
0.807526551491066	1.34483332921634
0.80754468621653	1.34425928634109
0.807562829642561	1.34368618880365
0.807580981768575	1.34311450345102
0.807599142593985	1.34254375034771
0.807617312118204	1.34197429615367
0.807635490340641	1.34140589585589
0.807653677260704	1.34083875715199
0.807671872877802	1.34027260609233
0.807690077191339	1.33970779914302
0.807708290200721	1.339143959351
0.807726511905349	1.33858130556244
0.807744742304624	1.3380198538123
0.807762981397946	1.33745952678129
0.807781229184713	1.33690024821297
0.807799485664321	1.33634212649201
0.807817750836165	1.3357852296385
0.807836024699639	1.33522934253193
0.807854307254136	1.3346746471069
0.807872598499044	1.33412107051489
0.807890898433754	1.33356856036396
0.807909207057652	1.33301724532933
0.807927524370126	1.33246696204307
0.80794585037056	1.33191785729594
0.807964185058337	1.33136979669684
0.807982528432839	1.33082294357611
0.808000880493446	1.33027708061059
0.808019241239538	1.32973239219256
0.808037610670492	1.32918882748238
0.808055988785683	1.32864629616551
0.808074375584488	1.32810487388263
0.80809277106628	1.32756456427614
0.80811117523043	1.32702542974841
0.808129588076308	1.32648717707237
0.808148009603285	1.32595021514649
0.808166439810729	1.32541430369603
0.808184878698005	1.32487925848152
0.808203326264479	1.32434560316231
0.808221782509516	1.32381287011978
0.808240247432477	1.3232812849107
0.808258721032723	1.32275066356804
0.808277203309616	1.32222115555401
0.808295694262512	1.32169280410991
0.80831419389077	1.32116537516307
0.808332702193746	1.32063918994731
0.808351219170794	1.32011387727674
0.808369744821268	1.31958975105485
0.80838827914452	1.3190666833597
0.808406822139901	1.31854469911903
0.808425373806761	1.31802350887806
0.808443934144448	1.31750375097087
0.808462503152308	1.31698484657616
0.808481080829688	1.31646696763786
0.808499667175934	1.31595023192578
0.808518262190389	1.31543440903792
0.808536865872394	1.31491977090661
0.808555478221291	1.31440612064671
0.808574099236419	1.31389346528888
0.808592728917119	1.31338189758083
0.808611367262726	1.31287133766417
0.808630014272577	1.31236174507802
0.808648669946008	1.31185339872605
0.808667334282352	1.31134579695208
0.808686007280944	1.31083941157959
0.808704688941112	1.31033401729436
0.80872337926219	1.30982960195937
0.808742078243506	1.30932620010233
0.808760785884389	1.3088238501745
0.808779502184166	1.30832250161428
0.808798227142163	1.30782225364747
0.808816960757705	1.30732276584474
0.808835703030117	1.30682457919005
0.80885445395872	1.30632719974964
0.808873213542837	1.30583095307393
0.808891981781789	1.30533564324188
0.808910758674896	1.3048412574533
0.808929544221476	1.30434800108626
0.808948338420847	1.30385573385368
0.808967141272325	1.30336438816017
0.808985952775225	1.30287405692569
0.809004772928864	1.30238470459173
0.809023601732552	1.3018964156529
0.809042439185605	1.30140899353408
0.809061285287333	1.30092262787987
0.809080140037047	1.30043724141954
0.809099003434056	1.29995286894107
0.809117875477669	1.29946935821334
0.809136756167194	1.29898692137486
0.809155645501937	1.29850541108347
0.809174543481204	1.29802493038861
0.8091934501043	1.29754530962411
0.809212365370529	1.29706682201602
0.809231289279194	1.2965891495139
0.809250221829597	1.29611246483941
0.809269163021039	1.29563684871088
0.80928811285282	1.29516203423538
0.809307071324241	1.29468831503478
0.809326038434599	1.29421543993243
0.809345014183192	1.29374364318521
0.809363998569317	1.29327262247573
0.80938299159227	1.292802721242
0.809401993251345	1.29233368264358
0.809421003545838	1.29186563630969
0.809440022475042	1.29139841674411
0.809459050038248	1.29093228892483
0.80947808623475	1.29046704219543
0.809497131063838	1.29000270414232
0.809516184524802	1.28953930453503
0.809535246616932	1.28907684148416
0.809554317339516	1.28861540250527
0.809573396691842	1.28815474086046
0.809592484673198	1.28769510781734
0.809611581282869	1.28723632644541
0.809630686520141	1.28677859450793
0.8096498003843	1.28632158598901
0.809668922874628	1.28586574806439
0.80968805399041	1.28541060537619
0.809707193730928	1.28495648552988
0.809726342095466	1.28450329935994
0.809745499083302	1.28405087142426
0.809764664693719	1.2835996279671
0.809783838925996	1.28314900013421
0.809803021779413	1.28269944441304
0.809822213253248	1.28225078715796
0.809841413346778	1.28180294231068
0.809860622059282	1.28135612486011
0.809879839390037	1.28091011973243
0.809899065338317	1.28046495728387
0.809918299903399	1.28002086942185
0.809937543084557	1.27957744321763
0.809956794881066	1.27913514327368
0.8099760552922	1.27869353453448
0.809995324317231	1.27825295937033
0.810014601955432	1.27781312861369
0.810033888206074	1.2773743169405
0.810053183068429	1.27693630081856
0.810072486541768	1.27649917291672
0.810091798625362	1.27606299763718
0.81011111931848	1.27562757130225
0.81013044862039	1.27519310476666
0.810149786530363	1.27475948059786
0.810169133047665	1.27432671909897
0.810188488171566	1.27389485478734
0.810207851901331	1.27346385430605
0.810227224236228	1.27303370982295
0.810246605175523	1.27260441832753
0.810265994718482	1.27217595617529
0.810285392864371	1.27174838499805
0.810304799612453	1.27132171079629
0.810324214961993	1.27089580646726
0.810343638912257	1.27047085112456
0.810363071462507	1.27004662956571
0.810382512612005	1.2696233837493
0.810401962360017	1.26920087326306
0.810421420705803	1.26877928255012
0.810440887648626	1.26835853182164
0.810460363187748	1.26793851594242
0.810479847322429	1.26751954337334
0.810499340051932	1.2671011565799
0.810518841375515	1.2666838521984
0.81053835129244	1.26626720501438
0.810557869801968	1.2658514228763
0.810577396903356	1.26543657739556
0.810596932595866	1.26502245841182
0.810616476878755	1.26460922418744
0.810636029751283	1.26419666173408
0.810655591212707	1.26378510740407
0.810675161262287	1.26337433326234
0.81069473989928	1.26296433394977
0.810714327122944	1.26255521167696
0.810733922932536	1.26214679531107
0.810753527327313	1.26173928173453
0.810773140306533	1.26133256667324
0.810792761869452	1.26092665105056
0.810812392015327	1.26052157250251
0.810832030743413	1.26011725731259
0.810851678052969	1.25971378807732
0.810871333943248	1.25931103831305
0.810890998413507	1.25890919655792
0.810910671463002	1.25850808866163
0.810930353090988	1.25810783127509
0.810950043296721	1.25770832412124
0.810969742079456	1.25730955572822
0.810989449438447	1.25691169272964
0.81100916537295	1.25651461989458
0.81102888988222	1.25611827528096
0.811048622965511	1.25572262664782
0.811068364622079	1.25532797703642
0.811088114851176	1.25493396829261
0.81110787365206	1.25454076792748
0.811127641023983	1.2541483696248
0.8111474169662	1.25375668682515
0.811167201477966	1.25336589488921
0.811186994558535	1.25297570753172
0.811206796207161	1.25258646780113
0.811226606423098	1.25219790502831
0.811246425205602	1.25181013000519
0.811266252553926	1.25142316273758
0.811286088467323	1.2510368320943
0.811305932945051	1.25065139194489
0.811325785986361	1.25026665780198
0.811345647590509	1.24988273951523
0.811365517756749	1.2494995196479
0.811385396484336	1.249117090987
0.811405283772525	1.24873535461098
0.811425179620569	1.24835445669929
0.811445084027725	1.2479742614313
0.811464996993247	1.2475948326118
0.811484918516389	1.24721609689149
0.811504848596408	1.24683826796655
0.811524787232558	1.246460947243
0.811544734424094	1.24608457227637
0.811564690170272	1.24570879947426
0.811584654470348	1.24533388958697
0.811604627323579	1.24495958454818
0.811624608729218	1.24458614671044
0.811644598686524	1.24421334591148
0.811664597194753	1.24384128731108
0.811684604253161	1.24347001737259
0.811704619861005	1.24309941234991
0.811724644017542	1.24272955495418
0.81174467672203	1.24236048331447
0.811764717973725	1.24199207471713
0.811784767771887	1.24162431089047
0.811804826115773	1.2412574364575
0.81182489300464	1.24089113449609
0.81184496843775	1.2405256601805
0.811865052414359	1.24016082739864
0.811885144933727	1.23979671223791
0.811905245995114	1.23943335062155
0.81192535559778	1.23907064213793
0.811945473740984	1.23870875230099
0.811965600423988	1.23834737997861
0.811985735646053	1.23798691473457
0.812005879406439	1.23762696599527
0.812026031704408	1.23726791762816
0.812046192539223	1.23690938159685
0.812066361910145	1.2365516444009
0.812086539816439	1.2361946041522
0.812106726257366	1.2358382322657
0.812126921232191	1.23548256093016
0.812147124740178	1.23512756834911
0.812167336780591	1.23477323950123
0.812187557352695	1.23441967708815
0.812207786455755	1.23406676558529
0.812228024089038	1.23371449961291
0.81224827025181	1.23336297029945
0.812268524943339	1.23301207888764
0.81228878816289	1.23266188189083
0.812309059909733	1.23231236792262
0.812329340183135	1.23196354547622
0.812349628982366	1.23161537299402
0.812369926306696	1.23126784946472
0.812390232155393	1.23092108635461
0.812410546527729	1.23057485072708
0.812430869422975	1.23022939910257
0.812451200840403	1.22988460248102
0.812471540779286	1.22954043523028
0.812491889238895	1.22919695607147
0.812512246218506	1.22885403126766
0.812532611717391	1.2285119704632
0.812552985734825	1.2281703739251
0.812573368270086	1.22782958795518
0.812593759322448	1.22748927922598
0.812614158891187	1.22714981705601
0.812634566975582	1.22681088754004
0.812654983574912	1.22647253817935
0.812675408688454	1.22613506917624
0.812695842315488	1.22579799356584
0.812716284455294	1.22546174349263
0.812736735107154	1.22512608561227
0.812757194270349	1.22479096770212
0.812777661944162	1.22445661020178
0.812798138127874	1.22412288091787
0.812818622820773	1.22378971264554
0.81283911602214	1.22345725542375
0.812859617731262	1.22312533049903
0.812880127947426	1.22279421788313
0.812900646669919	1.22246353801346
0.812921173898027	1.22213358377188
0.812941709631041	1.22180427104318
0.81296225386825	1.22147552341907
0.812982806608943	1.22114745359345
0.813003367852414	1.22081987545176
0.813023937597953	1.22049317961254
0.813044515844854	1.22016685961221
0.813065102592411	1.21984118987477
0.813085697839918	1.21951630566775
0.813106301586671	1.21919178398018
0.813126913831967	1.21886805733164
0.813147534575104	1.21854489016842
0.813168163815379	1.21822231155201
0.813188801552093	1.21790036870133
0.813209447784545	1.21757900567696
0.813230102512038	1.217258213154
0.813250765733874	1.21693815856764


==> tikz/advection_long_curvature_N2048-14.tsv <==
0.813250765733874	1.21693815856764
0.813271437449356	1.2166185193359
0.813292117657788	1.21629959706172
0.813312806358475	1.21598127225057
0.813333503550725	1.21566345894544
0.813354209233844	1.2153462775189
0.813374923407141	1.21502978460567
0.813395646069926	1.21471376456495
0.813416377221508	1.21439831618762
0.8134371168612	1.21408359628963
0.813457864988316	1.21376928979623
0.813478621602167	1.21345570344853
0.813499386702069	1.2131426189437
0.813520160287338	1.21283012586269
0.813540942357291	1.21251830959446
0.813561732911248	1.21220688996329
0.813582531948526	1.21189619066678
0.813603339468448	1.21158600331899
0.813624155470334	1.2112764124228
0.813644979953507	1.21096738314147
0.813665812917291	1.2106589256678
0.813686654361013	1.21035102740177
0.813707504283998	1.21004370729715
0.813728362685573	1.2097369710057
0.813749229565069	1.20943072597053
0.813770104921816	1.20912508903825
0.813790988755144	1.20882006789875
0.813811881064387	1.20851551532309
0.813832781848878	1.208211567499
0.813853691107953	1.20790811816384
0.813874608840948	1.20760528956484
0.813895535047202	1.20730302122147
0.813916469726053	1.20700118548024
0.813937412876842	1.20670011186564
0.813958364498911	1.20639927448797
0.813979324591602	1.2060993731723
0.814000293154261	1.20579961964572
0.814021270186234	1.20550072523405
0.814042255686867	1.20520216009802
0.814063249655509	1.20490425846957
0.814084252091511	1.20460684839831
0.814105262994224	1.20430997552495
0.814126282363	1.2040135798634
0.814147310197195	1.20371788789919
0.814168346496163	1.2034225151388
0.814189391259263	1.20312782218129
0.814210444485852	1.20283358401552
0.814231506175291	1.20253990299364
0.814252576326941	1.20224675321308
0.814273654940166	1.20195408491938
0.814294742014329	1.20166196505654
0.814315837548799	1.20137043272886
0.814336941542941	1.20107924317336
0.814358053996126	1.20078874630878
0.814379174907723	1.2004987098485
0.814400304277105	1.20020916347027
0.814421442103646	1.19992013775154
0.814442588386722	1.19963158071539
0.814463743125709	1.19934366166806
0.814484906319986	1.19905611204005
0.814506077968932	1.19876917193436
0.814527258071932	1.19848262633878
0.814548446628366	1.19819669021891
0.814569643637622	1.19791118391216
0.814590849099084	1.19762626321063
0.814612063012143	1.19734170911637
0.814633285376187	1.19705779066547
0.814654516190609	1.19677426076573
0.814675755454801	1.19649127319763
0.81469700316816	1.19620878876347
0.814718259330082	1.19592677336793
0.814739523939967	1.19564521006893
0.814760796997213	1.19536420669866
0.814782078501223	1.19508369196449
0.814803368451401	1.19480358950387
0.814824666847153	1.19452397425845
0.814845973687885	1.19424494048639
0.814867288973007	1.19396630357251
0.814888612701932	1.193688099369
0.81490994487407	1.193410558108
0.814931285488836	1.19313322715181
0.814952634545648	1.1928565787445
0.814973992043923	1.19258034792997
0.814995357983081	1.1923045818053
0.815016732362544	1.19202919707812
0.815038115181737	1.19175441895149
0.815059506440085	1.19148004216782
0.815080906137015	1.19120617057292
0.815102314271958	1.19093267013931
0.815123730844344	1.19065968912941
0.815145155853608	1.19038715243297
0.815166589299184	1.19011516164436
0.81518803118051	1.18984345588507
0.815209481497024	1.18957238367599
0.815230940248168	1.18930164463651
0.815252407433387	1.18903136531593
0.815273883052124	1.18876162333393
0.815295367103827	1.18849223285933
0.815316859587944	1.18822337163162
0.815338360503927	1.18795486988933
0.815359869851231	1.18768689592425
0.815381387629309	1.18741932583997
0.815402913837619	1.18715218171502
0.815424448475621	1.18688547692788
0.815445991542775	1.18661927855773
0.815467543038547	1.18635344074824
0.8154891029624	1.18608805145762
0.815510671313803	1.18582315116158
0.815532248092227	1.18555854869929
0.815553833297143	1.18529458374549
0.815575426928025	1.18503088229068
0.815597028984349	1.18476762209383
0.815618639465595	1.18450488739328
0.815640258371242	1.18424248229599
0.815661885700774	1.18398054578807
0.815683521453676	1.18371898470169
0.815705165629435	1.18345795220799
0.815726818227539	1.18319718952416
0.815748479247482	1.18293693891136
0.815770148688757	1.18267706127599
0.81579182655086	1.18241770864296
0.81581351283329	1.18215857840662
0.815835207535546	1.18190000973126
0.815856910657133	1.18164179595713
0.815878622197555	1.18138397640399
0.81590034215632	1.1811265946715
0.815922070532939	1.18086959655118
0.815943807326922	1.1806130552295
0.815965552537785	1.1803567715585
0.815987306165045	1.18010112271214
0.81600906820822	1.17984559838765
0.816030838666833	1.17959072713906
0.816052617540406	1.17933605682081
0.816074404828467	1.17908191668289
0.816096200530545	1.17882808744856
0.816118004646171	1.17857469080878
0.816139817174877	1.178321624602
0.8161616381162	1.17806902833478
0.816183467469679	1.1778167962563
0.816205305234853	1.17756486292677
0.816227151411268	1.1773135068423
0.816249005998468	1.17706227546999
0.816270868996001	1.17681163118162
0.816292740403419	1.17656128640534
0.816314620220275	1.1763113577101
0.816336508446124	1.17606176843275
0.816358405080526	1.1758125097518
0.81638031012304	1.17556374604078
0.81640222357323	1.17531523719912
0.816424145430662	1.17506716141709
0.816446075694905	1.17481946983677
0.816468014365528	1.17457208551164
0.816489961442107	1.1743250821745
0.816511916924218	1.17407854473133
0.816533880811439	1.17383219243743
0.816555853103352	1.17358630454167
0.816577833799541	1.17334084769326
0.816599822899592	1.17309556754293
0.816621820403095	1.17285080580086
0.816643826309642	1.17260634217065
0.816665840618828	1.17236220843403
0.81668786333025	1.17211841390163
0.816709894443509	1.17187507151477
0.816731933958206	1.17163198416412
0.816753981873948	1.17138927205682
0.816776038190343	1.17114694930886
0.816798102907001	1.17090484637921
0.816820176023537	1.17066323875965
0.816842257539567	1.17042189654702
0.816864347454709	1.17018088584482
0.816886445768587	1.16994024968842
0.816908552480825	1.16969993018757
0.81693066759105	1.16945991366466
0.816952791098892	1.16922033201325
0.816974923003985	1.16898104516211
0.816997063305966	1.1687419720362
0.817019212004471	1.16850337731478
0.817041369099145	1.16826505612115
0.81706353458963	1.16802704853987
0.817085708475574	1.16778942685304
0.817107890756629	1.16755204477707
0.817130081432446	1.1673150532144
0.817152280502682	1.16707832769897
0.817174487966996	1.16684197717205
0.81719670382505	1.1666059524293
0.817218928076509	1.16637012229641
0.817241160721039	1.16613477522508
0.817263401758313	1.16589961371621
0.817285651188003	1.16566489499368
0.817307909009787	1.16543033194608
0.817330175223345	1.16519618274157
0.817352449828357	1.16496230419196
0.817374732824511	1.16472879149581
0.817397024211495	1.1644954992625
0.817419323989001	1.16426251793952
0.817441632156722	1.16402994346192
0.817463948714358	1.1637975327599
0.817486273661608	1.16356552592629
0.817508606998177	1.16333378560324
0.817530948723772	1.1631022617301
0.817553298838102	1.16287116947971
0.81757565734088	1.16264030581751
0.817598024231824	1.16240971231596
0.817620399510651	1.16217944614926
0.817642783177086	1.16194943957604
0.817665175230852	1.16171974145276
0.817687575671678	1.16149034847607
0.817709984499298	1.16126117355869
0.817732401713445	1.16103237647606
0.817754827313858	1.16080379109323
0.817777261300278	1.16057548403397
0.81779970367245	1.16034751312851
0.817822154430122	1.16011978498868
0.817844613573043	1.15989228188055
0.81786708110097	1.15966521054596
0.81788955701366	1.15943817426401
0.817912041310872	1.15921163668951
0.81793453399237	1.15898524602603
0.817957035057923	1.15875919077443
0.817979544507301	1.15853332843031
0.818002062340277	1.15830777989042
0.818024588556628	1.15808248493742
0.818047123156135	1.1578574450028
0.818069666138582	1.15763274578549
0.818092217503755	1.15740813795486
0.818114777251445	1.1571839657794
0.818137345381445	1.15695990721107
0.818159921893552	1.15673627947926
0.818182506787568	1.15651270412186
0.818205100063294	1.15628952237045
0.818227701720541	1.15606654034571
0.818250311759117	1.15584378936471
0.818272930178836	1.15562138261711
0.818295556979515	1.15539911435103
0.818318192160976	1.15517709980669
0.818340835723043	1.15495539687248
0.818363487665543	1.15473392675803
0.818386147988306	1.15451264250094
0.81840881669117	1.15429163368079
0.818431493773971	1.1540708757096
0.81845417923655	1.15385033320603
0.818476873078752	1.15363004490072
0.818499575300427	1.15340994671996
0.818522285901426	1.15319012985093
0.818545004881605	1.15297054959727
0.818567732240823	1.15275121243646
0.818590467978942	1.15253200050156
0.818613212095828	1.15231309898545
0.818635964591352	1.15209447433056
0.818658725465386	1.15187592178138
0.818681494717808	1.1516577385682
0.818704272348498	1.15143971000983
0.818727058357339	1.15122194606529
0.81874985274422	1.15100430986759
0.818772655509033	1.15078700399491
0.818795466651671	1.15056979666828
0.818818286172033	1.15035293927745
0.818841114070021	1.15013614908568
0.818863950345542	1.14991968310057
0.818886794998505	1.1497034160063
0.818909648028823	1.14948728701617
0.818932509436412	1.14927142012259
0.818955379221194	1.14905576563719
0.818978257383092	1.14884025792695
0.819001143922035	1.14862503312089
0.819024038837954	1.14840993065118
0.819046942130785	1.14819510795337
0.819069853800466	1.14798047818058
0.819092773846941	1.14776592667736
0.819115702270156	1.14755168669525
0.819138639070062	1.1473376542988
0.819161584246613	1.14712372672214
0.819184537799766	1.14691005527551
0.819207499729484	1.14669654569835
0.819230470035732	1.14648325468484
0.819253448718479	1.14627015848486
0.819276435777699	1.14605715205346
0.819299431213369	1.14584442175204
0.819322435025469	1.14563192482717
0.819345447213985	1.14541948896459
0.819368467778904	1.14520724786853
0.819391496720219	1.14499529174659
0.819414534037927	1.14478341812737
0.819437579732028	1.14457171441478
0.819460633802526	1.1443602638899
0.819483696249428	1.14414895207314
0.819506767072747	1.14393774619153
0.819529846272498	1.14372683814524
0.819552933848702	1.14351597881297
0.819576029801382	1.14330535494058
0.819599134130565	1.14309488788622
0.819622246836284	1.14288455377112
0.819645367918573	1.14267446050548
0.819668497377472	1.1424644322692
0.819691635213026	1.14225461094679
0.81971478142528	1.14204499068127
0.819737936014287	1.14183546794442
0.819761098980103	1.14162606783371
0.819784270322787	1.14141695414466
0.819807450042402	1.14120791512916
0.819830638139016	1.14099897783742
0.8198538346127	1.14079028289126
0.819877039463531	1.14058173212924
0.819900252691589	1.14037322018022
0.819923474296956	1.14016499148213
0.81994670427972	1.13995683248989
0.819969942639975	1.13974885325286
0.819993189377816	1.13954098160866
0.820016444493342	1.13933325394781
0.820039707986659	1.13912574703397
0.820062979857875	1.13891827032019
0.820086260107102	1.1387109766576
0.820109548734458	1.13850380419844
0.820132845740062	1.13829685182121
0.82015615112404	1.1380898970183
0.820179464886521	1.1378831474986
0.820202787027639	1.13767653926437
0.820226117547531	1.13747001158781
0.820249456446338	1.13726369275747
0.820272803724206	1.13705739792887
0.820296159381287	1.13685134463874
0.820319523417733	1.13664527259152
0.820342895833704	1.13643945030161
0.820366276629361	1.13623368030724
0.820389665804874	1.13602810846535
0.820413063360412	1.13582249576227
0.82043646929615	1.13561715449374
0.820459883612269	1.13541189488265
0.820483306308954	1.13520668792993
0.820506737386391	1.13500170134908
0.820530176844774	1.1347966683627
0.8205536246843	1.13459191694166
0.82057708090517	1.13438714597225
0.820600545507589	1.13418255076296
0.820624018491767	1.13397802621611
0.820647499857919	1.1337736786367
0.820670989606262	1.13356929229628
0.820694487737019	1.13336517450932
0.820717994250419	1.13316101966628
0.820741509146693	1.1329570501331
0.820765032426076	1.13275314160331
0.820788564088807	1.13254935661887
0.820812104135134	1.13234562977408
0.820835652565304	1.13214199235532
0.820859209379571	1.13193851220809
0.820882774578193	1.13173504538251
0.820906348161431	1.13153176350994
0.820929930129554	1.13132841931962
0.820953520482831	1.13112537038748
0.820977119221538	1.13092219290671
0.821000726345955	1.13071924088066
0.821024341856368	1.13051632260508
0.821047965753064	1.13031346773673
0.821071598036337	1.13011075780906
0.821095238706485	1.1299080874476
0.82111888776381	1.12970545404374
0.82114254520862	1.12950295381335
0.821166211041224	1.12930055994
0.821189885261941	1.12909812138114
0.821213567871088	1.1288958649134
0.821237258868992	1.12869365129338
0.821260958255981	1.12849147641101
0.821284666032391	1.12828937809471
0.821308382198558	1.12808738376667
0.821332106754826	1.12788542232962
0.821355839701543	1.12768356336107
0.821379581039061	1.12748167182532
0.821403330767736	1.12727995518824
0.821427088887929	1.12707825111308
0.821450855400007	1.12687660466259
0.821474630304339	1.12667499609285
0.821498413601302	1.12647349615144
0.821522205291273	1.12627202244589
0.821546005374639	1.12607056410077
0.821569813851787	1.12586921433393
0.821593630723111	1.12566790414855
0.821617455989008	1.12546668154119
0.821641289649883	1.12526538700482
0.821665131706142	1.1250642371381
0.821688982158197	1.12486311561135
0.821712841006464	1.12466206391471
0.821736708251366	1.12446098487596
0.821760583893327	1.12426001391379
0.82178446793278	1.12405907631285
0.821808360370159	1.12385809473171
0.821832261205903	1.12365728282327
0.821856170440459	1.12345642831063
0.821880088074276	1.1232556066254
0.821904014107808	1.12305486285488
0.821927948541513	1.12285407272533
0.821951891375854	1.12265342859589
0.821975842611301	1.12245270543031
0.821999802248327	1.12225211176474
0.822023770287409	1.12205142111033
0.822047746729031	1.12185087436781
0.822071731573678	1.12165030978415
0.822095724821844	1.12144974450388
0.822119726474025	1.12124924409027
0.822143736530723	1.12104871765118
0.822167754992445	1.12084824853401
0.822191781859701	1.12064779586901
0.822215817133006	1.12044735472315
0.822239860812883	1.120246912373
0.822263912899857	1.12004649203201
0.822287973394459	1.11984610599734
0.822312042297222	1.11964573504092
0.822336119608688	1.11944531312197
0.822360205329402	1.11924498059498
0.822384299459912	1.11904461045283
0.822408402000774	1.11884426342751
0.822432512952546	1.118643940223
0.822456632315794	1.11844352310339
0.822480760091086	1.11824327071803
0.822504896278996	1.11804286817657
0.822529040880103	1.11784258723545
0.82255319389499	1.11764222645343
0.822577355324247	1.11744185821611
0.822601525168466	1.11724157712308
0.822625703428247	1.11704120474853
0.822649890104192	1.11684082616828
0.822674085196909	1.11664050702141
0.822698288707011	1.11644013842613
0.822722500635117	1.11623973736557
0.822746720981849	1.11603937116994
0.822770949747835	1.11583896623258
0.822795186933708	1.11563856219806
0.822819432540105	1.11543811361439
0.822843686567669	1.11523771576187
0.822867949017049	1.1150372232001
0.822892219888894	1.11483676364324
0.822916499183864	1.11463625059622
0.822940786902622	1.11443573149655
0.822965083045834	1.11423522836158
0.822989387614172	1.11403462199919
0.823013700608314	1.11383408089721
0.823038022028943	1.11363342478387
0.823062351876746	1.11343284497965
0.823086690152413	1.11323212283244
0.823111036856644	1.11303142648282
0.82313539199014	1.11283074705394
0.823159755553609	1.11262994735739
0.823184127547763	1.11242917672087
0.823208507973319	1.11222834258222
0.823232896830998	1.11202747018386
0.82325729412153	1.1118266071146
0.823281699845646	1.1116256455227
0.823306114004083	1.11142465885905
0.823330536597585	1.11122366211047
0.823354967626897	1.11102260804502
0.823379407092773	1.11082149765294
0.823403854995971	1.11062033440917
0.823428311337253	1.11041920907855
0.823452776117386	1.11021791036562
0.823477249337144	1.11001664774472
0.823501730997304	1.1098153181819
0.823526221098649	1.10961391617509
0.823550719641966	1.10941249375453
0.82357522662805	1.1092110290664
0.823599742057699	1.1090094439488
0.823624265931714	1.10880788351001
0.823648798250904	1.10860621497448
0.823673339016083	1.10840451323281
0.82369788822807	1.10820274705687
0.823722445887687	1.10800092025983
0.823747011995764	1.10779899058793
0.823771586553135	1.1075971039938
0.823796169560638	1.10739505564866
0.823820761019118	1.10719298675075
0.823845360929422	1.10699080433514
0.823869969292406	1.10678866390386
0.823894586108929	1.10658630234287
0.823919211379855	1.10638402069454
0.823943845106056	1.10618156546713
0.823968487288404	1.10597906792669
0.82399313792778	1.10577651342506
0.824017797025069	1.1055738903504
0.824042464581161	1.10537116432371
0.824067140596952	1.10516836856163
0.824091825073343	1.10496548530664
0.824116518011238	1.1047626034464
0.82414121941155	1.10455948782103
0.824165929275193	1.10435643270038
0.824190647603088	1.10415322873295
0.824215374396164	1.1039499670497
0.824240109655351	1.1037465910277
0.824264853381585	1.10354314086674
0.824289605575809	1.10333964400012
0.82431436623897	1.10313598882688
0.824339135372019	1.1029323155098
0.824363912975915	1.1027284953906
0.82438869905162	1.10252459930692
0.824413493600103	1.10232060609188
0.824438296622336	1.10211654737862
0.824463108119296	1.10191238431128
0.824487928091969	1.10170811933619
0.824512756541342	1.10150370423639
0.82453759346841	1.10129931113592
0.82456243887417	1.10109467243889
0.824587292759629	1.10089005184942
0.824612155125795	1.10068529507785
0.824637025973683	1.10048039529254
0.824661905304313	1.1002754302751
0.82468679311871	1.10007037944369
0.824711689417905	1.0998651480532
0.824736594202933	1.09965990933562
0.824761507474834	1.09945445200991
0.824786429234657	1.09924895397123
0.824811359483451	1.09904335449209
0.824836298222273	1.09883761666046
0.824861245452184	1.0986317446992
0.824886201174253	1.09842581591411
0.824911165389551	1.09821971748722
0.824936138099155	1.09801353427679
0.824961119304149	1.09780718693164
0.82498610900562	1.09760083382197
0.825011107204662	1.09739418655077
0.825036113902374	1.09718760740509
0.825061129099859	1.09698074208507
0.825086152798226	1.09677387885425
0.825111184998589	1.0965668188756
0.825136225702068	1.09635963988793
0.825161274909788	1.09615233902862
0.825186332622879	1.09594498881161
0.825211398842476	1.0957373682595
0.82523647356972	1.09552971343535
0.825261556805756	1.0953218960728
0.825286648551737	1.09511396844159
0.825311748808817	1.09490590850174
0.825336857578158	1.0946976833858
0.825361974860929	1.09448933275456
0.8253871006583	1.09428089472306
0.82541223497145	1.09407220874227
0.82543737780156	1.09386349545128
0.82546252914982	1.09365459526297
0.825487689017422	1.09344559997825
0.825512857405565	1.09323635784447
0.825538034315452	1.09302709941969
0.825563219748293	1.09281758538507
0.825588413705303	1.09260800946387
0.8256136161877	1.09239824975827
0.82563882719671	1.09218835620504
0.825664046733562	1.09197831104314
0.825689274799493	1.09176809683194
0.825714511395743	1.09155775019602
0.825739756523558	1.09134728143536
0.82576501018419	1.09113660828741
0.825790272378895	1.09092581833831
0.825815543108935	1.09071485028469
0.825840822375577	1.09050371795109
0.825866110180093	1.09029251932164
0.825891406523762	1.09008102754395
0.825916711407866	1.08986946243978
0.825942024833694	1.08965775220678
0.825967346802539	1.08944579749959
0.8259926773157	1.08923376208137
0.826018016374482	1.08902151446551
0.826043363980192	1.08880915526243
0.826068720134147	1.08859656849776
0.826094084837666	1.08838388005861
0.826119458092075	1.08817094867536
0.826144839898703	1.08795795521384
0.826170230258888	1.08774465585221
0.826195629173969	1.08753133093129
0.826221036645294	1.08731773956026
0.826246452674213	1.08710399735854
0.826271877262084	1.08689011098164
0.82629731041027	1.0866760399567
0.826322752120136	1.0864617464894
0.826348202393056	1.08624732256457
0.82637366123041	1.08603271315795
0.826399128633578	1.08581797598258
0.826424604603949	1.08560296202273
0.826450089142919	1.08538781766785
0.826475582251887	1.08517254707149
0.826501083932255	1.08495701151748
0.826526594185435	1.08474129787363
0.82655211301284	1.0845254644207
0.826577640415891	1.08430938425762
0.826603176396013	1.08409318043755
0.826628720954638	1.08387671560472
0.826654274093201	1.08366012858466
0.826679835813144	1.08344330685913
0.826705406115912	1.08322633109689
0.826730985002957	1.08300914430952
0.826756572475737	1.08279178744952
0.826782168535713	1.0825741954108
0.826807773184354	1.08235644623091
0.826833386423131	1.0821385515721
0.826859008253524	1.08192029903138
0.826884638677015	1.08170205041449
0.826910277695093	1.08148344955671
0.82693592530925	1.08126476170032
0.826961581520987	1.08104581708965
0.826987246331807	1.08082664455819
0.827012919743221	1.08060734814645
0.827038601756742	1.08038783798212
0.82706429237389	1.08016802214151
0.827089991596192	1.07994813241467
0.827115699425177	1.07972799379161
0.82714141586238	1.07950761278835
0.827167140909342	1.07928708648938
0.827192874567609	1.07906629721437
0.827218616838734	1.0788453339973
0.827244367724272	1.07862418842432
0.827270127225785	1.0784027272907
0.82729589534484	1.07818117270229
0.827321672083008	1.07795937966109
0.827347457441867	1.07773730220906
0.827373251422999	1.07751510806429
0.827399054027994	1.07729264602495
0.827424865258442	1.07706996449538
0.827450685115942	1.07684709402634
0.827476513602099	1.07662399935392
0.82750235071852	1.07640069844406
0.827528196466817	1.07617712463454
0.827554050848612	1.07595337727035
0.827579913865528	1.07572943370806
0.827605785519193	1.07550520383779
0.827631665811242	1.07528080331656
0.827657554743315	1.07505616077194
0.827683452317056	1.07483128467705
0.827709358534115	1.07460622018657
0.827735273396147	1.07438089744917
0.827761196904813	1.07415533417457
0.827787129061777	1.07392959327952
0.82781306986871	1.0737035758008
0.827839019327289	1.07347736742692
0.827864977439192	1.0732509164118
0.827890944206107	1.07302420672976
0.827916919629724	1.07279732325674
0.827942903711739	1.07257014351427
0.827968896453854	1.07234276202553
0.827994897857775	1.0721151906042
0.828020907925214	1.07188726848072
0.828046926657886	1.07165927564008
0.828072954057515	1.07143086981125
0.828098990125826	1.07120235581007
0.828125034864552	1.07097353129677
0.828151088275429	1.07074453099129
0.828177150360199	1.0705152077894
0.82820322112061	1.0702857389932
0.828229300558415	1.0700559673511
0.828255388675369	1.06982594470779
0.828281485473235	1.06959573824238
0.828307590953782	1.06936522903204
0.828333705118782	1.06913452378126
0.828359827970012	1.06890351181963
0.828385959509254	1.06867230715489
0.828412099738297	1.06844085485315
0.828438248658933	1.06820912212808
0.828464406272959	1.06797719064466
0.82849057258218	1.06774494893301
0.828516747588401	1.06751245822324
0.828542931293437	1.06727980096592
0.828569123699106	1.06704682037086
0.828595324807228	1.06681361499761
0.828621534619633	1.06658009764081
0.828647753138154	1.06634642211932
0.828673980364627	1.06611243024354
0.828700216300898	1.06587820053111
0.828726460948812	1.06564373091556
0.828752714310223	1.06540894180348
0.828778976386987	1.06517397905245
0.828805247180969	1.06493869793699
0.828831526694036	1.06470319635805
0.82885781492806	1.06446739566773
0.828884111884919	1.06423141032446
0.828910417566495	1.06399502612304
0.828936731974677	1.06375852615512
0.828963055111354	1.06352166800808
0.828989386978427	1.06328461774199
0.829015727577796	1.06304724092091
0.829042076911369	1.06280964242778
0.829068434981058	1.06257172597886
0.829094801788779	1.06233364413428
0.829121177336455	1.06209514898587
0.829147561626012	1.06185652330197
0.829173954659381	1.06161758269819
0.829200356438499	1.06137832336362
0.829226766965308	1.06113886377924
0.829253186241753	1.06089910290022
0.829279614269785	1.06065906689497
0.82930605105136	1.06041876342803
0.829332496588439	1.06017820260693
0.829358950882988	1.05993736371325
0.829385413936976	1.05969623159298
0.82941188575238	1.05945484470078
0.829438366331178	1.05921317497164
0.829464855675355	1.05897121866852
0.829491353786901	1.05872901698175
0.82951786066781	1.05848652883028
0.829544376320082	1.05824375456417
0.82957090074572	1.05800065756949
0.829597433946732	1.05775738933864
0.829623975925133	1.05751373593191
0.82965052668294	1.05726986120951
0.829677086222176	1.05702571835245
0.829703654544869	1.056781197386
0.829730231653051	1.05653652700875
0.829756817548759	1.05629148127247
0.829783412234035	1.05604617611812
0.829810015710925	1.05580063324639
0.82983662798148	1.05555471926709
0.829863249047757	1.05530857211696
0.829889878911815	1.05506215733411
0.829916517575719	1.05481542763112
0.82994316504154	1.05456838287364
0.829969821311352	1.05432110529064
0.829996486387235	1.05407354521073
0.830023160271271	1.05382562781171
0.83004984296555	1.05357749195535
0.830076534472164	1.05332899416556
0.830103234793211	1.05308029504885
0.830129943930793	1.05283121999637
0.830156661887016	1.05258194805768
0.830183388663993	1.05233225759757
0.830210124263839	1.0520823910648
0.830236868688674	1.05183217702755
0.830263621940624	1.05158166124986
0.830290384021818	1.05133087886062
0.830317154934391	1.05107979123134
0.83034393468048	1.05082838154315
0.83037072326223	1.05057674803938
0.830397520681788	1.05032472317134
0.830424326941306	1.05007247540073
0.83045114204294	1.04981988547035
0.830477965988853	1.04956703457005
0.830504798781209	1.04931382619735
0.830531640422179	1.04906040728453
0.830558490913936	1.04880659614395
0.830585350258661	1.0485525691627
0.830612218458537	1.04829817126796
0.830639095515751	1.04804349832652
0.830665981432496	1.04778854186904
0.830692876210968	1.04753324871098
0.830719779853369	1.04727768105255
0.830746692361903	1.04702179773338
0.830773613738781	1.04676559383925
0.830800543986218	1.04650912101576
0.83082748310643	1.046252349117
0.830854431101642	1.04599519815215
0.830881387974081	1.04573782834797
0.830908353725977	1.04548010845086
0.830935328359567	1.04522209049207
0.83096231187709	1.04496374865287
0.830989304280792	1.04470512868803
0.831016305572922	1.04444617111117
0.831043315755732	1.04418693409365
0.831070334831478	1.04392739393392
0.831097362802424	1.04366747268798
0.831124399670834	1.04340732304967
0.831151445438978	1.04314684373572
0.831178500109131	1.0428860251232
0.831205563683571	1.04262491450324
0.831232636164581	1.04236349614983
0.831259717554447	1.04210174358477
0.83128680785546	1.04183969103865
0.831313907069914	1.04157738302772
0.831341015200111	1.04131461175896
0.831368132248352	1.0410517095854
0.831395258216945	1.04078836799425
0.831422393108203	1.04052473820863
0.831449536924439	1.04026081493425
0.831476689667975	1.03999657778181
0.831503851341134	1.03973199758806
0.831531021946244	1.03946712101286
0.831558201485637	1.03920190252807
0.831585389961648	1.03893641678528
0.831612587376619	1.03867056103592
0.831639793732893	1.03840441139615
0.831667009032818	1.03813795519848
0.831694233278747	1.03787114727526
0.831721466473034	1.03760402951168
0.831748708618042	1.03733665158139
0.831775959716131	1.03706885786104
0.831803219769673	1.03680078651028
0.831830488781037	1.03653243247567
0.831857766752601	1.03626368777327
0.831885053686742	1.03599469770075
0.831912349585845	1.03572532862575
0.831939654452299	1.03545562067673
0.831966968288493	1.03518566357481
0.831994291096823	1.0349153384997
0.832021622879688	1.03464469070138
0.832048963639491	1.03437371686036
0.832076313378639	1.03410243991918
0.832103672099542	1.03383083356396
0.832131039804613	1.03355888227432
0.832158416496272	1.03328662375748
0.832185802176941	1.03301402775551
0.832213196849044	1.03274113735167
0.832240600515012	1.03246788239752
0.832268013177277	1.03219432136588
0.832295434838276	1.03192043910678
0.832322865500449	1.03164621457909
0.83235030516624	1.03137169936616
0.832377753838098	1.03109679304389
0.832405211518473	1.0308216009627
0.832432678209822	1.03054610739114
0.832460153914602	1.03027021921936
0.832487638635277	1.02999406564648
0.832515132374311	1.02971753345876
0.832542635134175	1.02944071378695
0.832570146917341	1.02916353387829
0.832597667726287	1.02888606375321
0.832625197563493	1.02860822045279
0.832652736431442	1.02833005879929
0.832680284332622	1.0280516064335
0.832707841269523	1.02777273927433
0.83273540724464	1.02749364604162
0.832762982260471	1.02721413569378
0.832790566319516	1.02693436412993
0.832818159424282	1.02665419270364
0.832845761577274	1.02637373861668
0.832873372781006	1.02609293745664
0.832900993037992	1.02581179950056
0.83292862235075	1.02553035925227
0.832956260721803	1.02524854917788
0.832983908153674	1.02496641050125
0.833011564648893	1.02468396170693
0.833039230209992	1.024401179443
0.833066904839504	1.02411801721764
0.833094588539969	1.02383460846844
0.833122281313929	1.02355076588376
0.833149983163928	1.02326664395662
0.833177694092514	1.02298225170675
0.833205414102238	1.02269737822445
0.833233143195657	1.02241227740292
0.833260881375326	1.02212682391439
0.833288628643807	1.02184101469985
0.833316385003665	1.02155490796282
0.833344150457466	1.0212684220739
0.833371925007781	1.0209816062933
0.833399708657185	1.02069453348929
0.833427501408252	1.02040697901095
0.833455303263564	1.02011924259092
0.833483114225703	1.0198310723488
0.833510934297254	1.01954258839057
0.833538763480809	1.01925378846017
0.833566601778957	1.0189646538846
0.833594449194295	1.01867512463699
0.83362230572942	1.01838535730209
0.833650171386934	1.0180951999596
0.83367804616944	1.01780467239214
0.833705930079546	1.01751385161975
0.83373382311986	1.01722271405544
0.833761725292997	1.01693117241547
0.833789636601572	1.01663938141291
0.833817557048203	1.01634715887805
0.833845486635512	1.01605468011188
0.833873425366124	1.01576184426083
0.833901373242665	1.01546860509928
0.833929330267766	1.01517514939786
0.833957296444059	1.01488122306513
0.83398527177418	1.014587095303
0.834013256260767	1.01429251206184
0.834041249906462	1.01399765234899
0.834069252713907	1.01370244108076
0.834097264685751	1.01340692585238
0.834125285824641	1.01311100431226
0.83415331613323	1.01281482158625
0.834181355614173	1.01251821849139
0.834209404270127	1.01222134661543
0.834237462103751	1.01192412204346
0.834265529117709	1.01162653559945
0.834293605314664	1.01132864989843
0.834321690697286	1.01103036160708
0.834349785268244	1.01073182701511
0.834377889030211	1.01043285311014
0.834406001985862	1.01013364976007
0.834434124137875	1.0098340266068
0.83446225548893	1.00953407229542
0.834490396041709	1.00923380318857
0.834518545798901	1.00893324645705
0.834546704763189	1.0086322388918
0.834574872937266	1.00833097195115
0.834603050323822	1.00802935832593
0.834631236925554	1.00772738722126
0.834659432745159	1.00742508914207
0.834687637785336	1.00712245394027
0.834715852048786	1.00681948429761
0.834744075538215	1.00651617672383
0.834772308256328	1.00621250697048
0.834800550205834	1.00590854687253
0.834828801389444	1.00560419318618
0.834857061809873	1.00529958380454
0.834885331469833	1.0049945192089
0.834913610372045	1.00468921449547
0.834941898519227	1.0043835633735
0.834970195914101	1.0040775214762
0.834998502559392	1.00377119815831
0.835026818457826	1.00346449848324
0.83505514361213	1.00315746096184
0.835083478025036	1.00285014833783
0.835111821699275	1.00254242465402
0.835140174637583	1.00223438441441
0.835168536842697	1.00192604757121
0.835196908317353	1.00161731441646
0.835225289064293	1.00130830334511
0.83525367908626	1.00099889452529
0.835282078385998	1.0006892033921
0.835310486966253	1.0003791558782
0.835338904829773	1.00006874624578
0.83536733197931	0.999758058549406
0.835395768417614	0.999446979591131
0.835424214147439	0.999135609279584
0.835452669171542	0.998823859030417
0.835481133492679	0.998511814051678
0.835509607113611	0.998199396071001
0.835538090037098	0.997886698139635
0.835566582265903	0.997573599495338
0.835595083802791	0.997260195308689
0.835623594650526	0.996946491287711
0.83565211481188	0.996632391851571
0.83568064428962	0.99631800114138
0.835709183086516	0.996003258386016
0.835737731205344	0.995688170714919
0.835766288648877	0.995372803262948
0.835794855419891	0.995057036643897
0.835823431521163	0.994740959816391
0.835852016955474	0.994424552662507
0.835880611725603	0.994107824765733
0.835909215834333	0.993790753561192
0.835937829284447	0.993473334069472
0.835966452078731	0.993155602505324
0.835995084219973	0.992837543552793
0.836023725710958	0.992519122600071
0.836052376554477	0.99220042490113
0.836081036753321	0.991881325500458
0.836109706310282	0.991561937085578
0.836138385228153	0.991242228826473
0.836167073509729	0.990922131420044
0.836195771157807	0.990601791872961
0.836224478175184	0.990281043383698
0.836253194564658	0.989960002050832
0.836281920329029	0.989638618198124
0.836310655471099	0.989316908338396
0.83633939999367	0.988994889099941
0.836368153899544	0.98867251259883
0.836396917191529	0.988349801480337
0.836425689872427	0.988026780247762
0.836454471945046	0.987703454686366
0.836483263412195	0.98737974472226
0.836512064276682	0.987055736968634
0.836540874541317	0.986731406771569
0.836569694208912	0.986406756798572
0.836598523282278	0.986081755230376
0.836627361764228	0.985756422975471
0.836656209657578	0.985430807587326
0.83668506696514	0.985104806185998
0.836713933689731	0.984778532019636
0.836742809834168	0.98445190683983
0.836771695401268	0.984124965983777
0.83680059039385	0.983797674993199
0.836829494814733	0.983470090886099
0.836858408666736	0.983142163041667
0.836887331952681	0.982813937437248
0.836916264675389	0.982485362259691
0.836945206837682	0.982156456865724
0.836974158442385	0.981827239119351
0.837003119492318	0.981497716771466
0.837032089990309	0.981167875022864
0.837061069939181	0.980837675217107
0.837090059341759	0.980507155010281
0.837119058200871	0.980176344515485
0.837148066519342	0.979845211208315
0.837177084299999	0.979513718235892
0.837206111545673	0.979181978417837
0.837235148259189	0.978849823472074
0.837264194443377	0.978517429968163
0.837293250101066	0.978184667421501
0.837322315235086	0.977851607979039
0.837351389848267	0.977518230393323
0.83738047394344	0.977184550439519
0.837409567523435	0.976850508836901
0.837438670591083	0.976516168462444
0.837467783149216	0.976181537241736
0.837496905200666	0.975846554019302
0.837526036748265	0.975511308745247
0.837555177794846	0.975175659985945
0.83758432834324	0.974839764208497
0.83761348839628	0.97450354531197
0.8376426579568	0.974167006191545
0.837671837027633	0.973830138926729
0.837701025611612	0.973492963704577
0.837730223711569	0.973155481547521
0.837759431330338	0.972817697745658
0.837788648470754	0.972479574915509
0.83781787513565	0.9721411630352
0.837847111327859	0.971802445763626
0.837876357050214	0.971463376485397
0.837905612305548	0.971124035572887
0.837934877096697	0.970784380008812
0.837964151426493	0.970444396634677
0.837993435297768	0.970104128732036
0.838022728713356	0.969763529635846
0.838052031676091	0.969422628864918
0.838081344188804	0.969081424786654
0.838110666254329	0.968739930679164
0.838139997875498	0.968398079816725
0.838169339055142	0.968055972006528
0.838198689796094	0.967713554176931
0.838228050101185	0.967370788632631
0.838257419973247	0.967027764024698
0.838286799415109	0.966684414114745
0.838316188429603	0.966340775827031
0.838345587019559	0.965996806431555
0.838374995187806	0.965652552546403
0.838404412937174	0.965308007289549
0.838433840270492	0.964963143896864
0.838463277190586	0.964617979857682
0.838492723700285	0.964272515541632
0.838522179802418	0.963926754529915
0.838551645499809	0.963580690096981
0.838581120795286	0.963234340965537
0.838610605691673	0.962887679658522
0.838640100191794	0.962540725059289
0.838669604298474	0.962193447311165
0.838699118014538	0.961845931411932
0.838728641342806	0.961498056838873
0.838758174286101	0.961149919404005
0.838787716847245	0.960801473824623
0.838817269029057	0.960452769918411
0.838846830834357	0.960103705680626
0.838876402265965	0.959754404567187
0.838905983326696	0.959404770648536
0.838935574019369	0.959054876730079
0.838965174346799	0.958704679284139
0.838994784311801	0.958354176066993
0.839024403917191	0.95800343143433
0.83905403316578	0.957652285918187
0.83908367206038	0.957300996671413
0.839113320603803	0.956949321247433
0.839142978798858	0.956597362384965
0.839172646648355	0.956245176774316
0.839202324155101	0.95589260702715
0.839232011321903	0.955539868142106
0.839261708151565	0.9551867431019
0.839291414646893	0.954833361485665
0.839321130810688	0.954479758131771
0.839350856645753	0.954125752310103
0.839380592154889	0.953771564654616
0.839410337340894	0.953417055609621
0.839440092206566	0.95306223914274
0.839469856754701	0.95270721822728
0.839499630988095	0.952351814463652
0.839529414909541	0.951996206556161
0.839559208521831	0.951640298001438
0.839589011827756	0.951284064707467
0.839618824830105	0.95092765632424
0.839648647531666	0.95057088977439
0.839678479935225	0.950213829081677
0.839708322043567	0.949856555470518
0.839738173859474	0.949498988501417
0.839768035385729	0.949141092310416
0.83979790662511	0.948783007270932
0.839827787580397	0.948424606479285
0.839857678254365	0.948065889726813
0.839887578649789	0.947706980419663
0.839917488769441	0.947347753172903
0.839947408616094	0.94698825249603
0.839977338192516	0.946628494560124
0.840007277501475	0.946268489924719
0.840037226545736	0.94590815333714
0.840067185328065	0.945547597532497
0.840097153851221	0.945186771703625
0.840127132117964	0.944825668531877
0.840157120131053	0.94446428776886
0.840187117893245	0.944102663373238
0.840217125407293	0.943740761694678
0.840247142675948	0.943378593391553
0.840277169701961	0.943016151467984
0.84030720648808	0.942653492778139
0.840337253037049	0.942290537008429
0.840367309351613	0.941927305216954
0.840397375434512	0.941563847995706
0.840427451288486	0.941200098501485
0.840457536916271	0.940836115043566
0.840487632320603	0.940471874294759
0.840517737504214	0.940107332165548
0.840547852469832	0.939742598985612
0.840577977220186	0.939377579807021
0.840608111758003	0.939012269901996
0.840638256086004	0.938646764486648
0.840668410206908	0.938280981788719
0.840698574123436	0.937914935512355
0.840728747838302	0.937548631222164
0.840758931354219	0.937182109334128
0.840789124673898	0.936815307738744
0.840819327800047	0.936448258940183
0.840849540735371	0.936080977336243
0.840879763482573	0.935713425977732
0.840909996044352	0.935345647828726
0.840940238423408	0.934977605118862
0.840970490622433	0.934609311811421
0.84100075264412	0.934240806955902
0.841031024491158	0.933872011306266
0.841061306166235	0.933503000227438
0.841091597672033	0.933133779975096
0.841121899011234	0.932764226906605
0.841152210186515	0.93239449596496
0.841182531200552	0.93202455244446
0.841212862056016	0.931654254538624
0.841243202755577	0.931283878429201
0.841273553301901	0.930913117167371
0.841303913697653	0.930542198807319
0.841334283945491	0.930171040451551
0.841364664048073	0.929799603213257
0.841395054008052	0.929427979310283
0.841425453828081	0.929056083260857
0.841455863510807	0.928683986322898
0.841486283058875	0.928311643553577
0.841516712474925	0.927939056500457
0.841547151761597	0.927566253035981
0.841577600921526	0.927193230037136
0.841608059957344	0.926819937545408
0.841638528871678	0.926446490019864
0.841669007667154	0.926072708106724
0.841699496346392	0.925698812557284
0.841729994912014	0.925324608414639
0.841760503366633	0.924950227852153
0.84179102171286	0.924575598734373
0.841821549953303	0.924200746021545
0.841852088090568	0.92382569775728
0.841882636127254	0.923450396997939
0.84191319406596	0.923074887299837
0.84194376190928	0.922699164222927
0.841974339659803	0.922323225480907
0.842004927320116	0.921947035389082
0.842035524892803	0.921570695155945
0.842066132380441	0.921194044266397
0.842096749785608	0.920817284119918
0.842127377110875	0.920440216102942
0.842158014358809	0.920062990356974
0.842188661531975	0.919685544920236
0.842219318632933	0.919307851830717
0.84224998566424	0.918930017592064
0.842280662628448	0.918551896740622
0.842311349528106	0.91817362330751
0.842342046365758	0.917795117750118
0.842372753143945	0.91741640362068
0.842403469865204	0.917037482135437
0.842434196532068	0.916658375714506
0.842464933147065	0.916279049312514
0.842495679712719	0.915899501135492
0.842526436231551	0.915519794876226
0.842557202706078	0.915139838455829
0.84258797913881	0.914759726453115
0.842618765532256	0.91437938798356
0.84264956188892	0.913998852584716
0.842680368211301	0.913618112827625
0.842711184501894	0.91323718689831
0.842742010763189	0.912856078047125
0.842772846997672	0.91247476471986
0.842803693207827	0.912093231797188
0.84283454939613	0.911711530469744
0.842865415565054	0.911329658837043
0.842896291717069	0.910947529349582
0.842927177854637	0.910565271599765
0.842958073980219	0.910182818044566
0.84298898009627	0.909800129679106
0.843019896205241	0.909417310091827
0.843050822309577	0.909034259939729
0.843081758411719	0.908651049694569
0.843112704514105	0.908267664807231
0.843143660619165	0.907884056540732
0.843174626729327	0.907500304145329
0.843205602847013	0.907116340964676
0.843236588974641	0.906732232181398
0.843267585114624	0.906347912202931
0.843298591269369	0.905963409206022
0.84332960744128	0.905578771807703
0.843360633632755	0.905193893669417
0.843391669846187	0.904808902872001
0.843422716083964	0.904423700812624
0.843453772348471	0.90403833499287
0.843484838642085	0.903652794827631
0.843515914967178	0.903267079596468
0.84354700132612	0.902881199781336
0.843578097721273	0.902495136203084
0.843609204154995	0.902108926328886
0.84364032062964	0.901722545042193
0.843671447147554	0.901335974165062
0.84370258371108	0.90094924227645
0.843733730322556	0.900562373860945
0.843764886984313	0.900175331137565
0.843796053698677	0.899788099041164
0.84382723046797	0.89940070699926
0.843858417294508	0.899013217173381
0.8438896141806	0.898625481006677
0.843920821128552	0.898237649781316
0.843952038140665	0.897849620687533
0.843983265219232	0.897461459351324
0.844014502366541	0.897073145099818
0.844045749584875	0.896684635541667
0.844077006876512	0.896296042815219
0.844108274243724	0.895907217483453
0.844139551688778	0.895518309817876
0.844170839213933	0.895129213679926
0.844202136821445	0.894739955826806
0.844233444513563	0.89435059770386
0.84426476229253	0.893961049400049
0.844296090160585	0.893571380925315
0.844327428119959	0.893181552991675
0.844358776172878	0.892791575527316
0.844390134321563	0.892401457600002
0.844421502568227	0.892011204435022
0.844452880915081	0.89162083277932
0.844484269364325	0.891230280306794
0.844515667918156	0.890839605762257
0.844547076578766	0.890448797031601
0.844578495348338	0.890057824976662
0.844609924229051	0.889666771612804
0.844641363223078	0.889275539636393
0.844672812332583	0.888884175169268
0.844704271559729	0.888492694979868
0.844735740906669	0.888101086997218
0.844767220375549	0.887709314693282
0.844798709968513	0.887317459258347
0.844830209687695	0.886925440385149
0.844861719535223	0.886533311972815
0.844893239513222	0.886141058706757
0.844924769623806	0.885748645843626
0.844956309869086	0.885356162450919
0.844987860251166	0.884963514173704
0.845019420772142	0.884570790616926
0.845050991434104	0.884177872687814
0.845082572239139	0.883784906331523
0.845114163189322	0.883391773751794
0.845145764286724	0.882998573618285
0.845177375533411	0.882605194928044
0.84520899693144	0.882211729712981
0.845240628482862	0.881818171763456
0.845272270189721	0.881424484872046
0.845303922054056	0.881030668936119
0.845335584077897	0.880636754289134
0.845367256263269	0.880242740393283
0.845398938612191	0.879848587596395
0.845430631126671	0.879454367201335
0.845462333808714	0.879060031783168
0.845494046660317	0.878665551767482
0.845525769683471	0.878271010712419
0.845557502880159	0.877876344430491
0.845589246252356	0.877481596384142
0.845620999802032	0.877086701232905
0.845652763531149	0.876691777216745
0.845684537441663	0.876296698531477
0.845716321535522	0.875901535797377
0.845748115814666	0.875506286574916
0.84577992028103	0.875110927283006
0.84581173493654	0.874715491509716
0.845843559783115	0.87431994993686
0.845875394822669	0.873924301712981
0.845907240057106	0.873528609310638
0.845939095488324	0.873132767256101
0.845970961118214	0.872736889068213
0.846002836948657	0.872340894235805
0.846034722981532	0.871944816976861
0.846066619218705	0.87154864816165
0.846098525662038	0.871152421549111
0.846130442313385	0.870756078908621
0.84616236917459	0.870359682835034
0.846194306247494	0.869963175274099
0.846226253533927	0.86956662849234
0.846258211035713	0.869169945622609
0.846290178754666	0.8687732499266
0.846322156692596	0.868376440216769
0.846354144851304	0.867979567233543
0.846386143232581	0.867582604469089
0.846418151838214	0.867185576278605
0.846450170669979	0.866788496713448
0.846482199729646	0.866391304048892
0.846514239018978	0.865994100142996
0.846546288539729	0.865596785927525
0.846578348293643	0.86519939623226
0.846610418282462	0.86480197767441
0.846642498507914	0.864404463686243
0.846674588971721	0.864006930296385
0.846706689675598	0.863609244396397
0.846738800621252	0.863211593059102
0.846770921810383	0.862813843608358
0.84680305324468	0.862416008936282
0.846835194925825	0.862018179127569
0.846867346855492	0.861620215071796
0.846899509035348	0.86122227621514
0.846931681467052	0.860824203088428
0.846963864152251	0.860426140343604
0.84699605709259	0.860027991234588
0.847028260289699	0.859629809825747
0.847060473745205	0.8592315672843
0.847092697460724	0.858833273644348
0.847124931437865	0.858434941782747
0.847157175678227	0.85803654192457
0.847189430183403	0.857638139639194
0.847221694954976	0.857239662886181
0.847253969994519	0.856841148886832
0.8472862553036	0.856442573375889
0.847318550883778	0.856043999755534
0.847350856736599	0.855645362777982
0.847383172863606	0.855246672799082
0.84741549926633	0.854847966552993
0.847447835946295	0.854449230217439
0.847480182905016	0.854050457299414
0.847512540143999	0.853651604815657
0.847544907664741	0.853252796729421
0.847577285468731	0.852853901627428
0.847609673557449	0.852455001375148
0.847642071932366	0.852056048027857
0.847674480594946	0.851657116004935
0.847706899546639	0.851258094372531
0.847739328788894	0.850859091378411
0.847771768323143	0.850460047432409
0.847804218150815	0.850060981113772
0.847836678273326	0.849661923529939
0.847869148692088	0.849262788970742
0.847901629408498	0.848863673245406
0.847934120423948	0.848464551936572
0.84796662173982	0.848065360699396
0.847999133357485	0.847666213941017
0.848031655278309	0.847267001849062
0.848064187503645	0.846867802499085
0.848096730034838	0.846468609793457
0.848129282873225	0.846069374581645
0.848161846020132	0.845670125514793
0.848194419476877	0.845270899545164
0.848227003244767	0.844871626220898
0.848259597325103	0.844472391120467
0.848292201719173	0.844073126778499
0.848324816428258	0.843673848605915
0.848357441453628	0.843274595971681
0.848390076796546	0.842875296096683
0.848422722458263	0.842476057048545
0.848455378440021	0.842076775440183
0.848488044743052	0.841677504682676
0.848520721368582	0.841278251429171
0.848553408317823	0.840878967845453
0.84858610559198	0.840479741026748
0.848618813192247	0.840080471763226
0.84865153111981	0.839681261664881
0.848684259375843	0.83928199515098
0.848716997961514	0.838882801033084
0.848749746877976	0.838483584914852
0.848782506126377	0.838084399019432
0.848815275707852	0.837685198983381
0.848848055623529	0.837286059363831
0.848880845874524	0.836886889608738
0.848913646461943	0.83648776420973
0.848946457386885	0.83608865077644
0.848979278650436	0.83568957312931
0.849012110253672	0.835290486848473
0.849044952197662	0.834891434463175
0.849077804483461	0.834492427653236
0.849110667112118	0.834093406027085
0.84914354008467	0.833694453076807
0.849176423402144	0.833295491574934
0.849209317065555	0.832896580632631
0.849242221075912	0.832497688866993
0.849275135434211	0.832098829663807
0.849308060141439	0.831700005556821
0.84934099519857	0.831301211658944
0.849373940606571	0.830902463536981
0.849406896366398	0.830503733437131
0.849439862478998	0.83010504678996
0.849472838945304	0.829706399051047
0.84950582576624	0.829307795418645
0.849538822942723	0.828909230935177
0.849571830475655	0.828510687002872
0.849604848365931	0.828112228715176
0.849637876614433	0.827713771074396
0.849670915222034	0.827315387684637
0.849703964189596	0.826917035359019
0.849737023517971	0.82651874351176
0.849770093208	0.82612047680334
0.849803173260513	0.825722296574723
0.849836263676331	0.825324133828584
0.849869364456262	0.824926041110155
0.849902475601106	0.824528001702638
0.849935597111648	0.824130012865379
0.849968728988669	0.82373207378099
0.850001871232933	0.82333419980137
0.850035023845196	0.822936400766437
0.850068186826204	0.822538622488919
0.85010136017669	0.822140952581715
0.850134543897378	0.821743272667184
0.85016773798898	0.821345754219155
0.850200942452197	0.820948224931529
0.85023415728772	0.820550779037742
0.85026738249623	0.820153433908193
0.850300618078394	0.819756098023465
0.85033386403487	0.819358880143284
0.850367120366305	0.818961708385464
0.850400387073335	0.818564625989824
0.850433664156584	0.818167599350608
0.850466951616665	0.817770634679477
0.850500249454182	0.817373807401257
0.850533557669725	0.816976961777598
0.850566876263873	0.81658027940977
0.850600205237197	0.816183650736397
0.850633544590253	0.815787060644062
0.850666894323589	0.815390607668807
0.850700254437739	0.814994225773918
0.850733624933228	0.814597876267873
0.850767005810566	0.814201679797363
0.850800397070256	0.813805551587007
0.850833798712788	0.813409471290262
0.85086721073864	0.813013525965633
0.850900633148278	0.812617659301734
0.850934065942159	0.812221874164951
0.850967509120727	0.811826177069036
0.851000962684414	0.811430587776289
0.85103442663364	0.811035075716041
0.851067900968817	0.810639681265673
0.851101385690342	0.810244372739011
0.8511348807986	0.809849151655891
0.851168386293967	0.809454053229824
0.851201902176806	0.809059042507475
0.851235428447467	0.808664115093259
0.851268965106293	0.808269337356185
0.851302512153609	0.807874616021803
0.851336069589733	0.807480017633975
0.851369637414967	0.807085542113829
0.851403215629608	0.806691152689341
0.851436804233934	0.806296872098434
0.851470403228214	0.805902714351811
0.851504012612707	0.805508673998382
0.851537632387657	0.805114718617961
0.851571262553297	0.804720892090297
0.851604903109851	0.804327197978011
0.851638554057527	0.803933584757392
0.851672215396522	0.803540123396339
0.851705887127023	0.803146752488009
0.851739569249202	0.802753512340956
0.851773261763222	0.802360413473259
0.851806964669233	0.801967384369781
0.85184067796737	0.801574548314244
0.85187440165776	0.801181769888399
0.851908135740516	0.800789145643978
0.851941880215738	0.800396676802451
0.851975635083517	0.800004289576383
0.852009400343928	0.799612045045733
0.852043175997034	0.799219950994752
0.85207696204289	0.798827952997186
0.852110758481534	0.798436126946379
0.852144565312994	0.79804442704238
0.852178382537285	0.797652821484385
0.85221221015441	0.797261392905193
0.85224604816436	0.796870089066509
0.852279896567113	0.796478931103847
0.852313755362634	0.796087916301419
0.852347624550876	0.795697024411803
0.852381504131779	0.795306262701159
0.852415394105273	0.794915701659144
0.852449294471275	0.794525219279184
0.852483205229686	0.794134937481817
0.852517126380397	0.793744763355622
0.852551057923287	0.793354748703123
0.85258499985822	0.792964898028263
0.85261895218505	0.792575165217032
0.852652914903618	0.792185631279729
0.85268688801375	0.791796195445652
0.852720871515262	0.79140696997645
0.852754865407956	0.791017842700381
0.852788869691621	0.790628922038586
0.852822884366035	0.790240119298662
0.852856909430961	0.789851518206636
0.85289094488615	0.789463023417324
0.852924990731341	0.789074731312186
0.85295904696626	0.78868657810136
0.852993113590619	0.788298611495762
0.853027190604117	0.787910786633134
0.853061278006443	0.787523139575284
0.853095375797269	0.787135659032385
0.853129483976257	0.786748323663197
0.853163602543055	0.78636119784225
0.853197731497297	0.78597421377533
0.853231870838607	0.785587426069781
0.853266020566594	0.785200758928013
0.853300180680853	0.784814325961918
0.853334351180966	0.78442803217257
0.853368532066505	0.784041944255719
0.853402723337025	0.783655981340007
0.853436924992071	0.783270253259523
0.853471137031173	0.782884671323728
0.853505359453848	0.782499290624029
0.8535395922596	0.78211407080586
0.85357383544792	0.781729041787347
0.853608089018286	0.781344194989578
0.853642352970162	0.780959557115249
0.853676627302999	0.78057507856824
0.853710912016236	0.78019078935322
0.853745207109296	0.779806694774411
0.853779512581592	0.779422799105552
0.85381382843252	0.77903907468095
0.853848154661464	0.778655560311657
0.853882491267796	0.778272224818856
0.853916838250875	0.777889105053521
0.853951195610044	0.777506155745387
0.853985563344633	0.777123422912065
0.85401994145396	0.776740873715689
0.854054329937329	0.776358528737678
0.85408872879403	0.775976403549969
0.854123138023338	0.77559442060765
0.85415755762452	0.775212705090935
0.854191987596822	0.774831185243566
0.854226427939482	0.774449837163247
0.854260878651722	0.774068708615028
0.854295339732751	0.773687790278814
0.854329811181763	0.773307077116641
0.85436429299794	0.77292659481361
0.854398785180449	0.772546281743797
0.854433287728446	0.772166206783445
0.854467800641071	0.771786351058415
0.854502323917448	0.771406695968875
0.854536857556692	0.771027245708286
0.854571401557902	0.770648021444395
0.854605955920163	0.770269045766917
0.854640520642546	0.769890227484034
0.854675095724109	0.769511669882116
0.854709681163896	0.769133344517793
0.854744276960936	0.768755186389686
0.854778883114245	0.768377308049204
0.854813499622826	0.767999612695551
0.854848126485666	0.767622180279112
0.85488276370174	0.767244927602244
0.854917411270007	0.766867946722029
0.854952069189414	0.766491171960503
0.854986737458895	0.766114629505215
0.855021416077365	0.765738304147943
0.855056105043731	0.765362247941554
0.855090804356881	0.764986396487601
0.855125514015692	0.764610750740785
0.855160234019026	0.764235411974817
0.85519496436573	0.763860262900345
0.855229705054638	0.763485338402533
0.855264456084571	0.763110689812936
0.855299217454333	0.762736255461033
0.855333989162716	0.762362063369234
0.855368771208496	0.761988144277065
0.855403563590437	0.761614402946503
0.855438366307286	0.761240977637599
0.85547317935778	0.760867744406519
0.855508002740637	0.760494780911263
0.855542836454564	0.760122069666899
0.855577680498253	0.759749582007358
0.855612534870379	0.759377366759662
0.855647399569606	0.759005385324301
0.855682274594584	0.758633697832924
0.855717159943946	0.758262177512974
0.855752055616312	0.757890998674345
0.855786961610287	0.757520028890617
0.855821877924462	0.757149310394273
0.855856804557415	0.756778880897631
0.855891741507708	0.75640868362687
0.855926688773886	0.756038753710737
0.855961646354486	0.755669086009977
0.855996614248025	0.755299655120701
0.856031592453007	0.754930544404565
0.856066580967922	0.754561624739752
0.856101579791247	0.754193024206096
0.85613658892144	0.753824664375376
0.856171608356948	0.753456583521535
0.856206638096202	0.753088752733971
0.856241678137621	0.752721201512912
0.856276728479606	0.752353920547561
0.856311789120546	0.751986908193978
0.856346860058811	0.75162017988116
0.856381941292763	0.751253706469277
0.856417032820744	0.750887499559258
0.856452134641083	0.750521601938108
0.856487246752094	0.750155955703751
0.856522369152078	0.749790581109003
0.856557501839319	0.749425519737611
0.856592644812088	0.749060679479113
0.85662779806864	0.748696175451745
0.856662961607215	0.748331916821547
0.85669813542604	0.747967959034034
0.856733319523326	0.747604285227295
0.856768513897269	0.74724088952959
0.85680371854605	0.746877769831329
0.856838933467836	0.746514956269927
0.856874158660779	0.746152409756539
0.856909394123016	0.745790169421198
0.856944639852668	0.745428223903943
0.856979895847844	0.745066543595023
0.857015162106636	0.744705167245232
0.857050438627119	0.744344084079319
0.857085725407357	0.743983319800666
0.857121022445397	0.743622796900577
0.857156329739273	0.74326262160532
0.857191647287	0.742902704057821
0.857226975086583	0.742543105503651
0.857262313136008	0.742183801277622
0.857297661433248	0.741824825020112
0.85733301997626	0.741466080669757
0.857368388762987	0.741107696541616
0.857403767791356	0.740749609322328
0.857439157059279	0.740391808096993
0.857474556564654	0.740034315770332
0.857509966305364	0.739677123061408
0.857545386279274	0.739320289584213
0.857580816484237	0.738963680385343
0.857616256918091	0.738607436507644
0.857651707578655	0.73825149245166
0.857687168463738	0.737895850115289
0.85772263957113	0.737540538542747
0.857758120898609	0.737185508659639
0.857793612443933	0.736830815219943
0.857829114204851	0.736476448676855
0.857864626179091	0.736122364260537
0.85790014836437	0.735768618850288
0.857935680758389	0.735415207043796
0.857971223358831	0.735062083709974
0.858006776163367	0.734709280513318
0.858042339169652	0.73435682966678
0.858077912375323	0.734004649474629
0.858113495778006	0.733652880325153
0.858149089375308	0.733301321856426
0.858184693164824	0.732950185081304
0.85822030714413	0.732599321254975
0.858255931310791	0.732248794116966
0.858291565662353	0.731898609855158
0.858327210196348	0.731548738256943
0.858362864910292	0.731199198860872
0.858398529801688	0.730850014834412
0.858434204868021	0.730501101862332
0.858469890106761	0.730152613557207
0.858505585515363	0.729804373541481
0.858541291091268	0.729456497785034
0.858577006831899	0.729108995703224
0.858612732734667	0.728761767071775
0.858648468796962	0.728414918014327
0.858684215016165	0.728068386438198
0.858719971389637	0.727722225595114
0.858755737914725	0.727376378456747
0.858791514588762	0.72703085008303
0.858827301409062	0.72668572786403
0.858863098372927	0.726340908169866
0.858898905477643	0.725996403237565
0.858934722720478	0.725652329181367
0.858970550098687	0.72530853617274
0.859006387609508	0.724965080196429
0.859042235250164	0.724622032387416
0.859078093017863	0.724279263202072
0.859113960909797	0.723936936203095
0.859149838923142	0.723594841278896
0.859185727055058	0.72325319805393
0.859221625302693	0.722911871567315
0.859257533663174	0.722570879930634
0.859293452133616	0.722230281658941
0.859329380711118	0.721890020849698
0.859365319392762	0.721550091294446
0.859401268175616	0.721210564379578
0.859437227056731	0.720871373642217
0.859473196033143	0.720532538055706
0.859509175101873	0.720194074538211
0.859545164259925	0.719855948861714
0.859581163504289	0.719518241077711
0.859617172831938	0.719180812747723
0.85965319223983	0.718843837142768
0.859689221724905	0.718507153550819
0.859725261284092	0.718170871998162
0.859761310914301	0.71783497455588
0.859797370612427	0.717499387864945
0.859833440375349	0.717164218744143
0.859869520199931	0.716829422830626
0.859905610083021	0.71649494495625
0.85994171002145	0.716160889684857
0.859977820012036	0.715827202608237
0.86001394005158	0.715493846680016
0.860050070136865	0.715160922716
0.860086210264661	0.714828323851441
0.860122360431722	0.714496126985352
0.860158520634786	0.714164310086026
0.860194690870575	0.71383285508778
0.860230871135795	0.713501786854085
0.860267061427136	0.713171094650567
0.860303261741273	0.712840788842217
0.860339472074865	0.712510870210291
0.860375692424555	0.712181301903063
0.86041192278697	0.711852167642861
0.860448163158722	0.711523368409437
0.860484413536407	0.711194984751727
0.860520673916604	0.710866962055318
0.860556944295878	0.710539349396499
0.860593224670778	0.710212117824764
0.860629515037834	0.709885268449843
0.860665815393565	0.709558820988744
0.860702125734471	0.709232730853731
0.860738446057037	0.708907084154938
0.860774776357732	0.70858177633832
0.860811116633008	0.708256896912414
0.860847466879306	0.707932385909836
0.860883827093044	0.707608283387877
0.86092019727063	0.70728459735359
0.860956577408454	0.706961270370823
0.860992967502888	0.706638334852426
0.861029367550291	0.70631585473479
0.861065777547008	0.705993701941165
0.861102197489362	0.705671994200577
0.861138627373665	0.705350677508511
0.861175067196211	0.705029760073005
0.86121151695328	0.704709231474359
0.861247976641134	0.70438913778779
0.861284446256021	0.704069404968661
0.861320925794172	0.703750112937557
0.861357415251802	0.703431216534553
0.861393914625109	0.703112707203592
0.861430423910279	0.70279463592371
0.861466943103478	0.702476946079211
0.861503472200858	0.702159676301557
0.861540011198555	0.701842821172104
0.86157656009269	0.701526369490041
0.861613118879366	0.701210326971794
0.86164968755467	0.700894704573346
0.861686266114676	0.700579472323442
0.86172285455544	0.700264695658912
0.861759452873001	0.699950282685757
0.861796061063385	0.69963634769409
0.8618326791226	0.699322761892525
0.861869307046639	0.699009645939918
0.861905944831477	0.698696894652215
0.861942592473077	0.698384617859369
0.861979249967383	0.698072732621298
0.862015917310325	0.697761252297014
0.862052594497814	0.697450231407118
0.862089281525749	0.697139600391396
0.862125978390011	0.696829410059455
0.862162685086464	0.6965196225728
0.862199401610958	0.696210292333479
0.862236127959327	0.695901345778758
0.862272864127388	0.695592867847265
0.862309610110943	0.695284774177477
0.862346365905777	0.694977137189519
0.862383131507661	0.694669941147096
0.862419906912348	0.694363103905572
0.862456692115576	0.694056778148277
0.862493487113068	0.693750860620053
0.862530291900528	0.693445339287958
0.862567106473648	0.693140273610752
0.862603930828102	0.692835651026985
0.862640764959549	0.692531448450544
0.862677608863629	0.692227689897657
0.86271446253597	0.691924356885341
0.862751325972184	0.691621461612303
0.862788199167863	0.691318996197201
0.862825082118588	0.691016992353257
0.862861974819921	0.69071539648289
0.862898877267409	0.690414267095617
0.862935789456583	0.690113550920877
0.862972711382959	0.689813292049706
0.863009643042036	0.689513475725096
0.863046584429295	0.689214096250569
0.863083535540207	0.688915156673731
0.863120496370223	0.688616655387645
0.863157466914777	0.688318613929176
0.863194447169289	0.68802101130939
0.863231437129164	0.687723860744932
0.86326843678979	0.687427121375886
0.863305446146539	0.687130884631066
0.863342465194767	0.686835059401373
0.863379493929814	0.686539690933896
0.863416532347005	0.686244757702256
0.863453580441648	0.685950315813017
0.863490638209038	0.685656270559068
0.86352770564445	0.685362730700307
0.863564782743146	0.685069594059244
0.86360186950037	0.684776945320108
0.863638965911352	0.684484729429139
0.863676071971306	0.68419298386355
0.86371318767543	0.683901685148743
0.863750313018905	0.683610850300795
0.863787447996897	0.683320453478619
0.863824592604557	0.683030534492128
0.863861746837018	0.682741055326138
0.8638989106894	0.682452060965818
0.863936084156805	0.682163495170126
0.86397326723432	0.681875410553262
0.864010459917016	0.681587776815652
0.864047662199948	0.681300628383876
0.864084874078157	0.681013892871374
0.864122095546665	0.680727662868429
0.864159326600481	0.68044189756264
0.864196567234596	0.680156560204927
0.864233817443987	0.679871724987274
0.864271077223615	0.67958733143284
0.864308346568425	0.679303423359807
0.864345625473345	0.679019983037986
0.864382913933288	0.67873698613157
0.864420211943153	0.678454462030106
0.864457519497822	0.678172456239148
0.86449483659216	0.677890836556971
0.864532163221018	0.677609768437738
0.864569499379229	0.677329117258295
0.864606845061614	0.67704897092998
0.864644200262976	0.676769275016358
0.864681564978101	0.676490062110478
0.864718939201761	0.676211333644972
0.864756322928714	0.675933047173048
0.8647937161537	0.675655275881891
0.864831118871441	0.675377955462797
0.864868531076649	0.675101114607396
0.864905952764016	0.67482476544124
0.864943383928221	0.67454887898695
0.864980824563925	0.674273479489566
0.865018274665775	0.673998556758368
0.865055734228402	0.673724100132595
0.865093203246421	0.673450151484969
0.865130681714431	0.673176671658901
0.865168169627016	0.672903670068125
0.865205666978746	0.672631144670816
0.865243173764172	0.672359121474264
0.865280689977832	0.672087566818281
0.865318215614248	0.671816511147216
0.865355750667926	0.671545918581034
0.865393295133356	0.671275847190781
0.865430849005012	0.67100621065525
0.865468412277356	0.670737110259422
0.86550598494483	0.670468476152664
0.865543567001864	0.670200325133334
0.865581158442869	0.669932685743004
0.865618759262242	0.669665505435413
0.865656369454368	0.669398831553984
0.86569398901361	0.669132663982682
0.865731617934322	0.668866947507072
0.865769256210836	0.668601771869803
0.865806903837475	0.668337053196488
0.865844560808542	0.668072837961685
0.865882227118326	0.667809125909552
0.865919902761102	0.667545892962645
0.865957587731128	0.667283171292803
0.865995282022645	0.667020935193352
0.866032985629882	0.66675918586366
0.866070698547053	0.666497964151873
0.866108420768351	0.666237217631988
0.866146152287959	0.665976957320855
0.866183893100044	0.665717233890447
0.866221643198755	0.6654579826665
0.866259402578228	0.665199228453562
0.866297171232584	0.664940984169174
0.866334949155926	0.664683255735232
0.866372736342345	0.664426007646067
0.866410532785914	0.664169255071793
0.866448338480693	0.663913043868049
0.866486153420725	0.663657276843186
0.866523977600038	0.66340208865641
0.866561811012646	0.663147343396283
0.866599653652546	0.662893130624052
0.866637505513721	0.662639413863471
0.866675366590139	0.662386212234853
0.866713236875752	0.662133520550569
0.866751116364498	0.661881323367966
0.866789005050297	0.661629650345202
0.866826902927058	0.66137845624145
0.866864809988671	0.661127818810727
0.866902726229013	0.660877652181895
0.866940651641948	0.6606280152716
0.866978586221318	0.660378882336337
0.867016529960957	0.660130255499372
0.867054482854682	0.659882159851236
0.867092444896292	0.659634562280235
0.867130416079574	0.659387478498795
0.867168396398299	0.659140910541938
0.867206385846223	0.658894859880283
0.867244384417088	0.658649326477605
0.86728239210462	0.658404295394578
0.867320408902529	0.658159807092783
0.867358434804512	0.657915793062223
0.867396469804251	0.657672345250685
0.86743451389541	0.657429382058762
0.867472567071642	0.657186942559319
0.867510629326584	0.656945029819375
0.867548700653858	0.656703642398014
0.867586781047068	0.656462759369182
0.867624870499807	0.656222391585966
0.867662969005655	0.655982575985583
0.86770107655817	0.655743254624602
0.867739193150901	0.655504456611385
0.867777318777382	0.655266189848948
0.867815453431129	0.655028452610388
0.867853597105647	0.6547912274403
0.867891749794423	0.654554525599075
0.86792991149093	0.654318359379544
0.867968082188629	0.654082713496593
0.868006261880962	0.65384757607935
0.868044450561359	0.653612992872478
0.868082648223237	0.653378925970713
0.868120854859994	0.653145392157929
0.868159070465015	0.65291235598208
0.868197295031673	0.652679895041302
0.868235528553324	0.652447920716824
0.868273771023308	0.652216499662228
0.868312022434955	0.651985611565613
0.868350282781576	0.6517552311789
0.868388552056469	0.651525410606415
0.868426830252917	0.651296097046781
0.868465117364191	0.651067331896169
0.868503413383544	0.650839085663805
0.868541718304218	0.650611382614447
0.868580032119437	0.650384211483419
0.868618354822414	0.650157558465455
0.868656686406344	0.649931470922623
0.86869502686441	0.649705881610209
0.868733376189782	0.649480856304399
0.868771734375613	0.649256373990878
0.868810101415041	0.649032380144326
0.868848477301193	0.64880897710364
0.868886862027178	0.648586080787154
0.868925255586094	0.648363733962807
0.868963657971023	0.648141913250251
0.869002069175032	0.647920632650159
0.869040489191177	0.647699922136367
0.869078918012497	0.647479703379593
0.869117355632018	0.647260064359987
0.86915580204275	0.647040927765876
0.869194257237689	0.646822373748766
0.869232721209821	0.646604328530655
0.869271193952114	0.646386854848637
0.869309675457522	0.646169897976254
0.869348165718988	0.645953487357742
0.869386664729436	0.645737620835396
0.86942517248178	0.645522326982594
0.869463688968919	0.64530753865298
0.869502214183737	0.645093285077616
0.869540748119106	0.644879650687672
0.869579290767882	0.644666481187022
0.869617842122909	0.644453883773257
0.869656402177014	0.644241855073506
0.869694970923014	0.644030348927668
0.869733548353709	0.643819395323219
0.869772134461888	0.643608994924871
0.869810729240324	0.643399137933137
0.869849332681775	0.643189829810891
0.86988794477899	0.64298107537413
0.869926565524701	0.642772860327231
0.869965194911625	0.642565204616391
0.870003832932468	0.642358101771009
0.87004247957992	0.642151539044384
0.87008113484666	0.641945530285179
0.870119798725352	0.641740082795858
0.870158471208645	0.641535178874227
0.870197152289177	0.641330830675227
0.87023584195957	0.641127026010482
0.870274540212434	0.640923789907902
0.870313247040364	0.640721097213659
0.870351962435945	0.640518960599373
0.870390686391746	0.640317377585658
0.87042941890032	0.640116356756617
0.87046815995421	0.639915889811685
0.870506909545946	0.639715968989123
0.870545667668043	0.639516600064239
0.870584434313002	0.639317816992921
0.870623209473313	0.639119566896775
0.87066199314145	0.638921870256252
0.870700785309876	0.638724746340525
0.87073958597104	0.638528169514754
0.870778395117376	0.638332167859198
0.870817212741307	0.638136702244238
0.870856038835243	0.637941820959721
0.87089487339158	0.637747462619625
0.870933716402699	0.637553712521879
0.870972567860971	0.63736048643747
0.871011427758752	0.637167843452442
0.871050296088386	0.636975736196984
0.871089172842204	0.636784218121172
0.871128058012521	0.636593242805843
0.871166951591643	0.636402838913254
0.871205853571862	0.636213002501939
0.871244763945456	0.636023714553867
0.87128368270469	0.635834998273988
0.871322609841817	0.635646853770276
0.871361545349076	0.635459260267698
0.871400489218695	0.635272231668861
0.871439441442887	0.635085785773379
0.871478402013854	0.634899888880788
0.871517370923786	0.634714563520282
0.871556348164856	0.634529793671612
0.871595333729229	0.634345610031577
0.871634327609054	0.634161978812472
0.871673329796469	0.633978919034377
0.8717123402836	0.633796428620272
0.871751359062559	0.63361450253666
0.871790386125445	0.633433132614656
0.871829421464347	0.633252374710077
0.871868465071338	0.633072127799204
0.871907516938481	0.632892498977526
0.871946577057826	0.632713406435131
0.871985645421409	0.632534903378664
0.872024722021257	0.632356957262115
0.872063806849381	0.632179587395539
0.872102899897782	0.632002809381714
0.872142001158448	0.631826561512655
0.872181110623353	0.631650912612489
0.872220228284462	0.631475832400569
0.872259354133724	0.631301323570179
0.87229848816308	0.631127390004226
0.872337630364455	0.630954005891765
0.872376780729763	0.630781238797009
0.872415939250907	0.630609015595664
0.872455105919778	0.63043736322157
0.872494280728251	0.630266302433634
0.872533463668195	0.630095797988574
0.872572654731463	0.629925890337992
0.872611853909897	0.62975653902545
0.872651061195327	0.629587779194211
0.87269027657957	0.629419576428704
0.872729500054433	0.629251963997835
0.872768731611709	0.629084924376499
0.872807971243183	0.628918463021176
0.872847218940624	0.628752571752784
0.87288647469579	0.628587265051123
0.872925738500429	0.628422545365351
0.872965010346275	0.628258378285546
0.873004290225053	0.62809480778531
0.873043578128475	0.627931808326447
0.87308287404824	0.627769400299669
0.873122177976038	0.627607567079256
0.873161489903545	0.627446296552331
0.873200809822427	0.627285617768281
0.873240137724337	0.627125533486297
0.873279473600919	0.626966000613918
0.873318817443803	0.626807075519325
0.873358169244609	0.626648713763069
0.873397528994946	0.626490940787989
0.873436896686409	0.626333745498054
0.873476272310584	0.626177140988053
0.873515655859046	0.62602110482322
0.873555047323357	0.625865657290667
0.873594446695071	0.625710801515267
0.873633853965726	0.625556518601391
0.873673269126851	0.625402808281877
0.873712692169966	0.625249710650045
0.873752123086577	0.625097167231689
0.873791561868181	0.62494522635902
0.873831008506262	0.624793870477125
0.873870462992295	0.624643076754935
0.873909925317741	0.624492894208847
0.873949395474052	0.624343290386232
0.873988873452671	0.624194254893467
0.874028359245028	0.62404582513927
0.874067852842541	0.623897982301358
0.87410735423662	0.623750691859495
0.874146863418661	0.623604047721025
0.874186380380052	0.623457928305309
0.874225905112169	0.623312437764898
0.874265437606377	0.623167506516958
0.874304977854033	0.623023199131406
0.874344525846479	0.622879424072552
0.87438408157505	0.622736290608548
0.874423645031068	0.622593721443429
0.874463216205847	0.622451733081872
0.87450279509069	0.622310349308316
0.874542381676886	0.622169547474656
0.874581975955718	0.622029335645047
0.874621577918456	0.621889707889092
0.874661187556362	0.621750676376339
0.874700804860685	0.621612230719468
0.874740429822665	0.62147438266552
0.874780062433533	0.621337117499848
0.874819702684507	0.621200432718838
0.874859350566797	0.621064360320461
0.874899006071603	0.620928864724069
0.874938669190114	0.620793967794442
0.874978339913508	0.620659650211261
0.875018018232954	0.620525940685599
0.875057704139612	0.620392809535702
0.875097397624631	0.620260267654987
0.87513709867915	0.620128340549629
0.875176807294298	0.619996978999379
0.875216523461195	0.619866226549948
0.875256247170951	0.619736060696124
0.875295978414663	0.619606479609781
0.875335717183425	0.61947752266931
0.875375463468314	0.61934911954833
0.875415217260402	0.619221328472807
0.875454978550751	0.619094141663461
0.87549474733041	0.618967531734312
0.875534523590425	0.618841513258148
0.875574307321825	0.618716114295083
0.875614098515634	0.618591272028782
0.875653897162864	0.618467072910459
0.875693703254522	0.618343427034758
0.8757335167816	0.618220379615296
0.875773337735084	0.618097966609642
0.875813166105951	0.617976098708954
0.875853001885166	0.617854863048658
0.875892845063688	0.617734198703279
0.875932695632465	0.617614142765265
0.875972553582436	0.617494690577735
0.87601241890453	0.617375824128188
0.876052291589669	0.617257544299637
0.876092171628766	0.617139882176981
0.876132059012721	0.617022806296651
0.87617195373243	0.61690632636931
0.876211855778778	0.616790450692401
0.876251765142642	0.616675165759197
0.876291681814887	0.616560476599606
0.876331605786373	0.616446392421954
0.87637153704795	0.616332910135389
0.876411475590457	0.616220006732201
0.876451421404728	0.616107723177072
0.876491374481587	0.615996014920241
0.876531334811848	0.615884934452526
0.876571302386317	0.615774427406821
0.876611277195793	0.615664535356755
0.876651259231065	0.615555225742731
0.876691248482915	0.615446534906574
0.876731244942114	0.615338430810249
0.876771248599426	0.615230919499118
0.876811259445609	0.615124029985397
0.876851277471408	0.61501773609632
0.876891302667564	0.614912007114165
0.876931335024807	0.614806922494945
0.87697137453386	0.614702415112349
0.877011421185438	0.614598517219091
0.877051474970248	0.614495212740524
0.877091535878988	0.61439250415722
0.877131603902349	0.614290419563257
0.877171679031013	0.614188905328991
0.877211761255654	0.614088019254985
0.877251850566941	0.613987713226588
0.877291946955532	0.613888013109237
0.877332050412076	0.613788931889934
0.87737216092722	0.613690424690428
0.877412278491596	0.613592540663336
0.877452403095833	0.613495248870943
0.877492534730552	0.613398553490905
0.877532673386366	0.613302480339986
0.877572819053879	0.613206975617617
0.877612971723689	0.613112115526907
0.877653131386387	0.613017832002061
0.877693298032552	0.612924134779279
0.877733471652763	0.612831074005772
0.877773652237586	0.612738602528294
0.877813839777582	0.612646725519834
0.877854034263306	0.612555453865309
0.877894235685301	0.612464809361412
0.877934444034107	0.612374725185512
0.877974659300257	0.612285277018291
0.878014881474274	0.612196421575838
0.878055110546676	0.612108164561363
0.878095346507974	0.612020522075129
0.878135589348671	0.611933474287878
0.878175839059264	0.61184702943894
0.878216095630242	0.611761200974734
0.878256359052089	0.611675945743947
0.87829662931528	0.611591332529197
0.878336906410286	0.611507299859482
0.878377190327567	0.611423885741676
0.87841748105758	0.611341044976875
0.878457778590776	0.611258850830554
0.878498082917595	0.611177225771655
0.878538394028475	0.611096230799461
0.878578711913844	0.611015825267137
0.878619036564128	0.610936018722683
0.878659367969742	0.610856835796689
0.878699706121096	0.610778237446632
0.878740051008595	0.610700257001404
0.878780402622637	0.610622879674005
0.878820760953613	0.610546111273133
0.878861125991908	0.610469922553015
0.878901497727902	0.610394372008809
0.878941876151968	0.610319394698965
0.878982261254474	0.610245059558056
0.879022653025779	0.610171288004287
0.87906305145624	0.610098167510659
0.879103456536206	0.610025601350981
0.879143868256019	0.609953675194917
0.879184286606017	0.609882354078047
0.879224711576534	0.609811614945562
0.879265143157892	0.609741496635887
0.879305581340414	0.609671997282984
0.879346026114415	0.609603064431779
0.879386477470202	0.609534776891404
0.87942693539808	0.609467070001155
0.879467399888346	0.609399980375344
0.879507870931294	0.609333490007424
0.87954834851721	0.609267620223712
0.879588832636375	0.609202327423432
0.879629323279067	0.609137650469677
0.879669820435556	0.609073614429527
0.879710324096107	0.609010132634585
0.879750834250982	0.608947278986505
0.879791350890436	0.608885032910973
0.87983187400472	0.608823383703412
0.879872403584079	0.608762363354184
0.879912939618753	0.608701917853339
0.879953482098977	0.608642095771063
0.879994031014982	0.60858287754842
0.880034586356995	0.608524252811888
0.880075148115236	0.608466252356938
0.88011571627992	0.608408846871818
0.880156290841258	0.608352052958617
0.880196871789458	0.608295858595773
0.880237459114722	0.608240284473749
0.880278052807246	0.608185285775178
0.880318652857224	0.608130921688143
0.880359259254844	0.608077149811092
0.880399871990291	0.608023987223628
0.880440491053743	0.60797143558729
0.880481116435376	0.607919479219632
0.880521748125361	0.607868128544203
0.880562386113864	0.607817402362558
0.880603030391048	0.60776725774593
0.880643680947071	0.607717730226785
0.880684337772087	0.607668801764124
0.880725000856247	0.607620504612215
0.880765670189697	0.607572773389553
0.880806345762579	0.607525681005695
0.880847027565031	0.60747916430806
0.880887715587188	0.60743328361483
0.88092840981918	0.60738798545801
0.880969110251134	0.607343316755869
0.881009816873172	0.607299210009069
0.881050529675415	0.607255767550982
0.881091248647979	0.607212882598973
0.881131973780976	0.607170618577527
0.881172705064513	0.607128971255734
0.881213442488697	0.607087912323718
0.88125418604363	0.607047470190786
0.88129493571941	0.607007621191422
0.881335691506131	0.606968398906921
0.881376453393887	0.606929744736092
0.881417221372765	0.606891748314573
0.881457995432851	0.606854300898615
0.881498775564228	0.606817501054322
0.881539561756974	0.606781281888585
0.881580354001165	0.606745681100263
0.881621152286876	0.606710665502092
0.881661956604178	0.606676289146335
0.881702766943135	0.60664247392052
0.881743583293814	0.606609305475749
0.881784405646276	0.606576703921239
0.881825233990581	0.606544743071756
0.881866068316785	0.606513351871955
0.881906908614941	0.606482591367954
0.881947754875102	0.606452420320597
0.881988607087316	0.606422871243772
0.882029465241627	0.60639388933186
0.882070329328082	0.606365558395346
0.882111199336722	0.606337791609385
0.882152075257584	0.606310646867246
0.882192957080708	0.606284110660652
0.882233844796126	0.606258170405559
0.882274738393871	0.60623283331251
0.882315637863975	0.606208101572819
0.882356543196464	0.60618396279801
0.882397454381365	0.606160458359803
0.882438371408703	0.606137516817608
0.8824792942685	0.606115203247389
0.882520222950777	0.606093494556716
0.882561157445552	0.606072380073921
0.882602097742842	0.606051850015312
0.882643043832663	0.606031964678781
0.882683995705028	0.606012646505128
0.882724953349949	0.605993948763966
0.882765916757437	0.605975852509241
0.8828068859175	0.605958337450214
0.882847860820146	0.605941454698566
0.882888841455381	0.605925158886334
0.882929827813211	0.605909465594848
0.882970819883638	0.605894373458134
0.883011817656664	0.605879879926032
0.883052821122291	0.605866003524665
0.883093830270519	0.605852702798434
0.883134845091345	0.605840025779431
0.88317586557477	0.605827943280523
0.883216891710788	0.605816456881893
0.883257923489397	0.605805575755055
0.88329896090059	0.605795294527015
0.883340003934363	0.605785608417035
0.883381052580708	0.605776539304324
0.883422106829619	0.60576804411752
0.883463166671088	0.605760173915318
0.883504232095106	0.605752890758583
0.883545303091664	0.605746219319679
0.883586379650751	0.605740124370833
0.883627461762359	0.605734648490279
0.883668549416476	0.605729760791615
0.883709642603093	0.605725496526299
0.883750741312199	0.60572179719926
0.883791845533782	0.605718715808618
0.883832955257829	0.605716227901829
0.88387407047433	0.605714352565912
0.883915191173273	0.605713047581188
0.883956317344647	0.605712361661879
0.883997448978439	0.605712280841654
0.884038586064638	0.605712771211908
0.884079728593234	0.6057138753853
0.884120876554214	0.605715595718356
0.884162029937567	0.605717874478416
0.884203188733284	0.605720763806777
0.884244352931353	0.605724276796203
0.884285522521765	0.605728349550848
0.88432669749451	0.605733042264022
0.884367877839579	0.60573832460041
0.884409063546964	0.605744196480053
0.884450254606658	0.605750681898979
0.884491451008654	0.605757745274052
0.884532652742944	0.605765415421714
0.884573859799524	0.605773665407296
0.884615072168389	0.605782539878889
0.884656289839534	0.605791974230108
0.884697512802958	0.605802027320574
0.88473874104866	0.605812684461897
0.884779974566637	0.605823891455818
0.884821213346889	0.605835732837702
0.88486245737942	0.605848166257899
0.884903706654233	0.605861181777319
0.88494496116133	0.605874785104952
0.884986220890716	0.605888993784496
0.8850274858324	0.605903787716299
0.885068755976389	0.605919190711782
0.885110031312694	0.605935160896202
0.885151311831326	0.605951742793075
0.885192597522296	0.60596890620865
0.885233888375622	0.605986672435408
0.885275184381318	0.606005023912819
0.885316485529403	0.606023964719401
0.885357791809896	0.606043500551146
0.885399103212821	0.606063628608574
0.8854404197282	0.606084339537743
0.88548174134606	0.606105650132396
0.885523068056427	0.606127546480657
0.885564399849334	0.606150038519445
0.885605736714812	0.606173107210465
0.885647078642894	0.606196785116076
0.885688425623618	0.606221033878268
0.885729777647023	0.606245881397847
0.885771134703151	0.606271316104161
0.885812496782045	0.606297327057685
0.885853863873752	0.60632395726077
0.88589523596832	0.606351152439877
0.885936613055802	0.606378920031648
0.885977995126252	0.60640731662997
0.886019382169728	0.606436261941359
0.886060774176287	0.60646582504484
0.886102171135994	0.606495949816066
0.886143573038914	0.606526658292535
0.886184979875115	0.606557984228066
0.886226391634669	0.606589882993356
0.886267808307652	0.606622341449122
0.88630922988414	0.606655420106681
0.886350656354214	0.60668905513933
0.886392087707958	0.606723291303006
0.886433523935462	0.606758121211198
0.886474965026814	0.606793502813903
0.886516410972109	0.606829504272559
0.886557861761446	0.606866061346334
0.886599317384925	0.606903218212085
0.886640777832651	0.606940951776704
0.886682243094734	0.606979270850678
0.886723713161283	0.607018154891931
0.886765188022418	0.607057655957527
0.886806667668255	0.607097711090287
0.88684815208892	0.607138347590604
0.886889641274541	0.607179574275356
0.886931135215247	0.607221388500881
0.886972633901176	0.607263762708867
0.887014137322468	0.607306729350947
0.887055645469264	0.607350278291027
0.887097158331714	0.607394393597771
0.887138675899971	0.607439115045397
0.88718019816419	0.60748437266054
0.887221725114534	0.607530239685255
0.887263256741167	0.607576686237631
0.88730479303426	0.607623697282933
0.887346333983987	0.607671270956788
0.887387879580527	0.607719465519288
0.887429429814065	0.607768196332428
0.887470984674788	0.607817526016481
0.88751254415289	0.607867415896803
0.88755410823857	0.607917893496782
0.88759567692203	0.607968936379738
0.887637250193479	0.608020559136909
0.887678828043131	0.608072763344715
0.887720410461203	0.60812552606259
0.887761997437918	0.608178871085372
0.887803588963505	0.608232783919524
0.887845185028199	0.608287290966503
0.887886785622237	0.608342327795827
0.887928390735865	0.608397984508351
0.887970000359333	0.608454186073265
0.888011614482895	0.60851095183654
0.888053233096813	0.608568310763543
0.888094856191354	0.608626229936439
0.888136483756789	0.608684716475077
0.888178115783397	0.608743773390397
0.888219752261463	0.608803398177753
0.888261393181274	0.608863611516056
0.888303038533126	0.608924352726911
0.888344688307321	0.608985709321577
0.888386342494167	0.609047596323291
0.888428001083975	0.609110067149696
0.888469664067068	0.609173105869516
0.88851133143377	0.609236701968677
0.888553003174413	0.609300870848122
0.888594679279337	0.609365615194884
0.888636359738885	0.609430900799042
0.888678044543408	0.60949677052622
0.888719733683264	0.609563188649405
0.888761427148819	0.609630189097952
0.888803124930442	0.609697743900846
0.888844827018509	0.609765863497242
0.888886533403407	0.609834541101986
0.888928244075525	0.609903780424383
0.888969959025262	0.609973585685611
0.889011678243022	0.610043951661717
0.889053401719218	0.610114885288662
0.889095129444266	0.61018636258461
0.889136861408593	0.610258412431228
0.889178597602633	0.610331014801315
0.889220338016824	0.610404182869885
0.889262082641614	0.610477916908207
0.889303831467458	0.610552178302699
0.889345584484817	0.610627027347691
0.889387341684161	0.610702420757285
0.889429103055967	0.610778382545601
0.889470868590719	0.610854870918786
0.889512638278909	0.610931959020005
0.889554412111036	0.611009562948846
0.889596190077609	0.611087738687908
0.889637972169142	0.611166472603091
0.889679758376157	0.611245751810749
0.889721548689186	0.611325585634671
0.889763343098767	0.611405971856673
0.889805141595447	0.611486921272032
0.889846944169782	0.611568399322692
0.889888750812335	0.611650453891768
0.889930561513675	0.611733042621512
0.889972376264384	0.611816183277052
0.890014195055048	0.611899883434908
0.890056017876263	0.611984122082757
0.890097844718635	0.612068914585986
0.890139675572776	0.612154253870001
0.890181510429308	0.612240145860008
0.89022334927886	0.61232656411438
0.890265192112073	0.612413555452496
0.890307038919594	0.612501094293258
0.890348889692077	0.612589140208646
0.89039074442019	0.612677777218904
0.890432603094606	0.612766928619277
0.890474465706008	0.612856644711226
0.890516332245087	0.612946871467312
0.890558202702547	0.613037686054542
0.890600077069097	0.613129013145118
0.890641955335455	0.613220875855146
0.890683837492351	0.613313310154775
0.890725723530523	0.613406247826062
0.890767613440719	0.613499760349649
0.890809507213694	0.613593784038787
0.890851404840217	0.613688366365764
0.890893306311061	0.613783476468924
0.890935211617015	0.613879134435155
0.890977120748871	0.613975307812198
0.891019033697436	0.614072037331968
0.891060950453525	0.614169305520182
0.89110287100796	0.614267096275629
0.891144795351578	0.614365414835557
0.891186723475223	0.61446430017175
0.891228655369749	0.614563680840458
0.891270591026021	0.614663618300566
0.891312530434913	0.614764080817032
0.89135447358731	0.614865080307797
0.891396420474109	0.614966594501101
0.891438371086214	0.615068664058342
0.891480325414541	0.615171235321984
0.891522283450017	0.615274365509207
0.891564245183579	0.615378009148259
0.891606210606173	0.615482170687813
0.891648179708759	0.615586884447126
0.891690152482304	0.615692097372534
0.891732128917789	0.615797857014806
0.891774109006204	0.615904129370481
0.891816092738551	0.616010939300612
0.891858080105839	0.616118273002286
0.891900071099094	0.616226101301446
0.891942065709349	0.616334501918319
0.89198406392765	0.616443385669193
0.892026065745053	0.616552792795629
0.892068071152626	0.616662755127885
0.892110080141447	0.616773193367327
0.892152092702607	0.616884187598667
0.892194108827208	0.616995672947289
0.892236128506361	0.617107705075062
0.892278151731192	0.617220219840805
0.892320178492838	0.617333279542705
0.892362208782446	0.617446849715734
0.892404242591175	0.617560931111696
0.892446279910198	0.617675528608836
0.892488320730696	0.617790629799504
0.892530365043866	0.617906272415963
0.892572412840913	0.618022405788335
0.892614464113057	0.618139047149974
0.892656518851527	0.618256219482291
0.89269857704757	0.618373895198188
0.892740638692438	0.618492063161222
0.892782703777399	0.618610765285863
0.892824772293734	0.618729962280431
0.892866844232733	0.618849680577347
0.892908919585702	0.618969884778189
0.892950998343958	0.619090613608386
0.892993080498829	0.619211833980108
0.893035166041659	0.619333576740484
0.893077254963802	0.619455812563622
0.893119347256625	0.619578550569591
0.893161442911508	0.619701790203508
0.893203541919845	0.619825547690774
0.893245644273041	0.619949788282747
0.893287749962515	0.62007453241662
0.893329858979698	0.620199781304881
0.893371971316037	0.620325532926021
0.893414086962989	0.620451772383123
0.893456205912024	0.620578524965763
0.893498328154628	0.620705751658843
0.893540453682297	0.620833494152766
0.893582582486544	0.62096171134339
0.893624714558892	0.621090454303265
0.89366684989088	0.621219672942723
0.893708988474057	0.621349366823139
0.893751130299992	0.621479583201466
0.893793275360261	0.621610283946282
0.893835423646455	0.621741453018276
0.893877575150184	0.621873134168014
0.893919729863066	0.622005299078553
0.893961887776735	0.622137957054525
0.894004048882839	0.622271094677537
0.894046213173038	0.622404706784961
0.894088380639011	0.622538839690238
0.894130551272446	0.622673418997103
0.894172725065047	0.622808510612262
0.894214902008533	0.622944073655893
0.894257082094637	0.623080107175094
0.894299265315105	0.623216652281558
0.8943414516617	0.623353650607034
0.894383641126196	0.62349114127299
0.894425833700384	0.62362910046911
0.894468029376071	0.6237675689855
0.894510228145074	0.623906464822602
0.894552429999228	0.624045886880495
0.894594634930383	0.624185745193927
0.894636842930404	0.624326106858731
0.894679053991167	0.62446692576518
0.894721268104565	0.624608224739863
0.894763485262511	0.624749994940095
0.894805705456927	0.624892229352318
0.894847928679751	0.625034949725674
0.894890154922937	0.625178124354284
0.894932384178455	0.625321772524432
0.894974616438289	0.625465892883603
0.895016851694441	0.625610478216306
0.895059089938924	0.625755522906335
0.895101331163769	0.62590105240758
0.895143575361023	0.626047012883513
0.895185822522749	0.626193472524979
0.895228072641021	0.626340353619063
0.895270325707935	0.626487756537183
0.895312581715599	0.626635551608638
0.895354840656139	0.626783854800007
0.895397102521694	0.62693259546865
0.895439367304421	0.627081803508739
0.895481634996493	0.627231463625231
0.895523905590098	0.627381573030176
0.895566179077441	0.627532144562435
0.895608455450742	0.627683183128242
0.89565073470224	0.62783465075151
0.895693016824186	0.627986587219017
0.89573530180885	0.628138966171577
0.895777589648519	0.628291795551344
0.895819880335495	0.62844508346994
0.895862173862096	0.628598811600356
0.895904470220658	0.628752991047943
0.895946769403533	0.628907607537171
0.89598907140309	0.629062690225334
0.896031376211714	0.629218182267771
0.896073683821808	0.629374169284911
0.896115994225789	0.629530549379568
0.896158307416096	0.629687393132572
0.896200623385181	0.629844670527626
0.896242942125512	0.630002408416904
0.896285263629577	0.630160551943682
0.89632758788988	0.630319162606206
0.896369914898943	0.630478185250843
0.896412244649305	0.630637659544085
0.896454577133519	0.630797563185828
0.89649691234416	0.630957905742501
0.896539250273819	0.631118667977737
0.896581590915103	0.631279869863979
0.896623934260639	0.63144151078676
0.896666280303068	0.631603560105627
0.896708629035052	0.631766059652023
0.896750980449268	0.63192896804228
0.896793334538414	0.632092315936041
0.896835691295203	0.632256088079496
0.896878050712366	0.632420274893589
0.896920412782654	0.632584886779533
0.896962777498834	0.632749928613764
0.897005144853692	0.632915388258892
0.897047514840032	0.633081264204008
0.897089887450674	0.633247561790968
0.89713226267846	0.633414276158376
0.897174640516248	0.633581410514304
0.897217020956914	0.633748952425802
0.897259403993353	0.63391691842865
0.897301789618479	0.634085293730828
0.897344177825222	0.634254074777456
0.897386568606536	0.634423277701692
0.897428961955387	0.63459288588458
0.897471357864762	0.634762901132135
0.897513756327669	0.634933335549475
0.897556157337132	0.635104151740997
0.897598560886196	0.635275394239939
0.897640966967922	0.635447045806201
0.897683375575393	0.635619085326307
0.897725786701708	0.635791534222459
0.897768200339988	0.635964381095939
0.89781061648337	0.636137633801174
0.897853035125012	0.636311271833954
0.897895456258091	0.636485325135099
0.897937879875805	0.636659764290126
0.897980305971368	0.636834610591054
0.898022734538012	0.637009833046197
0.898065165568995	0.637185452845937
0.89810759905759	0.637361474458751
0.898150034997088	0.637537896729192
0.898192473380803	0.637714663905979
0.898234914202067	0.637891874757284
0.898277357454231	0.638069437564693
0.898319803130669	0.638247383533691
0.89836225122477	0.638425746217102
0.898404701729946	0.638604462976323
0.898447154639629	0.638783578632487
0.898489609947269	0.638963058476145
0.898532067646336	0.639142935363956
0.898574527730324	0.639323177757356
0.898616990192742	0.639503817983286
0.898659455027121	0.639684804468174
0.898701922227014	0.639866201979573
0.898744391785991	0.640047934845728
0.898786863697646	0.640230065329966
0.898829337955591	0.640412566161833
0.898871814553457	0.640595426527249
0.898914293484899	0.640778671472893
0.89895677474359	0.640962263908869
0.898999258323224	0.64114623276517
0.899041744217518	0.641330573308757
0.899084232420206	0.641515271087722
0.899126722925045	0.641700329976014
0.899169215725811	0.641885747591141
0.899211710816303	0.642071538501309
0.899254208190341	0.642257681394278
0.899296707841763	0.642444173617418
0.89933920976443	0.642631034397879
0.899381713952224	0.642818232958486
0.899424220399048	0.64300580655811
0.899466729098828	0.643193727820147
0.899509240045506	0.643381982228592
0.899551753233051	0.643570605091976
0.89959426865545	0.643759581386753
0.899636786306711	0.643948881548547
0.899679306180866	0.644138535765537
0.899721828271966	0.644328549148398
0.899764352574086	0.644518894147776
0.89980687908132	0.644709579651018
0.899849407787785	0.644900605188268
0.899891938687619	0.645091978842262
0.899934471774983	0.645283691739225
0.899977007044057	0.645475710972054
0.900019544489045	0.64566810997353
0.900062084104175	0.645860809381192
0.900104625883691	0.646053862158031
0.900147169821864	0.646247231769474
0.900189715912985	0.646440929473816
0.900232264151367	0.646634977246235
0.900274814531346	0.646829319490862
0.900317367047279	0.647024021831623
0.900359921693547	0.647219013469531
0.900402478464552	0.647414360716491
0.900445037354717	0.647610003134729
0.90048759835849	0.64780598833974
0.900530161470339	0.648002262699969
0.900572726684756	0.648198888328838
0.900615293996258	0.648395812649399
0.900657863399377	0.648593041551005
0.900700434888674	0.648790601427305
0.900743008458732	0.6489884604209
0.900785584104156	0.649186635238821
0.900828161819571	0.649385114517499
0.900870741599629	0.649583913681267
0.900913323439002	0.649783000096612
0.900955907332386	0.649982411520164
0.900998493274501	0.650182103899833
0.901041081260088	0.650382100968713
0.901083671283911	0.650582418962455
0.90112626334076	0.650783014881602
0.901168857425444	0.650983919967909
0.901211453532799	0.65118511353888
0.901254051657681	0.651386595835692
0.901296651794971	0.65158838395794
0.901339253939573	0.651790447028749
0.901381858086416	0.651992821467858
0.901424464230449	0.652195465486394
0.901467072366648	0.652398411989415
0.90150968249001	0.652601620657863
0.901552294595556	0.652805133254511
0.90159490867833	0.653008925728651
0.901637524733404	0.653212983709108
0.901680142755868	0.653417344887502
0.901722762740838	0.653621957999101
0.901765384683454	0.653826868647133
0.90180800857888	0.654032036156864
0.901850634422304	0.654237496318261
0.901893262208937	0.654443201068533
0.901935891934015	0.654649204730783
0.901978523592797	0.654855461729597
0.902021157180567	0.655061982192432
0.902063792692633	0.655268774791607
0.902106430124325	0.655475827814553
0.902149069471	0.655683143586227
0.90219171072804	0.655890721224574
0.902234353890848	0.656098565396145
0.902276998954853	0.656306646619717
0.902319645915508	0.65651500386371
0.902362294768293	0.656723602599498
0.902404945508707	0.656932460904062
0.902447598132277	0.657141564741332
0.902490252634557	0.657350923726287
0.902532909011122	0.657560529552666
0.902575567257571	0.657770381267065
0.902618227369529	0.657980461693438
0.902660889342648	0.658190820354755
0.902703553172602	0.658401389488677
0.902746218855089	0.6586122043993
0.902788886385836	0.6588232705314
0.902831555760591	0.659034561946411
0.902874226975127	0.659246087920043
0.902916900025245	0.659457841623017
0.90295957490677	0.659669852226689
0.903002251615549	0.659882070972291
0.903044930147458	0.660094511040883
0.903087610498397	0.660307200578207
0.903130292664289	0.660520099902504
0.903172976641086	0.660733223608133
0.903215662424762	0.660946571212536
0.903258350011319	0.66116013725596
0.903301039396783	0.66137393494508
0.903343730577205	0.661587924084219
0.903386423548662	0.661802141874262
0.903429118307256	0.662016582253135
0.903471814849117	0.662231214971975
0.903514513170396	0.662446072080704
0.903557213267274	0.662661123714122
0.903599915135956	0.662876400699892
0.903642618772671	0.663091857394148
0.903685324173677	0.663307540868966
0.903728031335256	0.663523414108863
0.903770740253715	0.663739484269069
0.903813450925388	0.663955762565916
0.903856163346635	0.664172216939031
0.903898877513842	0.664388899388697
0.90394159342342	0.664605726550059
0.903984311071808	0.664822799328324
0.904027030455467	0.66504000506747
0.90406975157089	0.665257448917924
0.904112474414593	0.665475048733834
0.904155198983115	0.665692844893656
0.904197925273026	0.665910798192907
0.904240653280921	0.666128963272122
0.904283383003422	0.666347293120568
0.904326114437175	0.666565798952854
0.904368847578854	0.666784484262584
0.904411582425159	0.667003335940281
0.904454318972816	0.667222355873664
0.90449705721858	0.667441564585234
0.904539797159228	0.66766092355161
0.904582538791566	0.667880442561076
0.904625282112429	0.66810014805217
0.904668027118676	0.668319986205841
0.904710773807192	0.668540017262267
0.90475352217489	0.668760193876788
0.90479627221871	0.668980505482383
0.904839023935617	0.669201004342362
0.904881777322607	0.669421641967937
0.904924532376696	0.669642421394768
0.904967289094934	0.669863369306495
0.905010047474395	0.670084457692855
0.905052807512176	0.670305677779464
0.905095569205409	0.670527062458111
0.905138332551246	0.6707485749824
0.90518109754687	0.6709702352357
0.905223864189491	0.671192029507647
0.905266632476344	0.671413956132154
0.905309402404693	0.671636028262823
0.905352173971827	0.67185822293136
0.905394947175065	0.672080556332977
0.905437722011752	0.672303010810142
0.90548049847926	0.672525588277009
0.905523276574989	0.672748316973884
0.905566056296367	0.672971125837954
0.905608837640848	0.673194091597008
0.905651620605914	0.673417161318355
0.905694405189073	0.673640352236677
0.905737191387864	0.673863661046726
0.905779979199851	0.674087071217343
0.905822768622626	0.674310603870775
0.905865559653809	0.674534244590372
0.905908352291047	0.674757993449179
0.905951146532016	0.674981841170604
0.905993942374418	0.675205798882419
0.906036739815985	0.675429863977796
0.906079538854473	0.675654009280908
0.906122339487671	0.675878274631127
0.906165141713391	0.676102626752557
0.906207945529474	0.676327063708423
0.906250750933792	0.67655161053022
0.906293557924244	0.676776235746474
0.906336366498753	0.677000942245566
0.906379176655273	0.677225749919899
0.906421988391786	0.677450646927142
0.906464801706303	0.677675590965941
0.906507616596861	0.6779006559224
0.906550433061527	0.678125779959363
0.906593251098394	0.67835097184129
0.906636070705585	0.678576259331192
0.90667889188125	0.678801599463774
0.906721714623569	0.67902701416081
0.906764538930748	0.679252515178268
0.906807364801023	0.679478044048599
0.906850192232659	0.679703674950687
0.906893021223947	0.679929345623304
0.906935851773207	0.680155096050694
0.906978683878788	0.680380870777282
0.907021517539067	0.680606731717378
0.907064352752451	0.680832641904356
0.907107189517374	0.681058590727421
0.9071500278323	0.681284599732372
0.907192867695719	0.68151064840233
0.907235709106151	0.681736757389153
0.907278552062145	0.681962886857486
0.907321396562279	0.682189082899788
0.907364242605157	0.682415299701266
0.907407090189416	0.682641552229121
0.907449939313718	0.682867869311977
0.907492789976755	0.683094182138956
0.907535642177248	0.683320546370175
0.907578495913948	0.683546933764971
0.907621351185632	0.683773351675842
0.907664207991108	0.683999786585756
0.907707066329212	0.684226250971678
0.907749926198808	0.684452742036881
0.907792787598792	0.684679233774387
0.907835650528086	0.684905759245417
0.907878514985642	0.685132285732862
0.907921380970442	0.685358826695809
0.907964248481494	0.685585392615149
0.908007117517839	0.685811951156081
0.908049988078543	0.686038515731834
0.908092860162706	0.686265082689357
0.908135733769451	0.686491662848892
0.908178608897936	0.68671822872499
0.908221485547345	0.686944799277409
0.908264363716891	0.687171375324537
0.908307243405818	0.687397910178552
0.908350124613398	0.68762446835259
0.908393007338932	0.687851012579447
0.908435891581751	0.688077519532948
0.908478777341215	0.688304038162116
0.908521664616714	0.688530520592198
0.908564553407666	0.688756987263425
0.908607443713521	0.688983431186735
0.908650335533753	0.689209860794125
0.908693228867872	0.689436253519359
0.908736123715412	0.689662616122357
0.90877902007594	0.68988895323252
0.908821917949052	0.690115249448813
0.908864817334372	0.690341524294947
0.908907718231554	0.690567742273531
0.908950620640281	0.690793938684662
0.908993524560267	0.691020078581153
0.909036429991256	0.691246183401585
0.909079336933019	0.691472237969827
0.909122245385358	0.69169824749971
0.909165155348106	0.691924195055784
0.909208066821123	0.692150112029438
0.9092509798043	0.692375943466686
0.909293894297558	0.692601741461567
0.909336810300849	0.692827472727937
0.909379727814151	0.693053132612223
0.909422646837474	0.693278750972239
0.909465567370858	0.693504265205248
0.909508489414373	0.693729745483192
0.909551412968117	0.693955148205818
0.909594338032219	0.694180458240769
0.909637264606837	0.694405715844407
0.909680192692161	0.694630889911585
0.90972312228841	0.694855962076943
0.909766053395831	0.695080983473273
0.909808986014701	0.695305898847611
0.90985192014533	0.69553073948353
0.909894855788056	0.695755483340359
0.909937792943246	0.695980153305063
0.909980731611297	0.696204692996704
0.910023671792638	0.696429166358292
0.910066613487726	0.696653538995309
0.910109556697051	0.696877804111454
0.910152501421129	0.697101963309216
0.910195447660506	0.697326028871622
0.910238395415762	0.697549967528732
0.910281344687504	0.697773818548773
0.910324295476373	0.697997552326014
0.910367247783033	0.698221159741511
0.910410201608182	0.698444663169409
0.910453156952549	0.698668041984898
0.910496113816893	0.698891288645224
0.910539072202002	0.699114449023843
0.910582032108694	0.699337427822916
0.910624993537818	0.699560329861142
0.910667956490252	0.699783066427846
0.910710920966907	0.700005684229726
0.91075388696872	0.700228181537894
0.91079685449666	0.700450510314281
0.910839823551727	0.700672717606604
0.910882794134951	0.700894781670216
0.910925766247393	0.701116699913444
0.910968739890141	0.701338470746357
0.911011715064317	0.701560083464813
0.91105469177107	0.701781567437338
0.911097670011581	0.702002873387285
0.911140649787063	0.702224036720069
0.911183631098756	0.702445038038036
0.911226613947932	0.702665875616169
0.911269598335892	0.702886553397016
0.911312584263969	0.70310706195048
0.911355571733526	0.703327406793146
0.911398560745955	0.703547582420905
0.91144155130268	0.703767577905046
0.911484543405153	0.703987401979072
0.91152753705486	0.704207052862242
0.911570532253313	0.704426512590613
0.911613529002057	0.704645800392925
0.911656527302669	0.704864908564251
0.911699527156752	0.705083805532291
0.911742528565942	0.705302539336881
0.911785531531906	0.705521074830265
0.911828536056339	0.705739401960814
0.911871542140968	0.705957548394942
0.91191454978755	0.706175485166298
0.911957558997873	0.70639323032912
0.912000569773756	0.706610772323937
0.912043582117046	0.706828088730007
0.912086596029622	0.707045213355849
0.912129611513392	0.707262139297001
0.912172628570297	0.707478816077825
0.912215647202307	0.707695312343033
0.912258667411422	0.70791156859339
0.912301689199672	0.708127625251666
0.912344712569119	0.708343425790471
0.912387737521855	0.7085590228465
0.912430764060001	0.70877439679642
0.912473792185711	0.7089895331668
0.912516821901168	0.709204433690742
0.912559853208583	0.709419108151994
0.912602886110202	0.709633527258099
0.912645920608298	0.709847728428159
0.912688956705177	0.710061674530029
0.912731994403173	0.710275373743227
0.912775033704652	0.710488841540584
0.912818074612011	0.71070203947416
0.912861117127674	0.710914994689843
0.9129041612541	0.711127697113741
0.912947206993777	0.711340141073787
0.912990254349221	0.711552329409655
0.91303330332298	0.711764244803595
0.913076353917633	0.711975908482081
0.91311940613579	0.712187298363891
0.913162459980089	0.712398417708201
0.913205515453202	0.712609270726152
0.913248572557828	0.712819852487759
0.913291631296699	0.713030144057404
0.913334691672574	0.713240169988438
0.913377753688247	0.713449910785001
0.913420817346538	0.713659367874607
0.913463882650301	0.713868536317744
0.913506949602419	0.714077424340347
0.913550018205804	0.714286003094423
0.913593088463399	0.714494302737802
0.913636160378181	0.714702312739874
0.913679233953153	0.714910007713672
0.913722309191349	0.715117408218085
0.913765386095836	0.715324513947544
0.913808464669707	0.715531294552878
0.913851544916091	0.715737786451362
0.913894626838143	0.715943959626966
0.91393771043905	0.716149819558858
0.913980795722028	0.7163553633275
0.914023882690326	0.716560581068263
0.91406697134722	0.716765491581201
0.91411006169602	0.716970085917515
0.914153153740062	0.71717432415408
0.914196247482718	0.71737826692947
0.914239342927385	0.717581860596369
0.914282440077493	0.717785122755495
0.914325538936501	0.717988055763275
0.914368639507899	0.718190655975269
0.914411741795208	0.718392883992437
0.914454845801977	0.718594821499056
0.914497951531789	0.718796364042848
0.914541058988253	0.718997602704657
0.914584168175011	0.719198447332628
0.914627279095734	0.719398970467847
0.914670391754125	0.719599127506217
0.914713506153914	0.719798927140343
0.914756622298866	0.719998369041412
0.914799740192769	0.720197448702526
0.914842859839448	0.720396154603274
0.914885981242756	0.720594510994648
0.914929104406575	0.720792478370859
0.914972229334819	0.720990087986754
0.915015356031429	0.721187311029289
0.915058484500379	0.721384159151794
0.915101614745673	0.721580643302422
0.915144746771343	0.721776723412653
0.915187880581455	0.721972427491254
0.9152310161801	0.722167746593735
0.915274153571401	0.722362672901778
0.915317292759513	0.722557204172712
0.91536043374862	0.72275135532998
0.915403576542934	0.722945087504185
0.915446721146701	0.723138436109945
0.915489867564192	0.723331383042576
0.915533015799712	0.72352391065113
0.915576165857594	0.723716050622857
0.915619317742202	0.723907757792235
0.915662471457928	0.724099087026511
0.915705627009195	0.724289966747923
0.915748784400459	0.724480444249994
0.9157919436362	0.724670509078758
0.915835104720931	0.72486014266937
0.915878267659196	0.725049361783261
0.915921432455566	0.725238130574074
0.915964599114645	0.725426503068378
0.916007767641064	0.725614425233806
0.916050938039485	0.725801913191926
0.916094110314599	0.725988971999163
0.916137284471128	0.726175571586328
0.916180460513822	0.726361767935535
0.916223638447462	0.726547484350194
0.916266818276858	0.72673277293113
0.916310000006851	0.726917600903779
0.91635318364231	0.727101986167063
0.916396369188133	0.727285931873086
0.91643955664925	0.727469375658081
0.916482746030619	0.727652413977548
0.916525937337228	0.727834955642995
0.916569130574094	0.728017056129409
0.916612325746264	0.72819867088136
0.916655522858813	0.728379827847282
0.916698721916849	0.728560515805752
0.916741922925506	0.728740723637162
0.91678512588995	0.728920456831348
0.916828330815372	0.729099721200989
0.916871537706997	0.729278494061455
0.916914746570079	0.729456785103559
0.916957957409899	0.729634596277826
0.917001170231768	0.729811916279104
0.917044385041026	0.729988735536029
0.917087601843044	0.730165090705581
0.91713082064322	0.730340913080951
0.917174041446982	0.730516265746534
0.917217264259789	0.730691106666724
0.917260489087126	0.73086544998859
0.917303715934509	0.731039282807654
0.917346944807484	0.731212609523004
0.917390175711623	0.731385425182479
0.917433408652529	0.731557742092878
0.917476643635835	0.731729520912981
0.917519880667201	0.731900797403342
0.917563119752316	0.73207155105768
0.917606360896901	0.732241788225117
0.917649604106702	0.732411493259834
0.917692849387495	0.732580681177601
0.917736096745085	0.732749312197373
0.917779346185308	0.732917461574631
0.917822597714027	0.733085022293355
0.917865851337132	0.733252082937869
0.917909107060543	0.733418589550893
0.91795236489021	0.733584568024034
0.917995624832112	0.733749990056133
0.918038886892255	0.733914867530699
0.918082151076672	0.734079197407116
0.918125417391428	0.734242986297449
0.918168685842615	0.734406199381519
0.918211956436353	0.734568885284099
0.918255229178792	0.734730996170169
0.918298504076109	0.734892546418815
0.918341781134511	0.735053543202778
0.918385060360232	0.735213958589984
0.918428341759533	0.735373824996569
0.918471625338707	0.735533120884486
0.918514911104073	0.735691821707693
0.918558199061979	0.735849974338474
0.918601489218799	0.736007535009054
0.918644781580938	0.736164526952125
0.918688076154829	0.736320920490672
0.918731372946931	0.736476750372673
0.918774671963734	0.736631981737659
0.918817973211753	0.736786622351703
0.918861276697533	0.736940684517556
0.918904582427646	0.737094138825904
0.918947890408692	0.737247014453546
0.9189912006473	0.737399265859068
0.919034513150127	0.737550946766441
0.919077827923856	0.737702002796277
0.919121144975198	0.73785246647304
0.919164464310893	0.73800231574292
0.919207785937709	0.738151557888335
0.91925110986244	0.738300195885827
0.91929443609191	0.738448205992395
0.919337764632967	0.738595603995265
0.91938109549249	0.738742391770897
0.919424428677385	0.738888535873925
0.919467764194585	0.739034093023662
0.919511102051048	0.739178996210991
0.919554442253764	0.739323274910013
0.919597784809746	0.739466925272012
0.919641129726038	0.739609949157831
0.91968447700971	0.739752339321537
0.919727826667856	0.739894075869454
0.919771178707605	0.740035187645099
0.919814533136105	0.740175661862243
0.919857889960535	0.740315478930001
0.919901249188101	0.740454652083259
0.919944610826034	0.740593187645092
0.919987974881596	0.740731052241256
0.920031341362074	0.740868290320011
0.92007471027478	0.741004855892089
0.920118081627054	0.741140762438508
0.920161455426263	0.74127602165032
0.920204831679803	0.741410607024629
0.920248210395093	0.741544535071159
0.920291591579582	0.741677799375199
0.920334975240743	0.741810375690361
0.920378361386079	0.741942313353518
0.920421750023114	0.742073551251028
0.920465141159405	0.742204130317476
0.92050853480253	0.742334019872564
0.920551930960098	0.742463234598386
0.92059532963974	0.742591770123033
0.920638730849118	0.742719620675046
0.920682134595916	0.74284678833136
0.920725540887847	0.742973255187473
0.920768949732651	0.743099049015016
0.92081236113809	0.743224132555567
0.920855775111956	0.743348533575671
0.920899191662065	0.743472236144356
0.92094261079626	0.74359523701263
0.92098603252241	0.7437175404251
0.92102945684841	0.743839120939483
0.92107288378218	0.743960035494462
0.921116313331666	0.74408020302618
0.921159745504842	0.744199686601498
0.921203180309704	0.744318435717527
0.921246617754277	0.744436501078988
0.92129005784661	0.744553819884129
0.921333500594777	0.74467043736042
0.921376946006878	0.74478633211402
0.92142039409104	0.744901497239917
0.921463844855415	0.74501594982742
0.921507298308178	0.745129667582553
0.921550754457532	0.745242658970077
0.921594213311704	0.745354916703035
0.921637674878946	0.745466456577728
0.921681139167536	0.745577220494218
0.921724606185778	0.745687300973963
0.921768075941999	0.745796615351658
0.921811548444552	0.74590518489266
0.921855023701815	0.746013014195911
0.92189850172219	0.74612010912334
0.921941982514106	0.746226444802483
0.921985466086014	0.746332032284734
0.922028952446393	0.746436878975233
0.922072441603744	0.746540969795925
0.922115933566594	0.746644286826843
0.922159428343493	0.746746866355323
0.922202925943018	0.746848695001527
0.922246426373769	0.74694972536528
0.92228992964437	0.747050031871861
0.922333435763471	0.747149550918704
0.922376944739744	0.747248310484623
0.922420456581888	0.747346309271852
0.922463971298624	0.747443507181134
0.922507488898698	0.747539968666106
0.922551009390881	0.74763563177867
0.922594532783966	0.747730527884337
0.922638059086771	0.747824638529552
0.922681588308139	0.747917979989556
0.922725120456933	0.748010525401464
0.922768655542046	0.748102284897934
0.922812193572391	0.748193283003225
0.922855734556903	0.748283462004079
0.922899278504545	0.748372865593649
0.9229428254243	0.748461474587705
0.922986375325175	0.748549284417849
0.923029928216203	0.748636314623551
0.923073484106438	0.748722533242259
0.923117043004957	0.748807951939765
0.923160604920862	0.748892572187469
0.923204169863278	0.748976390546539
0.923247737841353	0.749059406960921
0.923291308864254	0.749141600967761
0.923334882941179	0.749223010222019
0.923378460081343	0.749303580421756
0.923422040293984	0.749383369866038
0.923465623588368	0.749462316089904
0.923509209973776	0.749540459457961
0.92355279945952	0.749617786721506
0.923596392054928	0.749694303490152
0.923639987769354	0.749769973798675
0.923683586612173	0.749844826796945
0.923727188592783	0.749918881318045
0.923770793720606	0.749992074553257
0.923814402005084	0.750064474250427
0.923858013455683	0.750136010385214
0.923901628081887	0.750206720351738
0.923945245893209	0.750276617452844
0.923988866899181	0.750345673276489
0.924032491109355	0.750413865906485
0.924076118533307	0.750481256753018
0.924119749180634	0.750547779943711
0.924163383060955	0.750613472341842
0.924207020183913	0.750678327034482
0.924250660559169	0.750742319139968
0.924294304196407	0.750805477884651
0.924337951105334	0.750867778585634
0.924381601295678	0.750929242432532
0.924425254777186	0.750989840273863
0.924468911559628	0.751049584216099
0.924512571652797	0.751108480080802
0.924556235066506	0.751166532088677
0.924599901810588	0.7512236874464
0.924643571894898	0.751280021725952
0.924687245329312	0.751335472471698
0.924730922123726	0.751390061833965
0.924774602288057	0.751443793259419
0.924818285832247	0.751496657313059
0.924861972766253	0.751548646710045
0.924905663100055	0.751599771653666
0.924949356843654	0.751650018184481
0.92499305400707	0.751699409131276
0.925036754600345	0.751747900806869
0.925080458633543	0.751795548504771
0.925124166116744	0.751842282231157
0.925167877060051	0.751888169325445
0.925211591473587	0.751933152770716
0.925255309367494	0.751977277556869
0.925299030751935	0.752020485822457
0.925342755637094	0.752062849129078
0.925386484033173	0.752104291563309
0.925430215950394	0.752144874520772
0.925473951399	0.752184542748472
0.925517690389252	0.752223345955204
0.925561432931432	0.752261231318586
0.925605179035841	0.752298238071825
0.925648928712801	0.752334362569057
0.925692681972649	0.752369558131643
0.925736438825745	0.75240388884759
0.925780199282468	0.752437298235046
0.925823963353216	0.75246981094112
0.925867731048406	0.752501441547579
0.925911502378472	0.752532139086223
0.925955277353869	0.752561960751551
0.925999055985071	0.752590846284144
0.92604283828257	0.752618855006798
0.926086624256877	0.752645942014244
0.926130413918522	0.752672110327568
0.926174207278053	0.752697381002992
0.926218004346036	0.752721736498555
0.926261805133056	0.752745182801373
0.926305609649717	0.752767691780605
0.926349417906639	0.752789318505522
0.926393229914465	0.75281000662764
0.926437045683851	0.752829771278316
0.926480865225472	0.752848638232189
0.926524688550023	0.752866553525889
0.926568515668214	0.752883578609668
0.926612346590777	0.752899663422498
0.926656181328459	0.752914823491214
0.926700019892023	0.75292905747421
0.926743862292251	0.75294236921736
0.926787708539945	0.752954752719579
0.926831558645921	0.75296619872978
0.926875412621014	0.752976730105591
0.926919270476076	0.752986304774123
0.926963132221975	0.752994967215877
0.927006997869598	0.753002693576775
0.927050867429849	0.753009476786026
0.927094740913645	0.753015336122311
0.927138618331925	0.753020241163247
0.927182499695642	0.753024214037674
0.927226385015766	0.753027262791778
0.927270274303284	0.753029346792243
0.9273141675692	0.753030505321974
0.927358064824533	0.753030719155232
0.927401966080318	0.753029985353159
0.92744587134761	0.753028307556792
0.927489780637476	0.753025680759132
0.927533693961	0.753022123711649
0.927577611329284	0.753017589486282
0.927621532753444	0.753012143469415
0.927665458244613	0.753005709443838
0.927709387813939	0.752998356299019
0.927753321472585	0.752990031309481
0.927797259231732	0.752980769531009
0.927841201102575	0.752970536742621
0.927885147096323	0.752959356269521
0.927929097224204	0.752947234853765
0.927973051497458	0.752934139697812
0.928017009927341	0.752920093367529
0.928060972525126	0.752905086048139
0.928104939302097	0.752889125761508
0.928148910269557	0.752872199777718
0.928192885438824	0.752854313633595
0.928236864821226	0.752835471639757
0.928280848428111	0.752815662579723
0.928324836270837	0.752794889688169
0.928368828360781	0.75277315480613
0.928412824709331	0.752750463149937
0.928456825327891	0.752726778296637
0.92850083022788	0.752702171361336
0.928544839420729	0.752676554828063
0.928588852917883	0.752649990113273
0.928632870730804	0.752622463900123
0.928676892870965	0.752593947703033
0.928720919349854	0.752564484533393
0.928764950178972	0.752534027345924
0.928808985369836	0.752502613421438
0.928853024933972	0.752470227613028
0.928897068882926	0.752436864868475
0.928941117228251	0.752402517015092
0.928985169981515	0.752367227177339
0.929029227154302	0.752330924738459
0.929073288758208	0.752293666842755
0.929117354804839	0.752255429315926
0.929161425305818	0.752216223693939
0.929205500272779	0.75217602222329
0.929249579717367	0.752134856221566
0.929293663651243	0.752092699407443
0.929337752086081	0.752049585241485
0.929381845033562	0.752005467952194
0.929425942505384	0.751960382245024
0.929470044513258	0.751914311566859
0.929514151068904	0.75186726639876
0.929558262184057	0.751819224684199
0.929602377870462	0.751770219145405
0.929646498139876	0.751720212142753
0.929690623004069	0.751669228327752
0.929734752474824	0.751617268381433
0.929778886563932	0.75156431553553
0.929823025283199	0.751510384567202
0.92986716864444	0.751455451868106
0.929911316659483	0.75139955740762
0.929955469340167	0.751342649665188
0.929999626698342	0.751284777930479
0.93004378874587	0.751225910139802
0.930087955494623	0.751166051797208
0.930132126956482	0.751105210031232
0.930176303143345	0.751043375733578
0.930220484067115	0.750980563289632
0.930264669739706	0.750916740660569
0.930308860173046	0.750851952051709
0.930353055379073	0.7507861526816
0.930397255369731	0.750719388528433
0.930441460156979	0.750651603311323
0.930485669752784	0.750582856108117
0.930529884169125	0.750513091732594
0.930574103417988	0.750442356832893
0.93061832751137	0.750370620570098
0.93066255646128	0.750297898005533
0.930706790279736	0.750224169455905
0.930751028978765	0.750149465520778
0.930795272570402	0.750073765350759
0.930839521066693	0.749997061384146
0.930883774479693	0.749919381774871
0.930928032821468	0.749840691908062
0.930972296104091	0.749761013985047
0.931016564339644	0.749680352838559
0.931060837540219	0.749598676374949
0.931105115717919	0.749516039332853
0.931149398884851	0.749432370258623
0.931193687053134	0.749347732588091
0.931237980234894	0.749262091037267
0.931282278442269	0.749175458726279
0.9313265816874	0.749087833457112
0.931370889982439	0.748999204498818
0.931415203339549	0.748909593558235
0.931459521770897	0.748818969695656
0.931503845288658	0.748727374693999
0.931548173905019	0.748634765167995
0.93159250763217	0.748541173068564
0.931636846482313	0.748446580844688
0.931681190467655	0.748350994746283
0.93172553960041	0.748254411795335
0.931769893892803	0.748156839361955
0.931814253357062	0.748058267242784
0.931858618005424	0.747958697547797
0.931902987850136	0.747858143204075
0.931947362903447	0.747756586389902
0.931991743177617	0.747654034206188
0.932036128684912	0.747550493985583
0.932080519437602	0.747445957484765
0.932124915447967	0.747340423049162
0.932169316728294	0.747233896169217
0.932213723290872	0.747126370008206
0.932258135148001	0.747017866770753
0.932302552311985	0.746908344284056
0.932346974795135	0.746797855028919
0.932391402609769	0.746686354646602
0.932435835768209	0.746573865849796
0.932480274282782	0.746460385103595
0.932524718165824	0.746345906171479
0.932569167429676	0.746230444869591
0.932613622086684	0.746113978859203
0.932658082149199	0.745996537212137
0.932702547629577	0.745878082189096
0.932747018540179	0.745758653244895
0.932791494893376	0.745638227418957
0.932835976701538	0.74551680368746
0.932880463977041	0.745394402831654
0.932924956732269	0.745270997840754
0.932969454979609	0.745146612929793
0.933013958731453	0.745021226269098
0.933058468000197	0.744894865731049
0.933102982798243	0.744767500821663
0.933147503137995	0.744639163548872
0.933192029031863	0.744509817056172
0.933236560492259	0.744379502304763
0.933281097531604	0.744248183338598
0.933325640162319	0.744115899635159
0.933370188396829	0.743982598160734
0.933414742247565	0.743848337710602
0.933459301726959	0.743713069957628
0.933503866847448	0.743576841520202
0.933548437621473	0.743439600893122
0.933593014061478	0.743301397070433
0.93363759617991	0.74316219053709
0.933682183989221	0.743022019770129
0.933726777501863	0.742880850482065
0.933771376730291	0.742738708493805
0.933815981686967	0.742595574301071
0.933860592384351	0.742451471058234
0.93390520883491	0.742306379734618
0.933949831051109	0.742160299560139
0.93399445904542	0.742013257629991
0.934039092830316	0.741865225291612
0.934083732418271	0.741716216777922
0.93412837782176	0.741566227270821
0.934173029053263	0.741415263060737
0.934217686125262	0.741263323773021
0.934262349050239	0.741110405430029
0.934307017840678	0.740956506126045
0.934351692509067	0.740801645499949
0.934396373067893	0.740645801464814
0.934441059529646	0.740488979770512
0.934485751906815	0.740331197885786
0.934530450211894	0.740172432622297
0.934575154457374	0.74001270090367
0.934619864655752	0.739851997823855
0.934664580819521	0.739690322775383
0.934709302961179	0.739527678405823
0.934754031093221	0.739364074899053
0.934798765228145	0.739199487626743
0.93484350537845	0.739033942927706
0.934888251556634	0.738867432152995
0.934933003775196	0.73869995244917
0.934977762046635	0.73853151594669
0.935022526383451	0.73836209879627
0.935067296798142	0.73819173874629
0.935112073303208	0.738020405624101
0.935156855911149	0.737848109499955
0.935201644634463	0.737674861538051
0.935246439485648	0.737500647613375
0.935291240477203	0.737325471458724
0.935336047621626	0.737149348376175
0.935380860931413	0.736972260616776
0.93542568041906	0.736794213603455
0.935470506097062	0.736615222303871
0.935515337977915	0.736435278231844
0.93556017607411	0.736254354882289
0.93560502039814	0.736072515720652
0.935649870962495	0.735889702610306
0.935694727779664	0.735705943852144
0.935739590862136	0.735521232616847
0.935784460222397	0.735335580657871
0.935829335872931	0.735148985771959
0.93587421782622	0.734961422495224
0.935919106094746	0.734772937517857
0.935964000690987	0.734583494695691
0.93600890162742	0.734393118511199
0.93605380891652	0.734201786244583
0.936098722570758	0.734009530279801
0.936143642602604	0.733816317677111
0.936188569024526	0.733622177141174
0.936233501848987	0.733427096154538
0.936278441088449	0.733231079962789
0.936323386755373	0.733034120173827
0.936368338862213	0.732836239780659
0.936413297421423	0.732637411056185
0.936458262445453	0.732437662073099
0.936503233946748	0.732236981086021
0.936548211937752	0.73203536175913
0.936593196430906	0.731832819885302
0.936638187438644	0.731629345573414
0.936683184973402	0.731424950282596
0.936728189047605	0.731219632526389
0.936773199673681	0.731013389723882
0.936818216864048	0.730806216611513
0.936863240631125	0.730598127366641
0.936908270987324	0.730389117483156
0.936953307945053	0.730179191312418
0.936998351516717	0.729968338626219
0.937043401714715	0.72975659145905
0.937088458551441	0.729543897071568
0.937133522039287	0.729330314399703
0.937178592190638	0.729115814235848
0.937223669017873	0.728900389901341
0.93726875253337	0.728684081675336
0.937313842749497	0.728466836057848
0.937358939678619	0.728248691941759
0.9374040433331	0.728029658780712
0.93744915372529	0.727809705192791
0.937494270867539	0.727588848098424
0.937539394772192	0.727367097846864
0.937584525451584	0.727144440726356
0.937629662918049	0.72692088726861
0.937674807183912	0.726696441216664
0.937719958261493	0.726471083666977
0.937765116163105	0.726244850975298
0.937810280901055	0.72601771371205
0.937855452487644	0.725789686899895
0.937900630935168	0.725560772564713
0.937945816255914	0.725330961048586
0.937991008462164	0.725100278505549
0.93803620756619	0.724868687346838
0.938081413580264	0.724636232220298
0.938126626516644	0.724402883975633
0.938171846387584	0.724168661245247
0.93821707320533	0.723933552382262
0.938262306982121	0.723697563098515
0.938307547730191	0.723460710304702
0.938352795461763	0.723222959396228
0.938398050189052	0.722984365672634
0.938443311924269	0.722744872819432
0.938488580679615	0.722504522688767
0.938533856467284	0.722263300112666
0.93857913929946	0.72202121204168
0.93862442918832	0.721778251544647
0.938669726146034	0.721534439629981
0.938715030184764	0.721289757150866
0.938760341316659	0.721044211862076
0.938805659553864	0.72079781526992
0.938850984908516	0.72055054830081
0.93889631739274	0.720302441362286
0.938941657018654	0.72005346949159
0.938987003798366	0.719803647482805
0.939032357743976	0.719552972650099
0.939077718867574	0.719301456968785
0.939123087181243	0.719049075775958
0.939168462697054	0.718795875514236
0.93921384542707	0.718541805279619
0.939259235383342	0.718286908311091
0.939304632577915	0.718031164431906
0.939350037022823	0.717774582115859
0.939395448730088	0.717517162760766
0.939440867711726	0.717258914509925
0.93948629397974	0.716999826507493
0.939531727546122	0.71673989844025
0.939577168422857	0.716479154791105
0.939622616621918	0.716217578381196
0.939668072155268	0.715955171663248
0.939713535034856	0.715691942914877
0.939759005272626	0.715427888869347
0.939804482880508	0.715163017059
0.939849967870422	0.71489732910841
0.939895460254276	0.714630809279954
0.939940960043968	0.714363490689186
0.939986467251384	0.71409535186503
0.9400319818884	0.713826394053348
0.94007750396688	0.713556636633804
0.940123033498676	0.713286070955137
0.940168570495627	0.713014690901249
0.940214114969563	0.712742505333332
0.940259666932304	0.712469532200725
0.940305226395653	0.712195747765936
0.940350793371403	0.71192115623248
0.940396367871337	0.711645785569305
0.940441949907224	0.71136960763955
0.94048753949082	0.711092648130633
0.940533136633869	0.710814881475746
0.940578741348105	0.710536337713002
0.940624353645246	0.710257000657792
0.940669973536999	0.709976891438342
0.940715601035059	0.709695976736647
0.940761236151106	0.709414300547723
0.940806878896808	0.709131836581199
0.940852529283822	0.708848597575619
0.940898187323788	0.708564579299869
0.940943853028335	0.708279791096587
0.940989526409079	0.70799423373724
0.941035207477621	0.707707901903373
0.94108089624555	0.70742080998978
0.941126592724439	0.707132943032558
0.941172296925849	0.70684432728616
0.941218008861328	0.706554935047287
0.941263728542408	0.706264786941182
0.941309455980608	0.705973892599852
0.941355191187432	0.705682236840668
0.94140093417437	0.705389819653015
0.9414466849529	0.705096668465765
0.941492443534482	0.704802754038351
0.941538209930563	0.704508100519827
0.941583984152575	0.704212700427898
0.941629766211936	0.703916557566446
0.941675556120048	0.703619678467973
0.941721353888298	0.703322053874449
0.94176715952806	0.703023698026624
0.941812973050692	0.702724609647814
0.941858794467534	0.702424783638859
0.941904623789913	0.702124235595943
0.941950461029142	0.701822956147398
0.941996306196516	0.701520947268547
0.942042159303313	0.701218222409215
0.9420880203608	0.700914769833291
0.942133889380225	0.700610604198632
0.942179766372821	0.700305723385525
0.942225651349803	0.70000011847351
0.942271544322371	0.699693810494356
0.942317445301711	0.699386785159521
0.942363354298989	0.699079061237245
0.942409271325358	0.698770621318138
0.942455196391953	0.698461490651215
0.942501129509891	0.698151640248709
0.942547070690273	0.697841105934464
0.942593019944185	0.697529870367678
0.942638977282695	0.697217943187583
0.942684942716853	0.696905315725979
0.942730916257692	0.696592005249915
0.94277689791623	0.696278003449736
0.942822887703466	0.69596332124241
0.94286888563038	0.695647951919562
0.942914891707938	0.695331889095333
0.942960905947086	0.695015175295346
0.943006928358754	0.694697758655821
0.943052958953852	0.694379689076493
0.943098997743274	0.694060928653423
0.943145044737895	0.693741508427491
0.943191099948573	0.693421421126737
0.943237163386147	0.693100662599885
0.943283235061437	0.692779255408099
0.943329314985247	0.692457167518274
0.943375403168361	0.692134439012544
0.943421499621544	0.691811043200132
0.943467604355543	0.69148700678912
0.943513717381088	0.691162301447601
0.943559838708886	0.690836961033061
0.943605968349629	0.69051096963277
0.943652106313989	0.690184334146533
0.943698252612619	0.689857058516
0.94374440725615	0.689529136959461
0.943790570255198	0.689200590440887
0.943836741620357	0.688871405197838
0.943882921362202	0.688541573280726
0.943929109491288	0.68821113249499
0.943975306018152	0.687880050696045
0.944021510953312	0.687548349114343
0.944067724307261	0.687216025199114
0.944113946090478	0.686883077786326
0.944160176313419	0.686549506937158
0.94420641498652	0.686215336969633
0.944252662120197	0.685880537668695
0.944298917724847	0.685545135963604
0.944345181810844	0.685209126232626
0.944391454388544	0.684872504977933
0.94443773546828	0.684535281543918
0.944484025060367	0.684197460829148
0.944530323175101	0.683859040319262
0.944576629822749	0.683520026171579
0.944622945013565	0.68318040568566
0.944669268757778	0.682840209672813
0.944715601065599	0.68249941317392
0.944761941947215	0.682158037773454
0.944808291412792	0.681816073458929
0.944854649472476	0.681473529482886
0.944901016136391	0.681130410647309
0.944947391414639	0.680786704320612
0.944993775317301	0.680442428529356
0.945040167854436	0.680097586961709
0.94508656903608	0.679752176365134
0.945132978872248	0.679406182321961
0.945179397372935	0.679059646390961
0.945225824548109	0.678712529723002
0.945272260407721	0.678364872168432
0.945318704961698	0.678016634343643
0.945365158219944	0.677667865582488
0.94541162019234	0.677318537636128
0.945458090888745	0.67696864645385
0.945504570318995	0.676618221593624
0.945551058492906	0.676267259342744
0.945597555420268	0.675915730770964
0.945644061110849	0.675563693498876
0.945690575574395	0.675211088693899
0.945737098820628	0.674857975309625
0.945783630859245	0.67450431364951
0.945830171699926	0.674150131768728
0.945876721352321	0.673795412875737
0.945923279826058	0.673440189149868
0.945969847130744	0.673084415572752
0.946016423275961	0.672728145166111
0.946063008271267	0.672371357888981
0.946109602126197	0.672014036163174
0.946156204850261	0.671656223283654
0.946202816452947	0.671297892275902
0.946249436943719	0.670939055534611
0.946296066332013	0.670579717342981
0.946342704627244	0.670219879036155
0.946389351838804	0.669859530756805
0.946436007976058	0.669498702220032
0.946482673048348	0.669137367455053
0.946529347064991	0.668775546234754
0.946576030035279	0.668413236844898
0.946622721968481	0.668050441817409
0.946669422873839	0.667687154704481
0.94671613276057	0.667323400126556
0.946762851637871	0.666959162444359
0.946809579514907	0.666594441127789
0.946856316400821	0.666229252238706
0.946903062304735	0.665863594696229
0.946949817235738	0.665497466873498
0.946996581202898	0.665130876893261
0.947043354215258	0.664763812970094
0.947090136281834	0.66439630272059
0.947136927411618	0.664028325440928
0.947183727613573	0.663659893119956
0.94723053689664	0.663291014990635
0.947277355269733	0.662921678323401
0.947324182741739	0.662551896765754
0.947371019321521	0.662181676338817
0.947417865017913	0.661811005605571
0.947464719839726	0.661439894775901
0.947511583795742	0.661068361216423
0.94755845689472	0.660696368214787
0.947605339145389	0.660323961639384
0.947652230556453	0.659951121404756
0.947699131136592	0.659577856417584
0.947746040894455	0.659204164014759
0.947792959838665	0.658830045131713
0.947839887977822	0.658455515713813
0.947886825320496	0.658080567879286
0.947933771875231	0.657705204140727
0.947980727650544	0.657329430713657
0.948027692654923	0.656953245528198
0.948074666896831	0.656576662846959
0.948121650384704	0.656199665767594
0.948168643126948	0.655822272136184
0.948215645131947	0.655444482332489
0.948262656408051	0.655066295683548
0.948309676963586	0.654687715117457
0.94835670680685	0.654308747694578
0.948403745946113	0.653929387222091
0.948450794389618	0.653549646502093
0.948497852145578	0.653169517201817
0.94854491922218	0.652789011900867
0.948591995627583	0.652408129682618
0.948639081369916	0.652026877186477
0.948686176457283	0.651645238926738
0.948733280897756	0.651263244670769
0.948780394699382	0.650880877485424
0.948827517870178	0.650498147229871
0.948874650418132	0.650115052989471
0.948921792351206	0.649731603906404
0.948968943677329	0.649347792035668
0.949016104404406	0.648963631721293
0.94906327454031	0.648579124883667
0.949110454092886	0.648194256837525
0.949157643069952	0.647809050945868
0.949204841479294	0.647423500783125
0.94925204932867	0.647037606917825
0.949299266625811	0.646651378915835
0.949346493378416	0.646264811466978
0.949393729594156	0.645877915618722
0.949440975280671	0.645490686739194
0.949488230445575	0.64510312756882
0.94953549509645	0.644715245268576
0.949582769240847	0.644327046152306
0.949630052886292	0.643938517643573
0.949677346040277	0.6435496749321
0.949724648710267	0.643160524830441
0.949771960903695	0.64277104821503
0.949819282627966	0.642381276724556
0.949866613890454	0.641991193817423
0.949913954698501	0.641600800891125
0.949961305059422	0.64121011096004
0.950008664980503	0.640819119816825
0.950056034468995	0.640427836891232
0.950103413532122	0.640036260356027
0.950150802177076	0.639644381602318
0.950198200411021	0.639252227231454
0.950245608241087	0.638859776664475
0.950293025674376	0.638467052399375
0.950340452717958	0.638074040062345
0.950387889378873	0.637680754018302
0.95043533566413	0.637287188069861
0.950482791580707	0.636893353944777
0.95053025713555	0.636499240368889
0.950577732335577	0.636104871933875
0.950625217187673	0.635710229574764
0.95067271169869	0.635315325540647
0.950720215875452	0.634920161471115
0.950767729724751	0.634524747540099
0.950815253253346	0.634129063833369
0.950862786467966	0.633733141332006
0.950910329375307	0.633336959315835
0.950957881982036	0.632940541240499
0.951005444294788	0.632543867099164
0.951053016320163	0.632146954452928
0.951100598064735	0.631749811139207
0.95114818953504	0.631352417757895
0.951195790737585	0.63095480224616
0.951243401678846	0.630556938292783
0.951291022365267	0.630158869086062
0.951338652803258	0.629760555353137
0.951386292999198	0.629362021507485
0.951433942959434	0.628963265983928
0.951481602690281	0.628564298721487
0.951529272198021	0.628165108978744
0.951576951488904	0.62776570305059
0.951624640569147	0.627366091213966
0.951672339444935	0.626966270116829
0.951720048122422	0.626566240482166
0.951767766607725	0.62616601491991
0.951815494906934	0.625765573105153
0.951863233026101	0.625364950896687
0.951910980971251	0.624964121901704
0.95195873874837	0.62456310279125
0.952006506363415	0.624161890687304
0.952054283822309	0.6237604951908
0.952102071130941	0.623358915162797
0.952149868295169	0.622957145607689
0.952197675320817	0.622555191017964
0.952245492213675	0.622153081508377
0.9522933189795	0.621750770072524
0.952341155624016	0.621348298829718
0.952389002152914	0.620945658788226
0.95243685857185	0.620542847789915
0.952484724886449	0.620139869399636
0.9525326011023	0.619736735256962
0.952580487224959	0.619333424836238
0.952628383259952	0.618929976624876
0.952676289212766	0.618526368362212
0.952724205088854	0.618122594478847
0.952772130893641	0.617718689150349
0.952820066632513	0.617314620133674
0.952868012310823	0.616910418284959
0.952915967933891	0.616506062710681
0.952963933507004	0.616101578524769
0.953011909035412	0.615696944548529
0.953059894524333	0.615292189901529
0.953107889978949	0.614887289851071
0.95315589540441	0.614482264125496
0.953203910805831	0.614077111338392
0.95325193618829	0.613671843524509
0.953299971556833	0.6132664285986
0.953348016916472	0.612860914724751
0.953396072272185	0.612455278191701
0.95344413762891	0.612049521384428
0.953492212991558	0.611643659703769
0.953540298365001	0.611237680629956
0.953588393754075	0.610831595106096
0.953636499163584	0.610425410998553
0.953684614598297	0.610019117537201
0.953732740062948	0.609612721878714
0.953780875562233	0.60920622967058
0.953829021100817	0.608799653923961
0.953877176683328	0.608392966834563
0.953925342314357	0.607986202584026
0.953973517998464	0.607579344709779
0.954021703740172	0.60717239648577
0.954069899543969	0.606765372992059
0.954118105414306	0.606358275856678
0.954166321355599	0.60595107978231
0.954214547372231	0.605543818388511
0.954262783468548	0.605136490969005
0.954311029648859	0.604729082102352
0.95435928591744	0.604321610507178
0.954407552278529	0.603914070113718
0.954455828736332	0.603506456134976
0.954504115295014	0.603098803314831
0.95455241195871	0.602691074578029
0.954600718731514	0.602283294023133
0.954649035617488	0.601875461546618
0.954697362620655	0.601467571492803
0.954745699745005	0.601059635268307
0.95479404699449	0.600651652621855
0.954842404373028	0.600243625894567
0.954890771884498	0.599835558120708
0.954939149532746	0.599427440435356
0.95498753732158	0.599019304744485
0.95503593525477	0.59861111737449
0.955084343336053	0.598202904370292
0.95513276156913	0.597794654986828
0.955181189957663	0.597386387502948
0.955229628505278	0.596978087783475
0.955278077215566	0.596569760080744
0.955326536092083	0.596161429136389
0.955375005138343	0.595753058509298
0.955423484357828	0.595344684024034
0.955471973753983	0.594936292435369
0.955520473330215	0.594527895821495
0.955568983089894	0.594119474960707
0.955617503036357	0.593711063481512
0.955666033172898	0.593302635882935
0.95571457350278	0.59289421218395
0.955763124029225	0.592485792979287
0.95581168475542	0.592077361381605
0.955860255684515	0.591668948015348
0.955908836819624	0.591260540705048
0.955957428163822	0.590852133222368
0.956006029720147	0.590443746497497
0.956054641491602	0.590035373906789
0.956103263481151	0.589627009582861
0.956151895691722	0.58921867372274
0.956200538126204	0.588810351317548
0.956249190787451	0.588402057777428
0.956297853678278	0.587993782062219
0.956346526801462	0.587585544823782
0.956395210159746	0.587177323315256
0.956443903755834	0.586769149572992
0.956492607592391	0.586361000352758
0.956541321672045	0.585952888787596
0.956590045997388	0.585544825771212
0.956638780570972	0.585136787421221
0.956687525395314	0.584728802322253
0.956736280472893	0.584320866420801
0.956785045806149	0.583912972427407
0.956833821397483	0.583505128992053
0.956882607249264	0.583097340323322
0.956931403363817	0.582689607561567
0.956980209743431	0.582281929278955
0.95702902639036	0.581874309222987
0.957077853306816	0.58146675226038
0.957126690494975	0.581059257958259
0.957175537956977	0.580651828540201
0.95722439569492	0.580244474215083
0.957273263710867	0.57983717845236
0.957322142006841	0.579429964093842
0.957371030584829	0.579022820251959
0.957419929446779	0.578615753793659
0.9574688385946	0.578208764305773
0.957517758030163	0.577801860190693
0.957566687755302	0.577395040862493
0.957615627771812	0.576988296972721
0.95766457808145	0.576581653009672
0.957713538685934	0.576175083183341
0.957762509586944	0.57576862428502
0.957811490786122	0.575362245402497
0.957860482285073	0.574955967680159
0.95790948408536	0.574549787886234
0.957958496188509	0.574143712010345
0.958007518596008	0.573737731382634
0.958056551309308	0.573331858566536
0.95810559432982	0.572926095343263
0.958154647658917	0.57252043879819
0.958203711297931	0.572114895328657
0.958252785248157	0.571709460104533
0.958301869510851	0.571304145076209
0.958350964087234	0.570898942373845
0.958400068978483	0.57049386838435
0.958449184185738	0.570088904245928
0.958498309710102	0.569684077060404
0.958547445552636	0.569279361540385
0.958596591714365	0.568874781165749
0.958645748196274	0.568470334833561
0.95869491499931	0.568066008109488
0.958744092124379	0.567661826772799
0.958793279572351	0.567257778161785
0.958842477344054	0.566853870712243
0.958891685440278	0.566450089836856
0.958940903861778	0.566046474181698
0.958990132609263	0.565642980712032
0.959039371683407	0.565239643815822
0.959088621084845	0.564836456588063
0.959137880814173	0.564433416409276
0.959187150871946	0.564030528788518
0.959236431258681	0.563627797170981
0.959285721974856	0.563225219448858
0.959335023020911	0.562822805329493
0.959384334397243	0.562420545888811
0.959433656104214	0.562018451569295
0.959482988142144	0.561616519640365
0.959532330511315	0.561214757962347
0.95958168321197	0.560813161541199
0.959631046244311	0.560411735659142
0.959680419608501	0.560010484208562


==> tikz/advection_long_curvature_N2048-15.tsv <==
0.959680419608501	0.560010484208562
0.959729803304666	0.559609404087958
0.95977919733289	0.559208504373746
0.959828601693219	0.558807779349012
0.959878016385659	0.558407233529697
0.959927441410177	0.558006873345568
0.959976876766699	0.557606697492883
0.960026322455113	0.557206704421997
0.960075778475268	0.556806903562975
0.960125244826973	0.556407284266059
0.960174721509995	0.556007865956204
0.960224208524065	0.555608639909082
0.960273705868873	0.55520960554057
0.960323213544069	0.554810772273868
0.960372731549265	0.554412134003924
0.960422259884031	0.554013703267635
0.960471798547898	0.553615468331067
0.960521347540359	0.553217448685073
0.960570906860867	0.55281962739916
0.960620476508833	0.552422020784166
0.960670056483628	0.552024620277285
0.960719646784588	0.551627434714094
0.960769247411005	0.55123046265047
0.960818858362132	0.550833712127359
0.960868479637184	0.550437169926768
0.960918111235334	0.550040857018413
0.960967753155718	0.549644765845313
0.961017405397427	0.549248892192
0.961067067959516	0.548853243750211
0.961116740841003	0.548457834115178
0.96116642404086	0.548062643033288
0.961216117558023	0.547667685800371
0.961265821391387	0.547272964096643
0.961315535539805	0.546878475162045
0.961365260002094	0.546484220400984
0.96141499477703	0.546090213925195
0.961464739863346	0.545696431987361
0.96151449525974	0.545302908739313
0.961564260964866	0.544909615166342
0.961614036977339	0.54451657514608
0.961663823295736	0.544123782536432
0.961713619918591	0.543731235287556
0.9617634268444	0.543338943288992
0.961813244071619	0.542946897499834
0.961863071598661	0.542555113118375
0.961912909423905	0.542163584232766
0.961962757545685	0.541772308248678
0.962012615962295	0.54138129699014
0.962062484671991	0.540990542472803
0.962112363672989	0.540600060056506
0.962162252963463	0.540209827555979
0.962212152541548	0.53981988033565
0.96226206240534	0.539430186717446
0.962311982552892	0.539040767845821
0.96236191298222	0.538651624286774
0.962411853691298	0.538262745453941
0.962461804678062	0.537874153284237
0.962511765940405	0.537485833931001
0.96256173747618	0.53709778391221
0.962611719283202	0.536710030407116
0.962661711359245	0.536322541035237
0.962711713702044	0.535935357227256
0.96276172630929	0.535548432100583
0.962811749178638	0.535161818038194
0.9628617823077	0.534775477524957
0.962911825694052	0.534389439507528
0.962961879335223	0.534003678796666
0.963011943228707	0.533618222302104
0.963062017371958	0.533233057730775
0.963112101762386	0.532848191217103
0.963162196397365	0.532463620058984
0.963212301274225	0.532079356041031
0.963262416390261	0.531695384732408
0.963312541742721	0.531311723575073
0.963362677328816	0.530928365506488
0.963412823145719	0.530545312239107
0.96346297919056	0.530162571911058
0.96351314546043	0.529780133690091
0.963563321952379	0.52939801154013
0.963613508663418	0.529016206489539
0.963663705590516	0.528634708207573
0.963713912730602	0.528253531719007
0.963764130080567	0.527872667587782
0.963814357637259	0.52749213094435
0.963864595397489	0.527111908005412
0.963914843358023	0.526732009008104
0.963965101515593	0.52635243189629
0.964015369866885	0.525973192095786
0.964065648408547	0.525594262613581
0.964115937137187	0.525215669033701
0.964166236049375	0.524837412715862
0.964216545141636	0.524459473397841
0.964266864410458	0.524081883434458
0.964317193852289	0.52370461311959
0.964367533463535	0.52332769246176
0.964417883240562	0.522951096140592
0.964468243179698	0.522574854824169
0.964518613277227	0.522198934586689
0.964568993529398	0.521823375829965
0.964619383932414	0.521448150249796
0.964669784482443	0.521073271422777
0.964720195175609	0.520698739118647
0.964770616007997	0.520324558658525
0.964821046975654	0.519950720029284
0.964871488074584	0.51957724206265
0.964921939300751	0.519204110138843
0.96497240065008	0.518831336114716
0.965022872118457	0.518458914433016
0.965073353701723	0.518086847072609
0.965123845395685	0.517715145668978
0.965174347196108	0.517343799043574
0.965224859098712	0.516972818802282
0.965275381099183	0.516602191316205
0.965325913193163	0.516231935883681
0.965376455376258	0.515862045364928
0.965427007644031	0.515492517278818
0.965477569992004	0.515123362745421
0.965528142415661	0.514754572709411
0.965578724910446	0.514386161685356
0.965629317471759	0.514018115250004
0.965679920094966	0.513650444413242
0.96573053277539	0.513283151544545
0.965781155508312	0.512916232197487
0.965831788288975	0.512549695893887
0.965882431112584	0.512183530991221
0.9659330839743	0.511817751586991
0.965983746869247	0.511452360191772
0.966034419792507	0.511087340363466
0.966085102739123	0.510722716181379
0.966135795704096	0.510358464475336
0.966186498682392	0.509994619711579
0.966237211668933	0.509631143259357
0.966287934658601	0.50926807143753
0.966338667646241	0.50890538423631
0.966389410626654	0.508543098442666
0.966440163594604	0.50818119181504
0.966490926544814	0.507819693527216
0.966541699471968	0.507458586618561
0.96659248237071	0.507097876219144
0.966643275235645	0.506737575259226
0.966694078061333	0.506377655875924
0.9667448908423	0.50601816015384
0.966795713573032	0.505659052393417
0.96684654624797	0.505300354071664
0.966897388861521	0.504942061190671
0.966948241408051	0.504584174852146
0.966999103881884	0.504226697441654
0.967049976277305	0.503869637032537
0.967100858588561	0.503512971632474
0.967151750809854	0.50315672949961
0.967202652935353	0.502800896926627
0.967253564959186	0.502445480631733
0.967304486875439	0.502090479176235
0.967355418678158	0.501735893164214
0.967406360361353	0.501381731674956
0.96745731191899	0.50102798035604
0.967508273344998	0.500674656268379
0.967559244633267	0.500321750806922
0.967610225777645	0.499969271839777
0.967661216771941	0.499617214530204
0.967712217609927	0.49926558181473
0.967763228285334	0.498914381492937
0.967814248791852	0.498563598475553
0.967865279123132	0.498213256107366
0.967916319272789	0.497863335883762
0.967967369234394	0.497513852441291
0.968018429001481	0.497164797924337
0.968069498567544	0.496816174417202
0.968120577926039	0.496467994588094
0.968171667070381	0.496120249847638
0.968222765993943	0.495772926794975
0.968273874690066	0.495426067278974
0.968324993152045	0.495079625704316
0.968376121373137	0.494733632446762
0.968427259346566	0.49438808507967
0.968478407065508	0.494042977632449
0.968529564523103	0.493698309455155
0.968580731712454	0.493354093659882
0.968631908626623	0.493010322942606
0.968683095258633	0.492666995692092
0.968734291601467	0.492324121483636
0.968785497648071	0.491981685599565
0.96883671339135	0.491639724015918
0.968887938824172	0.491298192160925
0.968939173939363	0.490957117807788
0.968990418729713	0.490616507444881
0.969041673187971	0.490276340594006
0.969092937306849	0.489936635200027
0.969144211079018	0.48959739042871
0.969195494497112	0.489258596711282
0.969246787553723	0.488920263766364
0.969298090241407	0.488582393021671
0.969349402552682	0.488244990871258
0.969400724480024	0.487908035899429
0.969452056015874	0.487571559781577
0.969503397152631	0.48723553443583
0.969554747882654	0.486899989942959
0.969606108198269	0.486564897326222
0.96965747809176	0.486230281672717
0.96970885755537	0.485896135668286
0.969760246581307	0.485562450142222
0.969811645161741	0.485229244924171
0.9698630532888	0.48489650697866
0.969914470954574	0.48456424570858
0.969965898151118	0.484232448576868
0.970017334870445	0.483901142551303
0.970068781104531	0.483570295447175
0.970120236845314	0.483239937905083
0.970171702084691	0.482910049179068
0.970223176814524	0.48258064576422
0.970274661026634	0.482251715463937
0.970326154712809	0.481923276240433
0.970377657864791	0.481595308410635
0.970429170474286	0.481267829904776
0.970480692532967	0.480940830598524
0.970532224032465	0.480614317530997
0.970583764964371	0.480288292561308
0.970635315320239	0.479962751477482
0.970686875091589	0.479637698202193
0.970738444269897	0.479313130520873
0.970790022846605	0.478989061077788
0.970841610813114	0.4786654694777
0.970893208160791	0.478342382057705
0.970944814880962	0.478019778439951
0.970996430964915	0.477697666653402
0.971048056403902	0.477376054881359
0.971099691189138	0.477054936145225
0.971151335311795	0.476734311938659
0.971202988763012	0.47641418404348
0.971254651533888	0.476094556628678
0.971306323615488	0.475775422872675
0.971358004998835	0.475456794970853
0.971409695674917	0.475138661673554
0.971461395634681	0.474821031376633
0.971513104869041	0.474503904935686
0.97156482336887	0.474187280678071
0.971616551125007	0.473871157384677
0.971668288128249	0.473555543914993
0.971720034369361	0.473240432519218
0.971771789839064	0.472925827427782
0.971823554528047	0.472611735291993
0.97187532842696	0.472298136865695
0.971927111526416	0.471985066137285
0.971978903816991	0.471672492899176
0.972030705289221	0.471360433261597
0.972082515933609	0.471048889493768
0.972134335740619	0.47073785196784
0.972186164700677	0.470427326276352
0.972238002804174	0.470117323797601
0.972289850041462	0.469807827425341
0.972341706402858	0.469498855838273
0.972393571878639	0.469190389072298
0.972445446459048	0.468882445228497
0.972497330134291	0.468575027217434
0.972549222894537	0.46826811304813
0.972601124729915	0.467961730617977
0.972653035630522	0.467655860738366
0.972704955586417	0.467350523815168
0.97275688458762	0.467045690997739
0.972808822624115	0.466741400930961
0.972860769685854	0.466437618804684
0.972912725762744	0.466134368511499
0.972964690844664	0.465831643354615
0.973016664921451	0.465529443823465
0.973068647982909	0.46522777009921
0.973120640018803	0.464926623183841
0.973172641018863	0.464626005754519
0.973224650972782	0.464325918770721
0.973276669870219	0.464026359979397
0.973328697700792	0.463727329372203
0.973380734454089	0.463428838489393
0.973432780119657	0.46313086760315
0.973484834687009	0.462833440677624
0.973536898145622	0.462536540136507
0.973588970484936	0.462240177846539
0.973641051694355	0.461944347259294
0.973693141763249	0.461649054974906
0.973745240680953	0.461354299987838
0.973797348436761	0.461060080074842
0.973849465019936	0.460766396142874
0.973901590419701	0.460473257019767
0.973953724625248	0.460180651795506
0.974005867625731	0.45988858826358
0.974058019410268	0.459597065491756
0.974110179967944	0.459306085986681
0.974162349287806	0.459015647108209
0.974214527358864	0.458725744938864
0.974266714170097	0.458436397269482
0.974318909710447	0.458147592189621
0.974371113968818	0.457859324179375
0.974423326934082	0.457571604288202
0.974475548595073	0.457284435152624
0.974527778940594	0.456997811650601
0.974580017959409	0.456711730557448
0.974632265640247	0.456426206936353
0.974684521971804	0.456141220327229
0.974736786942741	0.45585679334396
0.974789060541682	0.455572912277731
0.974841342757217	0.455289584978294
0.974893633577903	0.455006800714663
0.974945932992261	0.454724583347303
0.974998240988775	0.454442903245607
0.975050557555895	0.454161788379504
0.975102882682041	0.453881219105404
0.975155216355594	0.453601212896198
0.9752075585649	0.453321752222678
0.975259909298272	0.453042859140011
0.97531226854399	0.45276450741027
0.975364636290297	0.452486730422611
0.975417012525402	0.452209502491831
0.975469397237481	0.451932821966004
0.975521790414674	0.45165672556632
0.97557419204509	0.451381166875727
0.975626602116799	0.45110617867659
0.975679020617841	0.450831747522008
0.975731447536222	0.450557882693581
0.975783882859911	0.450284573425999
0.975836326576844	0.450011832343112
0.975888778674925	0.449739650620108
0.975941239142022	0.449468032718638
0.975993707965971	0.449196985935027
0.976046185134573	0.448926496679964
0.976098670635594	0.448656573553712
0.976151164456769	0.448387221105797
0.976203666585799	0.448118430433608
0.97625617701035	0.447850206867342
0.976308695718055	0.447582558084344
0.976361222696517	0.447315470566788
0.9764137579333	0.447048956972277
0.976466301415936	0.446783007476532
0.976518853131927	0.446517632476458
0.97657141306874	0.4462528243287
0.976623981213808	0.445988593990733
0.976676557554532	0.445724927917005
0.976729142078277	0.445461835693439
0.976781734772381	0.445199320223697
0.976834335624143	0.444937374460047
0.976886944620833	0.444676005340964
0.976939561749688	0.444415203779289
0.97699218699791	0.444154987281309
0.977044820352668	0.443895341950483
0.9770974618011	0.443636266226523
0.977150111330313	0.443377779384353
0.977202768927377	0.443119852160148
0.977255434579335	0.442862523116148
0.977308108273193	0.4426057559797
0.977360789995926	0.442349577790568
0.977413479734477	0.442093970680117
0.977466177475758	0.441838943242148
0.977518883206646	0.441584508417166
0.977571596913987	0.441330633742194
0.977624318584597	0.441077357624143
0.977677048205258	0.440824656050514
0.97772978576272	0.440572531610924
0.9777825312437	0.440321001030312
0.977835284634886	0.440070049135775
0.977888045922931	0.439819665799073
0.97794081509446	0.439569890771171
0.977993592136063	0.43932068551055
0.9780463770343	0.439072064834283
0.9780991697757	0.438824037239319
0.978151970346758	0.438576589823596
0.97820477873394	0.438329728590257
0.97825759492368	0.43808345333244
0.97831041890238	0.437837772996018
0.978363250656411	0.437592667197798
0.978416090172113	0.437348160896077
0.978468937435797	0.437104239045839
0.978521792433738	0.436860904647156
0.978574655152183	0.436618159350774
0.978627525577349	0.436376007592036
0.978680403695422	0.4361344446746
0.978733289492553	0.43589347004754
0.978786182954868	0.435653090783287
0.978839084068458	0.435413296802704
0.978891992819385	0.43517410298623
0.978944909193682	0.434935497161458
0.978997833177349	0.434697479132414
0.979050764756356	0.434460065881893
0.979103703916642	0.434223237333789
0.979156650644119	0.43398700726931
0.979209604924665	0.433751370270906
0.97926256674413	0.433516324114253
0.979315536088332	0.433281884965956
0.97936851294306	0.433048028078774
0.979421497294074	0.432814777328153
0.979474489127102	0.432582113809979
0.979527488427844	0.432350061061369
0.979580495181969	0.432118590122645
0.979633509375116	0.431887729638307
0.979686530992896	0.431657457502707
0.979739560020888	0.431427792126212
0.979792596444643	0.431198719812747
0.979845640249682	0.430970249270593
0.979898691421498	0.430742379684872
0.979951749945551	0.430515109384055
0.980004815807276	0.430288436463831
0.980057888992076	0.430062369893833
0.980110969485326	0.429836900767202
0.98016405727237	0.429612035561495
0.980217152338526	0.429387767774713
0.980270254669081	0.429164106819922
0.980323364249295	0.42894104994163
0.980376481064396	0.428718593451152
0.980429605099585	0.428496735714077
0.980482736340035	0.428275494096412
0.980535874770889	0.428054842709732
0.980589020377262	0.427834808421213
0.980642173144241	0.427615369504688
0.980695333056885	0.427396538781759
0.980748500100223	0.427178317558514
0.980801674259256	0.426960696963661
0.980854855518958	0.426743686736423
0.980908043864272	0.426527278575056
0.980961239280116	0.426311481681788
0.981014441751381	0.426096291685656
0.981067651262926	0.425881704490068
0.981120867799585	0.425667734302578
0.981174091346162	0.425454362418289
0.981227321887435	0.425241606370765
0.981280559408154	0.425029453127739
0.981333803893041	0.424817919983855
0.981387055326791	0.424606982895032
0.98144031369407	0.424396666069178
0.981493578979519	0.42418695323101
0.981546851167751	0.423977855241242
0.98160013024335	0.4237693644417
0.981653416190875	0.423561488461241
0.981706708994856	0.423354222614367
0.981760008639797	0.423147568745444
0.981813315110174	0.422941525132355
0.981866628390439	0.422736095500136
0.981919948465014	0.422531281278676
0.981973275318295	0.422327074699789
0.982026608934651	0.422123487932145
0.982079949298426	0.421920507847648
0.982133296393937	0.421718142679139
0.982186650205473	0.421516403572086
0.982240010717299	0.421315261442222
0.98229337791365	0.421114744908619
0.982346751778738	0.420914843602646
0.982400132296748	0.420715549953929
0.98245351945184	0.420516885467464
0.982506913228143	0.420318819094785
0.982560313609766	0.420121386177254
0.982613720580791	0.419924559224956
0.982667134125271	0.419728350770549
0.982720554227236	0.419532767939816
0.982773980870689	0.419337787943132
0.982827414039607	0.419143438114724
0.982880853717943	0.418949698803892
0.982934299889625	0.41875657756794
0.982987752538555	0.418564083195811
0.983041211648607	0.418372200523633
0.983094677203632	0.418180935494387
0.983148149187459	0.417990296314779
0.983201627583886	0.417800268379455
0.983255112376688	0.417610869288214
0.983308603549619	0.417422081832162
0.983362101086404	0.417233920375523
0.983415604970741	0.41704637877908
0.983469115186309	0.416859453975066
0.98352263171676	0.41667315683107
0.98357615454572	0.416487475688613
0.983629683656793	0.416302415403142
0.983683219033557	0.416117982145784
0.983736760659566	0.415934167230467
0.983790308518349	0.415750976926532
0.983843862593414	0.415568403769669
0.98389742286824	0.415386461060705
0.983950989326286	0.415205138713051
0.984004561950984	0.415024432522129
0.984058140725745	0.414844362976212
0.984111725633954	0.414664905387562
0.984165316658975	0.414486074331982
0.984218913784145	0.414307879442389
0.984272516992779	0.414130288168217
0.984326126268167	0.413953338170047
0.98437974159358	0.413777006283036
0.984433362952263	0.413601299968104
0.984486990327435	0.41342622191694
0.984540623702295	0.413251761740033
0.984594263060019	0.413077939855635
0.984647908383759	0.412904730340266
0.984701559656643	0.412732152623262
0.984755216861781	0.412560208786715
0.984808879982254	0.412388880265561
0.984862549001121	0.412218183099288
0.984916223901425	0.41204811532489
0.984969904666179	0.411878669994286
0.985023591278377	0.411709857088623
0.985077283720989	0.411541663394035
0.985130981976966	0.411374110334833
0.985184686029233	0.411207176504083
0.985238395860694	0.411040871735138
0.98529211145423	0.410875196623477
0.985345832792705	0.410710153460578
0.985399559858954	0.410545730264417
0.985453292635795	0.410381947428694
0.985507031106023	0.410218784442904
0.98556077525241	0.410056255416536
0.985614525057708	0.409894356346536
0.985668280504648	0.409733083212295
0.985722041575938	0.409572447712432
0.985775808254266	0.409412434436721
0.985829580522297	0.409253053996343
0.985883358362677	0.409094307101423
0.985937141758028	0.408936190423021
0.985990930690953	0.408778696603582
0.986044725144035	0.408621844882673
0.986098525099836	0.408465620671207
0.986152330540895	0.408310023706769
0.986206141449731	0.408155065205211
0.986259957808842	0.408000734288704
0.98631377960071	0.407847034675655
0.98636760680779	0.407693972378973
0.986421439412521	0.407541535768242
0.98647527739732	0.407389734678024
0.986529120744584	0.407238568501637
0.986582969436691	0.407088035972667
0.986636823455997	0.406938125721198
0.986690682784838	0.406788862868312
0.986744547405534	0.406640224293507
0.986798417300381	0.406492224906512
0.986852292451657	0.406344855090039
0.98690617284162	0.406198118113318
0.986960058452509	0.406052020283851
0.987013949266544	0.405906555153846
0.987067845265923	0.405761718980666
0.987121746432829	0.405617523880352
0.987175652749422	0.405473962228646
0.987229564197843	0.405331030788595
0.987283480760217	0.405188739066609
0.98733740241865	0.405047081566862
0.987391329155224	0.40490605800804
0.987445260952009	0.404765668728576
0.987499197791052	0.404625919581842
0.987553139654382	0.404486804687386
0.987607086524009	0.404348320502144
0.987661038381926	0.404210479598555
0.987714995210109	0.404073266472983
0.987768956990514	0.403936698404186
0.987822923705077	0.403800762731411
0.987876895335718	0.403665462503643
0.98793087186434	0.403530802125562
0.987984853272826	0.403396772723864
0.988038839543042	0.403263388145004
0.988092830656837	0.403130633823247
0.988146826596041	0.402998522816071
0.988200827342467	0.402867045359286
0.98825483287791	0.402736203109489
0.988308843184149	0.402606002287186
0.988362858242946	0.402476441981171
0.988416878036044	0.402347510938206
0.988470902545168	0.402219227851494
0.988524931752029	0.402091575453087
0.988578965638318	0.401964563206992
0.988633004185713	0.401838193558932
0.988687047375871	0.401712454146888
0.988741095190435	0.401587363455774
0.98879514761103	0.401462901834536
0.988849204619267	0.401339087306917
0.988903266196736	0.401215906591939
0.988957332325014	0.401093366483483
0.989011402985662	0.40097146463235
0.989065478160223	0.400850205713218
0.989119557830225	0.400729581054729
0.989173641977181	0.400609602963548
0.989227730582584	0.400490257882623
0.989281823627916	0.400371555132016
0.989335921094641	0.40025349224885
0.989390022964208	0.400136069665962
0.98944412921805	0.400019289593751
0.989498239837584	0.399903141691511
0.989552354804214	0.39978764842915
0.989606474099325	0.399672780266731
0.989660597704287	0.399558561031322
0.989714725600462	0.399444985897226
0.989768857769189	0.399332038369142
0.989822994191794	0.399219747998504
0.98987713484959	0.399108089042819
0.989931279723873	0.398997071235739
0.989985428795927	0.39888669517243
0.990039582047018	0.398776966611308
0.990093739458402	0.398667873200231
0.990147901011316	0.39855942043804
0.990202066686984	0.398451615421497
0.990256236466619	0.398344445821993
0.990310410331417	0.398237920993324
0.990364588262559	0.398132039054784
0.990418770241214	0.398026798639748
0.990472956248536	0.397922195923793
0.990527146265668	0.39781824241824
0.990581340273735	0.397714931839867
0.99063553825385	0.397612250234049
0.990689740187114	0.39751022799342
0.990743946054614	0.397408839671379
0.990798155837425	0.397308094616583
0.990852369516604	0.397207993310191
0.9909065870732	0.397108534324463
0.990960808488246	0.397009720921198
0.991015033742763	0.39691154687893
0.99106926281776	0.396814016643834
0.991123495694233	0.396717130649054
0.991177732353163	0.396620890652744
0.99123197277552	0.39652528745566
0.991286216942263	0.396430334048943
0.991340464834337	0.396336017932561
0.991394716432675	0.396242351199458
0.991448971718198	0.396149328611426
0.991503230671814	0.396056942503986
0.99155749327442	0.395965206848761
0.991611759506901	0.395874112919175
0.991666029350129	0.395783662525775
0.991720302784965	0.395693861614631
0.991774579792259	0.395604694063545
0.991828860352849	0.395516179299608
0.991883144447562	0.395428308055932
0.991937432057212	0.395341077179112
0.991991723162602	0.395254494088436
0.992046017744526	0.395168557641191
0.992100315783765	0.395083254838254
0.99215461726109	0.394998614437796
0.992208922157259	0.394914602574993
0.99226323045302	0.394831245191772
0.992317542129113	0.39474852764886
0.992371857166265	0.394666456140391
0.992426175545193	0.394585034303088
0.992480497246601	0.394504250950071
0.992534822251187	0.394424114734079
0.992589150539636	0.394344625343226
0.992643482092625	0.394265782627735
0.992697816890816	0.394187579693665
0.992752154914867	0.394110027206115
0.992806496145425	0.394033120061993
0.992860840563121	0.393956855072332
0.992915188148584	0.393881236727831
0.992969538882431	0.39380626497453
0.993023892745268	0.393731939780046
0.993078249717692	0.393658259848223
0.993132609780292	0.393585226235923
0.993186972913646	0.39351283498884
0.993241339098325	0.393441093209208
0.993295708314888	0.393369997703074
0.993350080543888	0.393299547069429
0.993404455765867	0.393229740181843
0.993458833961361	0.393160584873987
0.993513215110894	0.393092071534739
0.993567599194982	0.393024206681461
0.993621986194135	0.392956986814295
0.993676376088853	0.392890412404705
0.993730768859627	0.392824487355026
0.993785164486941	0.392759205099451
0.99383956295127	0.392694573643887
0.993893964233082	0.392630587585038
0.993948368312837	0.392567247489968
0.994002775170984	0.392504551827044
0.994057184787971	0.392442505792178
0.994111597144231	0.392381104433192
0.994166012220195	0.392320354681981
0.994220429996283	0.39226024552617
0.994274850452909	0.392200787227109
0.994329273570481	0.392141974305355
0.994383699329399	0.392083809463797
0.994438127710055	0.392026291135556
0.994492558692833	0.391969419351925
0.994546992258114	0.391913196292036
0.994601428386269	0.391857618169389
0.994655867057664	0.391802690751555
0.994710308252656	0.391748404756404
0.9947647519516	0.391694772195159
0.994819198134841	0.391641785672889
0.994873646782718	0.391589445753827
0.994928097875564	0.391537747002724
0.994982551393707	0.391486707929475
0.99503700731747	0.391436308558239
0.995091465627166	0.39138655542063
0.995145926303105	0.39133745970532
0.995200389325592	0.391288996501585
0.995254854674925	0.391241193232409
0.995309322331396	0.391194033222023
0.995363792275294	0.391147520827121
0.995418264486901	0.391101655718005
0.995472738946491	0.391056440258898
0.995527215634338	0.391011873226503
0.995581694530709	0.390967950449024
0.995636175615864	0.39092467726366
0.995690658870062	0.390882051594449
0.995745144273553	0.390840077377262
0.995799631806587	0.390798747174464
0.995854121449407	0.390758063561451
0.995908613182249	0.39071803965462
0.995963106985346	0.390678640391135
0.996017602838931	0.390639914235714
0.99607210072323	0.390601822548777
0.996126600618464	0.390564383596919
0.996181102504849	0.390527587348267
0.996235606362601	0.390491447715017
0.996290112171927	0.390455948379785
0.996344619913037	0.390421100846519
0.996399129566133	0.390386903680414
0.996453641111412	0.39035335225372
0.996508154529072	0.390320446829444
0.996562669799306	0.390288197683177
0.996617186902301	0.390256582955359
0.996671705818246	0.390225631474635
0.996726226527323	0.390195323566101
0.996780749009712	0.390165659257073
0.996835273245592	0.39013665023491
0.996889799215137	0.390108279381552
0.996944326898519	0.390080568889737
0.996998856275911	0.390053504117653
0.997053387327476	0.390027081776613
0.997107920033381	0.390001313073229
0.997162454373789	0.389976192840463
0.99721699032886	0.389951721004459
0.997271527878753	0.389927890020737
0.997326067003628	0.389904722640256
0.997380607683635	0.389882191102975
0.99743514989893	0.389860314155702
0.997489693629664	0.389839083341402
0.997544238855989	0.389818504478325
0.997598785558052	0.389798571869458
0.997653333715999	0.389779285593797
0.997707883309979	0.389760652389438
0.997762434320135	0.389742667908913
0.997816986726611	0.389725323935357
0.997871540509552	0.389708642816253
0.997926095649098	0.38969259912093
0.997980652125391	0.38967720851378
0.998035209918573	0.389662465817553
0.998089769008784	0.38964836848176
0.998144329376162	0.389634927672651
0.998198891000848	0.389622130602175
0.99825345386298	0.389609982087719
0.998308017942698	0.389598484585662
0.998362583220141	0.389587633541364
0.998417149675448	0.389577432851064
0.998471717288758	0.389567880416514
0.998526286040211	0.38955897555207
0.998580855909946	0.389550720172392
0.998635426878103	0.38954311861526
0.998689998924824	0.389536157598125
0.998744572030248	0.389529851760519
0.998799146174519	0.389524187598938
0.99885372133778	0.389519182555215
0.998908297500173	0.389514815445635
0.998962874641846	0.389511105895222
0.999017452742943	0.389508041169484
0.99907203178361	0.389505624775547
0.999126611743998	0.389503858381534
0.999181192604256	0.389502740317318
0.999235774344534	0.38950226902684
0.999290356944988	0.389502454959913
0.999344940385772	0.38950327637154
0.999399524647041	0.389504757753784
0.999454109708955	0.389506882642365
0.999508695551673	0.389509659811093
0.99956328215536	0.389513078355139
0.99961786950018	0.389517155191085
0.999672457566299	0.389521872544924
0.999727046333888	0.38952724470157
0.99978163578312	0.389533263696872
0.999836225894169	0.389539932092507
0.999890816647211	0.389547244475219
0.999945408022426	0.389555210567663
1	0.389562573706821


==> tikz/advection_long_curvature_N2048-2.tsv <==
0.472020336785392	0.398084985
0.472150372074446	0.37484442
0.472299807479612	0.391211145
0.472449203536684	0.39208122
0.47259856289181	0.362600445
0.472714279824225	0.399263265
0.47278901870724	0.399263265
0.472897177481324	0.363142275
0.473046433687971	0.378768945
0.473195655791879	0.379977855
0.47334484348998	0.3841905
0.473493999981601	0.370737315
0.47357182578352	0.37720881
0.473646406225733	0.37720881
0.473792208183578	0.3701628
0.473941263788075	0.36768918
0.474090287719296	0.37707984
0.474239278654972	0.36942219
0.474370770019689	0.389120295
0.474445259933019	0.389120295
0.474537166077291	0.36717135
0.47468606545373	0.36115485
0.474834931809901	0.365133855
0.474983768322514	0.376897035
0.4751325737283	0.369777855
0.47526190985452	0.386556105
0.475336316808577	0.386556105
0.47543009363521	0.36893433
0.475578808571316	0.359608065
0.475727495237923	0.359411145
0.475876156810202	0.36300111
0.476024786616084	0.363631395
0.476173132762152	0.35750418
0.476321963038324	0.371799315
0.476470509155244	0.359178435
0.476619028715732	0.365737515
0.476767520561987	0.36578574
0.476915985364296	0.364139025
0.477064426310255	0.36161946
0.477181763063732	0.358311975
0.477256020292971	0.358311975
0.477361223519171	0.358560075
0.477509583593958	0.35351334
0.477657918549269	0.354713715
0.477806228585871	0.35867253
0.477954513480227	0.360746055
0.478102773440296	0.36102192
0.478216920107658	0.361589415
0.478291107237693	0.361589415
0.478399221973165	0.360193845
0.478547408379189	0.356015985
0.478695571090574	0.353507385
0.478843709905502	0.352430505
0.478991826231983	0.35087031
0.479139919465041	0.350516565
0.479283629705834	0.34748088
0.479357671115132	0.34748088
0.47943604162865	0.3588777
0.479584067178339	0.348125355
0.479732071203923	0.352352145
0.479880053514539	0.35035134
0.480028014305481	0.348494385
0.480175953399763	0.34814982
0.480323872106577	0.348856125
0.480462256227741	0.34660248
0.48053622686567	0.34660248
0.480619649542713	0.3564417
0.480767506026352	0.34654947
0.480915342160411	0.34944519
0.481063158140762	0.347548485
0.481210954511807	0.34557408
0.48135873146276	0.34454625
0.481506489182909	0.344035365
0.481654227861617	0.34358529
0.481761636082222	0.343766985
0.48183552883019	0.343766985
0.481949652524606	0.34586817
0.482097335544105	0.343422135
0.482245000276953	0.342122865
0.482392647234363	0.341620275
0.482540276599408	0.341607015
0.482687888240389	0.342463725
0.482835482970178	0.34277769
0.482983063339679	0.342292815
0.483120654493467	0.338406825
0.48319446340223	0.338406825
0.483278167424488	0.345019995
0.483425694785293	0.33566154
0.483573205840366	0.33890799
0.483720701064777	0.338853915
0.483868180347331	0.338145735
0.484015643871727	0.338003955
0.484163095096512	0.33803664
0.484310528212351	0.33768201
0.484457946114784	0.33691578
0.484605349259358	0.33525114
0.484707550626906	0.33592317
0.484781285018203	0.33592317
0.484900112005568	0.335953185
0.485047471940888	0.33484161
0.48519481782807	0.33527949
0.485342153095541	0.336569325
0.485489471419174	0.33575436
0.485636776227496	0.334722015
0.485784067943591	0.33370608
0.485931346496545	0.332562
0.486078612064161	0.33189894
0.486225865295468	0.33183819
0.486373105890592	0.33165117
0.486483947976286	0.33091737
0.486557615923055	0.33091737
0.486667553576369	0.33329583
0.486814757775821	0.330754485
0.486961950483225	0.331454895
0.487109131431397	0.3315663
0.487256301224244	0.330968385
0.487403459607612	0.330075645
0.487550606966106	0.329056515
0.487697746674249	0.328533915
0.487844872698187	0.32869065
0.487991988406096	0.32906814
0.488139093769817	0.329309385
0.488286188961234	0.329404605
0.488433274339362	0.32934801
0.488580349885815	0.328243035
0.488671035182345	0.330211875
0.48874464937319	0.330211875
0.488874475376922	0.327266295
0.489021522808824	0.327422295
0.489168561090711	0.32642142
0.489315590562503	0.32603445
0.489462611389915	0.32558541
0.489609623738691	0.32512371
0.489756627774605	0.324932715
0.489903623663458	0.325085205
0.490050614725633	0.32527194
0.490197594817877	0.325411845
0.490344567406167	0.325522155
0.490491532507679	0.32545728
0.490638490149188	0.32516208
0.49078544077497	0.324656475
0.490932384411847	0.323931195
0.491079321355469	0.32319729
0.491226254642842	0.322796415
0.491373178555708	0.322754115
0.49152009613744	0.32299902
0.49163782030243	0.32190639
0.491711328635057	0.32190639
0.491813913214096	0.3245166
0.491960813020342	0.322269345
0.492107707153563	0.32331633
0.492254595884266	0.32301312
0.492401482275888	0.32234835
0.492548360681157	0.322558455
0.492695233973749	0.322561185
0.492842102601372	0.32238495
0.492988966540491	0.321960735
0.493135826042779	0.32129952
0.493282681268194	0.321368775
0.493429532297582	0.32208777
0.493576382454691	0.322346745
0.493723225736514	0.321759255
0.493870065384563	0.32076345
0.49401690155886	0.320013615
0.494163734419438	0.319885065
0.494310564126341	0.32011296
0.494457390839622	0.32018571
0.494604214773368	0.31988511
0.494751038985655	0.319391505
0.494897857726238	0.31911744
0.495044674110371	0.31925496
0.495191488298151	0.319609335
0.495338300449684	0.319872405
0.495485110760328	0.32001333
0.495631919319707	0.32018661
0.49577872635216	0.320269185
0.495925534992071	0.31996881
0.496072339386844	0.31933203
0.496219142702982	0.31874616
0.496365945100624	0.31849128
0.496512746753245	0.31840008
0.496659547814771	0.31811301
0.496806348424848	0.317779905
0.496953148761881	0.317981505
0.497099951977319	0.31882653
0.497246752220145	0.31973697
0.497393552656095	0.320195475
0.497540353436851	0.32023191
0.497687154739495	0.32015715
0.497833956700962	0.31998972
0.497980759510888	0.319500075
0.498127563293645	0.31874025
0.498274371233635	0.318039555
0.498421177450992	0.317737605
0.49856798513633	0.31787025
0.498714794416314	0.318125115
0.498861605481387	0.318428625
0.499008418491664	0.31889511
0.499155233564435	0.31917717
0.499302050945441	0.3188328
0.4994488736599	0.31822578
0.499595695999775	0.31788318
0.499742521026873	0.317714385
0.499889348895047	0.31776321
0.50003617981961	0.31831593
0.500183013960611	0.31871241
0.500329851410347	0.31880754
0.500476692393452	0.31914486
0.50062354007551	0.31964748
0.5007703885283	0.319279215
0.50091724107157	0.31936506
0.501064097704836	0.3195672
0.501210958668295	0.31981446
0.501357824121901	0.319432845
0.50150469422559	0.31999161
0.501651569139285	0.31984128
0.501798452027737	0.31866426
0.501945336939025	0.3198687
0.502092227136855	0.31865118
0.502239122889472	0.31999305
0.502386024139937	0.32067192
0.502460821317576	0.316063245
0.502534360270838	0.316063245
0.502679843995646	0.321252285
0.502826763023668	0.319675305
0.50297369130101	0.319434315
0.503120622852455	0.319567485
0.503267561095894	0.319868475
0.50341450593051	0.32029887
0.50356145778276	0.320801745
0.503708416539261	0.32119089
0.503855382638944	0.321219225
0.50400235624774	0.321347925
0.50414934023607	0.321757995
0.504296329056138	0.3216291
0.504443325721157	0.32158047
0.504590330390636	0.3214416
0.50473734338573	0.320521065
0.504884364707351	0.321431265
0.505031394514929	0.32190525
0.505178432967864	0.3214764
0.505325483401187	0.327005025
0.505434166211878	0.316063425
0.505507628060203	0.316063425
0.505619605695816	0.32315061
0.50576668087463	0.32560764
0.505913765504745	0.323678205
0.506060859935418	0.32347161
0.506207964332145	0.323567085
0.506355078860387	0.323321055
0.506502206485841	0.32301366
0.506649341570605	0.322879245
0.506796487279883	0.32324067
0.506943643569943	0.322903185
0.507090811024183	0.32353206
0.507237989383385	0.32345946
0.507385178806468	0.325971735
0.507532379895661	0.334059375
0.507628017349209	0.31083099
0.507701615209295	0.31083099
0.507826820312041	0.328042935
0.507974056734644	0.33009192
0.508121305499599	0.326634375
0.508268566778289	0.326126145
0.508415840260259	0.326373165
0.508563126592133	0.326903085
0.508710425945162	0.327495015
0.508857741236079	0.327689805
0.509005066891262	0.327393585
0.509152405820957	0.330374625
0.509299758710016	0.34194507
0.509411048312363	0.31304073
0.509484649076037	0.31304073
0.509594506290542	0.320748735
0.509741900773404	0.33567132
0.509889309636074	0.330818625
0.510036736319319	0.32810457
0.510184174454028	0.328176795
0.51033162776349	0.32864346
0.510479095853127	0.329114685
0.510626579176183	0.32871927
0.510774077903222	0.3352047
0.510921592795813	0.35753292
0.511004434356883	0.290622225
0.511078180393724	0.290622225
0.511216673610149	0.336088005
0.511364235962845	0.342838485
0.511511815500176	0.335000235
0.511659411476589	0.331834575
0.511807024377276	0.3314982
0.511954654378835	0.33203727
0.512102301657802	0.33509181
0.512249966390649	0.35986332
0.512369957151901	0.32122275
0.512443682237502	0.32122275
0.512545353573542	0.300863685
0.512693070722569	0.34540203
0.512840806696534	0.34511715
0.512988561343679	0.33702681
0.513136334846674	0.33453927
0.513284127388123	0.3346527
0.513431938799454	0.34165743
0.513579772596428	0.38940162
0.513675665993329	0.285072735
0.513749508644094	0.285072735
0.513875496035909	0.313488705
0.514023384320892	0.353312925
0.514171293820856	0.34987581
0.514319224367326	0.340160265
0.514467175781449	0.33764934
0.514615147496588	0.336795675
0.514763143051155	0.409274835
0.514860623886517	0.297861525
0.514934512328046	0.297861525
0.515059198086871	0.28901055
0.515207253149072	0.35160765
0.515355330967229	0.35836935
0.515503431743158	0.346847985
0.515651555277571	0.32806179
0.515799700148101	0.34859583
0.515933602427222	0.47582673
0.516007493336018	0.47582673
0.516096071553002	0.21277029
0.516244285995384	0.317790345
0.516392522064002	0.36312816
0.516540782865896	0.35470185
0.516689068184659	0.31778763
0.5168373760825	0.340422555
0.516975159661242	0.57796893
0.517048992400248	0.57796893
0.517134083751945	0.17427126
0.51728246870862	0.296475615
0.517430875651002	0.356014455
0.51757930828345	0.346932105
0.517727766358252	0.28656309
0.517876245557339	0.513696975
0.517989779006834	0.464378475
0.518063793616479	0.464378475
0.518173315499585	0.18948486
0.518321885791375	0.289328385
0.518470474442297	0.338689695
0.518619089697974	0.30667218
0.518767728921343	0.35061807
0.518907235440968	0.72628359
0.518981236316346	0.72628359
0.519065118765572	0.186194445
0.519213857336452	0.25831488
0.519362616765144	0.2918904
0.519511402572619	0.27746733
0.519660207486537	0.31569459
0.519804409788847	0.77397756
0.519878547357106	0.77397756
0.519957933971104	0.256151055
0.520106850538829	0.28506492
0.520255790909785	0.26879016
0.520404754193107	0.235886895
0.520553737430343	0.351776385
0.520683647946528	0.66586863
0.520757913281665	0.66586863
0.520851824786943	0.327826695
0.52100092436528	0.337563585
0.521150053489904	0.275382495
0.521299207022484	0.23564577
0.521448381346071	0.38777076
0.521546935643824	0.498321285
0.521621504526439	0.498321285
0.52174684461074	0.472806195
0.521896145222804	0.3032847
0.52204546978181	0.27823986
0.522194820831093	0.30536319
0.52232139674143	0.344031885
0.522395947746266	0.344031885
0.522493611341485	0.522899715
0.522643071956799	0.36529218
0.522792567129299	0.34455678
0.522942095360655	0.308795025
0.523083013665792	0.364777845
0.523157661652591	0.364777845
0.523241249558373	0.437997015
0.523390885710059	0.348892065
0.523540556333591	0.35092785
0.523690261631206	0.31868421
0.523832955244032	0.476787345
0.523907686101119	0.476787345
0.523989783056647	0.41415249
0.524139610402135	0.32775984
0.524289473247161	0.314615445
0.524439365870309	0.323398875
0.524571989573744	0.43745961
0.524646872179229	0.43745961
0.524739262273865	0.50478906
0.524889286855381	0.33066828
0.525039345622299	0.295477545
0.525189435618186	0.356756745
0.525301182686897	0.376197765
0.525376158470926	0.376197765
0.525489735582312	0.52982181
0.525639961502853	0.32472417
0.525790223263293	0.302792175
0.5259405178203	0.42529953
0.526021360287582	0.40323957
0.526096473401884	0.40323957
0.526241245630045	0.418958115
0.526391678773042	0.32131185
0.526542148783058	0.36373041
0.526657838302052	0.392940315
0.526733001973969	0.392940315
0.526843217746472	0.518822505
0.526993832980945	0.31036635
0.527144483932011	0.306887055
0.527286365618421	0.428176245
0.527361650182092	0.428176245
0.527445907279934	0.452494695
0.527596697885645	0.39576582
0.527747534652585	0.314312805
0.527898412428794	0.41768397
0.527983009073775	0.41208984
0.528058405199529	0.41208984
0.528200312120986	0.44546481
0.528351341022265	0.313305345
0.528502408864077	0.392031975
0.528597315985066	0.43090083
0.528672801863336	0.43090083
0.528804693597542	0.474505185
0.528955922519875	0.3077049
0.529107192718563	0.388123575
0.529205132217959	0.398942595
0.529280710786474	0.398942595
0.529409875939358	0.50523513
0.529561308560257	0.304613955
0.529712779629751	0.39123939
0.529806925469028	0.44070063
0.529882652866941	0.44070063
0.530015881099174	0.47497473
0.530167523292194	0.298773705
0.530319207661162	0.43285104
0.53040297482755	0.425012625
0.530478845849132	0.425012625
0.530622743158408	0.445161015
0.530774600103723	0.31755783
0.53091772260088	0.452951385
0.530993593450371	0.452951385
0.531078460005876	0.45198063
0.531230483653643	0.40001601
0.531382562130066	0.35138022
0.531503216469922	0.398489535
0.531579209817189	0.398489535
0.531686875732436	0.55754667
0.531839137865194	0.312525315
0.531991443973092	0.39984768
0.532084014400253	0.44919294
0.532160178877863	0.44919294
0.532296234852835	0.478418325
0.532448731545431	0.305999205
0.532583992320172	0.448718595
0.532660175270372	0.448718595
0.532753883101146	0.505316325
0.532906564344075	0.37014165
0.533059300247774	0.381362025
0.533155845267339	0.45607473
0.533232221156267	0.45607473
0.533364954634928	0.49037247
0.533517890467563	0.31779669
0.53364714508962	0.430626495
0.533723593389474	0.430626495
0.533823923769228	0.54311376
0.533977059532617	0.32657319
0.534130242991477	0.447840885
0.534211075694132	0.45660168
0.534287718433871	0.45660168
0.534436820416658	0.435762
0.534590214173125	0.36868326
0.534694593729056	0.468674325
0.534771294884499	0.468674325
0.534897192590761	0.51382029
0.53505080160191	0.323733675
0.535174417471513	0.448223235
0.535251222068633	0.448223235
0.535358200200414	0.546693915
0.535512023201193	0.32358663
0.535650785477806	0.4710924
0.535727676963112	0.4710924
0.535819854886988	0.49774377
0.535973893138421	0.35494239
0.536123782477972	0.48799104
0.536200814981745	0.48799104
0.536282169863336	0.470166555
0.536436432015842	0.372988965
0.53659075516067	0.495230655
0.536670755639542	0.477382545
0.536747976195991	0.477382545
0.536899654798428	0.37679511
0.537054211407314	0.48080673
0.537137583245391	0.48868353
0.537214921460197	0.48868353
0.53736357873652	0.37215966
0.537518371153368	0.49052511
0.537601507030055	0.507726
0.537678965508904	0.507726
0.537828225122595	0.35531022
0.537983260470532	0.52206315
0.538062625413481	0.49711734
0.538140205898783	0.49711734
0.538293611844957	0.334230975
0.538443380796548	0.544246845
0.53852100942373	0.544246845
0.538604277317795	0.490695075
0.538759753014653	0.34016634
0.5388991122669	0.554332965
0.538976846290326	0.554332965
0.539070936855624	0.506654325
0.539226675781144	0.35277918
0.539352359867074	0.52041141
0.539430223714481	0.52041141
0.539538389420068	0.525968115
0.539694398220955	0.349400055
0.539803243863591	0.546270465
0.539881281981636	0.546270465
0.540006656913719	0.45436428
0.540162932791807	0.450923205
0.540251903563427	0.546048225
0.540330116358048	0.546048225
0.540475766660628	0.357623295
0.540620096687415	0.561874845
0.540698348329993	0.561874845
0.540788965329722	0.4994241
0.540945723221496	0.369697335
0.541064340331494	0.559675815
0.54114272848929	0.559675815
0.541259505746207	0.472453005
0.54141655619574	0.45334914
0.54150658348579	0.54343221
0.541585184477916	0.54343221
0.541730952844006	0.37024134
0.541868257217596	0.569903415
0.541946899602487	0.569903415
0.542045740368231	0.487340895
0.542203298884457	0.448285125
0.542306587720024	0.538964415
0.542385440706215	0.538964415
0.542518726126061	0.401055885
0.542664277075821	0.583200765
0.54274319586647	0.583200765
0.54283457553155	0.47213532
0.542992667222569	0.47206797
0.543098996099632	0.53713908
0.543178113130876	0.53713908
0.54330918105403	0.40714926
0.543452941834582	0.5954607
0.54353213216496	0.5954607
0.543626131354478	0.45939501
0.543784780258865	0.48434316
0.543884346459737	0.53568654
0.543963749682747	0.53568654
0.544102424177955	0.418717785
0.544234813044384	0.589104615
0.544314282329554	0.589104615
0.544420521582934	0.460825425
0.544579747754469	0.5387475
0.544663189869674	0.49885377
0.544742886673567	0.49885377
0.544898575304107	0.489355215
0.545010343608034	0.538267185
0.545090150632992	0.538267185
0.545217888214948	0.44929323
0.545355967715442	0.598935945
0.545435869548078	0.598935945
0.54553769448968	0.44456622
0.545697781034832	0.57410844
0.545780093377075	0.48012741
0.54586022542376	0.48012741
0.546018357394287	0.5193867
0.546122730433763	0.53775246
0.54620298459816	0.53775246
0.546339451397369	0.481876545
0.5464639544246	0.598690875
0.546544320015942	0.598690875
0.546661082321999	0.40314525
0.546803775826379	0.67743483
0.546884267467327	0.67743483
0.546983249176918	0.366472845
0.547142236979175	0.660288585
0.547222905013522	0.660288585
0.547305957898929	0.42793257
0.547467512349897	0.583098045
0.547560171061868	0.50411577
0.54764103711423	0.50411577
0.547791071280553	0.540590235
0.547896159561682	0.54235155
0.547977170207016	0.54235155
0.548115203453049	0.51558432
0.548230939440719	0.568720425
0.548312077042873	0.568720425
0.548439922720674	0.49309224
0.54856451631235	0.59532243
0.548645800992189	0.59532243
0.548765240358591	0.476984835
0.548896937206867	0.621314445
0.54897837551425	0.621314445
0.54909117177515	0.443621925
0.549228246627542	0.66277584
0.549309837047284	0.66277584
0.549417723129656	0.412575045
0.549558475321966	0.683909925
0.549640223228698	0.683909925
0.54974490216357	0.405224685
0.549887658286958	0.700625175
0.549969567619372	0.700625175
0.550072725925548	0.402257025
0.550215827677098	0.69530763
0.550297901080341	0.69530763
0.550401209014135	0.414853875
0.550543023731729	0.69245841
0.550625266597511	0.69245841
0.550730359470916	0.429404205
0.550869273254587	0.666585975
0.550951685576152	0.666585975
0.551060190804477	0.46554354
0.551194616431467	0.636968235
0.551277203596413	0.636968235
0.551390715319488	0.503305995
0.55151908129417	0.614745615
0.551601847550373	0.614745615
0.551721955089279	0.52583013
0.551842704047833	0.58737999
0.551925650822034	0.58737999
0.552053913261909	0.565002135
0.552165497989278	0.55548549
0.552248649691576	0.55548549
0.552386609483419	0.609331155
0.552487531766964	0.50603511
0.552570868259135	0.50603511
0.552720058099228	0.672680925
0.55280881872249	0.433201635
0.55289233878428	0.433201635
0.55304570670625	0.73980786
0.553129330010349	0.73980786
0.553221700282463	0.427866825
0.553365341561633	0.69111519
0.553449145539065	0.69111519
0.553557090601404	0.51395487
0.553684304490768	0.609091245
0.553768313898887	0.609091245
0.55389328772942	0.587495985
0.554002621624994	0.535276995
0.55408685436178	0.535276995
0.554230300908057	0.680536635
0.554320370207339	0.456560415
0.554404762932405	0.456560415
0.554552915014267	0.72844428
0.554637439043929	0.72844428
0.554737433352976	0.504318855
0.554869234139553	0.61396974
0.554953981038402	0.61396974
0.555076577974933	0.607174845
0.555185027404942	0.52576569
0.555270013318506	0.52576569
0.555415229312448	0.72063693
0.555500352955973	0.72063693
0.555586975779697	0.48891564
0.555729772491777	0.671901735
0.555815077678417	0.671901735
0.555928367388015	0.56691453
0.556043868171613	0.55178409
0.556129412424453	0.55178409
0.556270666424795	0.702337065
0.556357558634739	0.518711895
0.556443314679966	0.518711895
0.556584840447095	0.653863065
0.556670736085225	0.653863065
0.55678593593605	0.582729915
0.556897464645889	0.5602893
0.556983601902392	0.5602893
0.557123405898556	0.73649097
0.557209712607524	0.73649097
0.557303393094316	0.533303115
0.557435013092854	0.5944878
0.55752153630513	0.5944878
0.557649601878713	0.645805125
0.557746359951539	0.6057483
0.557833150950241	0.6057483
0.557970395390006	0.64352097
0.558057340443233	0.64352097
0.558170882467909	0.588007845
0.558280885586954	0.59134422
0.558368048079519	0.59134422
0.55850372601882	0.72053652
0.558591078339459	0.72053652
0.55869455162731	0.54165672
0.558813442945145	0.597337995
0.558901001284059	0.597337995
0.559035146205219	0.73510182
0.559122910224634	0.73510182
0.559220676855805	0.54740457
0.559344115970589	0.581140245
0.55943213796199	0.581140245
0.559564797329949	0.74834013
0.559652987430169	0.74834013
0.559749341067632	0.56370027
0.55987312842717	0.5690412
0.559961602181295	0.5690412
0.560092807293963	0.78287853
0.560181439954258	0.78287853
0.560280643686506	0.552911325
0.560400655896795	0.541031145
0.560489517880471	0.541031145
0.560619320516463	0.81649752
0.560708406208525	0.81649752
0.560814649511663	0.530443785
0.560926696794077	0.621443985
0.56101600027223	0.621443985
0.561144407032331	0.71960628
0.561234010026617	0.71960628
0.561351456546301	0.59035914
0.561451442496119	0.666535455
0.561541295868188	0.666535455
0.561668343023755	0.579978075
0.561758352643622	0.579978075
0.561884819216741	0.76039677
0.561975026858118	0.76039677
0.562071736168035	0.601128495
0.56219112344168	0.582449445
0.562281629136623	0.582449445
0.562406787802463	0.740002245
0.562497538637376	0.740002245
0.562615467544926	0.619237365
0.562712961626618	0.66094032
0.562804012026692	0.66094032
0.562927915229528	0.585813675
0.563019097205418	0.585813675
0.56314248038144	0.76638618
0.563233901465366	0.76638618
0.563345355609475	0.589466025
0.563448227213846	0.67211121
0.563539986066787	0.67211121
0.563662128417158	0.599011545
0.563754053294259	0.599011545
0.563875673972964	0.760344735
0.563967828731945	0.760344735
0.564081052324836	0.610316205
0.564181179500348	0.67560441
0.564273699346679	0.67560441
0.564394138626588	0.60819
0.564486800193865	0.60819
0.564606708751785	0.714808545
0.564699667867531	0.714808545
0.564819046433671	0.68847951
0.564912175274508	0.68847951
0.565009300299432	0.63909294
0.565124307307089	0.66282432
0.565217788803096	0.66282432
0.565336100286649	0.63801861
0.565429807124958	0.63801861
0.565547557899723	0.729142755
0.565641544720658	0.729142755
0.565758818539277	0.66645585
0.565852974125896	0.66645585
0.56594766634808	0.660747855
0.56606408292067	0.664500885
0.566158603725573	0.664500885
0.56627488787236	0.64717683
0.566369656997998	0.64717683
0.56648541016881	0.707923665
0.566580457562392	0.707923665
0.566695740896049	0.71404851
0.566790998657872	0.71404851
0.566896770959782	0.640479435
0.567001259430799	0.692725815
0.567096946399652	0.692725815
0.567211273842375	0.639962325
0.567307124436695	0.639962325
0.567421031567206	0.687822465
0.567517170477239	0.687822465
0.567630560059983	0.693245445
0.567726985886401	0.693245445
0.567839893657746	0.71200113
0.567936588925923	0.71200113
0.568049074666676	0.67243299
0.56814596918642	0.67243299
0.568244815544254	0.673872705
0.568355149395609	0.69363312
0.568452516427343	0.69363312
0.568564142922036	0.66757365
0.568661696926341	0.66757365
0.568772935708661	0.683608335
0.568870789853863	0.683608335
0.568981561098158	0.69625497
0.569079712791114	0.69625497
0.569190022865276	0.69307833
0.569288475463581	0.69307833
0.569398323391896	0.70420533
0.569497092036668	0.70420533
0.569606587499107	0.698688345
0.56970555448641	0.698688345
0.569814652695396	0.68160018
0.569913885362114	0.68160018
0.570014124093888	0.68850207
0.570122088612144	0.700370535
0.57022185830403	0.700370535
0.57033017831256	0.702297855
0.570430149901493	0.702297855
0.570538163379738	0.67622775
0.570638428504087	0.67622775
0.570746054260686	0.695584155
0.570846621007605	0.695584155
0.570953854315301	0.69505293
0.571054726715899	0.69505293
0.571161545410457	0.703429125
0.571262758319653	0.703429125
0.571369186870326	0.704757375
0.571470722000304	0.704757375
0.571576767913367	0.69129213
0.571678622096601	0.69129213
0.571784293228288	0.69986922
0.571886503602553	0.69986922
0.571991775369985	0.707664
0.572094310973246	0.707664
0.572199220703478	0.70045152
0.572302080341367	0.70045152
0.572406639961757	0.697550175
0.572509828840804	0.697550175
0.572614043838754	0.70443978
0.572717562918429	0.70443978
0.572821506765811	0.696922305
0.572925288925873	0.699756555
0.57302889903824	0.699756555
0.573133017618504	0.7158186
0.573236295074711	0.7158186
0.573340761822117	0.707425965
0.573443769448129	0.707425965
0.573548521654292	0.699706725
0.573651205248071	0.699706725
0.573756311900363	0.716498625
0.573858668397657	0.716498625
0.57396413913868	0.706252545
0.574066172102264	0.706252545
0.574172052573989	0.69988782
0.57427372673013	0.69988782
0.574379988288402	0.70956657
0.574481342732592	0.70956657
0.574587993382541	0.71295753
0.574689022641455	0.71295753
0.574796072178766	0.705498555
0.57489676442174	0.705498555
0.575004235417815	0.698129235
0.575104616883148	0.698129235
0.575212491338275	0.703166925
0.575312564577192	0.703166925
0.575420757478604	0.710283795
0.575520610891915	0.710283795
0.575629184504808	0.70972323
0.575728774584182	0.70972323
0.575831186314175	0.71468997
0.575937057883985	0.713318355
0.576036089528745	0.713318355
0.576145477201734	0.698691135
0.576244282947021	0.698691135
0.576354034900844	0.73025985
0.576452589314296	0.73025985
0.576562777363087	0.7190766
0.576661005241435	0.7190766
0.576771673406027	0.705881325
0.576869593936849	0.705881325
0.57698074579355	0.700110195
0.577078359072994	0.700110195
0.577189930607793	0.696860175
0.577287300195146	0.696860175
0.577399307300984	0.71556804
0.577496449537603	0.71556804
0.577596488309177	0.71779935
0.577705804845473	0.70169976
0.577802457736691	0.70169976
0.5779153871732	0.733013025
0.578011836429741	0.733013025
0.578125211024519	0.73541958
0.578221349394834	0.73541958
0.578335279311722	0.690701535
0.578431119507935	0.690701535
0.578545514714727	0.68205255
0.578641126895613	0.68205255
0.578750101123172	0.727872735
0.578851410522699	0.712712835
0.578946587645654	0.712712835
0.57906197638005	0.726366945
0.579156979047585	0.726366945
0.579272849838029	0.73079382
0.579367550333365	0.73079382
0.579484001147406	0.666436995
0.579578431831364	0.666436995
0.579695362946572	0.70031385
0.579789608530301	0.70031385
0.579886539799977	0.740079135
0.580001120320683	0.721104945
0.580094985077065	0.721104945
0.580213010305582	0.753064185
0.580306593516194	0.753064185
0.580425237734959	0.637623795
0.580518548363252	0.637623795
0.580635134758688	0.70064634
0.580730836967257	0.73740771
0.580823777910741	0.73740771
0.580943533066103	0.754841235
0.581036310632061	0.754841235
0.581156661004328	0.690861705
0.581249137737352	0.690861705
0.581370056572319	0.648924045
0.581462357752503	0.648924045
0.581561334895407	0.73853679
0.581675984643463	0.75350691
0.581767933620245	0.75350691
0.581890148148625	0.73139022
0.581981815112525	0.73139022
0.582104606609473	0.62495649
0.582196099090843	0.62495649
0.582294951339501	0.72319746
0.582410821667198	0.759757785
0.582501992662953	0.759757785
0.582626123686718	0.709196955
0.58271702075476	0.709196955
0.582841060972902	0.616845105
0.582932489737549	0.73681203
0.583023046626086	0.73681203
0.583148485420897	0.809588475
0.583238880518848	0.809588475
0.583365011117734	0.625657965
0.583455168446176	0.625657965
0.583564012210149	0.6637671
0.583671976545684	0.795869085
0.583761834536604	0.795869085
0.583889409257486	0.74416848
0.583979063484496	0.74416848
0.584102386276981	0.5694591
0.584196782724716	0.747487815
0.5842860868301	0.747487815
0.584415131471892	0.8290344
0.584504257709062	0.8290344
0.584634046940291	0.554576955
0.584722989892038	0.554576955
0.584815398164751	0.70142532
0.584942352526915	0.82277823
0.5850309870301	0.82277823
0.585162326928246	0.616802055
0.585250766159538	0.616802055
0.58534661110392	0.668588415
0.585471250354073	0.798187425
0.585559402292485	0.798187425
0.585692341440204	0.643806825
0.585780297236749	0.643806825
0.585874913311544	0.68148921
0.586001953319334	0.796594965
0.586089638557718	0.796594965
0.586224284601079	0.61745973
0.586311776955686	0.61745973
0.5864003679081	0.68361177
0.586534701386901	0.78013356
0.586621911306919	0.78013356
0.586749136911419	0.61004163
0.586845369992657	0.73049037
0.586932278975621	0.73049037
0.587069658239076	0.746441175
0.587156378828691	0.746441175
0.587270065951062	0.609395715
0.587381322387275	0.774202695
0.587467770941334	0.774202695
0.587607012260971	0.655960215
0.587693316174284	0.655960215
0.587788391902242	0.670578945
0.58791973426029	0.758184285
0.588005787503169	0.758184285
0.58813252213236	0.61997919
0.588232844816218	0.740055525
0.58831864102181	0.740055525
0.588460885179656	0.683374245
0.588546490274566	0.683374245
0.588646671699137	0.659568045
0.588775281941068	0.754084725
0.588860660324244	0.754084725
0.588988089504202	0.624869715
0.589090209652873	0.74137056
0.589175305811418	0.74137056
0.589320744146445	0.66033027
0.589405698185734	0.66033027
0.589498262811959	0.68242392
0.589637121635279	0.722533785
0.589721850329833	0.722533785
0.589837093434857	0.631472325
0.589954116282132	0.744602025
0.590038600890044	0.744602025
0.590174932090555	0.62752611
0.590271785574823	0.72601758
0.590356012156806	0.72601758
0.590506088144609	0.655948845
0.590590177601117	0.655948845
0.590679873445339	0.688395585
0.590825492779844	0.696687675
0.590909366139945	0.696687675
0.591015303027176	0.65016522
0.591145674152171	0.724791
0.591229323764259	0.724791
0.591349802083084	0.628688895
0.591466685119335	0.7336215
0.591550108139577	0.7336215
0.591683393286531	0.625506345
0.591788571710094	0.72699654
0.591871770645624	0.72699654
0.592016086847807	0.630960195
0.592111384371325	0.71258604
0.592194354825087	0.71258604
0.592347904982369	0.638749185
0.592435167022102	0.69979182
0.592517911030562	0.69979182
0.592677335402037	0.64719915
0.59275997154247	0.64719915
0.592844031984772	0.69182712
0.593003410513323	0.65483604
0.593085843104136	0.65483604
0.593173737337244	0.68613273
0.593330597055498	0.65834919
0.593412824119114	0.65834919
0.593502620485169	0.681519975
0.593658944412368	0.657200205
0.593740971978429	0.657200205
0.593830700091084	0.6795603
0.593988508784939	0.652361895
0.594070336073732	0.652361895
0.594157991974811	0.680300025
0.594319338405047	0.6456552
0.59440096998942	0.6456552
0.594484514473856	0.68288772
0.594647487829961	0.63901299
0.5947329434114	0.68699964
0.594814294371739	0.68699964
0.594972879419249	0.631779615
0.59506631979149	0.69330066
0.595147505556736	0.69330066
0.595297534645113	0.62442255
0.595401166935537	0.69793254
0.595482178431807	0.69793254
0.595621472506939	0.620424915
0.595737541662443	0.6944337
0.59581838058201	0.6944337
0.595944697346525	0.623886735
0.596075507986631	0.67770573
0.596156167474655	0.67770573
0.596267231601258	0.63816378
0.596415122649133	0.65142387
0.596495597136597	0.65142387
0.596589086067523	0.65964561
0.596749761014746	0.63271833
0.596836753504301	0.676747515
0.596916981495845	0.676747515
0.597070623409569	0.61927581
0.597179794592851	0.68228358
0.597259878262598	0.68228358
0.597390834026491	0.61996932
0.597524735574647	0.66311517
0.597604651971255	0.66311517
0.597710409583979	0.64277916
0.597869962486562	0.63464268
0.597951359741169	0.66879387
0.598031020062676	0.66879387
0.598188606872461	0.617479305
0.598300251343013	0.67029213
0.598379792534579	0.67029213
0.598506643085204	0.61854387
0.598651303548628	0.6401823
0.598730678931044	0.6401823
0.598824088432371	0.650200995
0.598982589542319	0.621180165
0.599083844742537	0.667102365
0.599163023123119	0.667102365
0.599299163058519	0.61088808
0.599439464888191	0.639127995
0.599518486303609	0.639127995
0.599615176830504	0.64362849
0.599772971253439	0.622836615
0.59987643483016	0.654654075
0.599955267096596	0.654654075
0.600088148691912	0.642392745
0.600237092877577	0.589325745
0.600315758345498	0.589325745
0.600402787928423	0.66104646
0.600559906179862	0.6068982
0.600679037311158	0.669368205
0.600757544293459	0.669368205
0.600873755288381	0.59992944
0.60103048683456	0.59787879
0.601123566663556	0.660894315
0.601201864590264	0.660894315
0.601343573803949	0.663019545
0.601492764795727	0.544626555
0.601570917012949	0.544626555
0.601656156192579	0.64501752
0.601812265990042	0.66168342
0.601943203088949	0.609606
0.602021198393696	0.609606
0.602124115032794	0.59754033
0.60227986399986	0.60229884
0.602396726569381	0.69272589
0.602474566036784	0.69272589
0.602591004324439	0.58698561
0.602746399981306	0.553287045
0.602853601717551	0.698521515
0.602931268009705	0.698521515
0.603056856898473	0.62580768
0.603211910568795	0.50013873
0.60331401377249	0.708983115
0.603391510016852	0.708983115
0.603521704262853	0.66019527
0.603676420562357	0.4703091
0.603778209714135	0.712637715
0.603855551314324	0.712637715
0.603985563302697	0.64835106
0.604139959864888	0.469742685
0.604246447678659	0.706090125
0.604323634831728	0.706090125
0.604448474257304	0.620927745
0.604602565422745	0.51800475
0.604718988338688	0.69195192
0.604796018351554	0.69195192
0.604910459701456	0.572878095
0.60506425488826	0.60558165
0.605196156553578	0.618491235
0.605273013024819	0.618491235
0.605371547580523	0.558628875
0.605525054272233	0.67967262
0.605678224039086	0.540595605
0.605754920167128	0.540595605
0.605831769946034	0.60027915
0.605984989524252	0.678601935
0.606138104448846	0.483969345
0.606242160907335	0.662020905
0.606318710522022	0.662020905
0.606444084541993	0.60616056
0.606596932993265	0.57628176
0.606735173350423	0.59458062
0.606811556946462	0.59458062
0.606902371398403	0.575975655
0.607054960429327	0.668779635
0.607207452238601	0.492678315
0.607310535358931	0.64284969
0.607386784753164	0.64284969
0.607512200501781	0.602843595
0.607664443497691	0.59297868
0.6078162632535	0.553891425
0.607892323338541	0.553891425
0.607968685607295	0.59981427
0.60812068718465	0.6367989
0.608272599669965	0.55313349
0.608405247698326	0.583812885
0.608481178846589	0.583812885
0.608576195595525	0.56698518
0.608727878568021	0.643877325
0.608879476391904	0.5402817
0.609001843179166	0.602260965
0.609077636718584	0.602260965
0.609182453585689	0.559641135
0.60933383393463	0.62881482
0.609485131725334	0.546685035
0.609606872542448	0.597578895
0.609682517216208	0.597578895
0.609787514086203	0.5558967
0.609938598973817	0.612144705
0.610089608821421	0.57383343
0.610221210103125	0.55364733
0.610296699453379	0.55364733
0.610391423357922	0.56722236
0.610542232707899	0.621203835
0.610692965800167	0.58911078
0.610843629594267	0.511240965
0.610921124137291	0.601181715
0.61099641189049	0.601181715
0.611144770451486	0.61964448
0.611295236502886	0.55414605
0.611445639496489	0.52826937
0.611557234521563	0.61146327
0.611632462340524	0.61146327
0.611746264675792	0.560323005
0.61189648038945	0.57307524
0.612046634538945	0.60474825
0.612196724534832	0.49875921
0.612281284615495	0.599789175
0.612356345086295	0.599789175
0.612496734960035	0.60526218
0.612646646444943	0.52420356
0.612796503323483	0.609035655
0.612945004669532	0.50540373
0.613019892262548	0.50540373
0.613096046205687	0.58592568
0.613245732671929	0.60607308
0.613395359510195	0.533709195
0.613544933661563	0.597338625
0.613694451041701	0.51033432
0.613775030316971	0.587581365
0.613849798438027	0.587581365
0.613993332494458	0.59929992
0.614142692588413	0.525488685
0.61429200120819	0.589759005
0.614441255785623	0.510678795
0.614549701578449	0.583425735
0.614624335811833	0.583425735
0.614739621211822	0.562701885
0.614888728159457	0.55920468
0.615037786369831	0.564615015
0.615186795835828	0.581816775
0.615335758510056	0.5021781
0.615421416995147	0.585362595
0.615495954790622	0.585362595
0.615633545061481	0.59155509
0.615782365250788	0.516057765
0.615931143691649	0.56168217
0.616079876461276	0.57850983
0.616228563605309	0.49311711
0.616320447161744	0.59557491
0.616394874049993	0.59557491
0.616525817524954	0.574111725
0.616674376072551	0.526451475
0.616822894720866	0.563416995
0.61697137166644	0.551814435
0.617119807412966	0.5583219
0.617253054912692	0.52518597
0.61732730250611	0.52518597
0.617416560838528	0.55533705
0.617564879445103	0.58881633
0.617713159686866	0.52111281
0.617861401187313	0.54516168
0.618009605290045	0.55119876
0.618157772887243	0.573419235
0.618302147116434	0.50332851
0.618376215400684	0.50332851
0.618453999288142	0.568212345
0.618602059433263	0.57755328
0.618750083053498	0.517547625
0.61889807708508	0.54741957
0.619046034871351	0.54760782
0.61919395912033	0.54877233
0.619341850684016	0.570249735
0.619481509360972	0.50944968
0.619555464003154	0.50944968
0.619637537332003	0.549243375
0.61978533474875	0.57269025
0.619933100001279	0.518617485
0.620080839638486	0.543350745
0.62022854678068	0.54505653
0.620376224556067	0.54688668
0.62052387376564	0.54700047
0.62067149487804	0.563370885
0.620814145652145	0.5039334
0.620887956355037	0.5039334
0.620966654710682	0.549183735
0.621114194947434	0.565645995
0.621261711354782	0.523318845
0.621409199890255	0.540300435
0.621556663414651	0.540621105
0.621704102108228	0.54136569
0.621851516990049	0.539932485
0.621998908240827	0.540353475
0.622146276321023	0.545885295
0.622293621432958	0.540791565
0.622419445613486	0.5206224
0.62249321860654	0.5206224
0.622588249405208	0.534858555
0.622735530382368	0.55998111
0.622882789524006	0.529156515
0.623030028958113	0.54272823
0.623177248434774	0.54346179
0.623324448416061	0.540423645
0.623471629580378	0.535802925
0.623618795167772	0.533818005
0.62376594005391	0.53412867
0.62391306767961	0.53598816
0.624060178096363	0.537718155
0.624207272147031	0.537980535
0.624354350089109	0.540527835
0.624489835352107	0.520605615
0.624563437874889	0.520605615
0.624648459843526	0.535634805
0.624795495516902	0.55768611
0.624942513554215	0.527462175
0.625089517906789	0.535817865
0.625236509017636	0.530554035
0.625383487329887	0.531700695
0.625530453429571	0.535575795
0.625677407474486	0.5388975
0.625824349918597	0.53772735
0.625971284219767	0.534094245
0.626118205068088	0.53339016
0.626265115667558	0.533200185
0.626412016583819	0.5322168
0.626558908366937	0.533091885
0.626705791349604	0.53578137
0.626852665880264	0.538491555
0.626999532503998	0.53944341
0.627146394585183	0.53650842
0.627293246568123	0.5319942
0.627440092062206	0.53076765
0.627586931432021	0.531884925
0.627733765186311	0.53208795
0.627880593700168	0.53387751
0.628027417472034	0.5385
0.628174236790342	0.53858148
0.628321055213558	0.53133801
0.628467867212156	0.52646508
0.628614676226654	0.52982115
0.62876148269143	0.535639845
0.628908286995818	0.53842653
0.629055089612378	0.538119255
0.629201890973978	0.53641698
0.629348691542678	0.535668525
0.629495494769814	0.53660838
0.629642295087298	0.536602155
0.629789095955487	0.534006375
0.629935897801198	0.5306598
0.630082701078299	0.52884663
0.630229506206966	0.529650645
0.630376313621614	0.53222709
0.630523123791636	0.53471889
0.630669940168011	0.536523885
0.630816757183071	0.53738838
0.630963578287731	0.53769276
0.631110403982656	0.53823738
0.631257234723001	0.53778612
0.631404070897298	0.53468919
0.631550912950083	0.532029705
0.63169776132584	0.535027395
0.631844619474345	0.54101016
0.631991481916749	0.54114705
0.632138352113215	0.535798725
0.63228523042042	0.533889345
0.632432117385809	0.5357457
0.63257901335539	0.5340423
0.632725918773159	0.534378495
0.632872833964065	0.53371359
0.633019762737989	0.536088555
0.633166699163403	0.537065355
0.633313646946761	0.53892759
0.633460606542083	0.54266436
0.633607578548576	0.53862228
0.633754563129448	0.538222065
0.633901560883674	0.53940195
0.634048572425933	0.531631965
0.634195600722961	0.544369095
0.634320873094681	0.558049065
0.634394153959285	0.558049065
0.634489696440555	0.53857605
0.63463676740912	0.50859453
0.63478385353624	0.549626565
0.634930956388957	0.54102723
0.635078076044994	0.542641065
0.635225213160093	0.54511896
0.635372371196329	0.542982405
0.635519544617931	0.54748215
0.635666737105953	0.54207318
0.635813948908718	0.53712912
0.635961180258425	0.53858295
0.636108431606479	0.54002928
0.636255703644536	0.547235805
0.636388485532625	0.580569315
0.636461914974675	0.580569315
0.636550316665094	0.533725665
0.636697655081185	0.50608359
0.636845014493038	0.559276275
0.636992397701935	0.548926605
0.637139804655593	0.546225225
0.637287236102852	0.54884472
0.637434691958665	0.54698853
0.637582173259983	0.545597415
0.637729683185887	0.522078405
0.637877215025563	0.589839525
0.637990618729212	0.55370028
0.638064339714434	0.55370028
0.638172363795052	0.533863905
0.638319978587117	0.515081205
0.638467620407863	0.574620855
0.638615291975976	0.557360565
0.638762993140182	0.54582975
0.638910726703801	0.54600012
0.639058487501846	0.53523516
0.639206278304982	0.606274365
0.63932034783511	0.560067195
0.639394185211636	0.560067195
0.639501961416788	0.52358754
0.639649849701771	0.50812353
0.639797768408584	0.577167105
0.639945722069716	0.56155086
0.640093713058212	0.5541813
0.640241735521496	0.526811025
0.640389791365023	0.651837945
0.640496771906812	0.540514275
0.640570752623187	0.540514275
0.640686022590211	0.519186255
0.640834189779929	0.51462255
0.640982391819218	0.587261265
0.641130633737916	0.57105183
0.641278917791743	0.524999175
0.641427235969253	0.642155325
0.641542942793047	0.57832287
0.641617021134222	0.57832287
0.641724004324138	0.50738928
0.641872446307575	0.49376217
0.642020924605078	0.593490855
0.642169447360041	0.577515225
0.642318013756581	0.529455135
0.642466623559848	0.75981753
0.642546914675814	0.468770685
0.642621176092245	0.468770685
0.642763992771376	0.462946875
0.64291273230996	0.55448136
0.64306151661882	0.597121245
0.643210350158773	0.557008275
0.643359229012502	0.795724125
0.643443082064532	0.470552865
0.643517455983917	0.470552865
0.643657163333487	0.43835745
0.643806186229948	0.526666635
0.643955254878534	0.587097315
0.644104375014275	0.662607885
0.644237524091057	0.77079453
0.644311830574239	0.77079453
0.644402801753353	0.434585505
0.644552089015217	0.404131935
0.644701413574223	0.54315393
0.644850791423437	0.614661315
0.645000223875084	0.946083045
0.645083817071814	0.429241365
0.645158354477601	0.429241365
0.645299310340535	0.375747435
0.645448910485648	0.473440605
0.645598557132722	0.62225046
0.645748264788439	1.04021415
0.645836166462768	0.41171706
0.645910797380168	0.41171706
0.646047934753557	0.34123419
0.646197823732461	0.448920855
0.646347759637225	0.682943685
0.646496904728897	1.13194368
0.646571514271648	1.13194368
0.646647892714295	0.23564676
0.646798044336679	0.36755148
0.64694823586796	0.50134254
0.647098482246388	0.92951454
0.647217892404738	0.824627055
0.647292766048115	0.824627055
0.647399273387876	0.27356505
0.647549744717888	0.35991774
0.64770025641762	0.54210972
0.647850830073675	1.232909475
0.648001546807223	0.361715595
0.648152305867793	0.37740312
0.648303109538106	0.372096675
0.648453960983924	0.98683839
0.648547838737965	0.733428135
0.648623201148713	0.733428135
0.648755983990574	0.470931135
0.648907098073357	0.269346585
0.649058245740505	0.78425799
0.649159017802781	0.78114858
0.649234545281438	0.78114858
0.649360835946672	0.608878215
0.649512258241937	0.315074235
0.649663724079356	0.722479665
0.649760875166443	0.726478275
0.649836621684945	0.726478275
0.649966933611301	0.62282439
0.650118668927743	0.350852835
0.650270450740357	0.799142175
0.650354424496354	0.66295983
0.650430338912734	0.66295983
0.650574321730259	0.549275235
0.650726378242639	0.44541234
0.650864204865927	0.836100255
0.650940134216476	0.836100255
0.6510307348334	0.639589905
0.65118306098514	0.44175441
0.65133544989499	0.6422244
0.651442854051061	0.728927805
0.651519033851763	0.728927805
0.651640519460901	0.650273115
0.651793203183241	0.36112338
0.651938797137855	0.8427057
0.652015067315031	0.8427057
0.652098806362211	0.63556701
0.652251765821273	0.47040255
0.652404796415577	0.677823735
0.652505027316676	0.715068405
0.6525815540319	0.715068405
0.652711178296125	0.58460604
0.652864515487389	0.502894005
0.652989169319613	0.78134436
0.653065793968983	0.78134436
0.653171473920467	0.66584652
0.653325125691733	0.408768645
0.653468000275771	0.834110355
0.653544775029692	0.834110355
0.653632692222368	0.648525975
0.653786651439001	0.433068915
0.653940682406016	0.817537425
0.654018912069666	0.63977367
0.654095990673536	0.63977367
0.654249127530573	0.461827815
0.654403484090421	0.78518049
0.654488312792663	0.67922496
0.654565556327936	0.67922496
0.654712588310203	0.47165163
0.654867280892047	0.77395113
0.654953420945731	0.690407085
0.655030836559208	0.690407085
0.655177065008813	0.46839408
0.65533210325746	0.799162755
0.655414513769905	0.663181365
0.655492102053931	0.663181365
0.655642593439836	0.44968134
0.655794116137351	0.86407086
0.655871778113969	0.86407086
0.655953535190617	0.596760885
0.656109198968984	0.514434975
0.656247721135422	0.84456414
0.656325538674512	0.84456414
0.656420882554088	0.58717008
0.656576919868713	0.6108705
0.656697981725383	0.737063685
0.656776020392907	0.737063685
0.656889376753213	0.59999583
0.657045800558941	0.673070595
0.65714518325924	0.72422988
0.657223451356542	0.72422988
0.657359058104597	0.50726841
0.657511046238367	0.86096178
0.657589429834214	0.86096178
0.657672847188472	0.565456785
0.657829947230988	0.64616178
0.657952321194278	0.746661735
0.658030904270381	0.746661735
0.658144576895635	0.593944125
0.658302100027926	0.74165919
0.658391066763684	0.635710245
0.658469909384602	0.635710245
0.658617597793722	0.625284675
0.658748370189661	0.78559071
0.65882731107452	0.78559071
0.658933680130062	0.56520693
0.659091934133851	0.78141921
0.65918219607555	0.63350352
0.659261412293138	0.63350352
0.659408937856721	0.642118455
0.659534469531905	0.779049705
0.659613801186679	0.779049705
0.659726560181983	0.544126845
0.65988438744562	0.856725495
0.659963925268545	0.856725495
0.660044815413408	0.55567323
0.660204174635438	0.72580767
0.660311676648703	0.71730216
0.6603914256518	0.71730216
0.660523414110765	0.622754055
0.660657245922644	0.81115593
0.660737153635077	0.81115593
0.660843330723118	0.55403925
0.661000753600444	0.86866923
0.661080871745801	0.86866923
0.661163936331785	0.555037305
0.66132448686345	0.77415396
0.661422532544849	0.674557785
0.661502915635359	0.674557785
0.661646156963069	0.688842915
0.66176230757499	0.74213364
0.661842845141092	0.74213364
0.66196854961886	0.63885381
0.662100274057357	0.79435521
0.662180993853878	0.79435521
0.662291688059859	0.59524317
0.662436528183097	0.8474181
0.662517436310083	0.8474181
0.662615583893664	0.56210271
0.662771128034003	0.879075645
0.662852251200562	0.879075645
0.662940258443241	0.556658925
0.663102873129624	0.864525735
0.663185507445	0.59067741
0.663266944917729	0.59067741
0.663428756371356	0.83038875
0.66351719039798	0.62750469
0.663598835346343	0.62750469
0.663755461967262	0.807811395
0.663847446603962	0.643246605
0.66392930392752	0.643246605
0.664083008115932	0.799683435
0.664176340611365	0.64826322
0.664258416615661	0.64826322
0.664411413157286	0.80692566
0.664503942111446	0.64590096
0.664586236382606	0.64590096
0.664740699692248	0.82496334
0.664830304569538	0.63219795
0.664912824877319	0.63219795
0.665070885296908	0.852617775
0.665155489541574	0.609348285
0.665238238242439	0.609348285
0.665396630168468	0.87709464
0.665479490854429	0.87709464
0.665567929388171	0.600775575
0.665719351776409	0.868830645
0.665802432025333	0.868830645
0.665900466166501	0.630791325
0.666041051809699	0.83643372
0.666124374108324	0.83643372
0.666233981817965	0.68215455
0.666361782323199	0.788645325
0.666445359794841	0.788645325
0.666568498271646	0.741050505
0.66668159656359	0.73051884
0.666765441042394	0.73051884
0.666904040008123	0.80699739
0.667000546582282	0.670424355
0.667084668379272	0.670424355
0.667234392112397	0.8732013
0.667318651807496	0.8732013
0.667409361541458	0.642109365
0.667551440980715	0.837406605
0.667635942997638	0.837406605
0.667747577201645	0.72007545
0.66786776979551	0.75900201
0.667952557154469	0.75900201
0.668086904276766	0.819060945
0.668183442137741	0.6947361
0.668268521101121	0.6947361
0.668413141853308	0.860707335
0.668498388326272	0.860707335
0.668598088487976	0.69254352
0.668727217547522	0.78714882
0.668812731894504	0.78714882
0.668940331632789	0.80498565
0.669040770512664	0.711998385
0.669126591989746	0.711998385
0.669267723985813	0.85802583
0.669353732229337	0.85802583
0.669456009678953	0.70630275
0.669579910425641	0.770823105
0.669666203052727	0.770823105
0.669801331060787	0.863638275
0.669891690962272	0.713589195
0.669978333575217	0.713589195
0.670116163154632	0.80797419
0.67020293802224	0.80797419
0.67032179932374	0.80055702
0.670426828327832	0.749728395
0.670513937583399	0.749728395
0.670649748859685	0.860093385
0.670737083343737	0.860093385
0.670845292665866	0.733902225
0.670959422621711	0.768713385
0.671047034905264	0.768713385
0.671180897286194	0.89835918
0.671268765133194	0.89835918
0.671371920917457	0.711062745
0.671489706273613	0.76538505
0.671577850517055	0.76538505
0.671709841019556	0.92093745
0.671798258571002	0.92093745
0.67190180742237	0.71423691
0.672017901569469	0.76900686
0.672106615420992	0.76900686
0.672236797136654	0.91461225
0.672325784973161	0.91461225
0.672435080578791	0.732704025
0.672544232029636	0.79862499
0.67263355278912	0.79862499
0.672761895054202	0.83259543
0.672851549053863	0.83259543
0.672971872918708	0.83023608
0.673068917780481	0.803116305
0.673158875998606	0.803116305
0.673285593467159	0.745104855
0.673375726681838	0.745104855
0.67350174163016	0.95816301
0.673592146973537	0.95816301
0.67369338583528	0.729474645
0.673807904226155	0.811901205
0.673898678556801	0.811901205
0.674023030905114	0.824522325
0.674114088841128	0.824522325
0.674237736550137	0.887908665
0.674329015340551	0.887908665
0.674421786128665	0.782904645
0.674543337914106	0.785743665
0.674634995141543	0.785743665
0.674757141066465	0.850166235
0.674849119647465	0.850166235
0.674970561627204	0.88321851
0.675062763202532	0.88321851
0.67515748147534	0.79057611
0.675275868994667	0.808371075
0.675368471006639	0.808371075
0.675488512898381	0.808895175
0.675581429037567	0.808895175
0.675700788608018	0.931824885
0.675793969491361	0.931824885
0.675900878800768	0.781936065
0.676006049951259	0.856108995
0.676099712650678	0.856108995
0.676217696121796	0.779156925
0.676311581052934	0.779156925
0.676428950597625	0.87170178
0.676523170650854	0.87170178
0.67663990601709	0.90252024
0.676734395324126	0.90252024
0.676841666350735	0.804357645
0.676945236420928	0.86051718
0.677040250797827	0.86051718
0.677155715543131	0.811692855
0.677250944523719	0.811692855
0.677365867846082	0.849963285
0.677461439337678	0.849963285
0.67757569308811	0.86823279
0.67767162344905	0.86823279
0.677785327889542	0.89313993
0.677881519042719	0.89313993
0.677988856066638	0.824496255
0.678091116116098	0.855183855
0.678187883853042	0.855183855
0.67830044819	0.8581782
0.678397464711777	0.8581782
0.678509511163887	0.82364964
0.678606846415102	0.82364964
0.678718344748649	0.872705085
0.678816043437799	0.872705085
0.678926947197848	0.869196795
0.679025019752832	0.869196795
0.67913533882127	0.87330141
0.679233803566571	0.87330141
0.679343665302727	0.877789935
0.679442379195684	0.877789935
0.67955173703813	0.855837345
0.679650779530983	0.855837345
0.679750924466858	0.856332285
0.679859018627352	0.866775045
0.679958733166053	0.866775045
0.680067112885312	0.8825172
0.680167088082177	0.8825172
0.680275072741617	0.857251965
0.680375404471291	0.857251965
0.680482917842568	0.873343485
0.680583629561917	0.873343485
0.680690625161019	0.870439365
0.680791753586524	0.870439365
0.68089826070614	0.87387201
0.680999788332013	0.87387201
0.681105817241919	0.888080565
0.681207749714224	0.888080565
0.681313308547642	0.88183833
0.681415653748749	0.88183833
0.681520750805832	0.869158515
0.681623508249367	0.869158515
0.681728160199706	0.88268196
0.681831369892796	0.88268196
0.681935544467722	0.86473404
0.682039167335467	0.86473404
0.682142987781222	0.86196966
0.682246963586018	0.930181725
0.682350357406666	0.930181725
0.682454777197417	0.87884706
0.682557748424661	0.87884706
0.682662605192629	0.873154575
0.682765176803589	0.873154575
0.682870529175996	0.87426462
0.682972691140328	0.87426462
0.683078447168633	0.88524555
0.683180217182924	0.88524555
0.683286447225379	0.909734925
0.683387803741446	0.909734925
0.683494529481383	0.894780705
0.683595476060744	0.894780705
0.683702707719847	0.884743125
0.683803236979319	0.884743125
0.683910998115487	0.89347605
0.684011132079702	0.89347605
0.684119308706677	0.88690368
0.684219153452434	0.88690368
0.684327801843222	0.8868798
0.684427322311704	0.8868798
0.684530843618531	0.890662695
0.684635647725077	0.904649235
0.68473447784434	0.904649235
0.684844148687639	0.89333322
0.68494261628489	0.89333322
0.685052854079676	0.91089144
0.685151067584743	0.91089144
0.685261770058989	0.90739764
0.685359592527223	0.90739764
0.685470915890158	0.890598015
0.685568350266525	0.890598015
0.685680301211329	0.887296785
0.685777357283934	0.887296785
0.685889823792903	0.897434115
0.685986615008458	0.897434115
0.686095664313285	0.903785715
0.686196157591143	0.915206385
0.686292332623922	0.915206385
0.686405996513589	0.902250075
0.686501924387938	0.902250075
0.686616182764576	0.925097475
0.6867117664362	0.925097475
0.686826704198198	0.883008525
0.686921913154926	0.883008525
0.687037504178937	0.876726615
0.6871324015692	0.876726615
0.6872423211713	0.92509176
0.687343262131066	0.91726281
0.687437637796274	0.91726281
0.687554544530163	0.932422755
0.687648698973036	0.932422755
0.687766265726839	0.90464022
0.687860036302401	0.90464022
0.687978320067539	0.86095308
0.688071800443413	0.86095308
0.688181651665528	0.92021733
0.688284040713714	0.921067935
0.68837702515772	0.921067935
0.688496786374767	0.9499833
0.688589524129694	0.9499833
0.688710059469964	0.87273819
0.688802426458836	0.87273819
0.688923184601387	0.89474958
0.689015837431271	0.926916585
0.689107743238008	0.926916585
0.689229834595754	0.942601155
0.68932154558477	0.942601155
0.689444432314404	0.88030506
0.689535790343483	0.88030506
0.68965638190628	0.8885637
0.689750607981136	0.942341295
0.689841517077215	0.942341295
0.689966105578924	0.950789205
0.690056803851831	0.950789205
0.690182219495657	0.86773119
0.690272601628857	0.86773119
0.690381656187589	0.904727415
0.690489100978382	0.95374389
0.690579087491519	0.95374389
0.690706377153345	0.913277325
0.690796081704213	0.913277325
0.69092063544091	0.86933895
0.691013716345043	0.94439493
0.691102984104843	0.94439493
0.691232194258804	0.953330715
0.691321237416727	0.953330715
0.691451360928166	0.85613283
0.691540172550178	0.85613283
0.691632969353478	0.929325825
0.691760008786979	0.958089405
0.691848410050256	0.958089405
0.691980588911104	0.84949209
0.69206875734962	0.84949209
0.692162672458106	0.92987658
0.692290063267089	0.967712655
0.69237786041346	0.967712655
0.692512211562651	0.84828636
0.692599767785678	0.84828636
0.692688642754182	0.95478048
0.692822729088548	0.958336575
0.692909923612773	0.958336575
0.693037251460211	0.846685155
0.693133544281365	0.96701184
0.693220334514125	0.96701184
0.693358327730197	0.91651647
0.693444880882177	0.91651647
0.693557270841588	0.868335945
0.693670483390263	0.98721933
0.693756697269467	0.98721933
0.693897166987814	0.860881575
0.693983170206256	0.860881575
0.694073903033119	0.94556787
0.694210877676034	0.938544465
0.694296545678671	0.938544465
0.694416480998025	0.86778024
0.694525189799375	0.97605729
0.694610505974529	0.97605729
0.694755109370014	0.86230806
0.694840222808925	0.86230806
0.694927723569778	0.948576585
0.695071317655225	0.918893745
0.695156111309501	0.918893745
0.695266821883126	0.892520295
0.695388328579674	0.962886495
0.695472798748336	0.962886495
0.695604585007499	0.86435136
0.695706231067379	0.9719901
0.695790372781114	0.9719901
0.695941047826096	0.870651105
0.696108922440096	0.953179455
0.696261500204935	0.89646987
0.696345152703545	0.89646987
0.696443363686411	0.92123163
0.696582932151642	0.924304395
0.696666287211907	0.924304395
0.696776693007003	0.89569689
0.696905562133894	0.94593102
0.696988624116864	0.94593102
0.697108825684421	0.88377909
0.697229490727598	0.95721261
0.697312262268956	0.95721261
0.697439786538313	0.87627786
0.697554812067862	0.95828388
0.69763730123235	0.95828388
0.697769600480083	0.872683935
0.697881624958894	0.957938025
0.697963835501767	0.957938025
0.698098297286745	0.87459786
0.69821003241402	0.958104885
0.69829196799315	0.958104885
0.698425901069311	0.877498845
0.698540140550284	0.954850005
0.698621812837788	0.954850005
0.698752441047713	0.87952326
0.698872066724591	0.946747725
0.698953475225731	0.946747725
0.699077936677797	0.885664815
0.69920592207605	0.936591675
0.699287071339659	0.936591675
0.699402416523709	0.90002682
0.699541828750965	0.922122105
0.699622723457323	0.922122105
0.699725903605166	0.919323375
0.699879918019615	0.902347515
0.69996055561036	0.902347515
0.700048420962694	0.934767435
0.700209317888526	0.88641498
0.700300757576654	0.941337975
0.70038106463925	0.941337975
0.700530419685569	0.877056495
0.700643540705642	0.937692705
0.700723629412254	0.937692705
0.700850613797736	0.889396395
0.700988968775336	0.916604775
0.701068817698678	0.916604775
0.701169921115901	0.91991982
0.701329242927206	0.896773185
0.701416815433837	0.942377745
0.701496345769625	0.942377745
0.701647243710756	0.886433655
0.701768048451117	0.930044685
0.701847376460701	0.930044685
0.701964404320117	0.901432305
0.702122474189266	0.897029925
0.702201574772577	0.897029925
0.702280746948336	0.931909185
0.702438617045079	0.885565875
0.702559449856729	0.922607775
0.702638275572833	0.922607775
0.702753767392963	0.902733915
0.702911051256467	0.89893251
0.702999639124677	0.937586835
0.703078174180896	0.937586835
0.703225049042188	0.890391765
0.703365294587695	0.905860455
0.703443628275646	0.905860455
0.70353830461093	0.92215422
0.703694658978143	0.89464128
0.703813516582812	0.91668837
0.70389160065477	0.91668837
0.704006830046955	0.89816322
0.704162652473435	0.89668053
0.70426609680905	0.926720655
0.704343928614327	0.926720655
0.704473783127424	0.88786827
0.704629095157944	0.896185695
0.704723515254686	0.93065814
0.704801097115433	0.93065814
0.704939225450668	0.88593444
0.705094045543086	0.89490003
0.705186285479015	0.93155454
0.70526362606798	0.93155454
0.70540320739601	0.886616325
0.705557553738428	0.89576652
0.705654984412867	0.92941005
0.705732096084304	0.92941005
0.705865784226417	0.886398645
0.70601967473175	0.899015655
0.706130262584137	0.91901046
0.706207146048437	0.91901046
0.706327013222529	0.89064624
0.706480463772219	0.903837945
0.706612822392726	0.897507045
0.70668946946535	0.897507045
0.706786940445647	0.90907464
0.706939968492799	0.899798745
0.707092859720887	0.886738515
0.707179901350796	0.92548413
0.707256296483743	0.92548413
0.70739824389537	0.88618839
0.707550736518393	0.90100998
0.70767975471587	0.90105381
0.707755936141853	0.90105381
0.707855333982831	0.905959275
0.708007441549763	0.898817445
0.708159425421985	0.88959309
0.708265980822681	0.91403562
0.708341938140449	0.91403562
0.708463027021939	0.88803507
0.70861465104505	0.89995524
0.708766154766354	0.886157505
0.708863797173484	0.91403196
0.708939525174168	0.91403196
0.70906881794565	0.884648205
0.709219980658861	0.89946147
0.709371031487415	0.88929747
0.709475174918937	0.91160703
0.709550680170557	0.91160703
0.709672808773806	0.88990071
0.709823540019522	0.900784125
0.70997416332675	0.895397025
0.710102553325399	0.89647017
0.710177821550253	0.89647017
0.710275103794217	0.90292533
0.710425422884913	0.893415885
0.710575644338133	0.894964335
0.710725769481453	0.889275825
0.710824126681154	0.90859005
0.710899185509748	0.90859005
0.711025738654891	0.887178825
0.711175582859387	0.89721156
0.7113253366837	0.8943729
0.711475001450308	0.888072525
0.711568822615037	0.90717513
0.711643663759998	0.90717513
0.711774070440828	0.8858772
0.711923477669952	0.89560794
0.71207280112812	0.893082915
0.712222046731372	0.8914356
0.712342832486759	0.895624305
0.712417442606179	0.895624305
0.712520292723401	0.896942565
0.712669298580304	0.892342335
0.712818228806303	0.892829475
0.712967084693044	0.89399364
0.713115867534105	0.891317865
0.713229524929895	0.89820207
0.713303920726162	0.89820207
0.713413222826593	0.893686575
0.7135617947739	0.893036115
0.713710299313964	0.892891965
0.713858737732022	0.893595915
0.714007111315031	0.89368125
0.714155421779565	0.88915146
0.714243075191239	0.90148884
0.714317269183181	0.90148884
0.714451858208938	0.887884995
0.714599989538948	0.894801495
0.71474806027331	0.89419872
0.714896073884592	0.894030405
0.71504403242167	0.893343345
0.715191937148941	0.893237115
0.715336437945084	0.889749
0.715410359829908	0.889749
0.715487590379461	0.90065409
0.715635341277353	0.88975971
0.715783046424647	0.894934605
0.715930701116103	0.895372155
0.716078309926286	0.89518347
0.716225873805595	0.89456658
0.716373394028601	0.894321765
0.716520872446882	0.89493066
0.716668309743745	0.895450965
0.716793447732552	0.89577774
0.716867181592064	0.89577774
0.716963070245928	0.896780505
0.717110392608218	0.89346846
0.717257679184189	0.89376036
0.717404931473381	0.89535936
0.717552150723332	0.89566917
0.717699337964503	0.895105905
0.717846494463619	0.89505387
0.717993621888884	0.895409265
0.71814072409064	0.89651241
0.718287796337156	0.89715645
0.718434843246538	0.89625177
0.718581865723459	0.89556771
0.718728865195369	0.89654088
0.718875843064002	0.898563675
0.719011629110701	0.899471745
0.719085129764424	0.899471745
0.719169738267949	0.90019461
0.719316661147751	0.898215705
0.719463564302477	0.898059345
0.719610451992609	0.900202575
0.719757325474996	0.90163986
0.719904185920719	0.90308976
0.720051034682257	0.90494025
0.720197872880557	0.90291159
0.720344701928238	0.90069
0.720491526089705	0.89922099
0.720638340611424	0.897609375
0.720785149758172	0.8992599
0.720931954788819	0.90091353
0.721078756946792	0.90264999
0.721225557522235	0.902828955
0.721372357760751	0.90484464
0.721519158939112	0.906912435
0.721665965360328	0.905607435
0.721812772248552	0.904244265
0.721959583869124	0.906232125
0.722106401573564	0.90897084
0.722253226655976	0.90884856
0.722400060346029	0.90786876
0.722546903919621	0.908232225
0.722693758734345	0.90859395
0.722840629088424	0.91090701
0.722987510164659	0.910447275
0.723134406460148	0.91129611
0.723281319049526	0.91032393
0.72340066879125	0.90848904
0.72347402769444	0.90848904
0.723575198971797	0.910399365
0.723722168516608	0.91138671
0.723869159780663	0.91205013
0.724016177073433	0.914100675
0.724163215697479	0.914894655
0.724310279780953	0.914006715
0.724457370989387	0.91484121
0.724604490645425	0.918251775
0.724751639863963	0.91918212
0.724898820164067	0.917599125
0.72504603286598	0.92098353
0.725193282520343	0.92246928
0.725340564711892	0.9217932
0.725487883287485	0.92662416
0.725610700759934	0.91606938
0.725684270178506	0.91606938
0.725782636023104	0.921542655
0.725930072761707	0.92589339
0.726077551468019	0.924405855
0.726225074066408	0.925869135
0.726372644606617	0.92530704
0.72652025876798	0.928957935
0.726667920903934	0.92637117
0.726815632375744	0.92786439
0.726963394543312	0.94046052
0.727059012566033	0.90815928
0.727132886249646	0.90815928
0.727259077589511	0.937464
0.727407000728974	0.93671655
0.727554984126582	0.93253431
0.727703022836369	0.9318423
0.727851121228	0.933537045
0.727999280686968	0.937380645
0.728144147917879	0.951636345
0.728218094391441	0.951636345
0.728295791357428	0.904745535
0.728444143181315	0.954067995
0.728592563386639	0.943443525
0.728741055943321	0.941626515
0.728889616797649	0.942498705
0.729038249426286	0.96681189
0.729149327935852	0.913312725
0.729223602399958	0.913312725
0.72933574058002	0.93845457
0.729484599455369	0.957969735
0.729633537795446	0.94644789
0.729782557072098	0.95070564
0.729931661714844	0.98221782
0.730027761274471	0.893027385
0.730102315621033	0.893027385
0.730230119890706	0.954774435
0.730379476475756	0.967457655
0.730528924117663	0.95737167
0.730678463221271	0.994983255
0.730793494194396	0.914370735
0.730868218308732	0.914370735
0.730977824293998	0.931192305
0.731127646773411	0.978125775
0.731277566184627	0.969584595
0.731427587047381	1.016298375
0.731530077969263	0.887546415
0.731605082400912	0.887546415
0.731727939499323	0.948123795
0.731878267649623	0.987203565
0.732028706048354	1.00298808
0.732168418848562	0.992848425
0.732243537570185	0.992848425
0.732329927153904	0.85857831
0.732480694432048	0.995960445
0.732631579699299	1.00144635
0.73278258602297	1.07739069
0.732863110657048	0.80648571
0.732938667669788	0.80648571
0.733084965047613	0.98313432
0.733236329282964	1.02755187
0.733387825573877	1.113255555
0.733466615050481	0.775189965
0.733542416167158	0.775189965
0.733691216084737	0.983153505
0.733843093823777	1.08790413
0.733980629334698	1.04509974
0.734056465776365	1.04509974
0.734147292209513	0.788220405
0.734299575109724	1.0051386
0.734452001187779	1.188912555
0.734558919047073	0.86769261
0.73463510731284	0.86769261
0.734757331615952	0.861941535
0.734910187605768	1.115816595
0.735050821097156	1.153696575
0.735127131271863	1.153696575
0.735216415602139	0.710825055
0.735369729364177	1.01291349
0.735523203571869	1.325652315
0.73561027761548	0.706740255
0.735687030471768	0.706740255
0.735830694281178	0.916613175
0.7359846509288	1.33850544
0.736085057255448	0.814107705
0.736162037653523	0.814107705
0.736293146183173	0.82745514
0.736447605269595	1.34880207
0.736552663285263	0.86625447
0.736629891410046	0.86625447
0.736757148926207	0.78864612
0.736912138891127	1.394907015
0.737013845480381	0.831572175
0.737091339461435	0.831572175
0.737222784269722	0.79800048
0.737378330404783	1.482350805
0.737469248525282	0.688363965
0.73754703590614	0.688363965
0.737690120446957	0.908854575
0.737841316426568	1.5048795
0.737919149415994	1.5048795
0.738002694566298	0.534058515
0.738159237358614	1.193961165
0.738286421791532	1.187349225
0.738364636416556	1.187349225
0.738473054350584	0.67176591
0.73863022409378	1.40476728
0.73872730568712	0.815832435
0.73880593583346	0.815832435
0.7389453332743	0.968808855
0.739085369240138	1.31700306
0.739164149925668	1.31700306
0.739261327310603	0.67985406
0.739419620648273	1.34192061
0.739518558212291	0.866363325
0.739597784623571	0.866363325
0.73973701683162	1.02548046
0.739869042110432	1.206198195
0.739948449706706	1.206198195
0.740055369014044	0.76255536
0.740214867789373	1.420512315
0.740295917953833	0.699005325
0.740375786950952	0.699005325
0.740534727059201	1.25722632
0.740639909704204	0.95339316
0.740720009725468	0.95339316
0.740855621257016	1.0554501
0.740980950730159	1.120909245
0.74106130156081	1.120909245
0.741177585205453	0.924751155
0.741319240925563	1.2451626
0.741399859288579	1.2451626
0.741500652455119	0.823452885
0.741654953967956	1.33882548
0.741735865116635	1.33882548
0.74182485931087	0.759644955
0.74198735520638	1.370884395
0.742069600380903	0.76824465
0.742151024430446	0.76824465
0.742313338080236	1.328151675
0.742400936586923	0.825857775
0.742482669455475	0.825857775
0.742640541543315	1.295379045
0.742730215704666	0.84856938
0.742812270335933	0.84856938
0.742969007664985	1.29173976
0.74305758296371	0.84354978
0.743139965652153	0.84354978
0.74329877519253	1.31589153
0.743383174922519	0.831754455
0.74346589872334	0.831754455
0.743624139694575	1.316014005
0.743706991122207	1.316014005
0.743796002153281	0.866535105
0.743946153166967	1.25864166
0.744029346915712	1.25864166
0.744129203899677	0.952843755
0.744266736042415	1.167614265
0.744350303727053	1.167614265
0.74446385643905	1.05483315
0.744586011370758	1.06676019
0.744669968919196	1.06676019
0.744800004514586	1.16425734
0.744904092711687	0.961878105
0.744988456001369	0.961878105
0.745136454780045	1.2835512
0.745221040185632	1.2835512
0.745307185800562	0.91220148
0.745451950458246	1.194073215
0.745536887076777	1.194073215
0.745647281731332	1.06767837
0.745766543004864	1.046183685
0.745851919296684	1.046183685
0.745989040232369	1.23327852
0.746080349041484	0.968914605
0.746166185686081	0.968914605
0.746307214289732	1.1714019
0.746393215639432	1.1714019
0.746504977717071	1.098559905
0.746619081781881	1.034951985
0.746705583654378	1.034951985
0.746843616552038	1.25561919
0.746930369169198	1.25561919
0.747024976616024	0.988282635
0.747153828231278	1.089930855
0.747241052364726	1.089930855
0.74737395249398	1.24598907
0.74746374540844	1.00338753
0.747551469366573	1.00338753
0.747685115002802	1.093731285
0.747773070209055	1.093731285
0.747901170856137	1.23332061
0.747993829553866	1.028408745
0.748082314538656	1.028408745
0.748213379162728	1.078810485
0.748302100452799	1.078810485
0.748432078998991	1.25950884
0.748521115119104	1.25950884
0.748611399242154	1.02349389
0.748739049101548	1.07180475
0.748828570851007	1.07180475
0.748956154986859	1.25945067
0.749046023940312	1.25945067
0.749149785183209	1.04436249
0.749262580735156	1.116607155
0.749352954573598	1.116607155
0.749478201227875	1.104903165
0.749568953696732	1.104903165
0.74969322958055	1.236302505
0.749875777552317	1.054077375
0.749998757199667	1.093245
0.750090329653173	1.093245
0.750212509226659	1.14458328
0.750304521861119	1.14458328
0.750425756999884	1.22007918
0.750518065030241	1.22007918
0.750611674424559	1.06914987
0.750730894767303	1.109985885
0.750823752107465	1.109985885
0.750943108555295	1.099030395
0.751036406418059	1.099030395
0.751154850333343	1.22519298
0.751248506958555	1.22519298
0.751358164096011	1.11633807
0.751460043766074	1.135291875
0.751554396685161	1.135291875
0.751671031449424	1.091574255
0.751765665829124	1.091574255
0.751881542750984	1.129439895
0.751976632796811	1.129439895
0.752091587148212	1.16784531
0.752187152746512	1.16784531
0.752301377647588	1.18766007
0.752397257773528	1.18766007
0.752499577340203	1.098426405
0.75260696323189	1.13788857
0.7527036010979	1.13788857
0.752816279422776	1.132289415
0.752913234449229	1.132289415
0.753025265302237	1.11997155
0.75312270268075	1.11997155
0.753233938232622	1.14812577
0.753331860576366	1.14812577
0.753442321142302	1.145987265
0.753540739072786	1.145987265
0.75365054030219	1.151965845
0.753749377996112	1.151965845
0.753858520664538	1.143601155
0.753957771831719	1.143601155
0.754066273396864	1.13723517
0.754165968473864	1.13723517
0.754266386640382	1.131464745
0.754373985738338	1.135976235
0.754474600373156	1.135976235
0.754581852602246	1.138271355
0.754682877187237	1.138271355
0.754789592398582	1.13790357
0.75489102487332	1.13790357
0.754997225986526	1.138163115
0.755099183375907	1.138163115
0.755204781093955	1.13780106
0.755307260885159	1.13780106
0.755412274802241	1.133278815
0.755515290583878	1.133278815
0.755619734016003	1.1226054
0.755723286598476	1.1226054
0.755827181506835	1.132009725
0.755931413777132	1.15137129
0.756034638014018	1.15137129
0.75613943302781	1.117151265
0.756242129035419	1.117151265
0.756347645585289	1.13066988
0.756449676125077	1.13066988
0.756555779414197	1.14235656
0.756657296571329	1.14235656
0.75676393181269	1.126675365
0.756865017744449	1.126675365
0.756972173801241	1.138019835
0.757072861126627	1.138019835
0.757180617972928	1.127627025
0.757280850000424	1.127627025
0.757381546037396	1.12157994
0.757489009135553	1.13034171
0.757588346821395	1.13034171
0.757697362561128	1.122805035
0.75779635359138	1.122805035
0.7579059462392	1.135839885
0.758004491053682	1.135839885
0.758114776281902	1.122664365
0.758212832607289	1.122664365
0.758323876352044	1.10507046
0.75842145170328	1.10507046
0.758533263781502	1.103720385
0.75863036648498	1.103720385
0.758742832680507	1.118249085
0.758839593221579	1.118249085
0.758950070122234	1.121293425
0.759049180104675	1.113113595
0.759145188658262	1.113113595
0.759259140088257	1.109865135
0.759354856523816	1.109865135
0.75946953971016	1.137263175
0.759564831919317	1.137263175
0.759680368471915	1.08827838
0.759775197677189	1.08827838
0.759891504927102	1.06988325
0.759986003436184	1.06988325
0.760093154102496	1.1136246
0.76019731311233	1.09624422
0.760291174867856	1.09624422
0.760409167082747	1.12916097
0.760502724292751	1.12916097
0.760621581151081	1.075767795
0.760714689353552	1.075767795
0.760834395675277	1.06580565
0.760927216571174	1.06580565
0.761026458311518	1.09565718
0.761140354738166	1.079486625
0.761232619038629	1.079486625
0.761354200088259	1.097545455
0.761446085873759	1.097545455
0.761568557691949	1.042326705
0.76166012918226	1.042326705
0.761761650705015	1.09411605
0.761874883486748	1.08647295
0.76196595216775	1.08647295
0.762090467621635	1.06537083
0.762181152650891	1.06537083
0.762306589685775	1.02235041
0.762397030357298	1.02235041
0.762487439314848	1.066512615
0.762613758021415	1.07845011
0.762703706307714	1.07845011
0.762831251979279	1.020069015
0.762920854486478	1.020069015
0.763026041782623	1.052001915
0.763138892296067	1.07101032
0.763228075055076	1.07101032
0.763357887523499	1.029212565
0.763446703884434	1.029212565
0.763559997843776	1.000301475
0.763666268760577	1.059628875
0.763754699299553	1.059628875
0.763886840658003	1.021143705
0.763974932449223	1.021143705
0.764089579014141	0.98348934
0.764196156162342	1.062507615
0.76428390086286	1.062507615
0.764418472812901	0.98321352
0.764505890132844	0.98321352
0.764615021358804	0.98746167
0.764729020343263	1.047427245
0.764816034348902	1.047427245
0.764953126561127	0.946084305
0.765039924113462	0.946084305
0.765136546246993	1.002467865
0.765265014550048	1.00740336
0.765351436928204	1.00740336
0.765482146781964	0.93061836
0.765577362946736	1.01943681
0.765663400522758	1.01943681
0.765804627209621	0.950244255
0.765890429392055	0.950244255
0.765997600842058	0.94084368
0.766118679655404	0.98864463
0.766204146668451	0.98864463
0.76633935091591	0.896591235
0.766433392318444	0.98404176
0.76651851201114	0.98404176
0.766664098317807	0.910257585
0.766748995551579	0.910257585
0.766849294918052	0.930184365
0.766980839667068	0.93949875
0.767065424023112	0.93949875
0.767187536115544	0.877444905
0.76729843345707	0.948839865
0.767382698032953	0.948839865
0.76752447272838	0.850537185
0.767616974810743	0.931743765
0.767700907814906	0.931743765
0.767852783501492	0.8501007
0.76793655019914	0.8501007
0.768027541119293	0.89565948
0.768173725473593	0.857951025
0.768257212398604	0.857951025
0.768361422804149	0.85283187
0.768495753143268	0.86238687
0.768578962144846	0.86238687
0.76869417161539	0.81751005
0.768818927523726	0.861535995
0.768901870455149	0.861535995
0.769025834381464	0.79081065
0.76914331313422	0.84976596
0.76922599494822	0.84976596
0.769356450350555	0.766004295
0.769468955488202	0.83116554
0.769551390152728	0.83116554
0.769686069842912	0.74557554
0.769795905052313	0.812256225
0.769878100786145	0.812256225
0.770014734012482	0.726666855
0.770124202197193	0.790537515
0.770206173756406	0.790537515
0.770342489791738	0.706528095
0.770453890849171	0.76707909
0.770535641975373	0.76707909
0.770669373669604	0.68717853
0.770784998213273	0.74208558
0.770866541741096	0.74208558
0.770995427943557	0.668100315
0.771117550799842	0.712824495
0.771198895367167	0.712824495
0.771320695199503	0.65127012
0.771451570438396	0.67966461
0.771532724333362	0.67966461
0.771645218452677	0.636950115
0.771787063264915	0.640305735
0.771868030503613	0.640305735
0.77196903037151	0.62631726
0.772124027928039	0.603878985
0.772204817522054	0.603878985
0.772292173435524	0.617311005
0.772453501448031	0.56640333
0.772543115386822	0.59067444
0.772623683545165	0.59067444
0.772775710682314	0.519661185
0.772882925484028	0.55576329
0.772963361414132	0.55576329
0.773097351125687	0.483679755
0.773224147847416	0.510536235
0.773304448463381	0.510536235
0.773418473065429	0.473476815
0.773566719081093	0.46875666
0.773646887114581	0.46875666
0.773739110961348	0.47693565
0.773899252720304	0.389378115
0.773990655215772	0.46751373
0.77407066922318	0.46751373
0.774219231221079	0.37801425
0.774335751724013	0.392107215
0.774415676003045	0.392107215
0.774538811367466	0.360808875
0.77468200816904	0.31465473
0.774761816085345	0.31465473
0.774858045752647	0.3164613
0.775017548054919	0.27299601
0.77510894687903	0.2635308
0.775188665188242	0.2635308
0.775336364166743	0.21465162
0.77545697526732	0.221385375
0.775536638201045	0.221385375
0.775654958775136	0.183810135
0.77580567105999	0.17085162
0.775885277024377	0.17085162
0.775973375055002	0.151241085
0.776132526806273	0.1152347115
0.776234464030357	0.0933736875
0.776314027920192	0.0933736875
0.776450754884119	0.050895723
0.7765839728046	0.027208266
0.776663516781838	0.027208266
0.776768933567783	0.0067143924
0.776928019205131	0.0363030225
0.777013077526675	0.0841768455
0.777092634005393	0.0841768455
0.777246228727844	0.120188778
0.777362422438482	0.194305695
0.777441995935129	0.194305695
0.777564560134568	0.21546132
0.777711165826589	0.268897875
0.777790788947153	0.268897875
0.777883105019903	0.290700045
0.778042477113254	0.314034405
0.778138722143769	0.323439855
0.77821841543078	0.323439855
0.77836144890416	0.344521995
0.778485557597302	0.414652935
0.778565363042049	0.414652935
0.778680763676419	0.432449745
0.778831195916954	0.38137761
0.778911109724165	0.38137761
0.779000481689493	0.52475457
0.779160519470438	0.64092114
0.779255461191879	0.796864875
0.779335588940034	0.796864875
0.779481105763916	0.762589935
0.7795976767268	1.00601514
0.77967798347323	1.00601514
0.779802532214817	0.826830525
0.779937442407771	1.196537685
0.780017993162137	1.196537685
0.780124955192449	0.9708045
0.780274505056852	1.375922085
0.78035537119556	1.375922085
0.780448579607223	1.1619492
0.780608620157036	1.490884545
0.780689869358008	1.490884545
0.780773622070082	1.373865495
0.780936740641618	1.64773725
0.781021310455147	1.531863
0.781103197266659	1.531863
0.781264379079558	1.816539
0.781349694219509	1.5906102
0.781432078742423	1.5906102
0.781592440011218	2.1533868
0.781675136434905	2.1533868
0.781759817335931	1.79622825
0.781914216025281	2.66245635
0.781997511394158	2.66245635
0.782093384699305	2.1302301
0.782232874165429	2.88567255
0.782316948457826	2.88567255
0.782430322759651	2.6703915
0.782548701609681	2.9260917
0.782633815364159	2.9260917
0.782771361117265	3.59802585
0.782862156373078	3.2208813
0.782948667246869	3.2208813
0.783085717171867	3.8182863
0.783173079972373	3.8182863
0.783293233615672	4.2381942
0.783394349245879	4.29884085
0.783483445912056	4.29884085
0.783611217109771	4.2875481
0.783701491158474	4.2875481
0.783825181209402	5.75037705
0.783916806562206	5.75037705
0.784017076819202	5.1375099
0.784128924451543	6.01565475
0.784223807887539	6.01565475
0.784338356823708	6.3834525
0.784435111131969	6.3834525
0.784545725636396	6.6504249
0.784645364990942	6.6504249
0.78475173470981	7.94157585
0.784854739549553	7.94157585
0.78495838621215	8.04812685
0.785065092798244	8.70212475
0.785164208979173	8.70212475
0.785276509955079	9.7347684
0.785371695756306	9.7347684
0.785490682759073	10.0467753
0.78558283635894	10.0467753
0.785681432644733	11.0713926
0.785801573717897	12.07349415
0.785889081913198	12.07349415
0.786029954337751	12.6917982
0.786116256990904	13.1901816
0.786198872813669	13.1901816
0.786359973132986	13.7831415
0.786449943995685	14.50499715
0.786528990694356	14.50499715
0.786675597857229	15.061545
0.786829130941455	15.552945
0.78691947520966	15.949374
0.786994846675564	15.949374
0.787130018132212	16.2093855
0.787278228434247	16.3324785
0.787425555104699	16.3899405
0.787572426512858	16.311258
0.787719265030545	16.101249
0.787866472575698	15.75276
0.788014444668436	15.3339495
0.788163558996886	14.8529706
0.788242636107123	14.31157875
0.788318381830997	14.31157875
0.788466703577079	13.7516763
0.788621386681068	13.1150478
0.788717701842343	12.46532475
0.788796965190311	12.46532475
0.788938684144337	11.8365042
0.789055875605563	11.12673825
0.789138260901312	11.12673825
0.789268547813952	10.49060205
0.789374120204567	9.7247718
0.789460129631066	9.7247718
0.789595126087367	9.1324161
0.789684188413456	9.1324161
0.789791697238007	8.39604675
0.789900692536688	7.9527837
0.789992719997652	7.9527837
0.790111838752388	7.9611216
0.790206697147822	7.9611216
0.790320105466125	7.10237955
0.790417703766756	7.10237955
0.790526414601299	6.60935385
0.790626824381897	6.60935385
0.790732071918933	7.16853105
0.790835545266142	5.5222737
0.790937345416652	5.5222737
0.791044010653185	5.23929735
0.791143503727815	5.23929735
0.791253227239	5.55878775
0.791350996454083	5.55878775
0.791463834440748	5.4271029
0.791559261409342	5.4271029
0.791676157970826	4.7109069
0.791769680985836	4.7109069
0.791881169036827	4.6933974
0.791982611292344	4.79660025
0.792073791725507	4.79660025
0.792198524157408	4.33890015
0.792288440083092	4.33890015
0.79241711412762	4.1530542
0.792506030125395	4.1530542
0.792602251270948	4.292178
0.792727970390786	3.8906667
0.792815042393424	3.8906667
0.792950686254324	3.65993865
0.793039937380667	3.9202599
0.793125279862205	3.9202599
0.793269642138552	3.38042595
0.793354420026526	3.38042595
0.793462035039626	3.6524949
0.793588887124781	3.2935104
0.793672376572758	3.2935104
0.793796547941141	3.3772875
0.793912162228518	3.17635785
0.793994551979451	3.17635785
0.794126762555822	3.1709526
0.794240464434648	3.0316707
0.794321908677322	3.0316707
0.794453224085972	3.0557013
0.794574782526862	2.8292511
0.79465542673059	2.8292511
0.794776372646287	2.99414655
0.794916144644336	2.6132643
0.794996118473334	2.6132643
0.795096588414021	2.93741295
0.795255670576042	2.53327935
0.795345434827242	2.71765755
0.795424307134888	2.71765755
0.795572060476918	2.6484798
0.795704488391877	2.40798585
0.795782938486403	2.40798585
0.795886203568654	2.62753515
0.796042495185745	2.4284994
0.796153415349541	2.3602953
0.796231079133756	2.3602953
0.796353691258869	2.47381125
0.796508612885663	2.3197347
0.796615173326814	2.2620795
0.796692186317558	2.2620795
0.796817251083904	2.35058205
0.796970987225301	2.2523328
0.797092979762757	2.1458589
0.797169491758347	2.1458589
0.797277402518316	2.22923685
0.79743010774951	2.18439135
0.797582497135656	2.07356925
0.797667264337164	2.1143118
0.797743049895972	2.1143118
0.797886396467285	2.10283185
0.798037922513366	2.0734137
0.79818918326948	1.97056185
0.798266936226534	2.02387845
0.798342184677133	2.02387845
0.798490973240858	1.9920606
0.798641514857794	1.96850835
0.798791838824947	1.93922715
0.798901670639788	1.8948597
0.79897656571918	1.8948597
0.799091861490602	1.91746845
0.799241578588016	1.8791508
0.799391111966764	1.87265865
0.799540468551814	1.85368395
0.799661768366661	1.8062553
0.799736250480568	1.8062553
0.799838686387121	1.82858565
0.799987564202196	1.7965323
0.800136292626479	1.7788011
0.800284882207636	1.76299875
0.800433338938543	1.76140395
0.800578092127682	1.71684375
0.80065223588547	1.71684375
0.800729880824962	1.73064885
0.800877977628261	1.7162034
0.801025965254288	1.70316585
0.801173853249868	1.68669705
0.801321640927845	1.6718877
0.801469336794726	1.6556829
0.801616946233552	1.6428552
0.801764474489039	1.63617405
0.801888497943165	1.615845
0.801962149185982	1.615845
0.802059306762782	1.61738805
0.802206620060028	1.6010937
0.802353873700147	1.5959595
0.802501066188169	1.581564
0.802648205135797	1.56983145
0.802795294834005	1.56183915
0.802942339312249	1.5525435
0.803089342873633	1.5403416
0.803236309402025	1.5334998
0.803383242738827	1.52513685
0.803530149800171	1.51729965
0.803677028401753	1.5114603
0.803823885118387	1.5011901
0.803970723659405	1.491976275
0.804117547647234	1.485915135
0.804264360538655	1.478497095
0.804411165866319	1.469568405
0.804557967001332	1.463632785
0.804704770317901	1.455393495
0.804851573109941	1.447384935
0.804998381637273	1.440495165
0.805145199110381	1.434423015
0.805292028696871	1.42970637
0.805438873595605	1.426512465
0.805585736828173	1.418163645
0.805732621535404	1.40889216
0.805879533745167	1.40455335
0.806026470429563	1.400037105
0.806173437387214	1.394836635
0.806320437956059	1.38896772
0.806467474701264	1.38122835
0.806614550431629	1.37486076
0.80676166830798	1.3727238
0.806908830896301	1.36808715
0.807056044350273	1.361419155
0.807203304916063	1.357040145
0.807303633274733	1.35116676
0.80737736055299	1.35116676
0.807497989123309	1.345113855
0.807645417517187	1.340491815
0.807792907213646	1.336198905
0.807940461045313	1.33220772
0.808088081524589	1.32809202
0.808235774109372	1.322727825
0.808383535934469	1.319390325
0.80853137242385	1.31135289
0.808663330038675	1.314790995
0.808737403627886	1.314790995
0.808827280018671	1.30474665
0.808975355867158	1.30603056
0.809123517358437	1.30293543
0.809271766815886	1.2988047
0.809420109927127	1.29555942
0.809568543004264	1.28696772
0.809703607762805	1.293293235
0.809777986520814	1.293293235
0.809865699503689	1.277846685
0.810014427445452	1.27868217
0.810163259004813	1.274921535
0.810312196329806	1.271195865
0.81046124204538	1.261040205
0.810587529853993	1.270354815
0.810662216727122	1.270354815
0.810759672367227	1.25614641
0.810909058946429	1.257904965
0.811058563788281	1.25668368
0.811208190626547	1.24664853
0.811346595410093	1.26336018
0.811421581670504	1.26336018
0.811507819324075	1.245096285
0.811657826569138	1.24823193
0.811807969139929	1.245170805
0.811958243743974	1.242455685
0.812070487366568	1.24262079
0.812145786607541	1.24262079
0.812259209065575	1.228539615
0.812409904038479	1.229604705
0.812560744260506	1.217018835
0.812693336926414	1.237115865
0.812768940080711	1.237115865
0.812862869574905	1.21372725
0.813014163009637	1.221217065
0.813165608922507	1.20908691
0.813295802540893	1.230913485
0.813371715903523	1.230913485
0.813468980368227	1.20713418
0.813620910656206	1.213404915
0.813773008780073	1.21326018
0.813882000420145	1.21479423
0.813958222785856	1.21479423
0.814077718173275	1.204287585
0.814230338016376	1.19129175
0.814378644345255	1.21986258
0.814455129014658	1.21986258
0.814536108093492	1.18655265
0.814689267525884	1.19145405
0.814842612535643	1.20257814
0.814940156841512	1.187382945
0.815017001363667	1.187382945
0.815149876566104	1.188833415
0.815303800484454	1.18924491
0.815415417082494	1.19328309
0.815492572326656	1.19328309
0.815612248981661	1.182783645
0.81576677833936	1.18123677
0.815882179059379	1.189293465
0.815959647567672	1.189293465
0.81607646240229	1.17231354
0.816231622905221	1.17813192
0.816341552620269	1.17918297
0.816419336384606	1.17918297
0.81654259892618	1.163036385
0.816698421160828	1.18459779
0.816794495442528	1.16790705
0.816872601642181	1.16790705
0.817010746046156	1.154355015
0.817163492086595	1.19166882
0.817241833904883	1.19166882
0.817324002182168	1.157523405
0.817480989014401	1.15644552
0.817605246710488	1.179588135
0.817683967874	1.179588135
0.817795693854463	1.14264372
0.817953420612231	1.176741045
0.818042716611966	1.150105725
0.81812178199577	1.150105725
0.818269636123329	1.143316335
0.818396827996016	1.17479676
0.818476187599438	1.17479676
0.818586889312987	1.129245375
0.818745912461088	1.174682295
0.818826519943398	1.135215825
0.818906240393752	1.135215825
0.819064781800541	1.151511045
0.819172915196095	1.15635627
0.819252939869364	1.15635627
0.819384768154542	1.127239395
0.819515948048624	1.17441492
0.819596274040605	1.17441492
0.819705895795637	1.11612396
0.819855848010394	1.173955845
0.819936464350692	1.173955845
0.820028201035481	1.11161511
0.820189800704581	1.161367875
0.820273687705327	1.110493875
0.820354722628559	1.110493875
0.820513929906781	1.14810285
0.820608222250129	1.117847925
0.820689580297861	1.117847925
0.820839306457528	1.140322305
0.820940336741025	1.126222125
0.821022020224414	1.126222125
0.821165969036691	1.135771185
0.821270204049825	1.12825974
0.821352223649672	1.12825974
0.821493956703831	1.133391525
0.821597996270249	1.12293786
0.821680353461345	1.12293786
0.821823309080463	1.13463459
0.821923879221537	1.109465205
0.822006582333589	1.109465205
0.822154054025518	1.13942466
0.822248016271303	1.089144645
0.822331071191428	1.089144645
0.822486226306015	1.14903783
0.822570565784514	1.07361429
0.822653970515412	1.07361429
0.822807962999611	1.160798475
0.822891588886171	1.160798475
0.822987255086738	1.07165007
0.823127212831755	1.15803669
0.823211228694666	1.15803669
0.823323176294127	1.0832949
0.82344523122188	1.124941155
0.823529634660051	1.124941155
0.823660663542039	1.11066825
0.823762146323255	1.078357215
0.823846943387715	1.078357215
0.823993085693333	1.14987735
0.824078103140539	1.14987735
0.824169932384023	1.057431
0.824307540272441	1.145681055
0.824392972520333	1.145681055
0.824511528997235	1.082693895
0.824621194443232	1.083957345
0.824707052401607	1.083957345
0.824848124002854	1.14186036
0.824934197770682	1.14186036
0.825027163574655	1.04544864
0.825159851592504	1.129556445
0.825246373657663	1.129556445
0.825373139160608	1.11290202
0.825471103238988	1.04556141
0.825558038185161	1.04556141
0.825694530754524	1.139451075
0.825781703191461	1.139451075
0.82589558946203	1.073483955
0.82600433260926	1.06042383
0.82609196059274	1.06042383
0.826225756492233	1.1278011
0.826313737083731	1.1278011
0.826422336491812	1.05503703
0.826534374591987	1.0783674
0.826622736863655	1.0783674
0.826753994552863	1.119148425
0.826842718988158	1.119148425
0.826953556670566	1.06869354
0.827061664425157	1.05549171
0.827150807957436	1.05549171
0.827279584131302	1.106352825
0.827369183125466	1.106352825
0.827489451552032	1.08834549
0.827586637918396	1.02414798
0.827676609823561	1.02414798
0.827803226715965	1.096494825
0.827893476996123	1.096494825
0.828019129022386	1.09957554
0.828109703772776	1.09957554
0.828211582035709	1.06233129
0.828325090993214	1.042113645
0.828416158898099	1.042113645
0.828539699437845	1.09556172
0.828631158034347	1.09556172
0.828753782708079	1.073766225
0.828845504899406	1.073766225
0.82894286602259	1.05301239
0.829059130170783	1.01451099
0.829151395014816	1.01451099
0.82927217240574	1.09633509
0.829364817441839	1.09633509
0.829484710638458	1.068103425
0.829577677208344	1.068103425
0.829683778987255	1.0804542
0.829789924897416	1.030458225
0.82988346863272	1.030458225
0.830001620865343	1.041547005
0.830095481180979	1.041547005
0.830212835810331	1.077330825
0.830307133183912	1.077330825
0.830423702458585	1.041769965
0.830518295459454	1.041769965
0.830624419789854	1.06509576
0.830728991742608	1.03215237
0.830824222675392	1.03215237
0.830939254884227	1.0243512
0.831034778463939	1.0243512
0.831149144215849	1.067586615
0.83124510355896	1.067586615
0.831358655910563	1.04909013
0.831455063525215	1.04909013
0.831567956089499	1.0238211
0.831664673852359	1.0238211
0.83177597473176	1.03904475
0.831873957478959	1.042041345
0.831971389784095	1.042041345
0.832082952276554	1.035135165
0.832180742224199	1.035135165
0.832291663201875	1.03015905
0.832389783454315	1.03015905
0.832500140020827	1.027206465
0.832598706771943	1.027206465
0.832708390641853	1.016863215
0.832807408402817	1.016863215
0.832916446809003	1.021314585
0.833015909099103	1.021314585
0.833124311117298	1.038552645
0.833224230273679	1.038552645
0.833332013340634	1.018424475
0.83343240082024	1.018424475
0.83353970087733	1.01721747
0.833640416262235	1.01721747
0.833747212567164	1.025740755
0.833848313308133	1.025740755
0.833954552775405	1.033007475
0.834056111402342	1.033007475
0.83416183029625	1.009578
0.834263832419282	1.009578
0.834367166608956	1.01629656
0.834471491437356	0.96425703
0.834574397311813	0.96425703
0.834679110428783	1.0283742
0.834782491659368	1.0283742
0.834886704067131	1.011852555
0.83499055852022	1.011578085
0.83509429181433	1.011578085
0.835198642953757	1.00610367
0.835301888798182	1.00610367
0.835406726036359	0.992177625
0.835509516193609	0.992177625
0.835613113459552	0.98622822
0.835717191621335	1.00383258
0.83581908894625	1.00383258
0.835924927891532	1.00488789
0.836026389912816	1.00488789
0.836132749079663	0.983215935
0.83623375573779	0.983215935
0.836340667513203	0.97940514
0.836441249594341	0.97940514
0.836548703314103	0.987744825
0.836649020623278	0.987744825
0.836756890968006	0.993207345
0.836856752207196	0.993207345
0.836965222760525	0.987749745
0.837064644598309	0.987749745
0.837173726496772	0.986902365
0.83727271244082	0.986902365
0.837382418616683	0.966381975
0.837480980103155	0.966381975
0.837591319444084	0.96223335
0.837689449971672	0.96223335
0.837800317618587	0.985548735
0.837898173297507	0.985548735
0.83800919869474	0.95873622
0.838107138041257	0.960906555
0.838204309824284	0.960906555
0.838316384041882	0.99675141
0.838413210795866	0.99675141
0.838525920750505	0.97703478
0.838622438652806	0.97703478
0.838735755151708	0.950769885
0.838831868288582	0.950769885
0.838945914192687	0.936212145
0.839041633290779	0.936212145
0.839156282987865	0.96829251
0.8392517426885	0.96829251
0.839357607633903	0.907790745
0.839462237433256	1.009898895
0.839557095439341	1.009898895
0.839673136725881	0.99035328
0.839767711690571	0.99035328
0.839884434743714	0.88526379
0.839978621056658	0.88526379
0.840096092959646	0.95945778
0.840189968044472	0.95945778
0.840301522979691	0.884960715
0.840401766192681	1.012921515
0.840495133918323	1.012921515
0.840614078458	0.97226838
0.840707174514792	0.97226838
0.840826868333925	0.87483318
0.840919587930723	0.87483318
0.841040013459518	0.930618
0.841132521935827	0.930618
0.841230911503948	0.918763275
0.841346032518988	1.023064515
0.841438129821985	1.023064515
0.84156013204731	0.856605315
0.84165178507409	0.856605315
0.841774628552014	0.920129775
0.841866077227869	0.920129775
0.841964705228722	0.915927645
0.842081018345981	0.98734167
0.842172042885592	0.98734167
0.84229661116637	0.877076295
0.842387266949487	0.877076295
0.842509734155769	0.84584643
0.842603146886956	1.03410069
0.842693387407613	1.03410069
0.842819792088132	0.86407089
0.842909782865354	0.86407089
0.843037014301159	0.90658896
0.84312674950478	0.90658896
0.843229780550302	0.8758596
0.843344504680362	0.979096725
0.843433837451248	0.979096725
0.843563016687589	0.8806731
0.843652049120034	0.8806731
0.843765036207604	0.815876415
0.843871080573628	1.021252005
0.843959759127562	1.021252005
0.844090936823397	0.864027075
0.844179311288851	0.864027075
0.844296415070764	0.80751357
0.844399750316751	1.008245445
0.844487799685218	1.008245445
0.844621054970999	0.859565865
0.844708816318017	0.859565865
0.844824083165492	0.818993865
0.844930782578657	0.97260054
0.845018232944587	0.97260054
0.845153644001036	0.838493475
0.845240835749521	0.838493475
0.845348209472977	0.888868695
0.845464531439832	0.904503345
0.845551334041865	0.904503345
0.845688991538724	0.804510465
0.845775655029378	0.804510465
0.845868930564385	0.951086115
0.846001108134038	0.87304203
0.846087388957159	0.87304203
0.846214228352374	0.78004443
0.846313608556598	0.97973103
0.84639957186748	0.97973103
0.846540926813945	0.79951608
0.846626673041479	0.79951608
0.846729593792748	0.8965944
0.846855005795142	0.88661547
0.846940415576637	0.88661547
0.847071442718285	0.76807179
0.847169646311987	0.961123755
0.84725475548056	0.961123755
0.847400050392654	0.76621974
0.847484981284302	0.76621974
0.847581811059738	0.91290735
0.847716538492154	0.83916438
0.847801149467041	0.83916438
0.847920452625512	0.811367355
0.848033796168042	0.92718147
0.848118088466441	0.92718147
0.848257868403435	0.722981025
0.848351882594195	0.978071955
0.848435878655417	0.978071955
0.848586964166514	0.726466155
0.848670833742135	0.726466155
0.848761790425803	0.93437577
0.848907290828162	0.77901534
0.84899086730655	0.77901534
0.849096275043845	0.86545002
0.849228636180748	0.83203299
0.849311922575773	0.83203299
0.849429638528017	0.808225215
0.849551069252153	0.874638435
0.849634075496149	0.874638435
0.849761913222457	0.759213615
0.849874657833959	0.909401805
0.849957392251145	0.909401805
0.850093126982942	0.72144888
0.850199472084281	0.935145255
0.850281948593488	0.935145255
0.850423309942493	0.69477846
0.850525589156791	0.949673115
0.850607812114786	0.949673115
0.850752483784198	0.6783375
0.850853080835923	0.95400027
0.850935057271568	0.95400027
0.851080675097993	0.67265964
0.851182031228805	0.94745826
0.851263765357473	0.94745826
0.851407907490382	0.676420485
0.851512516534888	0.927325965
0.851594016523487	0.927325965
0.851734209544624	0.691616115
0.85184461169797	0.897832245
0.85192588425377	0.897832245
0.852059598732855	0.71972151
0.852178399754941	0.860889345
0.852259455772713	0.860889345
0.852384101578617	0.75605373
0.852513974977708	0.815121375
0.852594818530924	0.815121375
0.852707736464868	0.79922817
0.8528514240104	0.748550655
0.852932083057177	0.748550655
0.853030530553902	0.87441036
0.853190838591549	0.63371049
0.853271290448903	0.63371049
0.853352504773486	0.96947184
0.853513161393635	0.608346825
0.853612744818551	0.936565845
0.853692855735907	0.936565845
0.853833931535514	0.678619425
0.853956311322867	0.842647905
0.854036235438536	0.842647905
0.854153920770819	0.76719096
0.854302167817095	0.70044867
0.854381930640745	0.70044867
0.854473164249748	0.904926405
0.85463248372452	0.597344865
0.854730180163372	0.93538761
0.854809626854367	0.93538761
0.854950621934603	0.66308943
0.855080925878982	0.7960707
0.855160209339713	0.7960707
0.855268050384918	0.819733965
0.855426486953263	0.588993705
0.855513577204884	0.96903657
0.855592596471029	0.96903657
0.855742882740859	0.630316575
0.855869812804237	0.80093109
0.85594866807594	0.80093109
0.85605860567721	0.800982735
0.856216206815198	0.599450745
0.856307853763233	0.93665514
0.856386444145689	0.93665514
0.856530953444478	0.654283635
0.856670181003558	0.742328505
0.856748666807383	0.742328505
0.856845074429771	0.82181637
0.857001887221605	0.642809715
0.857114387703051	0.83094315
0.857192596691982	0.83094315
0.857315083038086	0.733922655
0.857471450108833	0.61154199
0.85756180137743	0.971434335
0.857639760873887	0.971434335
0.857783751088088	0.57589521
0.857934736612216	0.69756585
0.858012626554908	0.69756585
0.858095508248231	0.916126125
0.858251143047553	0.55806192
0.858389687741413	0.78598533
0.85846735030084	0.78598533
0.858562057317859	0.817893795
0.858717289029545	0.593733585
0.858848686567581	0.79879548
0.858926138643545	0.79879548
0.859027392121269	0.76152216
0.859182234194668	0.59645493
0.859312009946372	0.810610035
0.859389264475889	0.810610035
0.859491567758994	0.77540898
0.859646026845415	0.57997179
0.85978002847015	0.79263357
0.859857099223486	0.79263357
0.859954608773131	0.827319735
0.860108692629436	0.527900775
0.860253121666054	0.743795385
0.860330036543682	0.743795385
0.860416560818233	0.9007524
0.860570288228049	0.508275375
0.860723930027759	0.67244619
0.860808604929319	0.985797345
0.860885186282416	0.985797345
0.861030841244676	0.45988956
0.861184146339222	0.698330025
0.861293055705592	0.865158405
0.861369491227148	0.865158405
0.861490404868475	0.676239105
0.861643363483001	0.544077735
0.861783899925538	0.751952265
0.861860238276947	0.751952265
0.861949007696291	0.913821555
0.862101636985415	0.441156285
0.862254200614845	0.70135788
0.862358272608644	0.896972415
0.862434313611051	0.896972415
0.862558996677007	0.64372146
0.862711238876238	0.539224365
0.862863405642839	0.66318567
0.862939892660664	1.05190092
0.863015768990598	1.05190092
0.863167411881045	0.405956865
0.863319285766337	0.58053066
0.863454006436859	0.79658757
0.863529775535719	0.79658757
0.863622770622496	0.97016382
0.863774332493024	0.37934733
0.863925844394227	0.563775
0.864053355576691	0.831490725
0.864128908194152	0.831490725
0.86422861889081	0.996885705
0.864379825450266	0.383942205
0.864530983862064	0.489928455
0.864662948333135	0.73820838
0.864738307893357	0.73820838
0.864833090301608	1.083567975
0.864983966540641	0.51932913
0.865134781228626	0.421619685
0.865284014316155	0.495929325
0.865359194102779	0.495929325
0.86543625621018	1.212887835
0.865586821844127	0.67248618
0.865737311678098	0.391143045
0.865887756651646	0.449045085
0.865993655379212	0.87046554
0.866068524593711	0.87046554
0.866188450445332	0.959109645
0.866338644518217	0.58174779
0.866488775956867	0.43659075
0.866638863261597	0.449642655
0.866717783748936	1.022097045
0.866792409904682	1.022097045
0.866938830699548	0.77522355
0.867088681539645	0.593912385
0.867238472313813	0.472790895
0.867383872316475	0.482416215
0.867458587637753	0.482416215
0.867537910316262	0.97659021
0.867687508724792	0.72117162
0.867837041051209	0.62999712
0.86798651014407	0.511793535
0.868135930810492	0.50162757
0.868220110482073	0.8565303
0.868294454884009	0.8565303
0.868434599558901	0.713268915
0.868583829221093	0.67579269
0.868732998738832	0.58285149
0.868882116762009	0.54722184
0.869005249433862	0.590588025
0.869079653399957	0.590588025
0.869180208286925	0.819788175
0.869329157299635	0.648289545
0.869478052204071	0.67258632
0.869626891195526	0.585466755
0.869775682361149	0.575016255
0.869894172790172	0.60159351
0.869968431624691	0.60159351
0.870073124017836	0.772419375
0.870221763382804	0.627813165
0.870370351568697	0.657971715
0.870518889422567	0.649491255
0.870667378554787	0.58018848
0.870815825000307	0.549968205
0.870893889186469	0.769448295
0.870967790297967	0.769448295
0.871112582031849	0.624896655
0.871260889074603	0.629897295
0.871409155380209	0.64911162
0.871557373968922	0.65809278
0.87170554809395	0.58247787
0.871853684087544	0.57822768
0.871941262155285	0.70082919
0.872015045329797	0.70082919
0.872149835226903	0.63972798
0.872297847685919	0.623746245
0.87244582166755	0.62741643
0.872593760396644	0.636416655
0.872741657801178	0.65072766
0.872889517156569	0.58813611
0.873037342305539	0.60342831
0.873128550025554	0.668451555
0.873202206243439	0.668451555
0.873332886767735	0.63093408
0.873480605924656	0.62251452
0.873628291243324	0.630696915
0.873775946664539	0.61836021
0.873923567143815	0.622821045
0.874071155965383	0.6383298
0.874218713138928	0.61037559
0.8743662407979	0.61432578
0.874489354065995	0.598217415
0.874563073814016	0.598217415
0.874661209669018	0.673317345
0.874808649201352	0.607339155
0.87495606488497	0.623600745
0.875103450500682	0.623484795
0.875250809389311	0.62212479
0.875398142427275	0.617844285
0.875545450473043	0.614822685
0.875692734367298	0.62011095
0.875839994220738	0.631236495
0.875987230180948	0.597604305
0.87613444745674	0.60954741
0.876249648794894	0.605281335
0.876323243891905	0.605281335
0.876428811497906	0.648733815
0.87657596113046	0.596641815
0.876723091367371	0.623760585
0.876870201784124	0.615951195
0.877017293370727	0.61248531
0.877164366531903	0.62309277
0.877311424869031	0.6167028
0.877458463150917	0.613748025
0.877605484802318	0.612694845
0.87775249074187	0.612002685
0.877899481393457	0.61289226
0.878046457346127	0.61204902
0.878193419189107	0.61075998
0.878340367646777	0.609779175
0.878487306300427	0.611763345
0.878634229720386	0.62083581
0.878781141137079	0.602285115
0.878928041719691	0.614022
0.879033475396654	0.61101099
0.879106770773692	0.61101099
0.879221811738039	0.615390555
0.879368682399311	0.60741315
0.879515544317705	0.598432545
0.879662401239698	0.612008055
0.879809247483504	0.602077785
0.879956086783914	0.61305096
0.880102919644491	0.615863025
0.880249746586782	0.613045425
0.880396568253182	0.597748725
0.88054338531377	0.61129863
0.880690198205191	0.613649205
0.880837010558451	0.603023205
0.880983816967814	0.605395665
0.881130620985249	0.610311165
0.88127742320578	0.604127415
0.881424224196837	0.608047245
0.881571024521956	0.60773463
0.881717824760472	0.605293005
0.881864625483689	0.602057655
0.882011430251613	0.606236175
0.882158233646562	0.6074067
0.88230503925428	0.609656445
0.882451847622301	0.60571065
0.882598659355634	0.604693395
0.882745474946302	0.615836775
0.882892295147815	0.61074042
0.883039120452097	0.60218718
0.883185954382507	0.601963245
0.883332791427073	0.60429075
0.883479635220138	0.6091914
0.883626486487084	0.6113739
0.88377334564815	0.600055395
0.883920213361225	0.61570089
0.884059070576938	0.60177516
0.884132802335259	0.60177516
0.884213976760421	0.59211069
0.884360876169176	0.609903255
0.884507783415073	0.60708234
0.884654702201433	0.607625325
0.884801632864712	0.60506532
0.884948575970857	0.60257781
0.885095532085667	0.604726575
0.885242501919167	0.609929235
0.885389486048692	0.61154874
0.88553648821015	0.60731262
0.88568350282533	0.602322375
0.885830533305214	0.60431343
0.885977580214596	0.61114086
0.886124644478123	0.60856866
0.886271726683961	0.6017733
0.886418826844085	0.611086515
0.886565946302135	0.58941891
0.886713087434266	0.627783195
0.886847856112821	0.615512775
0.886921604572667	0.615512775
0.887007426635496	0.583720545
0.887154627059763	0.619650015
0.887301849944402	0.607469955
0.887449095198848	0.608674125
0.887596363397203	0.61094019
0.887743655604236	0.607323855
0.887890974910333	0.60170085
0.888038315896877	0.60345087
0.888185682132794	0.6158514
0.888333074729209	0.58911717
0.888480492906608	0.62773878
0.888613172316082	0.63051147
0.888687038493683	0.63051147
0.888775414811912	0.572235705
0.888922917050321	0.628460235
0.889070452180635	0.61106262
0.889218014228189	0.60825183
0.889365606156621	0.609298155
0.88951322948686	0.60947502
0.889660883855368	0.597470175
0.8898085701603	0.64280022
0.889956290657026	0.60831537
0.89005303995246	0.599802315
0.890126990004813	0.599802315
0.890251835325869	0.60634116
0.890399656943622	0.61752759
0.890547514503717	0.613658685
0.890695408255914	0.609970035
0.890843338431462	0.608318475
0.89099130562011	0.637951875
0.891139311942837	0.60667137
0.891245611718106	0.62322981
0.891319726234178	0.62322981
0.891435444427434	0.58924662
0.891583567160006	0.62621838
0.891731731499038	0.613447935
0.891879936840553	0.62195211
0.89202818462105	0.60853473
0.892176474187174	0.625309605
0.892298214885975	0.65395524
0.89237246387525	0.65395524
0.892473188083867	0.56294955
0.892621611705864	0.63915462
0.892770079652261	0.617411565
0.892918593287881	0.597533925
0.893067152296706	0.652324275
0.893215761000015	0.6236787
0.893303117783266	0.584624895
0.89337750800393	0.584624895
0.893513121163398	0.638952465
0.893661875245955	0.617116635
0.893810682142307	0.600332865
0.893959535540165	0.65898432
0.894108443530296	0.620903505
0.89419729004889	0.59605038
0.894271814254367	0.59605038
0.894406414811074	0.63329865
0.894555480325726	0.641938485
0.894704602046506	0.586951365
0.894853775835875	0.6569916
0.894987762214916	0.65901861
0.895062466387922	0.65901861
0.8951523045526	0.56593653
0.895301648966681	0.652397355
0.895451054518507	0.593481405
0.895600515698583	0.666087225
0.895750040500967	0.64122924
0.895828972482156	0.5803926
0.895903794260181	0.5803926
0.896049271134689	0.65622864
0.896198982328155	0.595170855
0.896348749833668	0.67368078
0.896498585602985	0.646242855
0.896575484210379	0.57413103
0.896650456215677	0.57413103
0.896798449050774	0.67686981
0.896948481696731	0.592601925
0.897098576702621	0.65794494
0.897229760734394	0.679628235
0.897304912969076	0.679628235
0.897398983994554	0.559421625
0.897549284354686	0.639279765
0.89769965536589	0.682092525
0.897850102970966	0.62301984
0.897944276470027	0.613785855
0.898019588722118	0.613785855
0.898151209069143	0.654721665
0.898301872863243	0.63137994
0.898452610732975	0.62442285
0.898570603242646	0.696531075
0.898646107354537	0.696531075
0.898754319296727	0.584752335
0.898905284846146	0.63229248
0.899056326472777	0.660397095
0.899185373022818	0.68847744
0.899260993877929	0.68847744
0.899358659383018	0.588025995
0.899509942632912	0.63025521
0.899661305402941	0.660828975
0.899789822174849	0.695692365
0.899865631023866	0.695692365
0.899964295277892	0.585122055
0.900115909623453	0.66718773
0.90026761304673	0.628525065
0.900385021793024	0.700533795
0.90046100390283	0.700533795
0.900571281894874	0.560862345
0.900723240106874	0.71760492
0.900875296619254	0.62741787
0.900971980067048	0.66698505
0.901048107360555	0.66698505
0.901179682423255	0.59527833
0.901332004563471	0.701332695
0.901475250662855	0.66885246
0.901551513781808	0.66885246
0.901636947043224	0.591480735
0.901789552490172	0.713785695
0.90194226351853	0.610934265
0.902047663201757	0.71493537
0.902124135679591	0.71493537
0.9022479786761	0.56035857
0.902400972807988	0.715739355
0.902537398314039	0.69430152
0.902614016544992	0.69430152
0.90270728943309	0.563872755
0.902860588463608	0.733835745
0.903014004036652	0.647639085
0.903097829021845	0.625107795
0.903174624251339	0.625107795
0.903321141859879	0.729876315
0.903474881764984	0.60279783
0.903576076981159	0.677251725
0.903653061648969	0.677251725
0.903782665750499	0.680985285
0.903936726787721	0.608171745
0.904049261139379	0.7582491
0.904126434476788	0.7582491
0.904245182979942	0.60031548
0.904399578610734	0.631810515
0.904517695031607	0.76716591
0.904595044259745	0.76716591
0.904708725178192	0.594719895
0.904863469031364	0.641722965
0.904981724060007	0.75828441
0.905059242273663	0.75828441
0.905173320348698	0.639934725
0.905328430297039	0.618142905
0.9054416231457	0.73785159
0.905519323553738	0.73785159
0.905639011531163	0.65981229
0.905794493170443	0.649982505
0.905897705153891	0.67395957
0.905975576575826	0.67395957
0.906105831829866	0.700676505
0.906261697655388	0.684656235
0.906350249633932	0.62063091
0.90642829058823	0.62063091
0.906573814322675	0.713505555
0.906721298839761	0.724842645
0.906799486579616	0.724842645
0.906886476427623	0.620357535
0.90704300356463	0.66974088
0.907167113847979	0.72916944
0.907245530682377	0.72916944
0.907356480373039	0.66211788
0.907513427821607	0.69139002
0.907610057222681	0.668359005
0.907688659855169	0.668359005
0.907827748260405	0.674746035
0.907971577538082	0.715552065
0.908050335597788	0.715552065
0.908142646716766	0.67846227
0.908300319059187	0.677694645
0.908408969521361	0.70236816
0.908487947257219	0.70236816
0.908616112092218	0.66042843
0.908764965219218	0.721398285
0.908844088157392	0.721398285
0.908932509452358	0.677912955
0.90909094149744	0.68513955
0.90919748456112	0.707128545
0.909276845816899	0.707128545
0.909408277264394	0.66051627
0.909548488973812	0.72781833
0.909628016787534	0.72781833
0.909726252820695	0.67316511
0.909885482485532	0.708700035
0.909976758921543	0.694670025
0.910056513163693	0.694670025
0.910204443926312	0.674591115
0.910323252607371	0.728522385
0.910403193496719	0.728522385
0.910524074201374	0.66186534
0.910667669520115	0.73610787
0.910747779585828	0.73610787
0.910844391803412	0.676436475
0.911004813885981	0.723484695
0.911090282607282	0.695442885
0.911170635044146	0.695442885
0.91132619468878	0.69768594
0.911430812188637	0.723250875
0.911511359593074	0.723250875
0.911648299751275	0.67253559
0.911769526751526	0.742374795
0.911850269224185	0.742374795
0.911971139702542	0.661002225
0.912106503780418	0.748111665
0.912187433379218	0.748111665
0.912294734217879	0.66457851
0.912441817422384	0.74620548
0.912522931853386	0.74620548
0.912619091142587	0.67603692
0.912775529945229	0.7415376
0.912856825661413	0.7415376
0.91294423307198	0.68690706
0.91310710080991	0.736555545
0.913189187800538	0.693374385
0.913270778649067	0.693374385
0.913433452456513	0.730287585
0.913520085797696	0.697899915
0.913601886580603	0.697899915
0.913760631586797	0.72610959
0.91384961364698	0.70234332
0.913931626464366	0.70234332
0.914088648204701	0.727539015
0.914177836811152	0.70454469
0.914260061165926	0.70454469
0.914417523269918	0.733500975
0.914504813880934	0.701903505
0.914587256107511	0.701903505
0.914747276614767	0.741923025
0.914830604642842	0.69516798
0.914913267132562	0.69516798
0.915072465972665	0.752815875
0.915155248749862	0.752815875
0.915243600451665	0.68549412
0.915395784970603	0.767390955
0.915478808542593	0.767390955
0.91557563042492	0.673586385
0.915718071600233	0.7819593
0.915801342520457	0.7819593
0.915908604441091	0.66421746
0.916039390714932	0.7873164
0.916122902090029	0.7873164
0.916242541712967	0.66803496
0.916359792002076	0.77370876
0.916443546659127	0.77370876
0.916577456560041	0.69563367
0.916679335709443	0.73627377
0.916763331415979	0.73627377
0.916913371472759	0.74320833
0.916998080399463	0.69123663
0.917082313698973	0.69123663
0.917231610325894	0.789553155
0.917315995103865	0.789553155
0.917419181990267	0.666881535
0.917548507034854	0.80280957
0.917633162692483	0.80280957
0.917757706633261	0.680260875
0.917864733325591	0.75374331
0.917949646825422	0.75374331
0.918095301078276	0.74471448
0.918180338945629	0.74471448
0.918267517692487	0.67920981
0.918409939706416	0.80723862
0.918495278253135	0.80723862
0.918608775080948	0.663195045
0.918724032940488	0.7900101
0.918809646806433	0.7900101
0.918951165012342	0.73930029
0.919037631557358	0.6849606
0.919123518471961	0.6849606
0.919264610053218	0.8232414
0.91935067312897	0.8232414
0.919466955625591	0.649303155
0.919576951343548	0.783777255
0.919663251965187	0.783777255
0.919802307447642	0.76553301
0.919888813490172	0.76553301
0.919985426688291	0.65510592
0.920113443779822	0.83218083
0.920200260494917	0.83218083
0.920332610421563	0.70789437
0.920424281120527	0.688776135
0.920511386119703	0.688776135
0.92064744664803	0.846064215
0.920734733770395	0.846064215
0.920855775547499	0.676004235
0.920957334193305	0.72406488
0.921044913251852	0.72406488
0.921179126700502	0.841724505
0.92126696711453	0.841724505
0.921381880003331	0.65363085
0.92148818140674	0.74668017
0.921576254140774	0.74668017
0.921708693984844	0.83828529
0.921797031692297	0.83828529
0.921911020137336	0.64706013
0.922017025549957	0.741716655
0.922105617774722	0.741716655
0.922236356613357	0.85113462
0.92232522200789	0.85113462
0.922443283023374	0.68242311
0.922544063911754	0.66680052
0.922633201816315	0.66680052
0.922762299175155	0.88320252
0.922851671709433	0.88320252
0.92297877302491	0.746902785
0.923069506056345	0.613185015
0.923159214853515	0.613185015
0.923286737669935	0.818149245
0.92337661992775	0.818149245
0.923503427240112	0.836762625
0.923593550397925	0.836762625
0.923698016494495	0.666050115
0.923809846978851	0.6759225
0.923900293311159	0.6759225
0.92402559291295	0.8692491
0.924116314774213	0.8692491
0.924240894019248	0.77463627
0.924331779681684	0.77463627
0.924423455770508	0.65157591
0.924546718396742	0.734702655
0.92463795978353	0.734702655
0.924761153618684	0.832414815
0.924852731219893	0.832414815
0.924971745019823	0.78826287
0.925066937263052	0.670281915
0.925158848498377	0.670281915
0.925280674612885	0.722841945
0.925372770538848	0.722841945
0.925493977249112	0.818041875
0.925586377380584	0.818041875
0.925706941160793	0.786125745
0.925799509727827	0.786125745
0.925894114602605	0.723840165
0.92601219522808	0.665734995
0.926105148281646	0.665734995
0.926224516952625	0.81532023
0.926317759512719	0.81532023
0.92643649348387	0.768582105
0.926529986712888	0.768582105
0.926639932552383	0.78097476
0.926741787525431	0.7017924
0.926835701615105	0.7017924
0.926953231742241	0.70642308
0.927047329446984	0.70642308
0.927164351903692	0.819014415
0.927258776243312	0.819014415
0.927375185501109	0.75166368
0.927469863229551	0.75166368
0.92758272789799	0.776997585
0.927680601325379	0.740768625
0.927775737749502	0.740768625
0.927891035546735	0.700693335
0.927986368104772	0.700693335
0.928101187194095	0.749061045
0.928196801619596	0.749061045
0.9283110588815	0.79758633
0.92840699991139	0.79758633
0.928520734426739	0.753756165
0.928616921821637	0.753756165
0.928730150875284	0.77040765
0.92882656972199	0.77040765
0.928923524882318	0.75121638
0.929035981803379	0.73224588
0.929132919514218	0.73224588
0.929245160781063	0.730776735
0.929342333467402	0.730776735
0.929454138802711	0.753558345
0.929551627118224	0.753558345
0.929662906400127	0.77578614
0.929760725173729	0.77578614
0.929871479419631	0.751188375
0.929969636349898	0.751188375
0.930079982711725	0.74009106
0.930178344213017	0.74009106
0.930288256971073	0.75113721
0.930386893411965	0.75113721
0.930488105438146	0.75035688
0.930595286639157	0.764996205
0.930694500897348	0.764996205
0.930803536686173	0.743161155
0.930902973516372	0.743161155
0.931011658519964	0.74602266
0.931111400229749	0.74602266
0.931219639203285	0.752351955
0.931319729489769	0.752351955
0.931427522308546	0.74458932
0.93152794700486	0.74458932
0.93163530382251	0.743909085
0.931736064060484	0.743909085
0.931842994960085	0.75508428
0.931944095871147	0.75508428
0.932050606193199	0.745631775
0.93215207226962	0.745631775
0.93225814891912	0.73429824
0.932359949227011	0.73429824
0.932465629860901	0.763943175
0.932567772119164	0.763943175
0.932673057480542	0.761105415
0.932775549026822	0.761105415
0.932880453495893	0.722059305
0.93298328489771	0.722059305
0.933087822780482	0.74191872
0.933190995273285	0.74191872
0.93329526536138	0.775496535
0.933398695209666	0.775496535
0.933502598616571	0.7140084
0.933606385035399	0.745829115
0.93371004616928	0.745829115
0.933814077885455	0.745521555
0.933917383031062	0.745521555
0.934021782491363	0.738286035
0.934124737060501	0.738286035
0.934229511834251	0.735107205
0.93433212340116	0.735107205
0.934437270501934	0.73778892
0.934539540070913	0.73778892
0.934645071535596	0.75205395
0.934747004402905	0.75205395
0.934852928203958	0.746149335
0.934954519053233	0.746149335
0.935060876885515	0.7344714
0.93516210131776	0.7344714
0.935268868890429	0.726100395
0.935369763850531	0.726100395
0.935476944510799	0.74074575
0.935577506669844	0.74074575
0.935685114876322	0.744113505
0.935785343368935	0.744113505
0.935893389114686	0.73540245
0.93599327244717	0.73540245
0.93610177537966	0.72097458
0.936201342122822	0.72097458
0.936310182574964	0.74498667
0.936409535172804	0.74498667
0.936518775808016	0.723927345
0.936617858891272	0.723927345
0.936718888173403	0.71709828
0.93682632766131	0.73817178
0.936924856571083	0.73817178
0.937034953711056	0.74683854
0.937133181379415	0.74683854
0.937243756218008	0.73034859
0.937341750770775	0.73034859
0.937452729367762	0.74816217
0.937550408084051	0.74816217
0.937661888588851	0.697493415
0.937759258331046	0.697493415
0.937871242259941	0.72218559
0.93796830424053	0.72218559
0.938080691208395	0.73086546
0.938177573007765	0.73086546
0.938282026797159	0.698533275
0.938387057805764	0.750106965
0.938483449022548	0.750106965
0.93859679330071	0.734689395
0.938692972592365	0.734689395
0.938806764254463	0.74505081
0.938902632519149	0.74505081
0.939016987492469	0.66918342
0.939112563972889	0.66918342
0.939227408948752	0.733361775
0.939322759469908	0.733361775
0.939432595548959	0.6860541
0.939533233610218	0.73845237
0.939628159965569	0.73845237
0.939744019116533	0.757920885
0.939838744497745	0.757920885


==> tikz/advection_long_curvature_N2048-3.tsv <==
0.939838744497745	0.757920885
0.939955100695439	0.693507225
0.940049523217198	0.693507225
0.940166462940256	0.69651363
0.940260621180506	0.69651363
0.940378060696149	0.70535856
0.940472062540059	0.70535856
0.940566052097046	0.701427855
0.940683856921366	0.78481539
0.940777457504533	0.78481539
0.940895996261218	0.6602655
0.940989307088723	0.6602655
0.941108423136359	0.70635822
0.941201519548604	0.70635822
0.941312761838395	0.6583074
0.941414119655892	0.76978107
0.941506841034869	0.76978107
0.941627141354326	0.720680835
0.941719645028463	0.720680835
0.941840542261752	0.658763955
0.941932774441869	0.658763955
0.942052773718907	0.688036065
0.942146316583495	0.71451417
0.942238219363375	0.71451417
0.942360325021854	0.74775012
0.942452041781928	0.74775012
0.942574750967852	0.653423115
0.942666207842414	0.653423115
0.942786382964648	0.674226375
0.942880822490654	0.73929972
0.94297195138203	0.73929972
0.94309595681823	0.713371755
0.943186916046083	0.713371755
0.943311507758088	0.66955416
0.94340221946443	0.66955416
0.943513867583206	0.607183485
0.943618055266386	0.84460827
0.943708455939338	0.84460827
0.943834471582209	0.589681875
0.943924637318306	0.589681875
0.9440512399371	0.704572125
0.944141267528454	0.704572125
0.944235559669153	0.683306985
0.944358484880592	0.721108965
0.944448200212903	0.721108965
0.944576204609591	0.6827157
0.944665682562896	0.6827157
0.944773132218962	0.56997867
0.94488377035011	0.847129995
0.944972959416316	0.847129995
0.945102482842383	0.60810378
0.945191439717296	0.60810378
0.94530770850752	0.59691438
0.945410503308227	0.8333586
0.945499205049202	0.8333586
0.945630232437022	0.607350705
0.945718744026559	0.607350705
0.945839359693745	0.5935389
0.945938812065829	0.815856495
0.946027038851647	0.815856495
0.946159616414357	0.620428155
0.946247614163022	0.620428155
0.946368183864554	0.5795907
0.94646884889867	0.79865811
0.946556618729619	0.79865811
0.946690791337204	0.639871035
0.946778340700181	0.639871035
0.946894285539388	0.575801145
0.947000769075531	0.76178799
0.947088100202112	0.76178799
0.947223908042894	0.639790755
0.947311037352434	0.639790755
0.947417760501842	0.64665339
0.947534796143915	0.67714941
0.947621634039242	0.67714941
0.947759130097934	0.624030675
0.94784586266469	0.624030675
0.947938684422786	0.710313015
0.948070941264872	0.65431629
0.948157381637917	0.65431629
0.948284564858247	0.564305115
0.948382998539471	0.759271125
0.948469210076299	0.759271125
0.948609457652627	0.62146761
0.948695484744055	0.62146761
0.948801415989935	0.64910586
0.948922658097058	0.67990725
0.949008434873916	0.67990725
0.949144658424183	0.55514415
0.949236206539922	0.757649535
0.949321765756298	0.757649535
0.949464900463946	0.617414175
0.949550313603777	0.617414175
0.949657639701721	0.62268585
0.949779749340581	0.669310905
0.949864896819998	0.669310905
0.949998383101004	0.55523268
0.950095041819085	0.781675155
0.950179973778876	0.781675155
0.950326142590491	0.52668786
0.95041092484385	0.52668786
0.950507711388943	0.69175935
0.950642880640574	0.630668775
0.950727432324306	0.630668775
0.950846073250924	0.59482632
0.950960205553747	0.704928435
0.951044525481021	0.704928435
0.951183528411543	0.51396111
0.951278145429764	0.78448668
0.951362246439518	0.78448668
0.95151275409546	0.50040042
0.951596745847829	0.50040042
0.951688052761859	0.707335065
0.951832339355144	0.586031595
0.951916128025051	0.586031595
0.952023294957131	0.62998107
0.952152648968925	0.648010815
0.952236206213706	0.648010815
0.952357690075736	0.57968745
0.952473721112907	0.685549815
0.952557068859976	0.685549815
0.952691247151825	0.52453935
0.95279558916838	0.74857311
0.95287872938871	0.74857311
0.953023985898015	0.452994285
0.953118280933227	0.79457412
0.953201236634227	0.79457412
0.953355928765682	0.439101825
0.953441848063042	0.766587285
0.953524628980963	0.766587285
0.953683682063632	0.48250089
0.953766346054946	0.48250089
0.953852402098891	0.721289475
0.954009338687215	0.51457638
0.954091814898437	0.51457638
0.954182407566374	0.682327005
0.954335975027928	0.537324015
0.954418265166614	0.537324015
0.954511670875203	0.664448535
0.954663635023468	0.549513045
0.954745743405013	0.549513045
0.954840202508484	0.65527623
0.954992361269842	0.546475005
0.955074292164057	0.546475005
0.955168019580377	0.652275825
0.955322192364229	0.538093545
0.955403947326982	0.538093545
0.955495132287241	0.664765995
0.955653172328336	0.512752305
0.955734750207217	0.512752305
0.955821557374105	0.691654245
0.955984498100481	0.464329605
0.956066755635231	0.73904865
0.956148104818849	0.73904865
0.95630991447864	0.4327311
0.956400051361573	0.722640345
0.956481214416779	0.722640345
0.956634678793396	0.46918578
0.956734617456252	0.6940398
0.956815603942251	0.6940398
0.956958798281627	0.492828675
0.957070515794203	0.66113193
0.957151339397815	0.66113193
0.957282283829653	0.52648161
0.957407794806074	0.622417635
0.957488469335338	0.622417635
0.957605150185399	0.548821305
0.95774650579062	0.588972105
0.957827051379793	0.588972105
0.95792740870211	0.580723815
0.958086688989915	0.51952263
0.958167088164353	0.51952263
0.958249078633017	0.66524211
0.958409677896794	0.46126116
0.958508773862981	0.673158285
0.958588925150194	0.673158285
0.95873047321251	0.492149475
0.958852012375261	0.62402355
0.95893202393109	0.62402355
0.959050703329261	0.53054031
0.959196887903374	0.570142665
0.959276785906014	0.570142665
0.959370375126398	0.59762358
0.959529997601602	0.475439475
0.959623322635706	0.673496055
0.959702992420676	0.673496055
0.959848852177568	0.483247245
0.959971651816993	0.61109457
0.960051189538947	0.61109457
0.960167174985563	0.52691406
0.960321789328373	0.540553725
0.960401229341744	0.540553725
0.960484980461983	0.57486711
0.96064368871511	0.51773613
0.96075328619438	0.649587825
0.960832476448113	0.649587825
0.960960719568636	0.449626905
0.961107250667416	0.595956915
0.961186379976479	0.595956915
0.961277267143982	0.52413972
0.96143535939523	0.520876335
0.961542414219787	0.655529775
0.961621297835629	0.655529775
0.96175116731495	0.433401675
0.961900524917985	0.5997777
0.961979359935808	0.5997777
0.962066513350011	0.5282502
0.962224007531158	0.52323474
0.962339746251216	0.611800545
0.96241834335059	0.611800545
0.962538644643394	0.446064885
0.962695807531372	0.53745771
0.962780917501565	0.630328065
0.962859379846886	0.630328065
0.963009773973452	0.438781035
0.9631459461401	0.595088715
0.963224317866015	0.595088715
0.9633233068724	0.46001619
0.963479919731197	0.567828195
0.963591817172896	0.604153365
0.963669967908761	0.604153365
0.963792795174043	0.418985385
0.963949092710459	0.547213005
0.964040031111856	0.645899385
0.964118036866308	0.645899385
0.964261339137071	0.367567785
0.964412774426265	0.594162435
0.964490740230895	0.594162435
0.964573201588876	0.538343085
0.964728972665489	0.466929015
0.964866358865393	0.589071705
0.96494416242554	0.589071705
0.96504022552057	0.45590106
0.965195712970316	0.54056547
0.965322712686442	0.576532155
0.965400350931246	0.576532155
0.965506374593753	0.38811168
0.96566158091158	0.58791339
0.96578195207299	0.579122325
0.965859407901568	0.579122325
0.965971673126716	0.36272301
0.966126602440386	0.611079255
0.96624425746829	0.56623056
0.966321570983249	0.56623056
0.966436143650025	0.34932924
0.96659080024402	0.60693576
0.966709784075227	0.568127325
0.966786989755324	0.568127325
0.966899803840705	0.35775015
0.967054194815298	0.5911713
0.967178705514931	0.55464192
0.967255784586877	0.55464192
0.967362678544133	0.394355115
0.967516807222365	0.543484425
0.967651188018472	0.52807218
0.967728169343734	0.52807218
0.967824796747855	0.484007205
0.967978665619002	0.457005105
0.968127423903696	0.545366715
0.968204297143936	0.545366715
0.968286164006125	0.51895419
0.968439785415106	0.40843116
0.968593340530099	0.55699986
0.968684522000424	0.540996285
0.968761165052927	0.540996285
0.96890018955681	0.33168798
0.96905351806599	0.61306761
0.969168888503643	0.525997065
0.969245421248068	0.525997065
0.969359900644962	0.390219435
0.969512990811626	0.51385992
0.969657625006806	0.522492255
0.96973410657158	0.522492255
0.969818934416638	0.48651771
0.969971793758336	0.378981885
0.970124598290815	0.590663655
0.970227606159016	0.543510375
0.970303836542787	0.543510375
0.970429946083354	0.350285115
0.970582528554009	0.5294232
0.970725980555567	0.50941371
0.970802208019589	0.50941371
0.970887465192576	0.48263217
0.971039827510024	0.33485409
0.971192141631324	0.62108604
0.971305931768125	0.5256456
0.971381958670265	0.5256456
0.971496523407898	0.363368295
0.971648625465407	0.47940639
0.971800660839311	0.521856705
0.971891283109191	0.511426515
0.971967158214314	0.511426515
0.97210451845305	0.345151965
0.972256366169724	0.515294775
0.972406443590273	0.498783645
0.972482307468837	0.498783645
0.972559857377247	0.51941388
0.972711499570266	0.36052602
0.972863094393115	0.52918701
0.97300403046947	0.479829195
0.973079765163092	0.479829195
0.973166083416088	0.463366605
0.973317487300073	0.366270105
0.973468844211055	0.531659595
0.973608246214829	0.498935895
0.973683859811064	0.498935895
0.973771362283595	0.475843935
0.973922529300249	0.379666245
0.974073649090717	0.50104929
0.974219755010663	0.466303845
0.974295256263311	0.466303845
0.974375708450699	0.482400165
0.974526650885972	0.353223405
0.974677550757512	0.504357015
0.974828390288408	0.514202175
0.974914541552463	0.52345053
0.974989818623104	0.52345053
0.975129888897553	0.335410875
0.975280566910509	0.39139506
0.975431198972484	0.54420093
0.975542323204434	0.4876002
0.975617519936347	0.4876002
0.975732283025159	0.37119579
0.975882754355171	0.439863765
0.976033176997687	0.51557697
0.976179222326126	0.48025137
0.976254386037908	0.48025137
0.976333856470657	0.475903065
0.976484116306536	0.32751129
0.976634339673978	0.369900375
0.976784523585965	0.54263409
0.976901453820363	0.5282817
0.97697641864925	0.5282817
0.977084718173464	0.404566785
0.977234743995028	0.41329305
0.97738473011096	0.421989495
0.977534669686678	0.52763682
0.977634740767083	0.414416565
0.977709532869465	0.414416565
0.977834396247415	0.36032676
0.977984201983757	0.410770905
0.978133966512487	0.456223455
0.978283685381873	0.57999195
0.978379760864668	0.493631565
0.978454449110437	0.493631565
0.978582962511443	0.338225475
0.978732542429014	0.346419645
0.978882088410142	0.35029638
0.97903160122764	0.529997805
0.979138332941551	0.5684862
0.979212940612946	0.5684862
0.979330472514392	0.38702733
0.979479845186225	0.41660415
0.979629179111792	0.4059561
0.979778478628776	0.44628432
0.97991220702864	0.414404025
0.979986691236101	0.414404025
0.980076953228221	0.4123131
0.980226135037017	0.375868215
0.980375282721609	0.466125495
0.980524390196064	0.44046027
0.98067345884465	0.590270325
0.980777466807833	0.40806108
0.980851841479018	0.40806108
0.980971461775914	0.348739725
0.981120414861227	0.307447635
0.981269342048339	0.363016875
0.981418238963363	0.42305691
0.981567100330843	0.602734845
0.981661686684674	0.607328805
0.981735902055244	0.607328805
0.981864675506908	0.33231318
0.98201341214309	0.29467155
0.982162127643294	0.353519775
0.98231081240079	0.368463885
0.982459468635422	0.361559475
0.982568452036176	0.663766125
0.982642478020719	0.663766125
0.982756673258188	0.56966517
0.982905206529796	0.29797149
0.983053717434252	0.366434475
0.983202201596306	0.356887485
0.983350661748038	0.31471572
0.983499096159602	0.253609755
0.983575607256636	0.894088965
0.9836494265429	0.894088965
0.983795863330474	0.34978266
0.983944190100642	0.357609315
0.984092491591157	0.415387785
0.984240764203682	0.389012025
0.984389010308184	0.30251922
0.984537238521039	0.167610585
0.984613896553772	0.883040235
0.984687483238594	0.883040235
0.984833607160656	0.36705252
0.984981737520392	0.34699233
0.985129845462168	0.40792305
0.985277926829512	0.4325601
0.985425980329777	0.377883075
0.985574010129549	0.256640385
0.985689980637759	0.42335742
0.985763640214527	0.42335742
0.985870014072209	0.64514409
0.986017961746129	0.335781405
0.986165889326908	0.37886415
0.986313794054179	0.411850965
0.986461674345092	0.43098021
0.986609529394302	0.41368686
0.986757360205759	0.31462356
0.986887490796531	0.310437435
0.986961181697223	0.310437435
0.987052972107146	0.624903435
0.987200732562961	0.35598123
0.987348473272763	0.387624975
0.987496193099466	0.39891792
0.987643891282023	0.40612386
0.987791567748801	0.417877635
0.987939222117308	0.420365475
0.988086857975697	0.36680634
0.988221106873442	0.312945225
0.988294771064641	0.312945225
0.988382070029992	0.5595411
0.988529640337629	0.363132
0.988677192652686	0.39160794
0.988824725689033	0.396601725
0.988972239990568	0.396076785
0.98911973550653	0.399188385
0.989267215190591	0.40589448
0.98941467331396	0.41117379
0.989562112846294	0.398134155
0.989709534603782	0.321846795
0.989788856427597	0.504100545
0.989862213130447	0.504100545
0.990004327725804	0.374026635
0.990151697125167	0.391098195
0.990299050274408	0.394468515
0.990446389890335	0.39849168
0.990593710483794	0.39921354
0.990741014794962	0.39848217
0.990888303325905	0.39707286
0.991035576567071	0.39867069
0.991182834286752	0.39883392
0.991330077208486	0.39054105
0.991477305574459	0.362502285
0.991562078376575	0.4547346
0.991635537260818	0.4547346
0.99177172263773	0.37870755
0.991918908137769	0.391557495
0.992066080276617	0.39567345
0.992213238869653	0.396497355
0.992360384167239	0.39500724
0.992507516823673	0.39321696
0.992654636875869	0.39257049
0.992801747372559	0.39379041
0.992948842944716	0.39573018
0.993095926641192	0.396842205
0.993242998522274	0.39680175
0.993390058838767	0.398534655
0.993537108016385	0.37955694
0.993684146811602	0.39869754
0.993797998866356	0.384201495
0.993871393361096	0.384201495
0.99397819550627	0.404102925
0.994125202879344	0.382649955
0.994272200633571	0.394566525
0.994419188541191	0.39328677
0.994566167149494	0.393246735
0.994713136694305	0.391712085
0.994860097271044	0.39056217
0.995007049123294	0.39140652
0.995153995763712	0.391952175
0.995300931026753	0.39227748
0.995447858417479	0.39258627
0.995594778171962	0.39279579
0.995741690408889	0.39220428
0.995888595485634	0.39096954
0.996035493528636	0.39017973
0.996182384887659	0.390578085
0.996329272803689	0.391406145
0.99647615150352	0.391620885
0.996623024133762	0.390894045
0.996769891029001	0.38929482
0.996916752512412	0.38762439
0.997063608646759	0.38753763
0.997210459834458	0.39092688
0.997357306153575	0.38637291
0.997504151068558	0.397782375
0.997623250142739	0.38972004
0.997696652705472	0.38972004
0.997797821841266	0.39100086
0.997944651367642	0.38786502
0.998091477287146	0.387403245
0.998238299836337	0.3863859
0.998385119300461	0.388663755
0.99853193590854	0.389633595
0.998678752813551	0.38923929
0.998825564284635	0.39207519
0.998972373564619	0.39368757
0.99911918086056	0.389796045
0.999265986468277	0.39160485
0.999412790572897	0.390082185
0.999559593436853	0.386101695
0.999706395311133	0.386333685
0.9998531994313	0.388624995
1	0.38976657


==> tikz/advection_long_curvature_N2048-4.tsv <==
0	0.389688825
0.00014681005716754	0.38972028
0.000293620289952324	0.389752035
0.000440430935055028	0.38978214
0.000587242229174335	0.389812785
0.000734054392842082	0.389849295
0.000880870701687849	0.38989662
0.00102768536301194	0.38995695
0.00117450159248845	0.39002643
0.00132131968202107	0.39009942
0.0014681398406564	0.390172905
0.00161496230504712	0.390249435
0.00176178731183475	0.390332655
0.00190861505094806	0.390416565
0.00205544885865636	0.390488655
0.00220228291235522	0.390551355
0.00234912051309278	0.39063096
0.00248877719382972	0.39075252
0.00256216273151875	0.39075252
0.00264280703697486	0.390895425
0.00278965653498252	0.39101721
0.00293651047179529	0.391113075
0.00308336908390258	0.391219485
0.003230235613354	0.391350135
0.00337710437040006	0.39148455
0.00352397842709583	0.39161559
0.00367085829006506	0.391754445
0.00381774392156641	0.391901505
0.00396463575088	0.39205092
0.00411153391784017	0.392202735
0.00425843876668979	0.39235737
0.00440535354595038	0.392515905
0.00455227225896415	0.392681805
0.00469919849731792	0.392857125
0.00484613226579437	0.39304029
0.00499307380049766	0.393226155
0.00514002359956293	0.393410835
0.00528698164456307	0.39359637
0.00543394817148526	0.39378939
0.00558092670471759	0.393994485
0.00572791119603935	0.394208895
0.00587490518521433	0.39442494
0.00602190861505264	0.39463845
0.00616892187932621	0.394850535
0.00631112442908266	0.395072055
0.00638459659331996	0.395072055
0.00646297907590168	0.39529806
0.00661002330359914	0.39553035
0.00675708151414946	0.395763135
0.00690414777774999	0.395998065
0.0070512253391894	0.396238365
0.00719831444153522	0.396487155
0.007345415516803	0.3967452
0.00749252862279533	0.39701061
0.00763965419918085	0.397280445
0.00778679229586686	0.39755352
0.00793394635987618	0.397832235
0.00808111064225861	0.398120595
0.00822828818075556	0.39841863
0.00837547965044116	0.398719005
0.00852268486901708	0.399015345
0.00861786184938374	0.3992934
0.00869149626729679	0.3992934
0.00881713822395512	0.3995766
0.00896438683891387	0.399875775
0.00911165341679511	0.400202295
0.00925893245238171	0.400529325
0.00940622671346396	0.40084536
0.0095535371846203	0.40117245
0.00970086337670675	0.401519295
0.00984820604227658	0.40186677
0.00999556543868101	0.40220706
0.0101429415598802	0.402544785
0.0102903379171751	0.402887205
0.010388732972998	0.403230105
0.0104624577292045	0.403230105
0.0105851774128123	0.403591875
0.0107326237623689	0.40395357
0.0108800886600886	0.404326845
0.0110275720836257	0.404708055
0.0111750742895952	0.405096255
0.0113225958294242	0.405475785
0.0114701393615019	0.40580442
0.0116177000591266	0.406232415
0.0117652805725329	0.40697793
0.0118802048771464	0.406844205
0.0119540074799998	0.406844205
0.0120605027189371	0.407507955
0.0122081448533274	0.40789344
0.0123558081578995	0.40831017
0.0125034928962592	0.408729885
0.0126512026510949	0.40915494
0.0127989310473875	0.409583085
0.0129466820063417	0.410020785
0.0130944557991288	0.41045727
0.013211500075254	0.410909235
0.0132853953047862	0.410909235
0.0133900719387099	0.411365985
0.0135379155038356	0.41181471
0.0136857826232672	0.412268265
0.0138336769070972	0.412729035
0.0139815930233081	0.413199915
0.0141295334929134	0.413685195
0.0142774993280558	0.414159855
0.0144067400673081	0.414660495
0.0144807182198392	0.414660495
0.0145735074644427	0.41514576
0.0147215502897481	0.415635465
0.0148696195839977	0.416132415
0.0150177186052897	0.416642115
0.0151658416698634	0.41715426
0.0153139920355147	0.417663945
0.0154621703869447	0.41818962
0.0155544680886072	0.41870001
0.015628605013312	0.41870001
0.0157586109676002	0.419240625
0.01590687414647	0.41976585
0.0160551660183515	0.42030447
0.0162034906917795	0.4208421
0.0163518416427027	0.421381305
0.0165002229957972	0.421956555
0.0165903779841691	0.42252252
0.0166646210331282	0.42252252
0.0167970767670017	0.423098355
0.0169455501816213	0.42360744
0.0170940547050214	0.42416106
0.0172425910774868	0.42478071
0.0173911625614367	0.425317215
0.0175210452597342	0.425942415
0.0175953303673626	0.425942415
0.0176883976595698	0.426519555
0.0178370648134044	0.427125165
0.0179857657531215	0.42771996
0.0181345002953008	0.428318955
0.0182832692163893	0.428914065
0.0184256445150926	0.429584745
0.018500013638313	0.429584745
0.0185809138856004	0.43018725
0.0187297882313621	0.430779
0.0188786981521994	0.431395425
0.019027643945574	0.432076485
0.0191766264202878	0.43267851
0.0193079302936812	0.433335405
0.0193824229320276	0.433335405
0.0194747026572953	0.43400739
0.0196237970078342	0.434633985
0.0197729322200139	0.435254535
0.0199221037442793	0.435955335
0.0200713132505384	0.4366473
0.0201710093204927	0.437270145
0.0202456615311665	0.437270145
0.0203698517604006	0.437994915
0.0205191808338386	0.438652635
0.0206685502079442	0.43933353
0.0208179607527746	0.439981245
0.0209426144289453	0.44072775
0.0210173331606566	0.44072775
0.0211169096056145	0.441451815
0.0212664455809102	0.442132515
0.0214160240048977	0.44280426
0.021565645196394	0.44350095
0.0216991793669429	0.444292725
0.0217739963837153	0.444292725
0.0218650189376115	0.44499567
0.0220147727142176	0.44572896
0.0221645734947258	0.44645784
0.0223144169068526	0.44714916
0.022442305059004	0.447938595
0.0225172403469646	0.447938595
0.022614240607417	0.44869029
0.0227642227603106	0.44943237
0.0229142512082305	0.45019362
0.0230643275233591	0.45093336
0.0231733819879211	0.451705785
0.0232484620882845	0.451705785
0.0233646268218016	0.45251298
0.0235148481507001	0.45325611
0.0236651193490323	0.454028445
0.0238154401200976	0.45476115
0.0238936434140267	0.45563469
0.0239688877693739	0.45563469
0.0241162330751194	0.456411885
0.0242667059222395	0.4572126
0.0244172310368949	0.457986855
0.0245286902739732	0.45880809
0.0246039915279474	0.45880809
0.0247184411050864	0.459658605
0.02486912448275	0.460451205
0.0250198615473759	0.461202915
0.025154570157049	0.462094995
0.0252299501921938	0.462094995
0.0253214988683169	0.462935625
0.0254724005132443	0.46375005
0.025623357971866	0.464485395
0.0257719840320969	0.465400965
0.0258474559882134	0.465400965
0.0259254454312386	0.466364955
0.0260765739314198	0.467287845
0.026227760420028	0.467775465
0.0263790052669904	0.469068
0.0264571412028074	0.469607985
0.0265328567814469	0.469607985
0.0266816729997077	0.47059983
0.0268330966099496	0.471427065
0.0269839106387419	0.472352115
0.0270596170020444	0.472352115
0.02713613038664	0.47322255
0.027287738379659	0.474137955
0.0274394088501146	0.474963135
0.0275795431288514	0.475938045
0.0276553883445261	0.475938045
0.0277429395470801	0.476826105
0.027894801294204	0.47775393
0.0280467278376664	0.47858046
0.0281689589010127	0.479540595
0.0282449599137661	0.479540595
0.0283507805885912	0.48046608
0.0285029054468558	0.48138522
0.0286550966759214	0.482307285
0.0287526121117081	0.48324204
0.0288287822566952	0.48324204
0.0289596854264376	0.48423204
0.0291120829450135	0.48506967
0.0292546780334616	0.486077055
0.0293308893453788	0.486077055
0.0294170908542836	0.486983535
0.0295697007894699	0.487970385
0.0297223807093642	0.488892435
0.0298277120433157	0.489888855
0.0299041207650764	0.489888855
0.0300279604370993	0.490908405
0.0301808610809036	0.49174206
0.0303196056044853	0.492785505
0.0303960807291721	0.492785505
0.0304868852507387	0.49372752
0.0306400141834921	0.49473699
0.030793215650187	0.495743745
0.0308833646619405	0.49671054
0.0309600569009615	0.49671054
0.0310998526050747	0.49773516
0.031253288079809	0.49860717
0.0313662217362289	0.49978482
0.0314430029100568	0.49978482
0.0315603987632366	0.50073894
0.0317140757327006	0.50163201
0.0318449258780271	0.502764015
0.0319218020845843	0.502764015
0.0320216763026965	0.503758905
0.03217559970082	0.504689865
0.032319683945402	0.50579739
0.0323966694900959	0.50579739
0.0324836979237832	0.506755485
0.0326378754639687	0.507787605
0.0327906971907284	0.50893038
0.0328677999416916	0.50893038
0.0329464879369808	0.50989263
0.0331009294153778	0.51094107
0.0332554550598909	0.51197589
0.0333353735820852	0.51301677
0.0334127541854505	0.51301677
0.0335647768430353	0.514073505
0.033719573922461	0.515123925
0.0337995882417192	0.5161542
0.0338771050561303	0.5161542
0.0340294438769488	0.51720228
0.0341831047851206	0.51836196
0.0342606128408374	0.51836196
0.0343396904913106	0.519378255
0.0344949551105454	0.5204016
0.0346409336886359	0.521577075
0.03471859992541	0.521577075
0.0348057733374131	0.522618075
0.0349613289124942	0.52358397
0.0350958769146699	0.52476363
0.0351737045259965	0.52476363
0.0352727365563091	0.525894195
0.0354285916290717	0.52688526
0.0355480846135291	0.52800786
0.0356260853127239	0.52800786
0.0357406087310023	0.529188855
0.0358967699520998	0.53022024
0.0359976951976083	0.531236835
0.0360758760644185	0.531236835
0.0362094073438228	0.53237802
0.0363658845502678	0.533441535
0.0364448460242765	0.534685305
0.0365232170155907	0.534685305
0.0366791628799495	0.53564427
0.0368111979829387	0.536774175
0.0368896073969841	0.536774175
0.0369928791291703	0.538009245
0.0371499031434262	0.539070765
0.0372535427972258	0.54016224
0.0373321579687995	0.54016224
0.0374642875125469	0.54129795
0.0376151060107957	0.542440845
0.0376937743826306	0.542440845
0.0377791286703801	0.543575535
0.0379367250703467	0.54464001
0.0380530722639281	0.545754045
0.0381319599358798	0.545754045
0.0382522708396176	0.54672843
0.0384102017338191	0.548414835
0.0385682929020959	0.549087015
0.0387264868675398	0.55028523
0.038844180788525	0.551436915
0.0389233727241166	0.551436915
0.0390432436384521	0.55261419
0.0391972051794541	0.55379745
0.0392764711939584	0.55379745
0.039360503023485	0.554830815
0.039519323812855	0.555863925
0.0396275727018319	0.557331435
0.039707094710734	0.557331435
0.0398373511841129	0.558227055
0.0399767973443439	0.559434015
0.0400564056794323	0.559434015
0.0401559019783169	0.56061129
0.0403153773789858	0.56178153
0.040403898372976	0.562930935
0.0404837798742857	0.562930935
0.0406347388593122	0.5640663
0.0407496109421122	0.565206795
0.0408295954799286	0.565206795
0.0409546452787465	0.56634783
0.0410936430266726	0.56750406
0.0411737344429954	0.56750406
0.0412751128896231	0.568540575
0.0414355587464126	0.57000507
0.0415162500242402	0.570855495
0.0415966365393938	0.570855495
0.0417568864098843	0.572113635
0.0418571633193249	0.57326082
0.0419376695154461	0.57326082
0.0420788020914845	0.574423455
0.0421965655838392	0.5755758
0.0422771981337284	0.5755758
0.0424013130836834	0.57672135
0.0425345079320428	0.577901085
0.0426152723006191	0.577901085
0.0427244325720643	0.579019845
0.0428710374460979	0.580221075
0.0429519403773177	0.580221075
0.0430481723637392	0.58133574
0.0432062051250025	0.582533955
0.043287253572561	0.582533955
0.0433725458488357	0.5836509
0.0435349728011265	0.584808075
0.0436212465060743	0.58593288
0.0437026269158328	0.58593288
0.043860316086996	0.587098575
0.0439539715030159	0.588225705
0.0440355101482951	0.588225705
0.0441863214547923	0.58942008
0.0442854860965281	0.590528115
0.0443671858020387	0.590528115
0.0445130040188723	0.59167236
0.0446158261900774	0.592767285
0.0446976925036095	0.592767285
0.0448403722516762	0.59396589
0.0449450397590439	0.595021425
0.0450270809281696	0.595021425
0.0451684429163992	0.5963409
0.0452731666326381	0.59733369
0.0453553868767839	0.59733369
0.0454972261824149	0.598500315
0.0456002519642996	0.599603205
0.0456826568783942	0.599603205
0.0458267417728233	0.600797835
0.0459263327720137	0.601864275
0.0460089252842418	0.601864275
0.0461569961229166	0.603064605
0.0462514488289728	0.604150515
0.0463342372268599	0.604150515
0.0464880079516539	0.60523149
0.0465756383191709	0.60632625
0.0466586296152741	0.60632625
0.0468159400356825	0.60747519
0.0468989383101542	0.60747519
0.0469859755551421	0.60859062
0.0471381723344123	0.609863565
0.0472213816925517	0.609863565
0.0473189459091505	0.61070343
0.0474595819150472	0.61186962
0.0475430080244474	0.61186962
0.0476527237876587	0.61293273
0.0477802082654901	0.614065545
0.0478638567973462	0.614065545
0.0479873258400871	0.615172995
0.0481000881848741	0.61622973
0.048183963634874	0.61622973
0.0483227690945641	0.61734849
0.0484192546242447	0.61831818
0.0485033638655221	0.61831818
0.048653593030704	0.61953693
0.0487377361655472	0.61953693
0.0488275498730123	0.62050575
0.0489711726634203	0.62169531
0.0490555567652053	0.62169531
0.0491651687956482	0.6225699
0.0492881324600227	0.62366058
0.04937276736797	0.62366058
0.0495036893351921	0.624771825
0.0496045082936034	0.62571126
0.0496893956438924	0.62571126
0.0498353854969617	0.62684388
0.0499203207780408	0.62684388
0.0500131976898606	0.62767158
0.0501503958625448	0.6289644
0.0502355976611966	0.6289644
0.0503540477986747	0.63000408
0.0504649107262447	0.63071514
0.0505503832883602	0.63071514
0.0506934279416761	0.632022495
0.0507789614298081	0.632022495
0.0508671361011816	0.6327912
0.0510067361262809	0.633913365
0.0510925478684534	0.633913365
0.0512104367446615	0.634817985
0.0513196334221839	0.635732385
0.051405731793596	0.635732385
0.0515459751588525	0.636876585
0.0516321459875503	0.636876585
0.0517272875851133	0.637656615
0.0518578180028042	0.63872496
0.0519442830735364	0.63872496
0.0520731567878289	0.639700815
0.0521693302706162	0.640479795
0.0522560995710686	0.640479795
0.0523936752344754	0.64160736
0.0524805244213586	0.64160736
0.0525939670952433	0.64242576
0.0527042772645265	0.64325253
0.0527914409686477	0.64325253
0.0529273654397993	0.644354745
0.053014619413277	0.644354745
0.0531172445107258	0.645086685
0.0532371481000499	0.646002255
0.0533247227994897	0.646002255
0.0534590502235391	0.647049015
0.053546725599736	0.647049015
0.0536430695116532	0.64767801
0.053768096659384	0.648576495
0.0538561057051561	0.648576495
0.0539888791454272	0.649626375
0.0540769926227839	0.649626375
0.0541715204717452	0.650222775
0.0542972807494792	0.65102685
0.054385735894656	0.65102685
0.0545170056347284	0.65214366
0.0546055731839567	0.65214366
0.0547026744284052	0.65274456
0.0548248445408803	0.653330295
0.0549137651373571	0.653330295
0.0550435762535113	0.654520485
0.055132617263813	0.654520485
0.055236618955553	0.65513115
0.0553509328382948	0.655705095
0.0554403416989069	0.655705095
0.0555687340331564	0.656728065
0.0556582679220618	0.656728065
0.0557734446425443	0.657510615
0.0558756944428543	0.658007235
0.0559656019473646	0.658007235
0.0560926217257888	0.65876505
0.0561826682564336	0.65876505
0.0563090792477219	0.659646795
0.0563992615085769	0.659646795
0.0564938402102423	0.66022569
0.0566153831755556	0.660727365
0.056705953574201	0.660727365
0.0568310500791478	0.661570995
0.0569217709659555	0.661570995
0.0570377355950249	0.66232611
0.0571371468213779	0.66286911
0.0572282684609638	0.66286911
0.0573520888108215	0.663396075
0.0574433624772955	0.663396075
0.0575666147505585	0.664105605
0.0576580473496753	0.664105605
0.057767912903453	0.664693725
0.0578723240423194	0.66525015
0.0579641714377198	0.66525015
0.0580862031086256	0.66580284
0.0581782158723006	0.66580284
0.0582996999226258	0.6663423
0.0583918813568478	0.6663423
0.0585040108404491	0.667055235
0.0586051790267408	0.66738963
0.0586977912270994	0.66738963
0.0588181067935706	0.667962915
0.0589108977501813	0.667962915
0.0590306889585457	0.66843714
0.0591236590562072	0.66843714
0.0592429299992909	0.668937105
0.0593360849058363	0.668937105
0.0594328467816989	0.66937677
0.0595481745154535	0.66991269
0.0596417776763357	0.66991269
0.0597599479038781	0.67025061
0.0598537460572575	0.67025061
0.0599714142251437	0.67065696
0.0600654059455082	0.67065696
0.0601825816673467	0.671118105
0.0602767721100789	0.671118105
0.0603718675092147	0.671595345
0.0604878447692342	0.67175052
0.0605825053674123	0.67175052
0.0606986438126655	0.67217823
0.0607935091968275	0.67217823
0.0609091732116655	0.672485175
0.0610042485518374	0.672485175
0.0611194420128147	0.672809475
0.0612147343956679	0.672809475
0.0613216343979392	0.673105035
0.0614249691908629	0.673386735
0.0615207511447056	0.673386735
0.0616349653996261	0.673695
0.0617309686437764	0.673695
0.0618447339450678	0.67389258
0.0619409617149112	0.67389258
0.0620542795393183	0.6741114
0.0621507366599985	0.6741114
0.0622636188908203	0.674316135
0.0623603063072627	0.674316135
0.0624727543862173	0.6745047
0.0625696750019472	0.6745047
0.0626705133643515	0.67467744
0.0627788532880957	0.674807955
0.0628762987330408	0.674807955
0.0629878480538284	0.67486902
0.0630855392107243	0.67486902
0.0631966695294604	0.67495059
0.0632946076332083	0.67495059
0.0634053285298378	0.675119925
0.0635035142667599	0.675119925
0.0636138315812245	0.675182715
0.0637122721571043	0.675182715
0.0638221827107195	0.67519026
0.0639208833362396	0.67519026
0.0640303969171194	0.675229845
0.0641293563217558	0.675229845
0.06423848248966	0.675248145
0.0643377058842607	0.675248145
0.0644403914882857	0.675154545
0.0645459342542339	0.675230805
0.0646457226633825	0.675230805
0.0647540519419797	0.675133995
0.0648541150368104	0.675133995
0.0649620652221387	0.674978475
0.0650624060160832	0.674978475
0.0651699825677214	0.674828145
0.0652706062808859	0.674828145
0.0653778166901038	0.67481556
0.0654787241602089	0.67481556
0.0655855738450923	0.67465554
0.0656867660533425	0.67465554
0.0657932582258886	0.67443135
0.0658947424722139	0.67443135
0.066000882414926	0.67424277
0.0661026639292701	0.67424277
0.0662084506772322	0.67402359
0.0663105303579331	0.67402359
0.0664159755197726	0.673786785
0.0665183565107717	0.673786785
0.066623463328163	0.67352874
0.0667261508021161	0.67352874
0.0668309181366981	0.67323483
0.0669339173303235	0.67323483
0.0670383526295279	0.672869415
0.0671416644991803	0.672869415
0.0672457730155806	0.672535515
0.0673494028067498	0.672535515
0.06745318980238	0.672377235
0.0675571385060925	0.67201845
0.0676606070934261	0.67201845
0.067764882079361	0.671550855
0.0678680353866358	0.671550855
0.0679726376666965	0.671132235
0.0680754787717198	0.671132235
0.0681804157425692	0.67068978
0.0682829519772767	0.67068978
0.0683882246380368	0.67022598
0.0684904548854004	0.67022598
0.0685960706389733	0.66974445
0.068698002155489	0.66974445
0.068803964247917	0.66924744
0.0689056000795828	0.66924744
0.06901190735766	0.66872988
0.0691132527167782	0.66872988
0.0692199127228129	0.66820041
0.0693209706447331	0.66820041
0.0694279885312919	0.66768084
0.0695287642300621	0.66768084
0.0696361411251514	0.667018035
0.0697366374803294	0.667018035
0.0698443787903595	0.66638493
0.0699445989447993	0.66638493
0.0700527099397305	0.6658695
0.0701526591021701	0.6658695
0.070261140968683	0.66527976
0.0703608197387439	0.66527976
0.0704619586224746	0.66443592
0.0705690979634417	0.663858645
0.070668222603379	0.663858645
0.0707774955440245	0.663178005
0.0708763605913144	0.663178005
0.0709860209032279	0.66247923
0.071084631543557	0.66247923
0.0711946824789419	0.66173595
0.0712930436612266	0.66173595
0.0714034887280253	0.66090966
0.0715016011226172	0.66090966
0.0716124478578421	0.66022926
0.0717103146266496	0.66022926
0.0718215640699556	0.65948685
0.0719191923620879	0.65948685
0.0720308478066785	0.658632345
0.0721282385386775	0.658632345
0.0722304047496413	0.657852015
0.0723374678284373	0.65703933
0.0724343503972188	0.65703933
0.0725468867225603	0.656187585
0.0726435375931913	0.656187585
0.0727564991400825	0.655310355
0.0728529257268885	0.655310355
0.0729663135435706	0.65447001
0.0730625186929531	0.65447001
0.0731763384107076	0.65357226
0.0732723272546881	0.65357226
0.0733865822249416	0.652609275
0.073482357592003	0.652609275
0.0735789089016412	0.651735405
0.0736926243442755	0.65084451
0.0737879217524847	0.65084451
0.0739031279124829	0.649918425
0.0739982197732386	0.649918425
0.0741138787254925	0.648893475
0.0742087678086196	0.648893475
0.0743248825308465	0.64790265
0.0744195724593368	0.64790265
0.0745288355453224	0.647014485
0.0746306460159759	0.645959565
0.0747248812200156	0.645959565
0.07484199742706	0.64493487
0.0749360431805459	0.64493487
0.0750536323929958	0.64392258
0.0751474876797849	0.64392258
0.0752655561418907	0.64293444
0.0753592274369421	0.64293444
0.0754683879711591	0.641922135
0.0755712709645149	0.64083303
0.0756645090131432	0.64083303
0.0757836315022349	0.639706905
0.0758766936993673	0.639706905
0.0759963086245194	0.63863748
0.0760891958053195	0.63863748
0.0762093108488812	0.637582575
0.0763020304520932	0.637582575
0.0763981457180096	0.63650448
0.0765152103877812	0.635374545
0.0766075132253961	0.635374545
0.0767287375317312	0.63417705
0.0768208785000714	0.63417705
0.0769426185949687	0.633108465
0.0770346027408603	0.633108465
0.0771352537295282	0.63198183
0.077248698690777	0.630770085
0.0773402858645521	0.630770085
0.0774631754990511	0.62956479
0.0775546090529188	0.62956479
0.0776780326918365	0.628468785
0.0777693176391715	0.628468785
0.0778666966320536	0.62730567
0.0779844316413172	0.6261624
0.0780753374089668	0.6261624
0.0781999547660025	0.62487999
0.0782907181022809	0.62487999
0.0784117012390377	0.62366283
0.0785065130734902	0.62253399
0.0785969053506371	0.62253399
0.0787227490281806	0.62116272
0.0788130067954834	0.62116272
0.0789394163640714	0.620074485
0.0790295421720426	0.620074485
0.079133797364693	0.618811725
0.0792465322734351	0.617477715
0.0793363028243853	0.617477715
0.0794639856754493	0.61626693
0.0795536296565719	0.61626693
0.0796720563042532	0.61505313
0.0797714274302946	0.61377168
0.0798607257781259	0.61377168
0.0799897155646807	0.612386595
0.080078895887601	0.612386595
0.0802075769352518	0.611244615
0.0802975541108713	0.609971865
0.0803863990768591	0.609971865
0.0805167263809585	0.608483385
0.0806054627836401	0.608483385
0.0807364046926294	0.607358475
0.0808250316170278	0.607358475
0.0809174856381742	0.60605937
0.0810451433202642	0.604557405
0.0811334503474465	0.604557405
0.0812657798038619	0.60334554
0.0813539867360071	0.60334554
0.0814469379669019	0.602156745
0.0815750856349565	0.60053751
0.0816629802596873	0.60053751
0.0817967339222207	0.59962719
0.0818845344423141	0.59962719
0.0819739262731544	0.5980566
0.0821066808389863	0.59660526
0.0821941799487044	0.59660526
0.0823239178058252	0.59538519
0.0824168105736073	0.59394123
0.0825040121359072	0.59394123
0.0826400523211084	0.59257311
0.0827271725944793	0.59257311
0.0828469613902235	0.591335595
0.082950934199488	0.589768215
0.0830377661156968	0.589768215
0.0831753258561335	0.58855554
0.0832620814856839	0.58855554
0.0833677378255542	0.58725219
0.0834870378914838	0.5856513
0.0835735150099674	0.5856513
0.0837126315160614	0.584512095
0.0837990423776463	0.584512095
0.0838863094584788	0.5830521
0.0840252450672566	0.581591835
0.0841113871804686	0.581591835
0.0842308316243035	0.58036707
0.0843381939557716	0.578719035
0.084424072878352	0.578719035
0.0845656925165664	0.577547415
0.0846515084679797	0.577547415
0.0847458822672538	0.576106485
0.0848796622273208	0.57457872
0.0849652246301272	0.57457872
0.0850881145667852	0.57338052
0.085194034669516	0.571683975
0.0852793505787679	0.571683975
0.0854235757419587	0.570507585
0.0855088406298922	0.570507585
0.0855998105777689	0.569023215
0.0857390907350928	0.56756739
0.0858241171366081	0.56756739
0.0859398657948586	0.56633652
0.0860550799118073	0.5646465
0.0861398681028914	0.5646465
0.086279076726597	0.56350851
0.0863715631786998	0.561861765
0.086456126822029	0.561861765
0.0866040624120549	0.56060553
0.0866885857660073	0.56060553
0.086786352186704	0.55919454
0.0869218619928608	0.55765659
0.0870061645706937	0.55765659
0.0871235323026533	0.556407735
0.0872402295916851	0.55469118
0.0873243182833365	0.55469118
0.0874599234009161	0.55361676
0.0875591928810547	0.55205955
0.087643070454728	0.55205955
0.0877949238385745	0.550435965
0.0878787783548926	0.550435965
0.0879630719338043	0.54920841
0.0881153783458637	0.54768603
0.0881990294899545	0.54768603
0.0882975629703824	0.546484815
0.0884364982887988	0.544863225
0.0885199540650035	0.544863225
0.088631323429447	0.543567585
0.088758319246752	0.541927485
0.0888415811371633	0.541927485
0.0889643605857923	0.5407812
0.089080863584692	0.53904768
0.0891639369059966	0.53904768
0.0892966923404635	0.53795976
0.0894041589369025	0.536188515
0.0894870489998654	0.536188515
0.0896283295721598	0.53512569
0.0897282341935984	0.5334108
0.0898109476906367	0.5334108
0.0899592885095309	0.532314255
0.0900531183766226	0.530575005
0.0901356565345971	0.530575005
0.0902895785963445	0.529377555
0.0903788403952487	0.52769268
0.0904612112289837	0.52769268
0.0906192129900052	0.52652601
0.0907054292315135	0.524927955
0.0907876352576847	0.524927955
0.0909482047996876	0.52373022
0.0910329110852418	0.522130395
0.0911149602621942	0.522130395
0.0912765669730282	0.52090383
0.0913613189581212	0.519291765
0.0914432124708419	0.519291765
0.0916043083093883	0.518084475
0.0916906817854752	0.51647493
0.0917724261770684	0.51647493
0.091931442827807	0.515283165
0.0920210312285537	0.5136234
0.0921026289829036	0.5136234
0.0922579791013372	0.512517435
0.0923523948697246	0.510862125
0.0924338525563371	0.510862125
0.0925839335717562	0.509710995
0.092684807090766	0.50795022
0.092766129776994	0.50795022
0.0929093091896419	0.50701218
0.0930182981852207	0.505242915
0.0930994857088821	0.505242915
0.0932341208145557	0.50415435
0.0933528998537687	0.50243445
0.0934339613613923	0.50243445
0.0935583791665435	0.50138637
0.0936886438282788	0.49978368
0.0937695817191413	0.49978368
0.0938820950381805	0.49851267
0.0940255631112708	0.497115915
0.0941063824913703	0.497115915
0.0942052747441118	0.49574619
0.0943636909335099	0.494372055
0.0944443954063804	0.494372055
0.0945279301229356	0.49296105
0.094689063845802	0.49175526
0.0947836796203579	0.49009995
0.0948641202736422	0.49009995
0.0950109523585433	0.489039465
0.09512424901389	0.487339395
0.095204586691676	0.487339395
0.0953323361747086	0.486449175
0.0954661396364631	0.484834365
0.0955463778594126	0.484834365
0.0956532280279443	0.483340785
0.0958093845177694	0.48222126
0.0958895271009196	0.48222126
0.095973635381745	0.48074637
0.0961336607936284	0.47963415
0.0962341032905625	0.477995925
0.0963140074146039	0.477995925
0.0964533614091838	0.4769967
0.0965801229539699	0.475397715
0.0966599389892707	0.475397715
0.0967725972207892	0.474146115
0.0969276116291462	0.472915545
0.0970073457354584	0.472915545
0.0970913793090473	0.47134236
0.0972506021916257	0.470331555
0.0973563117450186	0.46874199
0.0974358274988544	0.46874199
0.0975687189846537	0.46769433
0.0977068416785581	0.466236435
0.0977862817636254	0.466236435
0.097886398556729	0.46496991
0.0980450786334874	0.463796325
0.0981383669021697	0.46223016
0.0982175978146447	0.46223016
0.0983621192515649	0.46118979
0.0984921253831701	0.45968211
0.0985712958022389	0.45968211
0.0986787452865974	0.45848613
0.0988369073484201	0.457285275
0.0989267040503406	0.455817945
0.099005676007741	0.455817945
0.0991529227124896	0.45487929
0.0992838986844199	0.453393015
0.0993628162769336	0.453393015
0.0994685394610348	0.45210351
0.0996262004471651	0.451034235
0.0997217692542093	0.44954415
0.0998005029430833	0.44954415
0.0999412329280382	0.448478895
0.100082604487064	0.447103635
0.100161293792324	0.447103635
0.100255886240588	0.445869975
0.10041307082317	0.44478189
0.100524024132383	0.443268765
0.100602538379298	0.443268765
0.100727161648625	0.44224098
0.1008840696934	0.440995665
0.100967204110709	0.439609665
0.101045549774004	0.439609665
0.101197615057115	0.43862835
0.101333942085672	0.43732389
0.101412261140362	0.43732389
0.101510807134458	0.43603884
0.101667269779889	0.43482219
0.101781080014561	0.43356837
0.101859240906851	0.43356837
0.101979937075032	0.432599505
0.102136141383662	0.431351985
0.102230203180705	0.42991419
0.102308217938427	0.42991419
0.102448298244001	0.428777565
0.102603403230866	0.428081685
0.102681402347112	0.428081685
0.10276012655982	0.4261776
0.102915915126069	0.42546687
0.103056925687167	0.424477215
0.103134787154599	0.424477215
0.103227251665573	0.422789535
0.103382799290786	0.421989255
0.103512684367679	0.420634575
0.103590412461595	0.420634575
0.103693659900293	0.41950848
0.10384897537681	0.418465305
0.10397076617628	0.417159915
0.104048370961148	0.417159915
0.104159371857989	0.416132865
0.104314455354095	0.41508351
0.104431265858457	0.413719515
0.104508754432897	0.413719515
0.104624398355032	0.41272029
0.104779259424576	0.411680805
0.104894281883008	0.410358075
0.104971654720989	0.410358075
0.105088764177641	0.40936668
0.105243406564846	0.40827612
0.105359908118249	0.40704105
0.105437176102212	0.40704105
0.105552477651513	0.406105365
0.105706907874308	0.40502526
0.105828250825366	0.403798005
0.10590541912251	0.403798005
0.106015559194431	0.402801675
0.106169781796699	0.401769375
0.106299409731106	0.400561695
0.106376487268547	0.400561695
0.106478026158513	0.399489885
0.106632046532775	0.398462565
0.106773497942857	0.397358175
0.106850489833053	0.397358175
0.106939888897209	0.39624753
0.107093712340361	0.39531264
0.107247470406806	0.39430335
0.107327544826129	0.393087375
0.107404336877529	0.393087375
0.107554797989994	0.39220833
0.107708366051546	0.391219245
0.107807802868231	0.38989365
0.107884522602892	0.38989365
0.108015313222152	0.389051715
0.108168694613248	0.38804031
0.10829135172756	0.386888115
0.108368005069585	0.386888115
0.108475275235378	0.385962915
0.10862847412414	0.385100655
0.10877831924783	0.38374803
0.108854914094787	0.38374803
0.108934698442313	0.382995195
0.10908772063286	0.38197668
0.109240685285657	0.38104689
0.10934544514959	0.379785795
0.109421873009497	0.379785795
0.109546441321335	0.378905925
0.109699233206146	0.377972985
0.109839685161709	0.37735611
0.109916067666356	0.37735611
0.110004653877975	0.37572162
0.110157278600414	0.37511985
0.110309849189774	0.374204145
0.110414181684086	0.3729768
0.110490414617833	0.3729768
0.110614826500239	0.372187305
0.110767234510342	0.371227875
0.110916330239073	0.37034523
0.110992530882185	0.37034523
0.111071892083483	0.3692292
0.111224145004459	0.3684345
0.111376343367823	0.36755832
0.111498942627894	0.366525375
0.11157501179302	0.366525375
0.111680586066625	0.36560952
0.111832630856833	0.36469488
0.111984625702664	0.3638889
0.112085819488576	0.362718
0.112161768430937	0.362718
0.112288465708683	0.361975065
0.112440315760854	0.361059825
0.112592113868593	0.360259065
0.112677201706674	0.35915616
0.112753032954196	0.35915616
0.11289556465533	0.35847045
0.113047219281868	0.35759919
0.11319750733044	0.35662014
0.113273336068714	0.35662014
0.113350387365532	0.35557545
0.113501901249659	0.35479353
0.113653372066826	0.353941245
0.113798761314564	0.35337111
0.113874493053589	0.35337111
0.113956173009423	0.352140375
0.114107504992268	0.35147253
0.114258793305888	0.350620815
0.114405277024288	0.349816995
0.114480922205577	0.349816995
0.114561237585187	0.3487155
0.114712393959518	0.348053085
0.114863510407154	0.34728339
0.115014581289262	0.3464904
0.115092914901945	0.345303885
0.115168383825744	0.345303885
0.115316595948193	0.344765325
0.115467540118224	0.3439857
0.115618443849619	0.343253145
0.115710811881993	0.342196725
0.115786212422964	0.342196725
0.115920126627568	0.34156578
0.116070910373268	0.340692615
0.116221651529896	0.339930945
0.116334922044168	0.338952975
0.116410262378562	0.338952975
0.116523014279054	0.33829929
0.116673636255301	0.33758019
0.11682422001179	0.336826485
0.116965584723179	0.336197325
0.117040876605506	0.336197325
0.117125271631054	0.335024685
0.117275743456635	0.33446757
0.117426174877837	0.333680745
0.117576569014188	0.3330447
0.117678520997502	0.332017275
0.117753681630144	0.332017275
0.117877246188012	0.331413225
0.118027530229664	0.3306519
0.118177777728409	0.329869575
0.118323554190427	0.32954703
0.118398682877875	0.32954703
0.11847816869901	0.32831703
0.118628309578597	0.327849015
0.118778415905975	0.32704539
0.118928487231972	0.326352285
0.119051649371074	0.32546328
0.119126671031276	0.32546328
0.119228526849956	0.324749745
0.119378495484583	0.324150795
0.119528431056566	0.32347503
0.119678335464076	0.322912185
0.119788049280136	0.32200878
0.119862972558196	0.32200878
0.119978040413365	0.321395355
0.120127843627127	0.32071929
0.120277615226482	0.32001195
0.120427354190683	0.31940145
0.120533386489608	0.31846446
0.120608226496176	0.31846446
0.120726737269301	0.31791042
0.120876384660746	0.3172983
0.121025998315959	0.316684185
0.121175581348096	0.316158795
0.121288348639759	0.315277905
0.121363117484751	0.315277905
0.121474655064012	0.314627595
0.121624147208481	0.3139707
0.121773609384582	0.31330674
0.121923041756236	0.312768195
0.122053690364371	0.31206144
0.122128401940477	0.31206144
0.122221822374584	0.311343285
0.122371167972214	0.31084047
0.122520484412768	0.31021812
0.122669772951727	0.309737445
0.122819033198828	0.30926481
0.122904944144387	0.30814224
0.122979530070675	0.30814224
0.123117470000683	0.307698495
0.123266650349083	0.307087455
0.123415800074841	0.30645237
0.123564923350657	0.305959845
0.123693739891268	0.30532797
0.12376829881006	0.30532797
0.123863089058865	0.30470913
0.124012132310632	0.304258245
0.124161149193747	0.303645765
0.124310140373915	0.303076455
0.124459108961589	0.30253134
0.12457041676254	0.301695135
0.124644880293606	0.301695135
0.124756963130507	0.301153845
0.124905852471686	0.30067725
0.125054717347837	0.30012159
0.125203557405851	0.29962845
0.125352372793458	0.29915346
0.125461628390156	0.29852013
0.12553601499661	0.29852013
0.125649934096783	0.298048575
0.125798676843359	0.29744445
0.12594739646864	0.29681514
0.126096092631704	0.296292495
0.126244765474842	0.29579502
0.126368909683449	0.29518599
0.126443240744875	0.29518599
0.126542041779904	0.294659835
0.126690645983454	0.294327615
0.126839230404833	0.29383266
0.126987789705005	0.293332935
0.127136326991726	0.29273925
0.127284841947672	0.2920821
0.127368349990012	0.291591225
0.127442567633921	0.291591225
0.127581807247624	0.291205065
0.127730257405219	0.29054148
0.127878686680601	0.290104605
0.128027097739622	0.289700235
0.128175484771015	0.28930128
0.128313521280862	0.2888505
0.128387725913657	0.2888505
0.128472197532893	0.2882628
0.128620523514962	0.28789806
0.128768828985046	0.287342805
0.128917114503831	0.286838025
0.12906538020332	0.286334955
0.129213629610617	0.28569573
0.129355517863544	0.285898755
0.129429653134751	0.285898755
0.1295100635239	0.284589855
0.129658251676355	0.2846505
0.129806421073814	0.28423362
0.12995457184302	0.283783365
0.130102703709966	0.283344165
0.130250816807067	0.28290276
0.130398915037754	0.28246224
0.13049743560015	0.28165044
0.130571460717091	0.28165044
0.130695050929428	0.28131225
0.130843092206383	0.28109127
0.130991115746373	0.280716945
0.131139121676516	0.28036443
0.131287110123977	0.280038225
0.131435081591904	0.27967359
0.131583039185495	0.279270435
0.131669054202812	0.27833115
0.131742998183708	0.27833115
0.131878897590846	0.27805953
0.132026801628698	0.27777366
0.132174689664088	0.27734241
0.132322561094328	0.27697377
0.132470416403784	0.27671562
0.132618256068724	0.27650094
0.132766082840398	0.276283995
0.132875772081917	0.27558345
0.132949672092891	0.27558345
0.133061682922899	0.27502227
0.13320946014697	0.27483222
0.133357221977815	0.27443736
0.133504968537732	0.27398508
0.133652700284365	0.27358962
0.133800417334709	0.27329691
0.133948122794306	0.273117525
0.134095810475873	0.2730276
0.134198395680906	0.27238755
0.134272222970019	0.27238755
0.13439114293821	0.271887465
0.134538788263254	0.27168714
0.134686419278033	0.27134346
0.13483403641912	0.270957795
0.134981640115125	0.27058188
0.135129233160128	0.27023322
0.135276809689885	0.269938455
0.135424373115954	0.269744325
0.13557192324966	0.2696577
0.135646398825861	0.26898033
0.135720134262086	0.26898033
0.135866984714799	0.268765035
0.136014496261739	0.268492035
0.136161994980873	0.26817393
0.136309484557825	0.26785815
0.136456958543872	0.267549405
0.136604420331848	0.26723715
0.136751870034107	0.266922075
0.136899308040202	0.26663907
0.137046733908195	0.26646405
0.137160160751354	0.26620347
0.137233868092521	0.26620347
0.137341550788421	0.265830435
0.137488945009875	0.265608435
0.137636324822861	0.26533683
0.137783693334741	0.265054845
0.137931050917001	0.26477181
0.138078397420694	0.26449188
0.13822573321218	0.26422275
0.138373058147737	0.26396925
0.138520372588596	0.263724
0.138667679392862	0.26346876
0.138814973166875	0.263238315
0.138908696521662	0.26315664
0.138982320574588	0.26315664
0.139109529596404	0.262932825
0.139256792941109	0.262371015
0.139404046205939	0.26237268
0.139551289964806	0.26207676
0.139698523864232	0.261852555
0.13984575146613	0.26162319
0.139992966430898	0.261399135
0.14014017231023	0.26118108
0.14028736877125	0.26096796
0.14043455635722	0.260756265
0.140581735170856	0.260544585
0.140728904894614	0.26035383
0.140855777290781	0.260189865
0.140929370696948	0.260189865
0.141023221563138	0.259958505
0.141170365504736	0.25977342
0.141317501197884	0.25957203
0.141464628745408	0.259372605
0.141611748055268	0.259185285
0.141758859235402	0.25901097
0.141905962583508	0.258839265
0.142053058202476	0.258657585
0.142200149011497	0.2584686
0.142347229298727	0.25828953
0.142494302168106	0.258130875
0.142641367545465	0.257982945
0.142788425888029	0.257829195
0.142935476949556	0.2576595
0.143082521007664	0.257766165
0.143224408818646	0.25681536
0.143297970681888	0.25681536
0.143376591371673	0.25746288
0.143523615037685	0.257066475
0.143670631952958	0.25690416
0.143817642539516	0.256712355
0.143964646740972	0.25656
0.144111644508496	0.25648362
0.144258636249065	0.25639512
0.144405621913876	0.256230195
0.144552604609274	0.2560767
0.144699578432	0.255978795
0.144846546627839	0.25586688
0.14499350902114	0.255743025
0.145140465988887	0.25563564
0.145287417497384	0.255521955
0.145434363649842	0.25541127
0.145581304676374	0.25530279
0.14572824355491	0.255199605
0.14587517438049	0.25510218
0.146022100379868	0.255008385
0.146169021534396	0.25491603
0.146315937947349	0.25471764
0.146449256388741	0.254940165
0.146522726297412	0.254940165
0.14660975719234	0.254545455
0.146756660214108	0.254568975
0.146903561907328	0.25449303
0.147050456365597	0.25441944
0.147197346796532	0.25434933
0.147344233298496	0.254283645
0.147491115875352	0.25422144
0.147637994722443	0.254161035
0.147784869848629	0.254101665
0.147931741444286	0.25404369
0.14807861252876	0.25398762
0.148225477276481	0.25393401
0.148372338711791	0.253883715
0.14851919701513	0.2538372
0.148666052284925	0.253794525
0.148812904619607	0.253755405
0.148959753978365	0.253719525
0.149106600670947	0.25368663
0.14925344766752	0.253656765
0.149400289121706	0.253630125
0.149547128137948	0.25360698
0.149693964757484	0.253587465
0.149840799138472	0.25357143
0.149987631379386	0.253558425
0.150134461528925	0.25354794
0.150281289737813	0.253539615
0.150428119110879	0.25353351
0.150574943691597	0.25352997
0.150721766629597	0.25352949
0.150868588023375	0.25353252
0.15101540793655	0.253539225
0.15116222650497	0.253549395
0.151309043827141	0.253562445
0.151455859974138	0.2535777
0.15160267810591	0.25359465
0.151749492257885	0.25361331
0.151896305540139	0.25363467
0.152043118073632	0.25366071
0.152189929956882	0.25369317
0.152336741288409	0.25373133
0.152483552156665	0.253770825
0.152630362672703	0.25380606
0.152777175941718	0.25383603
0.152923986046269	0.25386774
0.153070796096633	0.253911915
0.153217606193702	0.25397277
0.153364416436093	0.254042385
0.153511226922327	0.25410753
0.153658037750929	0.25416261
0.153804849032702	0.254214705
0.153951663877796	0.254274765
0.154098476359104	0.25434627
0.154245289581783	0.25442427
0.15439210366661	0.254503575
0.154538918692304	0.254584125
0.154685734757377	0.25466838
0.154832551990049	0.254756985
0.154979370493817	0.254848365
0.155126193343893	0.254941005
0.155273014663045	0.255034485
0.155419837521494	0.255129315
0.155566662059944	0.255226575
0.155713488337144	0.255327495
0.155860316498777	0.25543254
0.156007146648317	0.25554123
0.15615397883699	0.255653085
0.156300816224157	0.25576818
0.156447652843693	0.25588629
0.156594491859935	0.256006725
0.156741333376331	0.256129485
0.156888177496326	0.256255215
0.157035024256103	0.256383945
0.157181873893606	0.25651539
0.157328726372706	0.25665009
0.157475584797589	0.25678896
0.157622443409697	0.256932885
0.157769305243423	0.2570823
0.157916170319842	0.25723626
0.158063038907003	0.257392395
0.158209910938595	0.25754826
0.158356786602847	0.257703225
0.158503666095545	0.25785933
0.158650552340405	0.25802124
0.158797439620294	0.25819302
0.158944330848827	0.258371835
0.159091226329296	0.25855779
0.159238126065056	0.258835035
0.159385030159427	0.258640485
0.159469883469953	0.259202685
0.159543359943093	0.259202685
0.159678851959334	0.25927917
0.159825772869001	0.25948182
0.15997269554852	0.25967013
0.160119623225888	0.25985916
0.160266555886633	0.26006322
0.160413493634004	0.260259225
0.160560436699116	0.260424435
0.160707385190295	0.260599725
0.160854339082827	0.2608461
0.161001301483541	0.261130335
0.161148266764576	0.26135592
0.161295237620942	0.26152857
0.161442214580311	0.26173953
0.161589197464498	0.26198949
0.161736186673334	0.262225065
0.161883181867409	0.262460565
0.162030183605086	0.26270643
0.162177194846296	0.26294679
0.162324209693975	0.26319072
0.162471231258915	0.26343501
0.162609972663256	0.263687865
0.162683464650523	0.263687865
0.162765294817805	0.26393814
0.162912337183389	0.264196665
0.163059386870307	0.264460155
0.16320644364355	0.26472828
0.16335351096092	0.26499711
0.163500582753396	0.265266135
0.1636476623124	0.265538175
0.16379474956663	0.26581431
0.163941844624092	0.266092725
0.164088947782457	0.266372475
0.164236059154903	0.26665545
0.164383178659643	0.266945985
0.164530309602309	0.267246705
0.164677446095658	0.26755194
0.164824591050198	0.26784558
0.164967495344063	0.26814414
0.165041047582385	0.26814414
0.165118907613874	0.268438035
0.165266079230814	0.26875155
0.165413259961284	0.269071455
0.165560450134198	0.26939955
0.165707652429429	0.269744115
0.165854861399562	0.270093405
0.166002079937714	0.270408375
0.166149308383277	0.27069228
0.166296546625283	0.2710122
0.166443794776597	0.271381395
0.166591053184478	0.27174066
0.166738321729952	0.27209211
0.166885603762642	0.27246138
0.166977035177316	0.27279756
0.167050700410416	0.27279756
0.167180193785185	0.273141
0.1673275047517	0.273483375
0.167474826677803	0.27384507
0.167622159934602	0.27421905
0.167769504133776	0.27459639
0.167916859904875	0.274970625
0.168064229844121	0.27532632
0.168211608601094	0.275675085
0.168358999294364	0.27616077
0.168506401777829	0.27665997
0.168640936468687	0.276743895
0.168714625567221	0.276743895
0.16880124287198	0.27731694
0.168948681709959	0.2776857
0.169096133091852	0.278083965
0.169243600134074	0.278483595
0.16939107697298	0.27890127
0.169538566724925	0.27934653
0.169686069512883	0.279753675
0.169833585459802	0.280058715
0.169981114688591	0.28051746
0.17012865732213	0.281166705
0.170217440093732	0.28141419
0.170291239603087	0.28141419
0.170423786903866	0.281887965
0.170571370796053	0.28230825
0.170718969207459	0.28274331
0.170866581332639	0.28319079
0.171014208236169	0.28365489
0.171161849733155	0.284107785
0.171309505630309	0.28453377
0.171457176374312	0.28498944
0.171580864125441	0.2855322
0.171654698797824	0.2855322
0.17175256656872	0.285989265
0.171900282953831	0.286441215
0.172048014700464	0.286910805
0.172195762274637	0.28740237
0.172343525809802	0.287883765
0.172491305095542	0.28835799
0.172639100606206	0.28885266
0.172786915111987	0.289352415
0.172892701165189	0.28985844
0.172966622390645	0.28985844
0.173082588465628	0.290373045
0.173230450208752	0.290852235
0.173378328842958	0.291351585
0.173526224501341	0.29188401
0.173674137683444	0.292420155
0.173822068527989	0.292929105
0.173970019784925	0.29341722
0.174088714137446	0.29402988
0.174162692803764	0.29402988
0.17426596991199	0.294526875
0.174413972411601	0.295062345
0.17456199326363	0.295598475
0.174710032606497	0.29614305
0.174858090578571	0.296688
0.175006167318167	0.297241965
0.175154266339459	0.297812805
0.175249749276229	0.298365885
0.175323826707464	0.298365885
0.17545051650733	0.298955085
0.175598670911219	0.299522055
0.175746845189069	0.300099675
0.175895039894702	0.300670005
0.176043254351815	0.301246275
0.176191489114115	0.301804875
0.17630698111874	0.30241755
0.176381108224346	0.30241755
0.176488024378187	0.303036825
0.17663632176696	0.303636855
0.176784640468632	0.30423
0.176932980632495	0.304827705
0.177081341974087	0.30545073
0.17722972550995	0.30605721
0.177338486095663	0.306682065
0.177412697518527	0.306682065
0.177526561885475	0.30732612
0.177675012043069	0.307947465
0.177823484560211	0.30858234
0.177971980037414	0.30920355
0.178120499084226	0.309812805
0.178269040945788	0.31049334
0.178347560082018	0.311130165
0.17842188163681	0.311130165
0.178566195573441	0.31179705
0.178714811608145	0.312431145
0.178863448563261	0.31310097
0.17901211003633	0.31381119
0.179160796187713	0.314478735
0.179262385068881	0.31512312
0.179336758915912	0.31512312
0.179458243176679	0.315819465
0.179607004324363	0.31648896
0.179755791279469	0.317183715
0.179904606682778	0.31789422
0.180053444761723	0.318575385
0.180159437921075	0.31926663
0.180233882770886	0.31926663
0.180351200490529	0.31999311
0.180500118469362	0.320689275
0.18064906274098	0.32138775
0.180798034485407	0.32210418
0.180947033874497	0.322847625
0.181040502032994	0.323563695
0.181115040133047	0.323563695
0.181245118211923	0.32433273
0.18139420104214	0.325059555
0.181543312200303	0.325795485
0.181692451857785	0.326495235
0.181832558467112	0.327303795
0.181907120776888	0.327303795
0.181990818438523	0.32803608
0.182140045699048	0.328816755
0.182289305649284	0.32956635
0.182438592551716	0.33034287
0.182587909540882	0.331123755
0.182685904270804	0.331892385
0.18276059773269	0.331892385
0.182886635605153	0.33270609
0.183036045033054	0.333460215
0.183185485823292	0.334256205
0.183334958158951	0.335009565
0.183452545662221	0.335857845
0.183527300041233	0.335857845
0.183634001159721	0.336673965
0.183783570378589	0.337474635
0.183933171302491	0.3382977
0.184082805851494	0.339060105
0.184208019918988	0.33993342
0.184282850506774	0.33993342
0.18438217485926	0.340742235
0.184531909682487	0.341582505
0.184681682444478	0.34246494
0.18483148565824	0.343281075
0.184953181369497	0.34414263
0.185028098223136	0.34414263
0.185131197846992	0.34493271
0.185281107211861	0.34580139
0.185431051951008	0.34680345
0.185581032873813	0.34761522
0.185688803683271	0.348308865
0.185763826889955	0.348308865
0.185881106409251	0.34938468
0.186031197088681	0.35020575
0.186181325383673	0.35101785
0.186331490869447	0.351960945
0.186415605279521	0.35287542
0.186490745646694	0.35287542
0.186631936142238	0.35379714
0.186782216970906	0.35470539
0.186932536450065	0.355546395
0.187058971929934	0.356534955
0.187134146825557	0.356534955
0.187233296436535	0.357427185
0.18738373507447	0.35831298
0.187534213858112	0.35924772
0.187684733000235	0.360248445
0.187769750129983	0.361160805
0.187845069984767	0.361160805
0.187985895900534	0.36217524
0.188136540088692	0.36303555
0.188287228427964	0.36385167
0.188397967312127	0.36512631
0.188473345255054	0.36512631
0.188588728556141	0.365947275
0.188739543030542	0.366926295
0.188890400977582	0.367810635
0.189019302670352	0.36887868
0.189094747085578	0.36887868
0.189192250297477	0.369865665
0.189343241418339	0.3708603
0.189494281253872	0.37178082
0.18963413319835	0.372879345
0.189709656833254	0.372879345
0.189796492003582	0.37385598
0.189947666291093	0.374873505
0.190098888038727	0.37581354
0.190242822209254	0.376928595
0.190318434261215	0.376928595
0.190401472731479	0.37792596
0.190552837599074	0.378979905
0.190704253082984	0.37992888
0.190845709263841	0.38105277
0.190921421162379	0.38105277
0.191007225997015	0.382058505
0.191158786824523	0.383142525
0.191310397819673	0.38411064
0.191443116056068	0.38526885
0.191518939233836	0.38526885
0.191613772089408	0.386297265
0.191765536616213	0.38739756
0.191917355228091	0.388396545
0.192035348584834	0.389552295
0.192111290206632	0.389552295
0.192221145812597	0.39063252
0.192373120433434	0.39171198
0.192525148810604	0.3927966
0.192622689959896	0.39390183
0.192698762321531	0.39390183
0.192829370264552	0.39505221
0.19298156307863	0.39607041
0.193129299273969	0.397276425
0.193205400558569	0.397276425
0.193286120336219	0.398341185
0.193438482414053	0.39952566
0.193590900924985	0.40055484
0.193707424218891	0.40178418
0.193783673971463	0.40178418
0.193895913222286	0.402958755
0.194048507567974	0.40420425
0.194201160270334	0.404814945
0.194281416700728	0.406552515
0.194357827330846	0.406552515
0.194506650568386	0.407578515
0.194659485010255	0.408634545
0.194774939669039	0.40989021
0.194851402605501	0.40989021
0.194965338531294	0.411065175
0.195118359025964	0.41215983
0.195264511958657	0.413469465
0.195341032381639	0.413469465
0.195424589010261	0.41460264
0.195577803674615	0.41589285
0.195731079249333	0.4170297
0.195826819309515	0.418174515
0.195903528677714	0.418174515
0.196037828197885	0.419487885
0.196191302180356	0.42057246
0.196308955246821	0.421910715
0.196385739491446	0.421910715
0.196498452515263	0.42315528
0.196652130373488	0.42427128
0.196787600065743	0.42563343
0.19686446820999	0.42563343
0.196959695087903	0.426777345
0.197113580587739	0.428039385
0.197262895137726	0.429395955
0.19733984961214	0.429395955
0.197421566027259	0.430517955
0.197575666615199	0.43187736
0.197729839564388	0.43307415
0.197812007933682	0.434362035
0.197889189277138	0.434362035
0.198038409529301	0.4356924
0.198192805274325	0.436952625
0.198281073841479	0.438150195
0.198358361102245	0.438150195
0.198501822908757	0.4395777
0.198656446411653	0.440848395
0.198747187509057	0.442074915
0.198824588875792	0.442074915
0.198965927417948	0.443520345
0.199120785617224	0.44479014
0.199210468856664	0.44598153
0.199287987840317	0.44598153
0.199430744962994	0.44739951
0.199585843968631	0.448733115
0.199671024467441	0.44993919
0.199748674110296	0.44993919
0.199896289252855	0.451346865
0.200051323393556	0.45279813
0.200128974085364	0.45279813
0.200207067036116	0.454014885
0.200362582894997	0.45531717
0.200506603844608	0.456853635
0.200584392932643	0.456853635
0.200673874327487	0.45814662
0.200829649820421	0.459376905
0.200959472348618	0.46089285
0.201037413019785	0.46089285
0.201141465197198	0.462297975
0.201297505846077	0.46353267
0.201410032355676	0.46493394
0.201488129134374	0.46493394
0.201609861217259	0.466419465
0.201766178527717	0.467644455
0.201858384460403	0.46918404
0.201936641102384	0.46918404
0.202079089387676	0.470446305
0.202226314629252	0.47196657
0.202304601733837	0.47196657
0.202392377116865	0.473354805
0.20254916662456	0.4746798
0.20267029877067	0.476183595
0.202748763253158	0.476183595
0.202863035932684	0.477638805
0.203020121500755	0.478850985
0.203112342427985	0.48051408
0.203190988182611	0.48051408
0.203334589730247	0.48180045
0.203473800899971	0.48336285
0.20355249650083	0.48336285
0.203649464506021	0.484693095
0.203807057626573	0.4860153
0.203911960198963	0.48770628
0.203990851956797	0.48770628
0.2041225587361	0.488987445
0.204269460172058	0.490542525
0.204348407108524	0.490542525
0.204438489164123	0.491991405
0.204596617138685	0.49342827
0.204704029697538	0.494866965
0.204783188871967	0.494866965
0.204913200452996	0.49631736
0.205057805545344	0.49782465
0.205137031404189	0.49782465
0.205230232013964	0.499269615
0.205388918937651	0.500744715
0.205489066640637	0.50222703
0.205568519834247	0.50222703
0.205706640348065	0.503709
0.205839357411923	0.50524887
0.205918884986489	0.50524887
0.206024828478923	0.506766975
0.20618410145211	0.50782689
0.206267579539426	0.509932005
0.206347350806705	0.509932005
0.206503010152652	0.511264665
0.20661460335491	0.512506845
0.206694463507656	0.512506845
0.206822413010433	0.514189035
0.206960052304771	0.51567876
0.207040007681012	0.51567876
0.207142314624024	0.517131645
0.207302456313914	0.518670255
0.20738401902708	0.520172985
0.207464233401372	0.520172985
0.207623127824871	0.52169787
0.207726513278777	0.523210095
0.207806832362968	0.523210095
0.207944324901584	0.52471302
0.208067565847919	0.52628838
0.208147997283806	0.52628838
0.208266060843399	0.527774355
0.208407219915748	0.52933521
0.208487767702643	0.52933521
0.208588340852364	0.53073384
0.208745516202276	0.53235471
0.208826182836186	0.53235471
0.208911175988386	0.533842605
0.209072806615044	0.535575285
0.209163268479597	0.536848035
0.209244230046916	0.536848035
0.209396502256439	0.5384892
0.209499077295238	0.53998098
0.209580168580576	0.53998098
0.209720779774347	0.54150615
0.209833651383391	0.54303978
0.209914880232386	0.54303978
0.210045651876254	0.54453975
0.210167028457538	0.546137985
0.210248397602373	0.546137985
0.210371132536317	0.54761139
0.21049924507317	0.549257955
0.210580762423994	0.549257955
0.210697234706968	0.550695375
0.210830341636349	0.55235946
0.210912012540222	0.55235946
0.211023965956006	0.553762695
0.211160347821334	0.555427275
0.211242177634656	0.555427275
0.211351342140392	0.556807815
0.211489305403279	0.55848456
0.211571296800278	0.55848456
0.211679376579699	0.559862475
0.211817246705462	0.561552555
0.211899405070749	0.561552555
0.212008082721305	0.5629194
0.212144204046854	0.56461803
0.212226537499034	0.56461803
0.21233747015748	0.566003565
0.212470215146908	0.567732765
0.212552723707726	0.567732765
0.212667553978538	0.569128005
0.2127953109427	0.5707881
0.212878005469327	0.5707881
0.212998350880022	0.572175345
0.213119527841156	0.573780225
0.213202412395406	0.573780225
0.213329874859322	0.575242365
0.21344289531394	0.576790635
0.213525972836983	0.576790635
0.213662137658761	0.57832437
0.213765445861093	0.579805725
0.213848727170214	0.579805725
0.213995154976794	0.581409735
0.214087217023372	0.58279212
0.214170702324004	0.58279212
0.214324726283885	0.58444293
0.21440822654259	0.58444293
0.214496131439855	0.585765765
0.214644790542044	0.587501385
0.214728508068139	0.587501385
0.214831108789391	0.58878054
0.214964160166441	0.59049345
0.215048096685084	0.59049345
0.215166892793589	0.591852465
0.215282862295687	0.5934255
0.215367027473612	0.5934255
0.215503504230554	0.59492163
0.215600931990214	0.596261295
0.215685327316064	0.596261295
0.215833953710768	0.597928545
0.215918386785846	0.597928545
0.216010012932983	0.5991855
0.216150577338133	0.6009156
0.216235250205856	0.6009156
0.216348770120018	0.60215286
0.216466648001243	0.60369126
0.216551570392937	0.60369126
0.216688413999374	0.605194395
0.216782198143646	0.606496845
0.216867370504107	0.606496845
0.21701200844127	0.60825258
0.217097236447093	0.60825258
0.217199587438757	0.609377655
0.217326309162316	0.61093311
0.217411798020183	0.61093311
0.217541536937966	0.612387285
0.217640166698931	0.613647525
0.217725923621319	0.613647525
0.21786777473892	0.615337245
0.217953593430471	0.615337245
0.218056256517062	0.61645596
0.218180521604043	0.61800999
0.21826661830598	0.61800999
0.218400629377104	0.619456215
0.218492903676367	0.62058942
0.218579287270055	0.62058942
0.218718468598658	0.62230626
0.218804926303115	0.62230626
0.218919087852689	0.623477295
0.219029876643247	0.62481756
0.219116631328513	0.62481756
0.219254154804396	0.626422335
0.219340988749954	0.626422335
0.219439877917846	0.627470355
0.219564678633189	0.62892657
0.219651816506999	0.62892657
0.219787731046065	0.63029451
0.219874960085685	0.63029451
0.21996308061548	0.631378425
0.220097451496153	0.633018825
0.220184994683265	0.633018825
0.220313264636279	0.63414183
0.220406976209714	0.63534069
0.220494838490898	0.63534069
0.220628339276934	0.636827025
0.220716305898283	0.636827025
0.220840662027146	0.638010045
0.220937190451435	0.639095985
0.221025486531472	0.639095985
0.221157489299237	0.640703535
0.221245891764592	0.640703535
0.221370685871354	0.641630475
0.221465744312615	0.642840405
0.221554490843383	0.642840405
0.221685034692068	0.644213775
0.221773895520362	0.644213775
0.221903423838546	0.645537015
0.221992777651397	0.64632888
0.222081993063552	0.64632888
0.222211117704579	0.64769586
0.22230045708928	0.64769586
0.222428956051876	0.64903803
0.222518420284288	0.64903803
0.222618111025892	0.649879725
0.222735875666683	0.65096472
0.222825710514639	0.65096472
0.222952846059532	0.65244984
0.223042816243746	0.65244984
0.223157529647943	0.653561745
0.223259444193958	0.654321525
0.223349793223141	0.654321525
0.223475605598553	0.655409565
0.223566093833734	0.655409565
0.22369131899709	0.65677797
0.22378195327678	0.65677797
0.223881468856386	0.65769612
0.223997362857865	0.658450665
0.22408839576003	0.658450665
0.224212347030158	0.65964042
0.224303529921635	0.65964042
0.224426912763917	0.660867945
0.224518253156462	0.660867945
0.224611025397503	0.66178314
0.224732560359008	0.66248337
0.224824313343854	0.66248337
0.224946477130018	0.663524595
0.225038392796935	0.663524595
0.225160009181512	0.664636665
0.225252093242683	0.664636665
0.225346448851272	0.66552516
0.225465413830543	0.66630291
0.22555792459905	0.66630291
0.225678371032601	0.667189905
0.225771057885572	0.667189905
0.225890977755303	0.668105055
0.225983845837118	0.668105055
0.226088009353197	0.668845365
0.226196286341782	0.669787995
0.226289599595069	0.669787995
0.226408394686676	0.670455615
0.226501895128523	0.670455615
0.226620183785465	0.67131801
0.226713874709037	0.67131801
0.226831664687122	0.672135525
0.226925548890062	0.672135525
0.227024014644708	0.672874755
0.227136917909629	0.67354938
0.227231266285133	0.67354938
0.227347995121352	0.674205525
0.227442547066	0.674205525
0.227558792971591	0.674878635
0.227653551759843	0.674878635
0.227769320560243	0.67556724
0.227864289029566	0.67556724
0.227970633680176	0.67626072
0.228074763295984	0.67693533
0.22817022187157	0.67693533
0.228284985134697	0.677475915
0.228380661472665	0.677475915
0.228494965498623	0.67798347
0.228590865164567	0.67798347
0.228704715329087	0.678540675
0.228800838901289	0.678540675
0.228914238998188	0.67905174
0.229010593616031	0.67905174
0.229121457284867	0.679580565
0.229220135643197	0.68007429
0.229317005751776	0.68007429
0.229429473914724	0.68052582
0.229526581358958	0.68052582
0.229638616714852	0.680945745
0.22973596444021	0.680945745
0.229847574622024	0.68134881
0.229945168130013	0.68134881
0.230056354539405	0.681711375
0.230154196497798	0.681711375
0.230264970989109	0.682044735
0.230363064626741	0.682044735
0.230473422073192	0.68238912
0.230571772355035	0.68238912
0.230681726840825	0.68271108
0.230780334747374	0.68271108
0.230880586829681	0.6829746
0.230988758133725	0.683195295
0.231087930162139	0.683195295
0.231197049048707	0.68338458
0.231296491431072	0.68338458
0.231405220078014	0.683608515
0.231504933809316	0.683608515
0.231613277730948	0.68383068
0.231713265839095	0.68383068
0.231821230362761	0.683904045
0.231921498089719	0.683904045
0.23202908445266	0.684037035
0.232129636893635	0.684037035
0.232236852612595	0.68412303
0.232337690772212	0.68412303
0.232444537041164	0.68417523
0.232545670303612	0.68417523
0.232652152431724	0.68420622
0.232753581912323	0.68420622
0.232859705313676	0.684208215
0.232961431819943	0.684208215
0.233067201800455	0.68416818
0.233169230681502	0.68416818
0.233274652624641	0.684082845
0.233376989062204	0.684082845
0.23348206191827	0.683960295
0.23358471112571	0.683960295
0.233689442338827	0.68381748
0.233792407483962	0.68381748
0.233896802349973	0.683665935
0.234000084416318	0.683665935
0.234104146134298	0.68349708
0.234207752517197	0.68349708
0.234311488488863	0.68332641
0.234415420212442	0.683082555
0.234518829339073	0.683082555
0.234623091690628	0.68281026
0.234726181352484	0.68281026
0.234830779615324	0.682505595
0.234933552971336	0.682505595
0.235038490316412	0.682164765
0.23514095044651	0.682164765
0.235246232210819	0.68179899
0.235348386462956	0.68179899
0.235454013687215	0.68141487
0.235555863141636	0.68141487
0.235661843276899	0.68100051
0.235763393031584	0.68100051
0.235869727211455	0.68054733
0.235970982507321	0.68054733
0.236077676031291	0.68006676
0.236178640052201	0.68006676
0.236285698208193	0.679570995
0.236386373897786	0.679570995
0.236493795798397	0.67904922
0.236594190445265	0.67904922
0.236701987846714	0.67848546
0.236802100388428	0.67848546
0.236910272138621	0.67791492
0.237010111901932	0.67791492
0.237118663642629	0.677244015
0.237218231423357	0.677244015
0.23732716847538	0.676535955
0.237426465238118	0.676535955
0.237535792909197	0.676090425
0.237634826103474	0.676090425
0.237736817565788	0.67532583
0.237843322303844	0.67465302
0.237941804635306	0.67465302
0.238051958341559	0.673952205
0.238150185299361	0.673952205
0.238260748754145	0.67317717
0.238358723533868	0.67317717
0.238469691575005	0.67235802
0.23856741911019	0.67235802
0.238678803558676	0.67151802
0.238776289034242	0.67151802
0.238888088986463	0.670725345
0.238985333350223	0.670725345
0.239097556393736	0.67006821
0.239194564841131	0.67006821
0.239300617567032	0.668953635
0.239403991726726	0.668204475
0.239500487453891	0.668204475
0.239613622544562	0.667250055
0.239709892828241	0.667250055
0.239823466181147	0.666276285
0.239919513549788	0.666276285
0.240033528555576	0.665358735
0.24012935622611	0.665358735
0.240243818209373	0.66440865
0.240339427113505	0.66440865
0.240453259248691	0.66340356
0.240549740917776	0.6624009
0.240644866456989	0.6624009
0.240760306590468	0.66136521
0.24085522328024	0.66136521
0.240971128066377	0.660279255
0.241065841463993	0.660279255
0.241182212004219	0.65926968
0.241276724486599	0.65926968
0.24139356888538	0.658243035
0.241487885571995	0.658243035
0.241589912166516	0.65712852
0.241699335641717	0.655976595
0.241793198296286	0.655976595
0.241911080931649	0.654718875
0.242004753731599	0.654718875
0.242123128165441	0.653656455
0.242216613852589	0.653656455
0.242335483075174	0.65256606
0.242428789109377	0.65256606
0.24252569936445	0.65133564
0.242641290973033	0.65007135
0.242734161713264	0.65007135
0.2428541269915	0.648767505
0.242946823912933	0.648767505
0.243067300232951	0.64764927
0.243159826034045	0.64764927
0.243267273829661	0.646483785
0.243373183287207	0.64516728
0.243465296261293	0.64516728
0.243586908498502	0.643754295
0.243678854273724	0.643754295
0.243800998852922	0.64256919
0.243892787308468	0.64256919
0.244002887778903	0.641281185
0.244107101543169	0.6399414
0.244198494061929	0.6399414
0.244321815231473	0.638518965
0.244413051277044	0.638518965
0.244536923114852	0.63730494
0.244628014359292	0.63730494
0.244732802253345	0.635925885
0.244843390781934	0.63448185
0.244934095533081	0.63448185
0.245059192708574	0.633166815
0.245149758909383	0.633166815
0.245275422778609	0.63151752
0.245365848153126	0.63151752
0.245457275068319	0.63048822
0.24558239490863	0.6287889
0.245672453959313	0.6287889
0.24579938858964	0.62754519
0.245889316479708	0.62754519
0.245997196769766	0.62611992
0.246106650405331	0.6245928
0.246196222460253	0.6245928
0.246324462640622	0.623103945
0.246413909679009	0.623103945
0.246534286450098	0.621668745
0.246632083900695	0.620145465
0.246721187238784	0.620145465
0.246850766117829	0.61852878
0.246939752272584	0.61852878
0.24706864159726	0.617232015
0.247158818166057	0.615755295
0.247247470147491	0.615755295
0.247378419296271	0.613992345
0.247466964359637	0.613992345
0.24759853932847	0.61265742
0.247686979943455	0.61265742
0.247777003101408	0.61114677
0.247907552180271	0.60935643
0.247995669932401	0.60935643
0.248128668034202	0.608065965
0.248216687394512	0.608065965
0.248305306072239	0.60648828
0.248438286288832	0.60475044
0.24852599707516	0.60475044
0.24865613614074	0.60337539
0.248748071922763	0.60173679
0.248835475665065	0.60173679
0.248970749684701	0.600067485
0.249058067066622	0.600067485
0.249180386483292	0.598608255
0.249281256548624	0.596812365
0.249368280134261	0.596812365
0.249505068652191	0.59534565
0.249592012759104	0.59534565
0.249702313285442	0.5938281
0.249816373262802	0.591872055
0.249903029325803	0.591872055
0.250041368681273	0.59052873
0.250127954431125	0.59052873
0.250221986285698	0.58888116
0.25035354330019	0.58711194
0.250439853372424	0.58711194
0.250567216598749	0.585755655
0.250666033352592	0.58377222
0.250752073326875	0.58377222
0.250892900279364	0.582259935
0.250978875895214	0.582259935
0.251083290972138	0.580863435
0.251206377383015	0.578779095
0.25129209416812	0.578779095
0.251426186143834	0.577440555
0.251520238031262	0.57554028
0.251605701509005	0.57554028
0.251749111742477	0.57401658
0.251834523383592	0.57401658
0.251938842891162	0.572439315
0.252064082973743	0.570532695
0.252149248286282	0.570532695
0.252279521597257	0.569179725
0.252379501518547	0.56714967
0.25246443116944	0.56714967
0.252610526504336	0.56570745
0.252695408506419	0.56570745
0.252788939513393	0.56394939
0.252927175867834	0.562190895
0.253011829074398	0.562190895
0.253127509387232	0.56074434
0.253244348041587	0.558724485
0.253328776767436	0.558724485
0.25346526935062	0.557429745
0.253562065475803	0.555428475
0.253646273651729	0.555428475
0.253796180576866	0.55379436
0.253880359916516	0.55379436
0.253970423496473	0.5522241
0.254115296216815	0.550421475
0.254199264285279	0.550421475
0.254306223515192	0.54884955
0.25443502829779	0.54692286
0.254518793111181	0.54692286
0.254641267683689	0.54556362
0.254755404430786	0.543482505
0.254838967533494	0.543482505
0.25497557431091	0.54218739
0.255076449591038	0.54007605
0.255159817750585	0.54007605
0.255309152164151	0.53872977
0.255398188731905	0.536716425
0.255481367262548	0.536716425
0.255637489008402	0.535422885
0.255720657564588	0.535422885
0.255808188508622	0.53332344
0.255960889003989	0.531899655
0.256043875527584	0.531899655
0.25614001183151	0.53002401
0.256285061799595	0.52841835
0.256367870296381	0.52841835
0.256471163810101	0.52678488
0.256610028218224	0.525003315
0.256692666604369	0.525003315
0.256801648253247	0.52346622
0.256935815777035	0.52156419
0.25701828662378	0.52156419
0.257131482389563	0.520092915
0.257262456024969	0.518117235
0.25734476456224	0.518117235
0.257460679235274	0.516624525
0.257589972399063	0.51481869
0.25767212251104	0.51481869
0.257789252994134	0.513482115
0.25791839505521	0.511331595
0.258000391925174	0.511331595
0.258117211016475	0.509936535
0.258247748752873	0.508092615
0.258329597555446	0.508092615
0.258444568559058	0.506656605
0.258578062287095	0.504742755
0.25865976680515	0.504742755
0.25877133671665	0.503296815
0.258909367102979	0.50146137
0.258990931153706	0.50146137
0.259097529168624	0.49981296
0.259241687970084	0.498150945
0.259323117989375	0.498150945
0.259423152643863	0.49654905
0.259575055004625	0.49487574
0.259656354672316	0.49487574
0.259748219259978	0.49314102
0.259909496862689	0.491669505
0.259990669966384	0.491669505
0.260072740898909	0.48979866
0.260234801985253	0.488399535
0.260326110270105	0.486471885
0.260407008133077	0.486471885
0.260558523984592	0.4851906
0.260662688036323	0.48312492
0.260743471029229	0.48312492
0.260881726293636	0.4819308
0.261000438754454	0.47986416
0.261081109177053	0.47986416
0.261204417821145	0.47856954
0.261339388454884	0.476730525
0.261419954062332	0.476730525
0.261526612594995	0.475232295
0.261679568641888	0.47362881
0.261760028956759	0.47362881
0.261848313811464	0.47195595
0.262008982429968	0.470502375
0.262101389776697	0.46860624
0.262181603980813	0.46860624
0.262329962884697	0.46739445
0.262444058592403	0.465371775
0.262524180482368	0.465371775
0.262650475019844	0.4640976
0.262788057471363	0.462303195
0.262868091646854	0.462303195
0.26297052992535	0.4608084
0.263130387112609	0.45927699
0.263213370512552	0.457486755
0.263293175782893	0.457486755
0.263449765872515	0.456240075
0.263560084142184	0.45439689
0.263639810603264	0.45439689
0.263768705053283	0.453104445
0.263908230137205	0.45130971
0.263987881080943	0.45130971
0.264087216592098	0.449831265
0.264246312900862	0.448355355
0.264337436517121	0.44654604
0.264416877867724	0.44654604
0.264564189089529	0.445344255
0.264688531815377	0.44351214
0.26476790368446	0.44351214
0.264881655579427	0.442179555
0.265040237709902	0.44063172
0.265120475671692	0.4389723
0.26519964960691	0.4389723
0.265357102211719	0.43772136
0.265474680543941	0.4358943
0.265553798823324	0.4358943
0.26567357319565	0.43477536
0.265830501342412	0.432730905
0.265909564861744	0.432730905
0.265989657521798	0.431583735
0.266147556433976	0.43015713
0.266267051298569	0.428381235
0.266345933466632	0.428381235
0.26646307512132	0.4271208
0.266620698384482	0.425609805
0.266705074391689	0.42395016
0.266783781620021	0.42395016
0.266935666614718	0.42273555
0.267066019398685	0.42106161
0.267144684954612	0.42106161
0.267250274972227	0.41972001
0.2674074477414	0.418361565
0.267507397851042	0.41660772
0.267585899787461	0.41660772
0.267721530014773	0.415451355
0.267871973928905	0.413912535
0.267950443859385	0.413912535
0.268035272669804	0.412411545
0.268192014729486	0.41114712
0.268316927210702	0.409478445
0.268395244729567	0.409478445
0.268505251077262	0.40821654
0.268661745978339	0.40689015
0.2687636536972	0.40517637
0.268841823987478	0.40517637
0.268974490833377	0.40405848
0.269130747320285	0.40261353
0.269212223310862	0.401078685
0.269290252565236	0.401078685
0.269443015572248	0.39989238
0.269584714830234	0.39843135
0.269662731414618	0.39843135
0.269754972858458	0.396936765
0.269910836007856	0.395832915
0.270037333898535	0.394218915
0.270115220423211	0.394218915
0.27022233684608	0.392910825
0.27037797793257	0.39167952
0.270491989122165	0.3900102
0.270569752508453	0.3900102
0.270689033545149	0.38889984
0.270844452449763	0.38763648
0.270948756833047	0.38602755
0.271026398449369	0.38602755
0.271155073875222	0.384968865
0.27131027889509	0.38366775
0.271407705855287	0.382061025
0.271485236406525	0.382061025
0.271620481769161	0.3809853
0.271775478273453	0.37963863
0.271868911629357	0.378094005
0.271946333277552	0.378094005
0.272085265617493	0.3770727
0.272240059837203	0.375753705
0.272332445728687	0.37419108
0.272409771063399	0.37419108
0.272549446872343	0.37321398
0.272704042088308	0.371973
0.272798393090675	0.370422495
0.272875620401039	0.370422495
0.273013041002103	0.369406035
0.273167444195641	0.368165235
0.273266823410327	0.3666303
0.27334396048655	0.3666303
0.273476059372672	0.365627505
0.273630273688666	0.364414155
0.273737822561466	0.36290535
0.273814875237438	0.36290535
0.273938517916133	0.36188895
0.274092552070044	0.360687945
0.274211469774498	0.359275305
0.274288442928688	0.359275305
0.274400434191561	0.35819568
0.274554286382952	0.356997645
0.274687847149629	0.35572275
0.274764745641783	0.35572275
0.274861815992561	0.35454648
0.275015493850786	0.35343996
0.275167038785183	0.35209335
0.275243872096223	0.35209335
0.275322682358082	0.350923935
0.275476190559649	0.349827825
0.275629643524959	0.348720285
0.275725949534987	0.34732107
0.275802614862454	0.34732107
0.2759363828732	0.346373865
0.276089670549907	0.34516062
0.276211034265753	0.34390443
0.276287647080918	0.34390443
0.276396085581774	0.342920475
0.276549216223845	0.34172679
0.276699217066236	0.34045956
0.276775775503965	0.34045956
0.27685531499667	0.339331425
0.277008286405554	0.33829524
0.27716120722873	0.33724572
0.277267170548998	0.33589743
0.277343584541401	0.33589743
0.27746689540249	0.335007615
0.277619663983049	0.33388527
0.277761873190806	0.332790165
0.27783824619069	0.332790165
0.277925057342971	0.331619025
0.278077677956059	0.330605445
0.278230251819411	0.32958636
0.278336379563953	0.32823474
0.278412623980463	0.32823474
0.278535253511357	0.32734728
0.278687684150185	0.326234835
0.278838051659267	0.32520786
0.278914266258461	0.32520786
0.278992407240827	0.32405298
0.27914469795782	0.323129445
0.279296943201306	0.32202576
0.27941964638232	0.320914905
0.279495743966922	0.320914905
0.279601297993052	0.320043615
0.279753407893012	0.318893355
0.279905473821616	0.31797486
0.280004906547082	0.31665906
0.280080895858988	0.31665906
0.280209477373759	0.3158601
0.280361412431498	0.314831955
0.280513304985094	0.313910145
0.280593998573911	0.312719865
0.280669881725924	0.312719865
0.280816963263568	0.311876835
0.280968729314438	0.31086786
0.281111229115028	0.30997992
0.281187106418866	0.30997992
0.281272136858577	0.308783145
0.281423782340956	0.30794625
0.281575384332398	0.306967695
0.281708600472189	0.305925435
0.281784388662704	0.305925435
0.281878467981377	0.304914765
0.282029949952436	0.304006245
0.282181393469405	0.30308544
0.282310300554182	0.30206793
0.282386007459903	0.30206793
0.282484162822291	0.301177545
0.282635493346025	0.30037086
0.282786782385805	0.29938527
0.282916513477084	0.298315365
0.282992144715908	0.298315365
0.283089247569527	0.297660705
0.283240424726418	0.2965242
0.283391564651764	0.29564898
0.283527432161559	0.294696645
0.283602994795128	0.294696645
0.283693735556247	0.293742795
0.283844769743037	0.29294187
0.283995765783873	0.29215029
0.284143256950609	0.290972625
0.284218757231484	0.290972625
0.284297650673985	0.290342865
0.28444854050524	0.289467015
0.284599396377045	0.288590625
0.284750217736818	0.28780851
0.284839677014748	0.286669845
0.284915044719958	0.286669845
0.285051761108526	0.285976485
0.285202481145189	0.285051075
0.285353167232641	0.284305095
0.285465957667675	0.28326366
0.285541275719633	0.28326366
0.285654441503256	0.282543015
0.285805029943416	0.281709795
0.285955585656603	0.280925175
0.286097811598543	0.28009605
0.286173091930688	0.28009605
0.286256605039179	0.27920811
0.286407065368855	0.27853314
0.286557494823059	0.27769506
0.286707893528231	0.276917475
0.28681080265663	0.275805825
0.286885970420831	0.275805825
0.287008597905898	0.275189625
0.287158904478607	0.274341165
0.287309180811511	0.2735028
0.287454615393643	0.273162435
0.287529760222065	0.273162435
0.287609647486751	0.271831215
0.287759834495482	0.27138813
0.287909993032186	0.270569385
0.288060122584601	0.26984994
0.28818002588667	0.268935255
0.288255074608641	0.268935255
0.288360295229304	0.268232955
0.288510338560192	0.267483435
0.288660356955211	0.266738205
0.288810345262012	0.266102985
0.288912063414368	0.26512329
0.288987027564208	0.26512329
0.289110237222707	0.264531345
0.289260142939271	0.26376822
0.289410020754677	0.26310075
0.289559872599306	0.262481115
0.289651106897993	0.261579285
0.289725997961828	0.261579285
0.289859498166388	0.26106072
0.290009269765743	0.260289735
0.290159015835372	0.25950939
0.290308735892622	0.2588184
0.290397557855364	0.258115185
0.290472380786149	0.258115185
0.29060809901146	0.257478465
0.290757742288455	0.256648875
0.290907361160048	0.256071015
0.291056957524878	0.25546515
0.291151836960922	0.254614815
0.29122660316138	0.254614815
0.291356070156772	0.254131995
0.291505590153596	0.253457835
0.291655085701036	0.25283136
0.29180455747178	0.252232995
0.291914396436414	0.25138347
0.291989114305169	0.25138347
0.292103429539564	0.2508315
0.292252832994987	0.250182225
0.292402210133601	0.2496198
0.29255156456566	0.248948805
0.29268571542963	0.247901505
0.292760393307529	0.247901505
0.292850204612753	0.24785313
0.29299949042446	0.247012605
0.293148753385048	0.24642729
0.293297994678756	0.245882295
0.29344721681938	0.245334225
0.293541016672858	0.244512795
0.293615594845568	0.244512795
0.293745588716385	0.24406167
0.293894742156853	0.24344061
0.294043874409173	0.242826285
0.294192985041187	0.242251605
0.294331553633548	0.24200304
0.294406113422956	0.24200304
0.294491143412311	0.240765345
0.294640193775773	0.240544455
0.294789220981287	0.23990751
0.29493822705123	0.239385675
0.295087213108481	0.2390286
0.29520724980759	0.23837571
0.29528173641947	0.23837571
0.295385124533423	0.23767314
0.295534050080345	0.23731104
0.295682955977849	0.23669784
0.295831844780104	0.236145075
0.295980711648085	0.23564652
0.296094190371914	0.235039395
0.296168611882527	0.235039395
0.296278386844279	0.234546285
0.296427195350654	0.233963355
0.296575985237827	0.23346369
0.296724756104634	0.23302614
0.296873508525348	0.23257968
0.296993236100445	0.23200755
0.297067604011486	0.23200755
0.297170960382591	0.23153658
0.297319657500512	0.2310744
0.297468336041492	0.23061174
0.29761699704155	0.230196885
0.297765639640418	0.229682145
0.297905328637806	0.229066635
0.297979657362459	0.229066635
0.298062872336869	0.228472455
0.298211465099758	0.228143145
0.298360037304346	0.22762302
0.298508592466565	0.22715112
0.298657130667778	0.226802955
0.2988056515343	0.226577325
0.298905906993016	0.225802755
0.298980145813975	0.225802755
0.299102642968257	0.225422835
0.299251113691157	0.225124995
0.299399570835863	0.224660625
0.299548008537144	0.224270985
0.299696429849937	0.223842015
0.299844835295478	0.22339389
0.29992173157655	0.22281606
0.299995898236219	0.22281606
0.300141597154899	0.222496215
0.300289954595962	0.22203834
0.300438296052303	0.221648745
0.300586625010322	0.2213094
0.300734935595502	0.22102956
0.300880181266998	0.22052397
0.300954348686702	0.22052397
0.301031510044391	0.22016877
0.301179774483301	0.219861795
0.301328024255222	0.219501465
0.301476258601694	0.219148725
0.301624478018223	0.21875268
0.301772685972256	0.21832047
0.301920876170934	0.21799995
0.302005439214535	0.217588695
0.302079502653271	0.217588695
0.302217212959637	0.21725283
0.302365359695998	0.2168214
0.302513492364599	0.21655065
0.302661611038867	0.216322305
0.302809715395595	0.2160765
0.302957808887691	0.215784105
0.303076995114319	0.215313975
0.303151035919308	0.215313975
0.303253948283579	0.215006025
0.303401997700095	0.21480045
0.303550033565389	0.21446364
0.30369805556904	0.214147755
0.303846064552632	0.21385758
0.303994060205783	0.21356193
0.304142045584985	0.213302685
0.304245415057757	0.21291408
0.304319390696842	0.21291408
0.304437971282442	0.21267603
0.304585915093278	0.212419005
0.304733845568441	0.212159445
0.304881763520426	0.21194985
0.305029669018829	0.21174093
0.305177562133263	0.211534125
0.305325445196076	0.21133725
0.305439539470929	0.211031685
0.305513473506776	0.211031685
0.305621169063677	0.21079995
0.305769012983727	0.21059796
0.305916844164496	0.2103618
0.306064663736252	0.21014094
0.306212471415916	0.209888955
0.30636026727324	0.209615415
0.306508054020252	0.209400195
0.306655826442216	0.209316705
0.30673689011333	0.209195865
0.30681074688538	0.209195865
0.306951336522732	0.208989855
0.307099074315206	0.20875878
0.307246800704195	0.208661775
0.307394516091911	0.20855559
0.307542219883547	0.208408965
0.307689915798283	0.20825832
0.307837597924572	0.208084845
0.307985268668575	0.20793369
0.308068170139288	0.20775348
0.308141979669138	0.20775348
0.30828057823732	0.207640395
0.308428216550916	0.207492435
0.308575844718356	0.20739165
0.308723461859442	0.207312525
0.308871071974666	0.207233505
0.309018668525101	0.20717034
0.30916625457124	0.207115725
0.309313830489038	0.207082395
0.309439425766567	0.207037005
0.309513218080919	0.207037005
0.309608951603703	0.206922225
0.309756497232759	0.20689659
0.309904032701808	0.206852235
0.310051561368842	0.206804775
0.31019907731576	0.20675043
0.310346583309001	0.20669925
0.310494079708435	0.206666475
0.310641566580187	0.20667429
0.310789043704713	0.206739105
0.310932561068904	0.206655735
0.311006313481463	0.206655735
0.311083969844417	0.206677365
0.311231421701331	0.206667915
0.311378861371742	0.20675253
0.311526291915502	0.20684865
0.311673713398826	0.20696133
0.311821125616421	0.207082455
0.311968528908053	0.20717994
0.312115923072529	0.20724585
0.312263308710997	0.20728695
0.312410688353983	0.20732817
0.312558056081614	0.207392925
0.312632893682501	0.207530955
0.312706547086766	0.207530955
0.312852765840707	0.207602355
0.313000107995562	0.2077695
0.313147441505555	0.207952815
0.313294766692297	0.208113015
0.31344208337297	0.208281735
0.31358939486163	0.208480305
0.313736695231649	0.20871513
0.313883987302842	0.208981485
0.314031271145697	0.20924193
0.314178547069642	0.20945742
0.314325814904182	0.20966439
0.314410523763749	0.21018378
0.314484133928534	0.21018378
0.314620326827496	0.210244425
0.31476757427625	0.210325515
0.314914810687115	0.210654885
0.315062039585823	0.211065975
0.315209260589745	0.211426245
0.315356474218524	0.211775175
0.315503680318231	0.21215463
0.315650878959477	0.21253887
0.315798070212881	0.212909145
0.315945257148115	0.213257535
0.316092433837742	0.213616665
0.316239603141466	0.214026855
0.316368420390207	0.21477333
0.316442011622775	0.21477333
0.316533920517498	0.21571581
0.316681068723728	0.21574854
0.316828209635673	0.216048885
0.316975343930825	0.216604185
0.317122474083829	0.217232835
0.31726959456389	0.21784524
0.317416708248833	0.2184483
0.317563815213624	0.21906552
0.317710915533238	0.219709605
0.317858009282661	0.220391265
0.31800509653689	0.22112538
0.3181521771886	0.221905755
0.318299254498555	0.22266084
0.318446322361249	0.223278555
0.318593384033119	0.22370673
0.318710398194346	0.225014985
0.318783927329835	0.225014985
0.318887488421481	0.226582845
0.319034531463339	0.226751565
0.319181568454029	0.227510295
0.31932859930824	0.228549045
0.319475627112175	0.22970475
0.319622646105405	0.23070033
0.319769659369678	0.231721485
0.319916666672939	0.23283378
0.320063668257151	0.233970735
0.320210664206283	0.23516367
0.32035765445545	0.23639964
0.320504639093243	0.23767155
0.320651621355679	0.23898432
0.320798595036536	0.240340185
0.320945563511387	0.241746795
0.321092526452646	0.243225915
0.321239484227964	0.244813365
0.321386436793576	0.24646038
0.321533384112908	0.247819065
0.321656751340698	0.249304005
0.321730230169842	0.249304005
0.321827266795702	0.25195359
0.321974199088308	0.252939375
0.322121126525226	0.25539966
0.322268049087069	0.2571162
0.32241496687711	0.259145595
0.322561879998631	0.26131644
0.322708788444869	0.26351112
0.322855692324228	0.265807965
0.323002594749969	0.268188885
0.323149489820821	0.270670815
0.323296380450787	0.273265635
0.323443266758884	0.275981475
0.323590148958337	0.278817465
0.323737027071281	0.281767545
0.323883901039252	0.284831295
0.324030771078273	0.288019545
0.324177640318412	0.291349245
0.324324502712505	0.294833865
0.324471361401958	0.29848047
0.324618216448205	0.30229458
0.324765068064489	0.3062853
0.324911916249562	0.31046439
0.325058761085683	0.31484265
0.325205602789079	0.31942917
0.325352444335641	0.324234075
0.325499279935645	0.329271705
0.325646112702345	0.33456231
0.325792942702919	0.34013136
0.325939770163122	0.346006395
0.326086595127026	0.352212975
0.326233417787676	0.358772565
0.326380238302201	0.365705085
0.326527059877124	0.373034415
0.32667387661311	0.380792295
0.32682069171334	0.38901765
0.326967505385767	0.397753845
0.327114317867074	0.407049225
0.327261129340504	0.41696454
0.327407940083482	0.42758349
0.327554750335725	0.439018185
0.327701563396368	0.451402095
0.327848373557447	0.46486704
0.327995184160524	0.47950479
0.328141995568528	0.495313365
0.328288808190229	0.512131365
0.328435622455348	0.52957338
0.32858243887943	0.546998715
0.32872925794059	0.5635668
0.328876083294389	0.57844848
0.329022909437767	0.591275715
0.329169740037525	0.602904075
0.329316575749825	0.61648671
0.329463417266221	0.63865209
0.329610265382808	0.680253915
0.329757121326568	0.755865975
0.329903986650156	0.8811159
0.330050867129246	1.067134185
0.330197760977145	1.31171262
0.33034467727574	1.58730615
0.330491624595072	1.8275577
0.330638612470757	1.91755245
0.330785648793998	1.6973934
0.330932733103977	0.989679855
0.331079848141946	0.342850365
0.33122695639146	2.30756835
0.331373996061752	4.6616289
0.331520927619739	6.7796052
0.331667762551133	7.5632862
0.331814575793608	5.48967255
0.331961431963131	1.06791117
0.332108278722908	13.21638705
0.332255117679463	30.981504
0.332395728370505	62.338116
0.332476025624489	62.338116
0.332568765613325	107.0228265
0.332689579427626	131.9054535
0.33281947839732	242.95971
0.332967097109057	186.20505
0.33308393035533	66.313278
0.333198204099394	61.5512445
0.333301590515232	36.286383
0.333385089691881	36.286383
0.333519007140785	17.958963
0.333671909465005	15.0782445
0.333790805434187	7.71930735
0.333867762035312	7.71930735
0.333972759030874	3.48109245
0.334122423308423	3.7834227
0.334271724411603	2.87634435
0.334420769737975	1.81799025
0.334569003685755	1.148387235
0.334718463748278	0.569892945
0.334867218106661	0.553607055
0.335015928138345	0.41920668
0.335164605254064	0.280624545
0.335313260110368	0.20661618
0.335461899886292	0.18678114
0.33555321430622	0.196981545
0.33562750832411	0.196981545
0.335759134443404	0.21058017
0.335907731384263	0.224389425
0.336056307746592	0.23567244
0.336204866586754	0.24372996
0.336353406617666	0.247711755
0.336477613812458	0.247182885
0.336551879071755	0.247182885
0.336650431112144	0.241545105
0.33679891666602	0.23392482
0.33694738425129	0.22423362
0.337095838719692	0.21320919
0.337244274645312	0.20142789
0.337392695516305	0.19053063
0.337492042917341	0.1728993
0.337566243443181	0.1728993
0.337689498073298	0.162099225
0.337837881172488	0.15209601
0.337986253809419	0.139726761
0.338134616018452	0.1277810295
0.338282972539216	0.117037638
0.33843131744479	0.1078284195
0.338519477329637	0.0927426255
0.338593641423555	0.0927426255
0.338727985728649	0.0860389545
0.338876310853305	0.0784184805
0.339024629982758	0.069424848
0.339172944409905	0.060778965
0.339321254568499	0.0534217185
0.339469564292886	0.0472686165
0.339554817730749	0.0363601005
0.339628968550453	0.0363601005
0.339766167997988	0.032080848
0.339914466661324	0.026865822
0.340062763200687	0.0205444335
0.340211058466384	0.01451565165
0.340359352458952	0.00923690055
0.340507646027263	0.00483033825
0.340593627851368	0.00314181765
0.340667777400033	0.00314181765
0.340804235292109	0.00627060855
0.340952529284677	0.00997816155
0.341100823701561	0.0145345611
0.341249119391754	0.0190782825
0.341397416355792	0.023248599
0.341545714594214	0.0265381935
0.341632541727093	0.032556468
0.341706698499675	0.032556468
0.341842320424516	0.0350449275
0.34199062546873	0.0377222925
0.342138933495288	0.0413029095
0.342287243653881	0.0448385295
0.342435557653904	0.047942301
0.342583874645049	0.0504811215
0.342669069861229	0.055700481
0.342743236876082	0.055700481
0.342880519754613	0.0574985565
0.343028851286252	0.0594858825
0.343177184136224	0.062293017
0.343325520856107	0.0651600675
0.343473862743393	0.0676593375
0.343622209375016	0.0696101505
0.343701372757664	0.0746060805
0.343775558672829	0.0746060805
0.343918917334037	0.0753794895
0.344067279543069	0.0770799075
0.344215649936873	0.079393056
0.344364023444347	0.0818021745
0.344512402616164	0.0837757725
0.344653931778157	0.085718286
0.344728119781685	0.085718286
0.344809178869198	0.0896133045
0.344957576410083	0.090259896
0.34510598053684	0.091715805
0.345254391703311	0.093676107
0.345402812016166	0.095611026
0.345551236865504	0.096990165
0.345674154088302	0.099517137
0.345748371829229	0.099517137
0.34584810694635	0.1024057965
0.345996553540232	0.1028919495
0.34614500726535	0.1041668175
0.346293469031331	0.1058470785
0.346441938409175	0.10738128
0.34659041838901	0.108383127
0.34668726045233	0.1117731075
0.346761510977205	0.1117731075
0.346887397164259	0.1132538475
0.347035898971301	0.113793873
0.347184409841199	0.114998058
0.347332928433233	0.116393154
0.347481456588107	0.117391608
0.347618572888609	0.118868271
0.347692834446756	0.118868271
0.347778541459508	0.122449221
0.347927096162252	0.1227329715
0.348075660526461	0.123457776
0.348224234116428	0.124552104
0.348372816955917	0.125552388
0.348521409532975	0.1261535415
0.348616315711815	0.129443259
0.348690625385253	0.129443259
0.348818624006896	0.130969758
0.348967248923804	0.131416605
0.349115881651713	0.13220916
0.349264524250581	0.133022472
0.349413177218516	0.1334182965
0.349531841115057	0.13548351
0.349606175402737	0.13548351
0.349710514852414	0.1382592405
0.349859199575691	0.138731928
0.350007895261415	0.139380087
0.350156604909269	0.1400218755
0.350305323093999	0.1403057655
0.350439394400963	0.141358212
0.350513752768745	0.141358212
0.35060279218835	0.1446160125
0.350751544124795	0.1453666845
0.35090030770004	0.1460931765
0.351049082948175	0.1466688495
0.351197869903281	0.1468540005
0.351339007516086	0.1473727035
0.351413395464751	0.1473727035
0.351495483020636	0.150402045
0.351644306286696	0.151407165
0.351793141893132	0.152300625
0.351941989876881	0.152920575
0.352090850772205	0.153064515
0.352230768967887	0.15345669
0.35230519702736	0.15345669
0.352388609960687	0.15592521
0.352537511790945	0.15700953
0.352686423724866	0.15804921
0.352835349271787	0.158762985
0.35298428796817	0.15893745
0.353114822700241	0.15949152
0.353189293566915	0.15949152
0.353282204971696	0.16140327
0.353431184377962	0.162390345
0.353580177096155	0.163445745
0.353729187157151	0.16424721
0.353878208166399	0.16455849
0.353991334893658	0.16540521
0.35406585626029	0.16540521
0.354176292610445	0.16671609
0.354325356129763	0.167607495
0.354474434777828	0.16865181
0.354623527555739	0.169491
0.354772635557887	0.16989237
0.35486050968662	0.171131625
0.354935086859711	0.171131625
0.355070898810555	0.171982545
0.355220051720174	0.17281671
0.355369220048249	0.17378931
0.35551840384415	0.17448954
0.355647924269814	0.17516781
0.355722516115651	0.17516781
0.355816818577089	0.17653968
0.355966049072524	0.17713659
0.356115299272856	0.17795769
0.356264562233445	0.17879805
0.356413841505717	0.17950755
0.356502924451208	0.18033927
0.356577588196386	0.18033927
0.356712449199751	0.181634535
0.35686177772329	0.18231543
0.357011123320919	0.18305844
0.357160486048852	0.183541995
0.357276486832178	0.184396155
0.357351177724625	0.184396155
0.357459264966161	0.185740275
0.357608678863182	0.18648222
0.357758110674064	0.18732525
0.357907559896021	0.1879677
0.358043431554618	0.188469
0.35811815493529	0.188469
0.358206511367245	0.189794445
0.35835601429499	0.1905204
0.35850553838378	0.191395605
0.358655077788978	0.19216569
0.358803946780082	0.19260495
0.358878709868752	0.19260495
0.35895421222223	0.193896495
0.359103807945987	0.194620695
0.359253422180565	0.195443025
0.359403055566824	0.19625487
0.359552708168097	0.19673649
0.359633014991858	0.19801164
0.359707876259714	0.19801164
0.359852074223133	0.1987917
0.360001785438213	0.19958178
0.360151516714297	0.200299185
0.360301267525521	0.20071872
0.360381296594238	0.20211948
0.360456207488846	0.20211948
0.360600830395237	0.202896975
0.360750642586036	0.203669925
0.36090047811908	0.20441607
0.361048830475729	0.20486019
0.3611237421154	0.20486019
0.361200205964168	0.206197875
0.361350101355173	0.20699112
0.3615000180229	0.20782014
0.361649956038188	0.20853633
0.361785550929443	0.20907597
0.3618605220653	0.20907597
0.36194989762765	0.21032397
0.362099904287146	0.21101346
0.362249929638631	0.21184599
0.362399977937892	0.212494785
0.362516803779185	0.21326739
0.362591841804213	0.21326739
0.362700141200856	0.214450425
0.362850256934287	0.21518463
0.363000395924715	0.21600846
0.363150557619224	0.21654369
0.363242787896597	0.217589595
0.363317898549657	0.217589595
0.363450954902972	0.21851397
0.36360118707106	0.219326445
0.363751443527969	0.22010766
0.363888525576734	0.220678365
0.363963657736477	0.220678365
0.364052029001557	0.2219595
0.364202358175611	0.222683895
0.364352711967816	0.223512945
0.364503093396282	0.22410078
0.364604366366867	0.22504629
0.364679583020526	0.22504629
0.364803925475954	0.226085505
0.364954379883522	0.226894545
0.365104859327063	0.22772223
0.365240204435622	0.228301965
0.365315446079525	0.228301965
0.365405896312899	0.22947843
0.365556453359198	0.230266185
0.365707040715929	0.231145395
0.365857651273907	0.231742095
0.365946573656213	0.232843155
0.366021916702099	0.232843155
0.366158952489917	0.233762925
0.366309643999678	0.23459958
0.36646036267564	0.23529084
0.366573101753336	0.236113215
0.366648481551324	0.236113215
0.366761883263751	0.23725851
0.366912688285884	0.23806722
0.367063519294718	0.23886918
0.367195189786449	0.239500455
0.367270615020803	0.239500455
0.367365265688202	0.240765495
0.367516181949113	0.24153591
0.36766712751698	0.242463645
0.367812972179144	0.243082695
0.367888443649607	0.243082695
0.367969106981771	0.2441895
0.368120143992481	0.24506196
0.36827120778695	0.245989635
0.368422302098354	0.246598125
0.368502084407578	0.24779604
0.368577680655401	0.24779604
0.368724582694067	0.248694375
0.368875769900895	0.24958164
0.369026987323826	0.25020486
0.369111666790819	0.25135311
0.369187319770955	0.25135311
0.369329519762961	0.25232523
0.369480832797616	0.25321926
0.369632177190213	0.253821345
0.369717325358051	0.25499079
0.369793045413357	0.25499079
0.369934964143796	0.255999165
0.37008640692275	0.25692096
0.370237882967926	0.25732431
0.370319179385047	0.25910475
0.370394968867904	0.25910475
0.370540938232604	0.2595045
0.370692514757278	0.260554815
0.370841554419482	0.261230385
0.370917342356942	0.261230385
0.370995770591574	0.262489485
0.371147450882512	0.26343201
0.371299165998601	0.264215835
0.371436046931729	0.264892755
0.371511913268664	0.264892755
0.371602701948588	0.26651655
0.371754525921696	0.267255015
0.371906383824268	0.267912525
0.372027070139026	0.268847055
0.372103023159738	0.268847055
0.372210208341978	0.270268725
0.372362175193961	0.27106647
0.372514180166357	0.271618395
0.372614739145958	0.273067665
0.372690777685207	0.273067665
0.372818301879216	0.274042455
0.372970422551246	0.27486888
0.37312257817599	0.27547962
0.373199158866719	0.277199085
0.373275297089467	0.277199085
0.373427007476969	0.277746045
0.373579279823424	0.27879006
0.373704229600382	0.27958452
0.373780387086348	0.27958452
0.373883944579602	0.280930095
0.374036337259072	0.28186326
0.374188773220733	0.28275186
0.374282313325656	0.28370937
0.374358577645154	0.28370937
0.374493761882377	0.284940015
0.374646318567063	0.28591767
0.374781135325984	0.28663449
0.374857427868496	0.28663449
0.374951556548826	0.28800669
0.375104239771868	0.28895952
0.375256965186785	0.289801905
0.375353257260213	0.290936265
0.375429669703759	0.290936265
0.375562548559374	0.292093215
0.375715403914404	0.29304309
0.375846149317736	0.29381967
0.375922596138467	0.29381967
0.376021248132324	0.29524212
0.37617423729251	0.296234085
0.376327271360286	0.29704902
0.376412676085956	0.29831088
0.376489252252583	0.29831088
0.37663347943003	0.29943279
0.376786650851191	0.300360315
0.376899950124626	0.301315215
0.376976571514591	0.301315215
0.377093134734081	0.302653485
0.377246447512918	0.30366216
0.377384528518597	0.304452345
0.377461201682456	0.304452345
0.377553216440307	0.3059073
0.377706673781632	0.306931365
0.377860182223588	0.307757775
0.377943193658328	0.30908484
0.378020009292934	0.30908484
0.378167342227356	0.310240275
0.378320996995245	0.311131545
0.37842259532628	0.312259455
0.378499473986378	0.312259455
0.378628457827647	0.313625595
0.378782265124003	0.31438419
0.378899504762325	0.315523695
0.378976447061648	0.315523695
0.379090038141991	0.317083815
0.379244002250006	0.317899125
0.379373982414996	0.31874769
0.379450990103121	0.31874769
0.379552087634411	0.32034765
0.379706212000782	0.32135787
0.379846086835458	0.3221778
0.379923169355338	0.3221778
0.380014621365633	0.323759055
0.380168909488193	0.324872445
0.380315879591834	0.325747815
0.380393036778743	0.325747815
0.380477653668514	0.3270057
0.380632109096475	0.328219185
0.380783421217306	0.329203425
0.380860658683404	0.329203425
0.380941191422056	0.3306903
0.381095818700128	0.33181215
0.381248767501543	0.33265551
0.381326091859289	0.33265551
0.381405248390591	0.3341187
0.381560054995948	0.335311575
0.381711980966245	0.33618708
0.381789394065572	0.33618708
0.381869842324759	0.337686075
0.382024826298582	0.338902095
0.382173113667528	0.339802965
0.382250624046043	0.339802965
0.382334978823369	0.34138611
0.38249014876082	0.34253664
0.382632229085891	0.343382145
0.382709835809404	0.343382145
0.382800677970365	0.34497213
0.382956037761175	0.34612392
0.383089376499533	0.34705068
0.383167090027999	0.34705068
0.383266948729738	0.348677685
0.383422502317041	0.349745085
0.383544616578529	0.350775315
0.383622437022147	0.350775315
0.383733806845051	0.352412055
0.383889560233759	0.353363745
0.383998001488876	0.354557745
0.384075937521872	0.354557745
0.384201271263857	0.35616444
0.38435722753114	0.35715408
0.384449588294481	0.358486065
0.384527639910665	0.358486065
0.384669349671304	0.35985936
0.384821351000998	0.36079896
0.384899419759764	0.36079896
0.384981753225834	0.36238668
0.385138062550906	0.363632025
0.3852693353218	0.364624515
0.385347531242107	0.364624515
0.385450900380147	0.36632949
0.385607427585723	0.36736809
0.38571566789264	0.36858516
0.38579399870635	0.36858516
0.385920703731799	0.37016175
0.38607745527289	0.371158665
0.386160407725401	0.37275021
0.386238875538619	0.37275021
0.386391185570207	0.37399236
0.386525070914567	0.374957415
0.386603563921719	0.374957415
0.386705226891527	0.37683723
0.386862364256912	0.37782387
0.38696657281504	0.37907238
0.387045213567982	0.37907238
0.387176875519767	0.380644515
0.387327939284285	0.38164122
0.387406615613695	0.38164122
0.387491708999627	0.38335695
0.387649248619851	0.384588705
0.387766381493681	0.38575425
0.38784521363108	0.38575425
0.387964578958377	0.38741187
0.38812236743191	0.38858496
0.388203465026975	0.389646345
0.388282456912651	0.389646345
0.388438201883798	0.39156192
0.388560138718454	0.392570325
0.388639178703832	0.392570325
0.388754379791484	0.39430494
0.38891259952861	0.39528036
0.388994415216435	0.396883455
0.389073628736942	0.396883455
0.389229309394568	0.3982086
0.389348143115138	0.39938769
0.389427410328902	0.39938769
0.389546374937913	0.40112979
0.389700448408286	0.402172185
0.389779772848443	0.402172185
0.389863807117678	0.403955205
0.390022663487375	0.405126675
0.390130698652443	0.406440375
0.390210207027656	0.406440375
0.390340658902731	0.40812612
0.390480249125509	0.40918344
0.390559824291314	0.40918344
0.390659034976264	0.41103768
0.390818368643244	0.412104045
0.390908091770627	0.413741085
0.390987860505724	0.413741085
0.391137331288971	0.415076055
0.391255020154114	0.41634855
0.391334863734015	0.41634855
0.39145669228764	0.41815236
0.391600667481786	0.41911644
0.391680586703886	0.41911644
0.391776463087367	0.421011495
0.391936501662945	0.4221501
0.39202504362049	0.423787635
0.392105172775667	0.423787635
0.392256894542251	0.42516567
0.392368255467701	0.426528855
0.392448468796868	0.426528855
0.392577709995712	0.42825726
0.392710264410953	0.42937707
0.392790566364804	0.42937707
0.392898962198638	0.43129614
0.393051100876499	0.432286335
0.393131492295742	0.432286335
0.393220651109798	0.434121315
0.393381663608745	0.435398265
0.393471258167592	0.4368525
0.393551879595758	0.4368525
0.393704027905089	0.4385682
0.393809892060108	0.43971426
0.393890612836512	0.43971426
0.394026852991559	0.44138127
0.394147432966733	0.442798305
0.394228256457146	0.442798305
0.394350148544006	0.444584865
0.394483900716728	0.445667415
0.394564830529515	0.445667415
0.394673919916862	0.447591975
0.394819321887074	0.44863677
0.394900361444886	0.44863677
0.394998175685282	0.45062814
0.395153719085959	0.451688145
0.395234874727456	0.451688145
0.395322926874275	0.453583965
0.395485494445423	0.45488088
0.395568387547872	0.45655287
0.395649805280883	0.45655287
0.395811004892266	0.45780867
0.395900922435581	0.4595463
0.395982464901761	0.4595463
0.396137033689023	0.46094748
0.396232514301993	0.46261566
0.396314179714433	0.46261566
0.396463590987623	0.464024805
0.396563181693482	0.46566507
0.396644976321609	0.46566507
0.39679068708973	0.46698081
0.396892948653642	0.468866955
0.396974878804089	0.468866955
0.397118328274817	0.470238015
0.39722184184564	0.471707445
0.397303909833473	0.471707445
0.397446526376504	0.47330181
0.397549878608531	0.474898125
0.397632092110711	0.474898125
0.397775291967766	0.476415615
0.397877088345469	0.478007385
0.39795944701884	0.478007385
0.398104639790562	0.47948937
0.398203491117776	0.481108875
0.398285998637438	0.481108875
0.398434575317133	0.48255774
0.398529106918138	0.484189275
0.398611772370826	0.484189275
0.39876510942655	0.485638485
0.398853965277858	0.487445265
0.398936788383043	0.487445265
0.399095255368945	0.48874107
0.39917808221804	0.48874107
0.399262063283499	0.49060758
0.399418482197299	0.49182342
0.39950147391588	0.49182342
0.399594154339437	0.49378419
0.399741008189022	0.49493814
0.399824169882714	0.49493814
0.399926884057389	0.496885485
0.400062860186453	0.49802601
0.40014619431981	0.49802601
0.400260266592517	0.499957215
0.400384054241309	0.501284745
0.400467565943432	0.501284745
0.40059431787451	0.50306574
0.40070461478673	0.504525855
0.40078831327382	0.504525855
0.400929049441123	0.50611725
0.401024565831907	0.507735825
0.401108450988727	0.507735825
0.401260016108861	0.50914005
0.401343925169515	0.50914005
0.401432446647009	0.5110092
0.401578600516783	0.512205855
0.401662702519362	0.512205855
0.401768933124261	0.51417072
0.40189663548996	0.51543693
0.401980935324057	0.51543693
0.402106150168354	0.517177185
0.402214138311971	0.5186841
0.402298645626812	0.5186841
0.402444104945334	0.52012536
0.402531136260476	0.522076785
0.40261585219735	0.522076785
0.402762876565546	0.523180125
0.402847629853868	0.523180125
0.402952460883292	0.525128415
0.403078687452019	0.52641957
0.40316365692754	0.52641957
0.403292333133292	0.528128745
0.403394052037297	0.529736325
0.403479241894303	0.529736325
0.403623742547347	0.531095115
0.403708979150164	0.531095115
0.403803640221497	0.533026095
0.403938023416042	0.534272475
0.40402348808007	0.534272475
0.404145528529922	0.53587194
0.404251911959736	0.537464235
0.404337614126374	0.537464235
0.404479673160592	0.538958985
0.404565430060579	0.538958985
0.404659930724914	0.54069012
0.404792584627567	0.541970355
0.404878581647389	0.541970355
0.405003938981908	0.543793125
0.40510516159602	0.545317365
0.405191408237861	0.545317365
0.40533110788567	0.546607995
0.40541741831627	0.546607995
0.405521598364046	0.54842469
0.405642807934041	0.54979731
0.405729374861126	0.54979731
0.405867599216181	0.551356665
0.405954234619401	0.551356665
0.406041290381988	0.55302738
0.406178481508054	0.554306535
0.406265381333783	0.554306535
0.406388916490993	0.55612506
0.406489129779523	0.55741419
0.406576299463597	0.55741419
0.406712295513152	0.55888914
0.40679954350546	0.55888914
0.40691214167174	0.56068308
0.40702222727321	0.56204814
0.40710975726635	0.56204814
0.40724435588464	0.563385435
0.4073319690456	0.563385435
0.407437574168849	0.565144035
0.407553637240169	0.56656854
0.407641535419176	0.56656854
0.4077747735395	0.56797443
0.407862765689216	0.56797443
0.407965284995415	0.569594295
0.408083464816219	0.570978585
0.408171753414891	0.570978585
0.408303655375969	0.572364705
0.408392042902463	0.572364705
0.408495340382846	0.573986235
0.408611822049408	0.575405115
0.408700514213227	0.575405115
0.408831111771934	0.57677745
0.408919906198121	0.57677745
0.409027822811509	0.578394285
0.4091388144697	0.579782805
0.409227925934538	0.579782805
0.409357247406741	0.58105473
0.409446466210262	0.58105473
0.409562802662024	0.582685905
0.409664549370954	0.58409949
0.409754095201576	0.58409949
0.409882169751116	0.58537326
0.409971831268203	0.58537326
0.410099352983647	0.58695594
0.410189131890543	0.58695594
0.410280136728491	0.588337665
0.410405987968955	0.589655235
0.410496106709128	0.589655235
0.410622421888466	0.591042615
0.410712668153851	0.591042615
0.41082127039834	0.59251335
0.410928809199896	0.593860485
0.411019403025183	0.593860485
0.411144538909524	0.595094835
0.411235263782942	0.595094835
0.411359874056393	0.596549175
0.411450734910916	0.596549175
0.411547121646533	0.59792034
0.411665807334252	0.59922528
0.411757031243103	0.59922528
0.411880500908229	0.600333495
0.41197186614883	0.600333495
0.41209482640322	0.602207565
0.412278136051011	0.603080085
0.412400432660305	0.604487505
0.412492319845515	0.604487505
0.412614178031056	0.60572832
0.412706217537163	0.60572832
0.412827579342719	0.60704748
0.412919775555684	0.60704748
0.41301454290405	0.608464665
0.413132984832803	0.60947868
0.413225571908734	0.60947868
0.413345870608247	0.61066179
0.413438618632481	0.61066179
0.413558433365563	0.61210062
0.413651348618358	0.61210062
0.413756585970001	0.6132828
0.413863766552856	0.61448595
0.413957088567629	0.61448595
0.414075876568294	0.615661905
0.414169371424518	0.615661905
0.414287694959241	0.616858125
0.414381363941525	0.616858125
0.41449922636301	0.61804776
0.414593073990965	0.61804776
0.414692452076804	0.619226505
0.414804499605868	0.62036619
0.414898776298899	0.62036619
0.415015657134439	0.621472965
0.415110118635253	0.621472965
0.415226553490525	0.62259435
0.415321204378361	0.62259435
0.415437194237754	0.623718345
0.415532039547857	0.623718345
0.415638056977626	0.62487786
0.415742628267628	0.62574237
0.415837919196016	0.62574237
0.415952974643487	0.626936595
0.416048465806546	0.626936595
0.416163095097953	0.627999
0.41625878961682	0.627999
0.416372992195146	0.62902734
0.416468894739609	0.62902734
0.416582675818616	0.630050775
0.416678789151121	0.630050775
0.416786442277765	0.63106572
0.416888477307351	0.632000805
0.416985060525681	0.632000805
0.417097964902161	0.63302406
0.417194769420423	0.63302406
0.417307266802587	0.633964965
0.417404290853021	0.633964965
0.417516384809601	0.634875075
0.417613633481535	0.634875075
0.417725327246248	0.63581709
0.417822803646783	0.63581709
0.417934104411014	0.63671688
0.418031813337594	0.63671688
0.418142720369428	0.637597455
0.418240664661062	0.637597455
0.418342564340328	0.638445945
0.418449363683736	0.639335145
0.418547817536327	0.639335145
0.418657920954024	0.6401586
0.418756618292922	0.6401586
0.418866342298898	0.640944825
0.418965288247473	0.640944825
0.41907464027992	0.641732895
0.419173833687726	0.641732895
0.419282814708831	0.642530685
0.419382262513349	0.642530685
0.419490877927607	0.64325415
0.41959058119159	0.64325415
0.41969883399505	0.64402929
0.419798799696269	0.64402929
0.4199066911876	0.64478244
0.420006922259512	0.64478244
0.420114459679263	0.645454245
0.42021495715338	0.645454245
0.420322143656391	0.646102605
0.420422912386616	0.646102605
0.42052975111871	0.646752435
0.420630796258752	0.646752435
0.420735993133743	0.6473919
0.420838612908824	0.64800738
0.420940231725324	0.64800738
0.421046372475247	0.6485829
0.42114827409431	0.6485829
0.421254081162947	0.649127355
0.421356272828968	0.649127355
0.421461745073452	0.64967133
0.421564229791459	0.64967133
0.421669376713761	0.65019501
0.421772155351821	0.65019501
0.421876977843928	0.650727315
0.421980057759309	0.650727315
0.422084561064442	0.651189855
0.422187940966712	0.651189855
0.422292128166018	0.651745155
0.422395815377147	0.651837765
0.422499689541264	0.651837765
0.42260368923863	0.65202228
0.422707253427543	0.65202228
0.42281156868307	0.65257857
0.422914825945976	0.65257857
0.423019459842156	0.652969305
0.423122413217328	0.652969305
0.423227370950892	0.653288415
0.42333002566719	0.653288415
0.423435312482738	0.65360322
0.423537669373475	0.65360322
0.423643286223292	0.65396109
0.423745352620599	0.65396109
0.423851306948819	0.654050235
0.42395308370081	0.654050235
0.424058538552584	0.654445035
0.424160866684394	0.65463795
0.42426205854258	0.65463795
0.42436871185791	0.65483364
0.424469626939179	0.65483364
0.424576629715513	0.65500524
0.424677264695469	0.65500524
0.424784624342464	0.655138425
0.424884984258087	0.655138425
0.424992701895552	0.655241775
0.425092793955837	0.655241775
0.425200872773821	0.65533386
0.425300697886952	0.65533386
0.425409143118964	0.655435425
0.425508704417004	0.655435425
0.425617523504631	0.65550966
0.425716825972219	0.65550966
0.425826020299216	0.655525125
0.425925064640925	0.655525125
0.426034639470076	0.65551002
0.426133428817586	0.65551002
0.426243391407109	0.65550747
0.426341930921937	0.65550747
0.426452280492683	0.65548947
0.426550575091701	0.65548947
0.426651133735486	0.655391625
0.426759369986691	0.655284135
0.426857141675982	0.655284135
0.426968328020289	0.655195665
0.427065859009243	0.655195665
0.42717744912852	0.6550533
0.42727474653843	0.6550533
0.427386747962678	0.654946455
0.427483810723061	0.654946455
0.427596229022642	0.65478897
0.427693063930497	0.65478897
0.427805900460534	0.654548385
0.427902508730288	0.654548385
0.428011729102307	0.654334755
0.428112159444838	0.654117825
0.428208273311631	0.654117825
0.428322022940069	0.653859795
0.428417920153972	0.653859795
0.428532105046752	0.653583255
0.428627788788669	0.653583255
0.428742414612694	0.653308455
0.428837885774897	0.653308455
0.428952960138458	0.653004735
0.429048223448892	0.653004735
0.429160005089098	0.65265624
0.429258808387902	0.65227683
0.429353604386319	0.65227683
0.429469653750396	0.651895335
0.429564248290835	0.651895335
0.429680765735881	0.651491595
0.429775163487873	0.651491595
0.429892150537256	0.65119737
0.429986350483337	0.65119737
0.430103814792033	0.65055363
0.430197826269077	0.65055363
0.430292804317379	0.65022117
0.430409597510011	0.649789095
0.430503166065176	0.649789095
0.430621676987125	0.649269135
0.43071505872798	0.649269135
0.430834064814361	0.6487962
0.430927266686486	0.6487962
0.431039879002569	0.64830366
0.431139799020022	0.64775403
0.431232574452109	0.64775403
0.431352670908748	0.64717026
0.431445272808607	0.64717026
0.431565884337461	0.64660557
0.431658315403091	0.64660557
0.431779446069724	0.64611774
0.431871711376082	0.64611774
0.431965047579788	0.64533204
0.432085478332874	0.644848005
0.432177336096945	0.644848005
0.4322996182801	0.644160135
0.432391315995172	0.644160135
0.432514139830147	0.64358544
0.432605678961925	0.64358544
0.432698555471169	0.642861075
0.432820450452205	0.642206025
0.432911597667175	0.642206025
0.433035624696661	0.641458875
0.433126620772899	0.641458875
0.433244973270872	0.6407958
0.433342062760476	0.64010616
0.433432675853532	0.64010616
0.433557945546749	0.63930633
0.433648415520488	0.63930633
0.433774260327612	0.63873828
0.433864592214045	0.63873828
0.433968770599307	0.637718025
0.434081226829519	0.63710616
0.43417118934234	0.63710616
0.434298327342182	0.6362391
0.434388155542807	0.6362391
0.434508164137413	0.635512545
0.434605597880823	0.63469119
0.434695067277254	0.63469119
0.434823536625442	0.633714615
0.434912882108257	0.633714615
0.43504196717876	0.633028935
0.435131191288168	0.633028935
0.435222921451414	0.63222039
0.435350025034766	0.63120945
0.435438902026816	0.63120945
0.435569373786945	0.630365265
0.435658138079504	0.630365265
0.435755776108352	0.629591925
0.43587792364964	0.628578795
0.435966350445481	0.628578795
0.436098248282991	0.62766396
0.436186570234655	0.62766396
0.436285965569947	0.6268944
0.436407363668155	0.62585628
0.436495358435075	0.62585628
0.43662872700935	0.624847245
0.436716622223264	0.624847245
0.436813573926864	0.624035925
0.436938486406921	0.62296713
0.437026065539608	0.62296713
0.43716094552834	0.621985935
0.437248431221164	0.621985935
0.437338670749759	0.621143205
0.437471432464262	0.61999368
0.437558610653973	0.61999368
0.437687376915969	0.619033485
0.43778214796359	0.618148395
0.437869025125499	0.618148395
0.438006342709796	0.6169656
0.438093137824011	0.6169656
0.43820845852454	0.61605915
0.438317910902991	0.61503408
0.438404413458786	0.61503408
0.438543360820394	0.61382157
0.438629791550947	0.61382157
0.438727222404753	0.61291788
0.438855870479692	0.61176603
0.438942016097547	0.61176603
0.439071812251485	0.6107352
0.439168728096679	0.609819735
0.439254595287379	0.609819735
0.439396170670414	0.60854979
0.439481978901681	0.60854979
0.439586866111988	0.607537455
0.439710102756197	0.60638826
0.439795642485782	0.60638826
0.439929041310002	0.60528135
0.440024461976081	0.604353825
0.440109736297652	0.604353825
0.440254063467764	0.603084795
0.440339287474136	0.603084795
0.440440559978981	0.60197238
0.440569636597023	0.60077481
0.440654604989249	0.60077481
0.440780436830855	0.599693475
0.440885714034043	0.59864967
0.440970436547944	0.59864967
0.441117643309786	0.597406185
0.441202325165054	0.597406185
0.441288594511765	0.59622318
0.441435079517238	0.59505714
0.441519523688524	0.59505714
0.441626280223037	0.594096465
0.441753104607024	0.59279673
0.441837314072265	0.59279673
0.441963121272078	0.591561345
0.442071746905598	0.590463
0.442155731338704	0.590463
0.44229913424312	0.58919268
0.442391039992402	0.58813008
0.442474799699176	0.58813008
0.442627281084345	0.5868303
0.442711018937428	0.5868303
0.442801627214001	0.585732555
0.442948192132398	0.58445436
0.443031718578387	0.58445436
0.443135628377773	0.58329483
0.443269842859053	0.582078465
0.443353160793645	0.582078465
0.443468854461911	0.580916595
0.443592261427776	0.57969273
0.443675377790127	0.57969273
0.443801321378358	0.578433705
0.443915484345212	0.57724686
0.443998401975904	0.57724686
0.44413303835656	0.57596829
0.444239542498121	0.574785
0.444322266881899	0.574785
0.444464022410421	0.57351444
0.444564471000587	0.572371485
0.444647007616361	0.572371485
0.444794286370516	0.57106212
0.444890302198144	0.56986386
0.444972660563019	0.56986386
0.445123846981668	0.568604955
0.445217073880655	0.567460095
0.445299255410398	0.567460095
0.445452712787511	0.566116695
0.445544819783062	0.564876705
0.445626829934363	0.564876705
0.445780897515512	0.563658855
0.445873577744281	0.56255202
0.445955423274409	0.56255202
0.446108414780179	0.561159405
0.44620338694059	0.559901625
0.446285067868496	0.559901625
0.44643528073785	0.558606345
0.446534278549519	0.557429055
0.446615805676523	0.557429055
0.446761500642911	0.556128435
0.446866294536909	0.55490952
0.446947673153131	0.55490952
0.447087089066208	0.55362558
0.447199472777867	0.552424575
0.447280705643064	0.552424575
0.447412059029385	0.551145255
0.447533855412382	0.5498676
0.4476149464538	0.5498676
0.4477364248271	0.548600445
0.447869479074945	0.547346235
0.447950435081106	0.547346235
0.448060189925435	0.546114105
0.44820638730657	0.54484275
0.448287214882649	0.54484275
0.44838336965765	0.54364623
0.448544622245397	0.54226035
0.448705975198609	0.54120852
0.448867068315966	0.53985108
0.44896483336755	0.53858811
0.449045245975425	0.53858811
0.44918882979775	0.53725932
0.449305766194164	0.53600814
0.449386066635255	0.53600814
0.449510042727317	0.53478039
0.449648164957836	0.533531475
0.449728356967933	0.533531475
0.449830716659244	0.5322849
0.449990855947139	0.53105454
0.450072165065459	0.52976367
0.450152087700184	0.52976367
0.450310741235535	0.52851744
0.450417582560187	0.52730922
0.450497409156171	0.52730922
0.450630110575801	0.526049445
0.450764613977154	0.524781585
0.450844348178874	0.524781585
0.450948973534094	0.52354377
0.451108218538732	0.52231383
0.451192966491774	0.521055345
0.451272455194607	0.521055345
0.451426343464866	0.51980691
0.451543356947161	0.518541975
0.451622763989048	0.518541975
0.451743981757206	0.51731799
0.451895523207142	0.51622083
0.451974856538024	0.51622083
0.452061146174285	0.51467775
0.452219553815887	0.513679005
0.452328841033534	0.512409435
0.452407948154802	0.512409435
0.452536021474044	0.51117798
0.452684733886343	0.50995098
0.452763776825771	0.50995098
0.452852040773794	0.50868939
0.453009879987567	0.50748279
0.453121628678314	0.50624571
0.453200457900036	0.50624571
0.453325230613556	0.50502063
0.453481514046905	0.503754015
0.453560294666101	0.503754015
0.453640147772109	0.5027517
0.453797445424394	0.501323145
0.453922312027337	0.50015751
0.454000890209266	0.50015751
0.454111729539005	0.499007175
0.454268714120374	0.497847435
0.4543650560269	0.496553025
0.454443444295943	0.496553025
0.454582376743638	0.49528842
0.454731517164716	0.494236995
0.454809872693425	0.494236995
0.454895636178309	0.49291053
0.455052115465713	0.491852955
0.455178703646448	0.49058559
0.455256881479974	0.49058559
0.455364785614309	0.4894047
0.455520974524179	0.48826752
0.455628142074275	0.487038225
0.455706150802514	0.487038225
0.455833065124935	0.485836065
0.455988969718768	0.484770285
0.456079946119162	0.483458505
0.456157796343504	0.483458505
0.456300499730257	0.482350875
0.456456130837177	0.481314255
0.456534229807264	0.480079845
0.45661192623246	0.480079845
0.456767114118599	0.47883525
0.456913442719657	0.47771514
0.456991138336845	0.47771514
0.457077743441487	0.476615925
0.45723292506557	0.475459455
0.457373210381735	0.47426565
0.457450766989531	0.47426565
0.457543031192486	0.47313294
0.457697958376541	0.47200914
0.457835818159828	0.47086227
0.457913245215555	0.47086227
0.458007556467741	0.469783695
0.458162230060126	0.46865829
0.458301400454015	0.46748001
0.45837870643003	0.46748001
0.458471332169816	0.46638711
0.458625760527096	0.46527558
0.458770098490061	0.464146785
0.458847288992513	0.464146785
0.458934383242917	0.463081575
0.459088574564065	0.46195404
0.459242054628231	0.460884585
0.459319139020144	0.460884585
0.459396724724784	0.459707925
0.459550684304138	0.458657625
0.459704568001646	0.45757752
0.459794449669545	0.456513015
0.459871303832354	0.456513015
0.460012111069299	0.455361825
0.46016577403515	0.454373715
0.460273354368807	0.453256335
0.460350121400276	0.453256335
0.460472875005808	0.4521279
0.46062631659979	0.451152045
0.460756018125403	0.450018285
0.460832706371947	0.450018285
0.460932988222287	0.448981905
0.461086218078427	0.447956985
0.46123937921355	0.44689662
0.461319244108186	0.445882095
0.461395726893371	0.445882095
0.461545496213179	0.44478252
0.461698452425767	0.44381949
0.461809994413366	0.442754565
0.461886416315367	0.442754565
0.462004163236571	0.441694185
0.462156919350331	0.440736735
0.462305079823969	0.43961634
0.462381451197165	0.43961634
0.462462236394087	0.43878795
0.462614800877822	0.437570145
0.462767298848002	0.436654365
0.462881151610141	0.43561815
0.462957353193493	0.43561815
0.463072106898366	0.43459242
0.463224417616433	0.43365318
0.463376666841648	0.432652515
0.463461844543599	0.4316841
0.463537889124879	0.4316841
0.463680983722799	0.430640025
0.463833054121548	0.42972414
0.463971501912095	0.4287057
0.464047520210435	0.4287057
0.464137013569052	0.42774546
0.464288905351401	0.42675723
0.464440739448806	0.425840235
0.464562599325765	0.424870425
0.464638481940729	0.424870425
0.46474423661562	0.42393216
0.464895900292809	0.42299706
0.465047511197355	0.42209628
0.465159294917431	0.421108755
0.465235054524798	0.421108755
0.465350562117417	0.4200897
0.465502006372458	0.419199075
0.465653396161766	0.41833146
0.465761973609978	0.41741874
0.46583762283694	0.41741874
0.46595601649796	0.416462325
0.466107248344452	0.41557443
0.466258430573753	0.41468373
0.466371045057559	0.41383983
0.466446593559504	0.41383983
0.466560635642523	0.412676685
0.466711661966891	0.41186754
0.46686263834447	0.411153495
0.466986942910605	0.410232765
0.467062408358917	0.410232765
0.467164442416223	0.409286835
0.467315270667046	0.40839846
0.467466054412746	0.407557485
0.46761014759726	0.40668603
0.467685539572962	0.40668603
0.467767471457648	0.40583169
0.467918108908368	0.40493988
0.468068700026167	0.4041159
0.46821924508268	0.40327383
0.468316584981554	0.402413025
0.468391805453416	0.402413025
0.468520197453535	0.401535165
0.468670608239524	0.40073652
0.468820972422034	0.39991122
0.468956079654858	0.39905202
0.469031257800165	0.39905202
0.469121567609049	0.398235885
0.469271799777138	0.39739758
0.469421989322353	0.39660675
0.46957213587252	0.395824845
0.469679886907327	0.39500304
0.469754922615731	0.39500304
0.46987230588248	0.394191465
0.470022326901378	0.39342318
0.470172306594326	0.392626515
0.470322245831613	0.39188511
0.470413425852469	0.39084867
0.470488341804709	0.39084867
0.470622003354407	0.39040134
0.470771822136654	0.38960229
0.470921602071155	0.38868015
0.471071345758763	0.387931095
0.471157638666764	0.387203595
0.471232450974538	0.387203595
0.471370711264211	0.3864081
0.471520337678894	0.385682445
0.471669925899652	0.384940215
0.471819477326025	0.384205485
0.471913564619615	0.38346936
0.471988292292328	0.38346936
0.472118469630273	0.38270727
0.472267913935955	0.382000395
0.472417320014469	0.38126595


==> tikz/advection_long_curvature_N2048-5.tsv <==
0.472417320014469	0.38126595
0.472566690497088	0.380554485
0.472682374210376	0.37981569
0.472757036209837	0.37981569
0.472865326192284	0.379107135
0.473014591867825	0.378417615
0.473163823442032	0.37772961
0.473313021147597	0.37704924
0.473462188176603	0.376342155
0.473540003650005	0.375646545
0.473614522589083	0.375646545
0.473760416885357	0.37492683
0.473909481967424	0.374261025
0.474058515377681	0.373575495
0.474207516307623	0.37291572
0.474338928934174	0.372203505
0.474413429346649	0.372203505
0.47450542319708	0.3716517
0.474654333064402	0.370916565
0.474803208907315	0.3702882
0.474952054412646	0.36965007
0.475100869308352	0.36900762
0.475230142944256	0.368341425
0.475304548417596	0.368341425
0.475398410624891	0.367707675
0.475547136498715	0.367063575
0.475695834094153	0.36644265
0.475844505164713	0.36582294
0.475993145410979	0.365588595
0.476141407097243	0.363630615
0.47629034084071	0.36473436
0.476438896922059	0.363178365
0.47658742553296	0.36278238
0.476735926887484	0.362189025
0.476884401648767	0.36159129
0.477032852997524	0.360999945
0.477150114228406	0.360390075
0.477224327633732	0.360390075
0.477329670551852	0.35980671
0.477478040578587	0.359231685
0.477626385052798	0.35866698
0.477774704610092	0.358112175
0.47792299860266	0.357560865
0.478071268087112	0.35700219
0.478185399479127	0.35660967
0.47825951879883	0.35660967
0.478367736913423	0.355594035
0.478515933670067	0.355423725
0.47866410672701	0.354919845
0.478812256285733	0.35423019
0.478960382547812	0.353671455
0.4791084861114	0.353186415
0.479252109032006	0.35287641
0.479326179257034	0.35287641
0.479404627748492	0.35178708
0.479552663613786	0.35181864
0.479700677567435	0.351136425
0.479848669425412	0.350610855
0.479996639765699	0.350103915
0.480144589156081	0.34960662
0.480292517047255	0.34911933
0.480430850032682	0.34862652
0.480504828253401	0.34862652
0.480588313962045	0.3481494
0.480736180363852	0.3476622
0.480884026414713	0.347195475
0.481031852662424	0.346723905
0.481179658947604	0.346252785
0.48132744615654	0.34578372
0.481475213788232	0.34531479
0.481622962715593	0.34484868
0.481730307070013	0.34438095
0.481804164271932	0.34438095
0.481918406853937	0.343931865
0.482066099779969	0.34349946
0.482213774418121	0.343064955
0.482361431279644	0.34262712
0.482509070547622	0.3421875
0.482656692090346	0.34175805
0.48280429640922	0.3413427
0.482951886678366	0.340936995
0.483089402698971	0.340530195
0.483163210576073	0.340530195
0.48324701086337	0.3401019
0.483394548120265	0.33969609
0.483542069365184	0.339279945
0.483689574192018	0.338868165
0.483837063367438	0.33846453
0.483984537068533	0.338070795
0.484131998184301	0.337686885
0.484279440911641	0.337310745
0.484426868702821	0.33693909
0.484574282006853	0.336569775
0.484676410485949	0.33619662
0.484750097248207	0.33619662
0.484869064251066	0.33582585
0.485016434071244	0.33546258
0.485163789842343	0.33510159
0.485311134737758	0.334746435
0.485458462943459	0.33439392
0.485605777881628	0.33404478
0.485753079478006	0.333699945
0.485900367910361	0.33336039
0.486047643595375	0.33302649
0.486194906704383	0.33269754
0.486342157176362	0.332373615
0.486452924835548	0.33204726
0.48652654098809	0.33204726
0.486636624384768	0.331726995
0.486783838458632	0.33140853
0.486931041039679	0.3310935
0.487078231860704	0.330783135
0.487225411312735	0.330477135
0.487372579567442	0.3301767
0.487519737002977	0.32988171
0.487666886581206	0.32959131
0.487814022474312	0.329304495
0.48796114785392	0.329020755
0.48810826289189	0.32874033
0.488255367950408	0.32846403
0.488402463194978	0.32819241
0.488549548607213	0.327924555
0.488640227254872	0.32766006
0.48871374487428	0.32766006
0.488843693996234	0.3273972
0.488990751292033	0.327140475
0.489137799608263	0.32688657
0.489284838942746	0.326638185
0.489431869632271	0.326395305
0.489578892004089	0.32615772
0.489725905900989	0.32592372
0.489872911650281	0.325691595
0.490019912420643	0.325460295
0.490166902521007	0.32523012
0.490313884822622	0.32500269
0.490460859782509	0.324779985
0.490607827281892	0.32456313
0.490754787765076	0.324352245
0.490901741391733	0.324147105
0.491048688062187	0.323947065
0.4911956312058	0.32375076
0.491342564974277	0.323557935
0.491489492411195	0.323369265
0.491607070897304	0.32318115
0.491680536089445	0.32318115
0.491783329080792	0.32299581
0.49193023863036	0.322814145
0.492077142617194	0.322640505
0.492224041201149	0.322471875
0.492370937445865	0.322304385
0.492517825605622	0.322136925
0.492664708845303	0.321971355
0.49281158723309	0.32180967
0.492958461023797	0.321652785
0.493105330377376	0.32150169
0.493252195453795	0.32135676
0.493399056413035	0.32121777
0.493545916420807	0.321083955
0.493692769552832	0.32095407
0.493839619120557	0.32082663
0.49398646514458	0.320700315
0.494133307918102	0.32057799
0.494280147474296	0.320451255
0.494426984093832	0.320347515
0.494573817822458	0.320224545
0.494720651934553	0.32009457
0.494867480475945	0.32004102
0.495014306708476	0.319982535
0.495161130744507	0.31982145
0.495307952744154	0.31965612
0.495454772902789	0.319587795
0.495601591310041	0.319563885
0.495748408190264	0.31950636
0.495895226678054	0.31941666
0.496042040920421	0.31932867
0.49618885408408	0.31925373
0.496335666345654	0.31918554
0.496482477845684	0.319119465
0.496629288744329	0.319056135
0.496776099201745	0.318997665
0.496922909382067	0.31894521
0.497069722445019	0.31889874
0.497216532535161	0.318857385
0.497363342823827	0.31882014
0.497510153460401	0.31878612
0.497656964598824	0.31875501
0.497803776422469	0.318727125
0.497950589061995	0.318702945
0.498097402671338	0.31868289
0.49824422045916	0.318667635
0.498391036524233	0.318656775
0.498537854027061	0.31864791
0.498684673188431	0.318639855
0.498831494065002	0.31863549
0.498978316923451	0.31863801
0.499125141844532	0.318644805
0.499271969028041	0.31864962
0.499418801640361	0.31865178
0.499565633776855	0.31865916
0.499712468652931	0.31867947
0.499859306428668	0.318711435
0.500006147202604	0.318747435
0.500152991193194	0.318781845
0.50029983856049	0.31881435
0.500446689393643	0.31884825
0.500593546926199	0.31888659
0.500740405306638	0.318930465
0.500887267700731	0.31897902
0.501034134185094	0.319032465
0.501181004999943	0.319090785
0.501327880305238	0.31915443
0.501474760260929	0.31922268
0.50162164493109	0.319295175
0.501768537672401	0.31937013
0.501915432436684	0.319455495
0.502062332487864	0.31944912
0.502209237985806	0.319724025
0.502356149090361	0.319879575
0.502431149925093	0.31931187
0.502504714842427	0.31931187
0.502649988653912	0.320089875
0.502796917537217	0.31996437
0.502943855670463	0.320067735
0.503090797078031	0.32017716
0.503237745178042	0.320290095
0.503384700003071	0.32040462
0.503531661712806	0.32052084
0.503678630466915	0.32064066
0.503825606425039	0.320765985
0.503972589746799	0.320896665
0.504119583594771	0.3210324
0.504266582274803	0.32116422
0.504413588800313	0.321322665
0.50456060333082	0.321423645
0.504707626187501	0.32157495
0.504854657206459	0.321771105
0.505001697044747	0.32191863
0.505148745360977	0.322052295
0.505295805658398	0.322213755
0.50540457732984	0.322394145
0.50547811277821	0.322394145
0.505589947682997	0.322558095
0.505737032727569	0.3227253
0.505884127224076	0.32289906
0.506031231521798	0.32307693
0.506178345593014	0.32326089
0.506325469793243	0.323451945
0.506472607287973	0.32364921
0.506619752242514	0.323850495
0.506766907822281	0.32405379
0.50691407398354	0.3242604
0.507061251309728	0.324470835
0.507208439541609	0.324687945
0.507355639056655	0.32490645
0.507502850241832	0.32523711
0.507598602722333	0.325143345
0.507672235047169	0.325143345
0.507797310412467	0.32567997
0.507944556942947	0.32579334
0.508091815585305	0.32602695
0.508239086504526	0.326260335
0.508386370106438	0.32649615
0.508533666318234	0.326742105
0.508680975552058	0.32700132
0.50882830072484	0.3272694
0.508975636262583	0.32753943
0.509122985075728	0.32781432
0.509270347589036	0.32769882
0.509381708343645	0.32901102
0.509455400101996	0.32901102
0.509565114411614	0.328242165
0.509712518781652	0.328826295
0.509859937805441	0.329135715
0.510007374101829	0.32941854
0.510154822126642	0.329715375
0.510302285327227	0.33002085
0.510449763594842	0.3303219
0.510597256811033	0.33061476
0.510744766016903	0.330905415
0.510892290509169	0.33119247
0.510975213317906	0.33158136
0.511049017549557	0.33158136
0.511187390818952	0.33186675
0.51133496368059	0.332194755
0.511482552808955	0.3324639
0.511630158997889	0.33286065
0.511777781800405	0.333096285
0.511925421704939	0.333401385
0.51207307888804	0.33393528
0.512220753526192	0.33431112
0.512340813094838	0.334521405
0.51241465171645	0.334521405
0.51251615887557	0.33482304
0.512663886937161	0.335194455
0.512811633497078	0.335592675
0.512959398396785	0.3359391
0.513107181812382	0.3363726
0.513254984267709	0.33658662
0.513402805945309	0.33713727
0.513550649658929	0.337617615
0.513646576714003	0.33786852
0.513720526635822	0.33786852
0.513846390059504	0.338143095
0.513994290085809	0.338537895
0.51414221024271	0.338968635
0.514290151083322	0.339394515
0.514438112047665	0.339823905
0.514586094066324	0.340247985
0.514734099929311	0.340617075
0.51483160596326	0.341185275
0.514905638611826	0.341185275
0.515030169403335	0.34149006
0.515178236741884	0.341809215
0.515326326069978	0.342258885
0.515474437178081	0.34273644
0.515622570648576	0.343220565
0.51577072707383	0.343506465
0.515904684113344	0.34430367
0.515978752609483	0.34430367
0.516067110922105	0.34466673
0.51621533613551	0.344907345
0.516363585071529	0.345312735
0.516511857503189	0.34581147
0.516660154042552	0.346343685
0.516808474455707	0.34680735
0.516946139795106	0.34730232
0.517020288762589	0.34730232
0.517105192376252	0.34813404
0.517253586848321	0.3482241
0.517402006835892	0.348583515
0.517550452094365	0.34916772
0.517698922817265	0.349721985
0.517847419649881	0.350051715
0.517960792211941	0.350890395
0.518035057426442	0.350890395
0.518144492000804	0.35158176
0.518293070871867	0.3516972
0.518441673678279	0.352099305
0.51859030359072	0.352668735
0.51873896080882	0.35315211
0.518878202360548	0.3536832
0.518952519221598	0.3536832
0.519036358931033	0.354955395
0.519185099745623	0.355074375
0.519333869639452	0.355347315
0.519482670812216	0.355800765
0.519631498023177	0.356219415
0.519775372443001	0.356666415
0.519849772788649	0.356666415
0.519929240298415	0.358301115
0.520078156261333	0.35857563
0.520227102054708	0.358848405
0.520376077883798	0.359197545
0.520525084982449	0.359430225
0.520654686657115	0.360076425
0.520729195445857	0.360076425
0.520823194240945	0.361620195
0.520972294362316	0.362032245
0.521121426086136	0.36240795
0.521270590155912	0.362734635
0.521419786790096	0.3629754
0.521518191978684	0.363803265
0.521592829306163	0.363803265
0.52171827701581	0.364966455
0.521867575062783	0.36562881
0.522016903586321	0.366088665
0.522166265760787	0.366287955
0.522292853151078	0.366733905
0.522367545048764	0.366733905
0.522465092506206	0.36789573
0.522614558066725	0.368554395
0.522764058154725	0.369244125
0.522913593558574	0.36975678
0.523054562478666	0.370094715
0.52312932470719	0.370094715
0.523212774751331	0.37105521
0.523362418610657	0.37164027
0.52351209810212	0.37235064
0.523661815210529	0.37299387
0.523804461828435	0.37344108
0.523879313154758	0.37344108
0.523961360268469	0.3745548
0.524111189851843	0.37506951
0.524261060332279	0.37570164
0.524410966656748	0.37626435
0.524543574310954	0.3768021
0.524618533546913	0.3768021
0.524710895407267	0.37802394
0.524860919520581	0.37861002
0.525010982747108	0.379252635
0.525161086568395	0.379690425
0.525272823477563	0.380433885
0.525347908212037	0.380433885
0.525461418656616	0.381482535
0.525611645084241	0.382163715
0.525761913716665	0.382845015
0.525912223513834	0.38326713
0.525993045277544	0.384299625
0.526068267471347	0.384299625
0.526212970814824	0.385026495
0.526363409452759	0.38578065
0.526513890876341	0.38640654
0.526629579839451	0.387148935
0.526704850767079	0.387148935
0.526814988656557	0.388177845
0.526965603242631	0.388876035
0.527116262273213	0.389436435
0.527258215486051	0.389907585
0.527333544447084	0.389907585
0.527417716720427	0.39144321
0.527568513319447	0.392000475
0.52771935605996	0.392673045
0.527870248816599	0.39340761
0.527954815759961	0.393961395
0.528030328053962	0.393961395
0.528172170818824	0.39525231
0.528323203494844	0.395953935
0.528474284309138	0.396501615
0.52856915960513	0.397481595
0.52864476008103	0.397481595
0.528776594992758	0.398377845
0.528927823952735	0.399174735
0.529079106474659	0.399847395
0.529177039396536	0.400784715
0.529252734572906	0.400784715
0.529381817997502	0.40171809
0.529533251187359	0.402535455
0.529684735381548	0.40317678
0.529778847674891	0.4041672
0.529854655047518	0.4041672
0.529987862349139	0.40506387
0.530139505673675	0.40593843
0.530291205515204	0.406636995
0.530374966161118	0.40762503
0.530450889423915	0.40762503
0.530594762105759	0.408549525
0.530746623083861	0.40944165
0.530889770263381	0.41004897
0.530965708355255	0.41004897
0.531050511103879	0.411287445
0.531202540262068	0.41212929
0.531354625799279	0.412948035
0.531475306646535	0.41373534
0.531551386562594	0.41373534
0.531658973239457	0.414912795
0.531811233620854	0.41570973
0.531963551547746	0.41639928
0.532056106762689	0.41748576
0.532132336027198	0.41748576
0.532268367657662	0.418510605
0.532420866441372	0.419382525
0.532556135335727	0.420079635
0.532632404424276	0.420079635
0.532726049100091	0.42142011
0.532878732323132	0.42228531
0.533031477642283	0.423029835
0.533128021402417	0.42406044
0.533204463818253	0.42406044
0.533337158325363	0.42511647
0.533490094303665	0.42603297
0.533619402519367	0.426836325
0.533695902247063	0.426836325
0.533796161685477	0.42817683
0.533949296601789	0.428993055
0.534102494631349	0.429730815
0.534183328988436	0.430787475
0.534260020345156	0.430787475
0.534409092578355	0.432009735
0.534562493136673	0.43307229
0.534666872422629	0.43365867
0.534743638705551	0.43365867
0.534869501734376	0.43493313
0.535023110430529	0.43602894
0.53514676404942	0.436851495
0.535223609734808	0.436851495
0.535330542092224	0.438116595
0.535484363740431	0.438977295
0.535623153843413	0.43971468
0.535700091838234	0.43971468
0.535792224197408	0.441148785
0.535946264586398	0.442154475
0.536096197988259	0.44296053
0.536173231878583	0.44296053
0.53625456747792	0.444330525
0.536408835360814	0.445284045
0.536563175350013	0.446226045
0.53664316390367	0.44699403
0.536720436411067	0.44699403
0.536872087250782	0.448702425
0.537026659871373	0.449276355
0.537110028663479	0.450764715
0.537187415839286	0.450764715
0.537336041258942	0.451666545
0.537490851689959	0.4525347
0.53757397324935	0.45385215
0.537651480555862	0.45385215
0.537800719648665	0.45498648
0.53795577410045	0.455818185
0.538035118882122	0.457166895
0.538112755618376	0.457166895
0.53826613356626	0.458271195
0.538415941481549	0.45907611
0.53849357433224	0.45907611
0.538576830650915	0.460549515
0.53873230687648	0.461644815
0.53887168484776	0.46247832
0.538949460644939	0.46247832
0.539043523494504	0.463964085
0.539199261826459	0.464957175
0.539324964788241	0.46588488
0.539402890085836	0.46588488
0.539511005416482	0.4673889
0.539667012473711	0.468317925
0.539775891708096	0.46942131
0.539853972092282	0.46942131
0.539979301233118	0.470810385
0.540135586563287	0.471721875
0.54022457006127	0.47301201
0.540302817814964	0.47301201
0.540448434070663	0.474329625
0.540592802808114	0.47526444
0.540671077004436	0.47526444
0.540761662074464	0.476545215
0.540918420992817	0.477627225
0.541037057007562	0.47874366
0.541115506625043	0.47874366
0.541232232965017	0.480241935
0.541389290744845	0.4811877
0.541479344688611	0.48240921
0.541557982081131	0.48240921
0.541703703031638	0.483795465
0.54184103888726	0.48469476
0.541919723176313	0.48469476
0.542018522461196	0.486236385
0.542176088270719	0.487231425
0.542279409957448	0.488503035
0.542358290223254	0.488503035
0.542491534400413	0.489907485
0.54263711618391	0.490777785
0.542716049802809	0.490777785
0.542807410482785	0.49234848
0.54296551054684	0.49339839
0.54307187059781	0.494637285
0.543151019080814	0.494637285
0.543282038804109	0.496070295
0.543425841234892	0.496958685
0.543505053486166	0.496958685
0.543599013702542	0.49855728
0.543757670968885	0.499556685
0.543857277189436	0.500885475
0.543936715465382	0.500885475
0.544075333828988	0.502278795
0.54420774909877	0.503255205
0.544287264392333	0.503255205
0.544393460590634	0.50490345
0.544552700936549	0.5056236
0.544636140930889	0.507855015
0.544715895793085	0.507855015
0.544871545128747	0.508466205
0.544983347669378	0.509779785
0.54506319008551	0.509779785
0.545190879386408	0.5112438
0.545328979268305	0.512176935
0.545408916745854	0.512176935
0.545510708239432	0.5139075
0.545670811520178	0.514869585
0.545753114203856	0.51640857
0.545833308061139	0.51640857
0.545991404511396	0.51759498
0.546095798459926	0.51892668
0.546176094095794	0.51892668
0.546312516320398	0.520342155
0.546437044533944	0.521419215
0.546517449885974	0.521419215
0.546634162594046	0.523065615
0.54677689981558	0.523997535
0.546857420080011	0.523997535
0.546956344750153	0.52573425
0.54711540095874	0.52670139
0.547196038609247	0.52670139
0.547279077474206	0.528309045
0.547440654061876	0.529425135
0.547533329682359	0.530895135
0.54761425672704	0.530895135
0.54776423336483	0.532161
0.547869348824028	0.53351781
0.54795040807197	0.53351781
0.548088387197435	0.53493738
0.548204143273384	0.53615931
0.548285335984606	0.53615931
0.548413126884397	0.53770383
0.54853774535148	0.538805505
0.548619078083205	0.538805505
0.548738464962266	0.540451005
0.548870196787547	0.541469505
0.548951673528172	0.541469505
0.549064415543408	0.543175485
0.549201529857748	0.54415068
0.549283154503177	0.54415068
0.549390983418937	0.5459223
0.549531782207926	0.54691443
0.549613560082291	0.54691443
0.549718184270524	0.5487021
0.549860987372235	0.549676635
0.549942923808853	0.549676635
0.550046028550214	0.551431965
0.550189181585908	0.55240692
0.550271281926838	0.55240692
0.5503745348919	0.55416651
0.550516397021414	0.55515327
0.550598667976639	0.55515327
0.550703707300446	0.556916775
0.550842671229147	0.55792686
0.550925118178372	0.55792686
0.551033562010785	0.559683405
0.551168032298942	0.56072127
0.55125065795857	0.56072127
0.551364112740999	0.562435245
0.55149251775533	0.563531205
0.551575327530419	0.563531205
0.551695376034509	0.565193595
0.551816158410434	0.56638299
0.551899156456175	0.56638299
0.55202736059657	0.567930315
0.552138981005104	0.569208555
0.55222217807922	0.569208555
0.552360081884345	0.57073239
0.552461025719865	0.57196836
0.552544420736851	0.57196836
0.552693554227805	0.573360855
0.552782318047196	0.574978305
0.552865917708041	0.574978305
0.553019258943528	0.576089235
0.553102879445909	0.576089235
0.553195209713673	0.57779049
0.553338907673127	0.578860185
0.553422740737838	0.578860185
0.553530629672445	0.580585455
0.55365788686114	0.581721975
0.553741942068279	0.581721975
0.553866855125317	0.583303005
0.553976231355593	0.58463574
0.554060510443905	0.58463574
0.554203901171483	0.58599777
0.554293966668528	0.587557485
0.554378477802532	0.587557485
0.554526558479384	0.588706695
0.55461110641057	0.588706695
0.55471105256578	0.590402535
0.554842900029736	0.59153022
0.554927686994948	0.59153022
0.555050227394177	0.593137185
0.55515871433992	0.594453705
0.555243748530649	0.594453705
0.55538894339171	0.595778985
0.555474025470244	0.595778985
0.555560646972338	0.59732751
0.55570350293051	0.59841252
0.555788839355471	0.59841252
0.555902062908755	0.600311265
0.55601761051504	0.60142737
0.556103207955223	0.60142737
0.556244401852808	0.60267717
0.556331295349593	0.604326045
0.556417159945362	0.604326045
0.556558629471518	0.60547674
0.556644555735535	0.60547674
0.556759693328866	0.607102455
0.556871243406416	0.60841044
0.556957446714902	0.60841044
0.557097227633902	0.60972171
0.557183502758086	0.60972171
0.557277183331956	0.611318025
0.557408856708214	0.612511155
0.557495415666152	0.612511155
0.55762342963976	0.613931505
0.557720181918765	0.61551246
0.557807033602048	0.61551246
0.557944277245321	0.61650498
0.558031211094801	0.61650498
0.558144735377631	0.618085065
0.558254745736571	0.61942842
0.558341979155965	0.61942842
0.558477647236282	0.62068164
0.558564970531574	0.62068164
0.558668429655368	0.622242195
0.558787336741081	0.6235119
0.558874971366964	0.6235119
0.559009104954731	0.62484021
0.559096835581271	0.62484021
0.559194586609491	0.62633271
0.559318095529445	0.6275616
0.559406149369238	0.6275616
0.559538787541596	0.628885275
0.559626943524215	0.628885275
0.559723289335971	0.630362985
0.559847161819099	0.6316185
0.559935649659911	0.6316185
0.560066833036323	0.63291534
0.560155430848439	0.63291534
0.5602546222505	0.63434931
0.56037466621086	0.635592765
0.560463607951543	0.635592765
0.560593374433144	0.63678606
0.560682434031594	0.63678606
0.560788667021449	0.63833004
0.560900741782899	0.63968565
0.560990155789193	0.63968565
0.561118543189857	0.64080807
0.561208082988612	0.64080807
0.561325520155212	0.64220568
0.561425521810431	0.64351074
0.561515424836126	0.64351074
0.561642470889368	0.644684175
0.56173250942194	0.644684175
0.561858958882855	0.646064055
0.561949136236398	0.646064055
0.562045847660505	0.647389485
0.562165291629267	0.648631275
0.562255847543428	0.648631275
0.562381006686595	0.6498156
0.56247170459432	0.6498156
0.562589615341954	0.651256395
0.56268713332833	0.652232925
0.562778224733891	0.652232925
0.562902124993385	0.65361906
0.562993368929583	0.65361906
0.563116712381228	0.65484531
0.56320810972712	0.65484531
0.563319537732705	0.656141925
0.563422446804576	0.65736081
0.563514255102136	0.65736081
0.563636389474418	0.65850963
0.563728359338034	0.65850963
0.56384994883451	0.659742405
0.563942088994799	0.659742405
0.564055290685953	0.66101154
0.564155447312638	0.66219369
0.564248012481399	0.66219369
0.564368440028388	0.66331671
0.564461179528273	0.66331671
0.564581087199931	0.66445989
0.564674004315355	0.66445989
0.564793393286951	0.665686995
0.564886492614466	0.665686995
0.564983604105314	0.66686121
0.565098644679367	0.667989675
0.56519219243699	0.667989675
0.565310478634959	0.669098025
0.565404216440521	0.669098025
0.565522002152853	0.670254195
0.565615933773143	0.670254195
0.565733226742933	0.671380155
0.565827354507086	0.671380155
0.565922032583823	0.672499575
0.56603848120755	0.67359807
0.566133078796476	0.67359807
0.566249327201631	0.67465611
0.566344131250035	0.67465611
0.566459902604809	0.67571175
0.566554916388727	0.67571175
0.566670216496638	0.676812285
0.566765445185083	0.676812285
0.566871190781193	0.677917995
0.566975719340283	0.678955185
0.567071441504786	0.678955185
0.56718575020536	0.67996845
0.567281695005017	0.67996845
0.567395547967605	0.68098089
0.567491720976877	0.68098089
0.567605123580264	0.681996375
0.567701525752287	0.681996375
0.567814483724662	0.68300667
0.567911117636901	0.68300667
0.568023634403216	0.684004965
0.568120509829743	0.684004965
0.568219324973919	0.68497842
0.568329702162886	0.68590902
0.568427105836211	0.68590902
0.568538709484925	0.686839515
0.568636360715235	0.686839515
0.568747536454344	0.687791685
0.568845440471698	0.687791685
0.568956197644023	0.688731615
0.569054357425086	0.688731615
0.569164697677413	0.689607645
0.569263115974111	0.689607645
0.569373046905955	0.690500775
0.569471727199155	0.690500775
0.569581251940966	0.691418865
0.569680199027338	0.691418865
0.569789323378402	0.69228933
0.569888540500657	0.69228933
0.569988752980148	0.69311406
0.570096759812032	0.69392901
0.570196558397175	0.69392901
0.570304863537799	0.694742475
0.570404945012216	0.694742475
0.570512862303464	0.69554601
0.570613229736263	0.69554601
0.570720766742372	0.6963549
0.570821421021679	0.6963549
0.570928581050258	0.69711744
0.571029529656484	0.69711744
0.571136318190379	0.697849665
0.571237564106507	0.697849665
0.571343980172724	0.698614365
0.571445530781477	0.698614365
0.571551581899835	0.699343875
0.571653440427206	0.699343875
0.571759129782948	0.700050375
0.571861299356925	0.700050375
0.571966632385787	0.700736295
0.572069116090792	0.700736295
0.572174098199127	0.701391255
0.572276901359248	0.701391255
0.572381535746597	0.702062505
0.572484665788763	0.702062505
0.572588953611256	0.70269384
0.572692411588418	0.70269384
0.572796360292131	0.703299585
0.572900153666214	0.70367259
0.573003766469483	0.70367259
0.573107896327464	0.70425999
0.573211178574992	0.70425999
0.573315652385202	0.70481637
0.573418605145367	0.70481637
0.573523426175359	0.705348075
0.573626056887515	0.705348075
0.573731230498533	0.70587681
0.573833538087651	0.70587681
0.573939069698566	0.706345455
0.574041063745914	0.706345455
0.574146958722002	0.70678299
0.574248638234644	0.70678299
0.574354899851913	0.707347815
0.57445627216208	0.707347815
0.574562908066499	0.707659395
0.57466397631969	0.707659395
0.574770987643898	0.70806729
0.574871757164792	0.70806729
0.574979149556163	0.708529365
0.575079621282711	0.708529365
0.575187402202206	0.70887759
0.575287581448674	0.70887759
0.575395756446837	0.709200195
0.575495648535346	0.709200195
0.575604220975964	0.70952511
0.575703826988315	0.70952511
0.575806277032243	0.70983804
0.575912127534694	0.710132565
0.576011142837908	0.710132565
0.576120560902011	0.710403705
0.576219301091126	0.710403705
0.576329136019079	0.710645655
0.576427603948167	0.710645655
0.576537863642523	0.710858115
0.576636062609737	0.710858115
0.576746748267315	0.711045045
0.576844683325942	0.711045045
0.576955802900711	0.711219975
0.577053477362851	0.711219975
0.57716503630559	0.711385905
0.577262455195351	0.711385905
0.577374457266764	0.711523965
0.577471623909372	0.711523965
0.57757169240957	0.71163531
0.577680998515668	0.71175675
0.577777618078084	0.71175675
0.577890583573538	0.71188116
0.577986959723765	0.71188116
0.578100392472136	0.71196198
0.578196527875773	0.71196198
0.578310429467146	0.71199954
0.578406329403115	0.71199954
0.57852070992527	0.712029975
0.578616377750204	0.712029975
0.578725381965863	0.712048245
0.578826679463797	0.71204298
0.578921828385212	0.71204298
0.579037252271171	0.712031715
0.579132177424203	0.712031715
0.579248100828049	0.71200698
0.579342805586124	0.71200698
0.579459235917133	0.711953715
0.579553723235265	0.711953715
0.579670664985787	0.71187288
0.57976494014597	0.71187288
0.579861885000737	0.71175402
0.579976475579534	0.711636885
0.580070257646809	0.711636885
0.580188330479796	0.7116423
0.580281910930775	0.7116423
0.5804005180209	0.71138928
0.580493900263462	0.71138928
0.580610552232596	0.71122092
0.580706232234864	0.711112005
0.580799138252868	0.711112005
0.580918935577823	0.710939055
0.581011649649288	0.710939055
0.581132004787374	0.71074638
0.581224529790812	0.71074638
0.581345453085502	0.710557845
0.58143779427381	0.710557845
0.581536793838736	0.710297205
0.581651465316799	0.710028645
0.581743355088699	0.710028645
0.581865544104897	0.709788255
0.581957258624777	0.709788255
0.582080039691242	0.709557405
0.582171581791601	0.709557405
0.582270470024296	0.709275465
0.582386352330663	0.708944715
0.582477455350838	0.708944715
0.582601570290341	0.708589185
0.582692511814158	0.708589185
0.582816635512389	0.708300675
0.582908025804343	0.70794459
0.582998543826455	0.70794459
0.583124034280204	0.707547885
0.583214396842568	0.707547885
0.583340528230701	0.70725981
0.583430738799299	0.70725981
0.58353961186032	0.70683252
0.583647592815393	0.706435335
0.583737394407526	0.706435335
0.583864970493904	0.706032465
0.583954630990234	0.706032465
0.58407804578613	0.705701325
0.584172401425617	0.705253815
0.584261665894835	0.705253815
0.584390741286562	0.704645775
0.584479870588853	0.704645775
0.584609636580085	0.70443234
0.584698634217638	0.70443234
0.584791086289138	0.70390884
0.584918000857694	0.70329018
0.585006617554389	0.70329018
0.585137955586235	0.70285866
0.585226453158073	0.70285866
0.585322336267722	0.702401685
0.585446919609481	0.70181097
0.58553504648822	0.70181097
0.585668015353461	0.701332485
0.585756027236361	0.701332485
0.585850663663064	0.70085751
0.585977678524019	0.70022028
0.586065333192064	0.70022028
0.586199987894536	0.699708435
0.586287537600859	0.699708435
0.586376161486163	0.699229275
0.586510453172651	0.69852456
0.586597658228997	0.69852456
0.586724960210168	0.698042295
0.58682117344042	0.69744153
0.586908038398747	0.69744153
0.58704543476651	0.696720495
0.587132206123145	0.696720495
0.587245922286105	0.69621591
0.587357124639415	0.695558385
0.587443566739444	0.695558385
0.587582811934526	0.694920795
0.587669168645056	0.694920795
0.587764276366676	0.69434949
0.587895581103603	0.693771015
0.587981621873936	0.693771015
0.588108434242307	0.692908335
0.588208763736828	0.69228579
0.588294492145061	0.69228579
0.588436748420069	0.691682085
0.588522407724684	0.691682085
0.588622608718279	0.69108102
0.588751192679339	0.69028056
0.588836552857754	0.69028056
0.588964052360731	0.689616315
0.589066152147737	0.68892012
0.589151219322325	0.68892012
0.589296662661193	0.688180905
0.589381674357692	0.688180905
0.589474255080865	0.687471945
0.589613075711892	0.686733765
0.589697803456138	0.686733765
0.589813114358468	0.68607381
0.589930113337027	0.685311735
0.590014567343353	0.685311735
0.590150975531172	0.684563235
0.590247815700096	0.6838755
0.590332000929779	0.6838755
0.590482086151038	0.683014395
0.590566231967044	0.683014395
0.590655944653873	0.682318155
0.590801520619315	0.681504915
0.59088541040851	0.681504915
0.590991396687117	0.68074017
0.59112174144362	0.67991706
0.591205376273565	0.67991706
0.591325919530946	0.679235385
0.59144278561407	0.678427065
0.591526179434626	0.678427065
0.591659534400381	0.677618895
0.591764704551687	0.676817385
0.591847858109701	0.676817385
0.591992251533799	0.676001295
0.59208754326183	0.675219735
0.592170465241368	0.675219735
0.592324091784247	0.67439475
0.592411347916036	0.673603485
0.592494040409025	0.673603485
0.592653475574176	0.67280826
0.592736169120422	0.67280826
0.592820246360363	0.671836665
0.592979577750501	0.671114025
0.593062057291843	0.671114025
0.593149971045779	0.67030686
0.593306788860002	0.66936897
0.59338906032887	0.66936897
0.593478874863908	0.66862551
0.593635156837347	0.66775806
0.593717231622111	0.66775806
0.593806976445551	0.666883365
0.593964741909191	0.666019845
0.594046619258101	0.666019845
0.59413429157253	0.665198235
0.594295590958135	0.66437676
0.594377283559411	0.66437676
0.594460835923614	0.663451755
0.594623822823691	0.662635125
0.594709286289058	0.66173358
0.594790586797823	0.66173358
0.594949234836656	0.660860595
0.595042689446602	0.6599898
0.595123818946086	0.6599898
0.595273911706603	0.659143665
0.59537755104569	0.65827215
0.595458512731814	0.65827215
0.595597871180111	0.65741322
0.595713930656107	0.656510745
0.595794735889918	0.656510745
0.595921120122297	0.65564289
0.596051894704079	0.654735315
0.596132549399169	0.654735315
0.596243675961688	0.653871135
0.596391512494346	0.652985445
0.596472022553348	0.652985445
0.59656555075747	0.65209083
0.596726237704981	0.651220455
0.596813238524633	0.650310015
0.596893409184507	0.650310015
0.597047119085198	0.64944201
0.597156290537961	0.64853085
0.597236330080126	0.64853085
0.597367349896052	0.647667
0.59750121971664	0.64676352
0.597581142271564	0.64676352
0.597686945665212	0.645875325
0.597846509270555	0.64500459
0.597927923982783	0.644077515
0.598007529441639	0.644077515
0.598165176112833	0.643200825
0.598276817374444	0.642267495
0.598356319248303	0.642267495
0.598483234736897	0.64138269
0.598627850113018	0.640497165
0.598707255849772	0.640497165
0.598800699065662	0.6395904
0.59895921194162	0.638737455
0.599060479282878	0.637813545
0.5991396011278	0.637813545
0.599275806591395	0.636934365
0.599416071495617	0.636077145
0.599495113291798	0.636077145
0.599591838204263	0.63508872
0.599749643212	0.634270245
0.599853128539448	0.63337365
0.599931903719343	0.63337365
0.600064842800438	0.632479485
0.600213732663783	0.63159528
0.600292445496844	0.63159528
0.600379503143482	0.630680115
0.600536634077689	0.62978817
0.600655759332834	0.629084145
0.600734229440729	0.629084145
0.600850506296043	0.627812445
0.601007248355725	0.62714541
0.601100340895725	0.62635002
0.60117857525056	0.62635002
0.601320350989103	0.625422075
0.60146947473304	0.62456607
0.601547676350786	0.62456607
0.601632955413351	0.62358615
0.601789072614526	0.622785015
0.601919978441064	0.621795885
0.60199796908084	0.621795885
0.602100948649831	0.62096097
0.602256706055633	0.620172075
0.60237358415372	0.619252935
0.602451375368891	0.619252935
0.602567869137555	0.618387525
0.602723277190645	0.617599485
0.6028305015617	0.616560855
0.602908104097656	0.616560855
0.60303375089608	0.615851625
0.603188821742593	0.61502349
0.60329095329876	0.614057355
0.603368382592676	0.614057355
0.603498625514812	0.613211655
0.603653363589557	0.61244985
0.603755181558769	0.611543385
0.603832448318527	0.611543385
0.603962517504851	0.610654905
0.604116935605579	0.609897885
0.604223441602311	0.608868555
0.604300555559744	0.608868555
0.604425460403791	0.60822156
0.604579567390076	0.607406145
0.604696001800581	0.60643479
0.604772979326595	0.60643479
0.604887477688862	0.605609655
0.605041282295771	0.60483861
0.605173154092917	0.60419457
0.605250010648335	0.60419457
0.605348597349608	0.60286845
0.605502108186807	0.60272451
0.605655213419167	0.600821565
0.605808848770641	0.60133551
0.605962076043484	0.59985906
0.60611521064249	0.59919939
0.606219280978091	0.59833965
0.606295762055296	0.59833965
0.606421203535899	0.59748573
0.606574064752724	0.59675271
0.606712253662799	0.595964955
0.60678865766256	0.595964955
0.606879522808506	0.59517612
0.607032118794262	0.594322185
0.607184628158856	0.593575545
0.607287734183609	0.59282556
0.607363907904138	0.59282556
0.607489390330483	0.59206587
0.607641644335594	0.591325875
0.607793405184975	0.59046438
0.607869532632843	0.59046438
0.607945905276143	0.589833105
0.608097915490648	0.58891656
0.608249842807858	0.5882583
0.608382447845909	0.587468685
0.608458382708835	0.587468685
0.608553458324702	0.586726785
0.608705148445557	0.586002495
0.608856760942107	0.58529898
0.608979108836082	0.58451976
0.609054871805212	0.58451976
0.60915975768734	0.58378191
0.609311145256222	0.5830836
0.609462456834898	0.58239459
0.609584170126883	0.581633325
0.609659785515247	0.581633325
0.609764859457304	0.58090404
0.609915952346999	0.58021671
0.610066974439478	0.57955608
0.610198515319908	0.57884127
0.610274005972488	0.57884127
0.610368808528516	0.578136585
0.610519624553397	0.577429605
0.610670369804075	0.576759465
0.610821047088047	0.57608142
0.610898539417103	0.575394195
0.610973767730941	0.575394195
0.611122203411946	0.574722165
0.611272682855488	0.57407742
0.611423097900783	0.573399615
0.611534689025532	0.57272562
0.611609848765111	0.57272562
0.611723740609433	0.572095005
0.611873966399516	0.57144489
0.612024130621305	0.570781575
0.612174233816213	0.570148395
0.612258816067121	0.569522715
0.61233377578735	0.569522715
0.612474259330194	0.56888298
0.612624183309106	0.56827953
0.612774049031766	0.567664485
0.612922458362168	0.56704962
0.612997412273132	0.56704962
0.613073611421894	0.566449155
0.613223305579161	0.56584341
0.613372944781465	0.565268805
0.613522528389882	0.56467332
0.613672058082472	0.56406198
0.613752680235725	0.563462265
0.613827348729417	0.563462265
0.613970956129744	0.56284479
0.614120329013228	0.562317645
0.614269647099793	0.56178234
0.614418913861725	0.56119989
0.614527320388792	0.560608665
0.614601910111819	0.560608665
0.614717296046482	0.560074425
0.614866412996166	0.5595585
0.615015480683991	0.559019025
0.615164500661352	0.558482205
0.615313475879194	0.557946915
0.615399197695933	0.557411595
0.615473604671277	0.557411595
0.615611279293484	0.55689426
0.615760111934861	0.556368225
0.615908899867086	0.55585221
0.616057642613662	0.555388575
0.616206341642007	0.554902065
0.616298282197763	0.554382195
0.616372566363711	0.554382195
0.61650361209991	0.55386891
0.616652181996722	0.55339488
0.616800710151595	0.552922095
0.616949197056957	0.55246335
0.617097643650839	0.55201488
0.617230796762286	0.55155177
0.617305028512721	0.55155177
0.617394416120313	0.55109694
0.617542743817926	0.550635705
0.61769103612364	0.550191435
0.617839287149861	0.549751305
0.617987500781243	0.54932052
0.61813567790997	0.548902575
0.618279932491555	0.548489565
0.61835405342523	0.548489565
0.61843192379741	0.54808671
0.61857999348298	0.547681845
0.618728028190164	0.547288305
0.61887603214914	0.546889275
0.619023999485035	0.54649092
0.619171933286804	0.546091875
0.619319834771011	0.54569745
0.619459364781468	0.54531273
0.619533342297397	0.54531273
0.61961554197971	0.54496269
0.619763348613421	0.544623765
0.619911124807473	0.54429603
0.620058874017052	0.543946515
0.620206590734749	0.543582975
0.620354278089051	0.54322269
0.620501937202888	0.54287958
0.620649568217666	0.542556315
0.620792066450183	0.542241885
0.620865918302485	0.542241885
0.620944748482408	0.54193407
0.621092298315378	0.541625655
0.621239825208801	0.54132603
0.621387323347645	0.54102828
0.621534796763848	0.540738015
0.621682245347568	0.540456285
0.621829670117934	0.540182475
0.621977070986709	0.53991519
0.62212444895231	0.539652315
0.622271804206483	0.539393505
0.622397503990489	0.539132805
0.622471189048599	0.539132805
0.622566451702493	0.53888022
0.622713741831265	0.53863251
0.622861011088223	0.538395315
0.623008260399107	0.538166505
0.623155489751205	0.53794644
0.623302699606622	0.53773203
0.623449890860026	0.53752296
0.623597066741102	0.537323505
0.623744221497674	0.53713173
0.62389135899265	0.536938065
0.624038479277525	0.53674065
0.624185583195216	0.536550765
0.624332671003238	0.536377305
0.62446793953801	0.536213835
0.624541516983258	0.536213835
0.624626800319356	0.536054445
0.624773845686867	0.53589942
0.624920873913454	0.535754505
0.625067888285468	0.53561721
0.625214889256433	0.53548212
0.625361877427944	0.535347465
0.625508853243279	0.53521869
0.625655817008316	0.535100685
0.62580276930928	0.534993705
0.625949713593768	0.534893505
0.626096644175704	0.534795
0.626243564629891	0.53469669
0.626390475400221	0.534602145
0.626537376930671	0.534516045
0.626684269665305	0.534441075
0.626831154048264	0.53437836
0.626978030523765	0.534327975
0.627124902456414	0.534287295
0.627271764449938	0.534249975
0.627418619794371	0.53420973
0.627565469083597	0.534166185
0.62771231268745	0.534125445
0.627859150991509	0.53409393
0.628005984558428	0.534073245
0.628152813773878	0.53406102
0.628299642088942	0.53405511
0.628446463935644	0.5340561
0.628593282765135	0.534066345
0.628740099022228	0.534087075
0.628886913174203	0.534117015
0.629033725621028	0.534153135
0.629180536841994	0.53419272
0.629327347258031	0.53423493
0.629474160334191	0.53428131
0.62962097049527	0.534334725
0.629767781192836	0.53439768
0.629914592871777	0.534471105
0.630061405976969	0.534553455
0.63020822095328	0.534641655
0.630355038245556	0.53473293
0.630501858298625	0.534825795
0.630648684563696	0.534920355
0.630795511518319	0.535018305
0.630942342522458	0.535122165
0.631089178066405	0.535234725
0.631236018594823	0.535358175
0.631382864618846	0.53549307
0.631529716521751	0.535638045
0.631676574748053	0.535791225
0.631823442747757	0.535950345
0.631970314954154	0.53611416
0.632117194909844	0.53628297
0.632264082971593	0.53645835
0.632410979686818	0.536641815
0.632557885401616	0.53683305
0.632704800560012	0.537030555
0.63285172572491	0.53723346
0.63299866435477	0.537441135
0.633145610766104	0.53765343
0.633292568541422	0.53787165
0.633439538134776	0.53809632
0.633586520000107	0.53832795
0.63373351444066	0.53856717
0.633880522211307	0.53881407
0.634027543453925	0.539069295
0.634174581946302	0.539329965
0.634299965467161	0.539600475
0.634373467187661	0.539600475
0.634468696861147	0.53987493
0.634615777330586	0.54015384
0.634762873886623	0.54044385
0.634909986799754	0.540738855
0.635057116522595	0.54104073
0.63520426371099	0.54135036
0.635351431827241	0.541668045
0.63549861512119	0.541994565
0.635645817263504	0.542327745
0.635793038716541	0.542667795
0.635940279942483	0.54301383
0.63608754140332	0.543366885
0.636234823801433	0.5437227
0.636367633558218	0.544083555
0.636441251701392	0.544083555
0.636529455337939	0.54445455
0.636676802867446	0.544812765
0.636824172949467	0.54520197
0.636971566311983	0.545594625
0.637118983153655	0.54599292
0.637266424212666	0.54639732
0.637413890243025	0.546805905
0.637561381148746	0.54722982
0.637708900969571	0.54767829
0.637856443902389	0.548107785
0.63796995934737	0.548535585
0.638043744696844	0.548535585
0.638151610299199	0.54895119
0.638299234993219	0.54942153
0.638446888000533	0.549919995
0.638594569474409	0.55038288
0.638742280546364	0.550836555
0.638890024356835	0.551316165
0.639037795408943	0.551826105
0.639185597168717	0.552322455
0.639299763057537	0.552866265
0.639373681712026	0.552866265
0.639481295823673	0.55335657
0.639629193664933	0.55379997
0.639777124509478	0.55431201
0.63992508884483	0.55489629
0.640073090520978	0.555484065
0.640221123299179	0.55602282
0.640369191810968	0.55652268
0.640476216086655	0.55712961
0.640550285960061	0.55712961
0.640665436100462	0.55765044
0.640813613636696	0.558189675
0.64096182809381	0.558800175
0.641110080793269	0.559371555
0.641258375217834	0.560164695
0.641406705490552	0.56044923
0.641522467307951	0.561252825
0.641596656624019	0.561252825
0.641703486273075	0.561903645
0.641851937768044	0.562372065
0.642000430536029	0.563031855
0.642148965537557	0.563736465
0.642297542824482	0.564412155
0.642446166805412	0.564999285
0.642526421874141	0.565853745
0.642600818625547	0.565853745
0.642743540702469	0.566356815
0.642892295060852	0.56696994
0.643041095227028	0.567616575
0.643189941723549	0.568329825
0.643338835072481	0.569240445
0.643422621537511	0.56963838
0.643497154214921	0.56963838
0.643636767926889	0.570693975
0.643785805996265	0.571115535
0.643934893535902	0.57192648
0.644084030547361	0.572638455
0.644217078255596	0.573474375
0.644291646701012	0.573474375
0.644382458861666	0.574358295
0.644531750675262	0.574809255
0.644681095721237	0.575597385
0.644830496390088	0.576452415
0.644979948425536	0.57712713
0.645063388135314	0.57831747
0.645138205448843	0.57831747
0.645279018264577	0.578757105
0.64542863713617	0.57944835
0.645578312527715	0.58030242
0.645728044985947	0.58128675
0.645815744976604	0.581922195
0.645890702108299	0.581922195
0.646027689871	0.58324752
0.646177599844122	0.58352691
0.646327569706528	0.584312475
0.646476538040024	0.585002565
0.646551504941613	0.585002565
0.646627694473155	0.58694802
0.646777850484651	0.587196675
0.646928069902475	0.58774512
0.647078352658761	0.588267435
0.64719753463836	0.58974534
0.647272716055877	0.58974534
0.647379117967829	0.591321195
0.647529598071327	0.591587115
0.647680145124853	0.591853275
0.647830692548847	0.592996065
0.647981444437127	0.594966555
0.648132197882048	0.595578285
0.64828302199756	0.59586381
0.648433919616573	0.59609988
0.64852755133497	0.598421385
0.64860309052245	0.598421385
0.648735926649369	0.599645625
0.648887040175952	0.599930745
0.649038228101055	0.60003825
0.649138843343812	0.60202017
0.649214516653134	0.60202017
0.649340830348969	0.603570885
0.64949224659673	0.603955185
0.649643743344036	0.60407409
0.649740826236447	0.605929335
0.649816664135791	0.605929335
0.649946968527698	0.60741108
0.650098701860305	0.607989315
0.650250516033331	0.60830955
0.650334399071466	0.610262955
0.650410422575477	0.610262955
0.65055439254153	0.61137666
0.650706456902942	0.61194147
0.650844237826429	0.61260186
0.650920291125861	0.61260186
0.651010844041558	0.61463637
0.651163166776814	0.61548354
0.65131557720936	0.615991545
0.651422932887368	0.617357985
0.651499218753827	0.617357985
0.651620665452646	0.618911745
0.651773345372541	0.619645515
0.651918950066423	0.620242035
0.651995305308114	0.620242035
0.652078984776878	0.62223855
0.652231943520956	0.62321538
0.652384997124456	0.623850285
0.652485183282793	0.625252725
0.652561808229721	0.625252725
0.652691393391503	0.62662623
0.652844738263211	0.627377655
0.652969366741309	0.62842239
0.653046096124642	0.62842239
0.653151725904482	0.63027921
0.653305374674049	0.63109512
0.653448252427577	0.631794225
0.653525104598173	0.631794225
0.653612973351488	0.633762645
0.653766929308873	0.634771275
0.653920990649939	0.63542514
0.653999174685603	0.637367955
0.654076350439324	0.637367955
0.654229437001586	0.63832404
0.654383822510435	0.63913947
0.654468610018509	0.640675755
0.654545941701177	0.640675755
0.654692930396841	0.642221685
0.654847651379048	0.64284411
0.654933753511544	0.64462893
0.6550112520808	0.64462893
0.655157437912439	0.645854775
0.655312503976309	0.646504305
0.655394880393002	0.64845111
0.655472562547517	0.64845111
0.655622993349173	0.649689105
0.655774557534666	0.65040168
0.655852239631635	0.65040168
0.655933965706647	0.652374
0.656089634927071	0.653450865
0.656228164178924	0.6543288
0.656306056917907	0.6543288
0.656401347329022	0.656304135
0.656557394091474	0.65720481
0.656678466563995	0.658409265
0.656756577201529	0.658409265
0.656869871814156	0.660277035
0.657026310265836	0.66109677
0.657125676835835	0.662611965
0.657204027051438	0.662611965
0.657339581337492	0.66416583
0.657491597995183	0.66499845
0.65756999172426	0.66499845
0.657653392373468	0.66701592
0.657810506166707	0.668058375
0.657932890861957	0.66925722
0.658011547578048	0.66925722
0.658125153569512	0.67113696
0.658282693810533	0.671967375
0.658371661144347	0.67373871
0.658450590380309	0.67373871
0.65859820604709	0.67516254
0.658729003807766	0.676168155
0.658808010880469	0.676168155
0.658914307232021	0.67801884
0.659072584207861	0.679162155
0.65916284456949	0.680675085
0.659242144904021	0.680675085
0.659389597762229	0.682218735
0.659515157422281	0.68338062
0.659594556126335	0.68338062
0.65970723665444	0.685278555
0.659865126545167	0.68613414
0.659944629715701	0.68613414
0.660025511869962	0.688149795
0.660184893483505	0.68926383
0.660292391825198	0.69081723
0.660372227587705	0.69081723
0.660504153047644	0.69244146
0.660638003819346	0.69353235
0.660717966361063	0.69353235
0.66082408739263	0.69556422
0.660981560233736	0.69645162
0.661061656894221	0.69645162
0.661144709489369	0.698491395
0.661305282967501	0.69958323
0.66140333922593	0.7013334
0.661483798602857	0.7013334
0.661626968373294	0.702759885
0.661743139046304	0.70418688
0.661823749479226	0.70418688
0.661949380030429	0.705947235
0.662081140827586	0.70712946
0.662161912510861	0.70712946
0.662272540014375	0.70912221
0.662417417688846	0.7100628
0.662498362304848	0.7100628
0.662596457432524	0.712202625
0.662752044317505	0.713240025
0.662833166647385	0.713240025
0.662921153594157	0.71535414
0.663083799888517	0.716269065
0.663166398607941	0.71849175
0.663247934343578	0.71849175
0.663409701014038	0.719482605
0.66349811885425	0.72140598
0.66357985349106	0.72140598
0.66373642316522	0.72271404
0.663828409592335	0.724576605
0.663910346734461	0.724576605
0.664063987196573	0.72581091
0.664157329913137	0.72774453
0.664239483948247	0.72774453
0.664392414171952	0.72909261
0.664484950900751	0.73092672
0.664567326819381	0.73092672
0.664721725426173	0.73219647
0.664811328783339	0.734126565
0.664893934284588	0.734126565
0.665051937220205	0.735390765
0.665136524990939	0.73742289
0.66521936781793	0.73742289
0.665377739006334	0.738610305
0.665460587610728	0.738610305
0.665548993520825	0.74063766
0.665700474534947	0.741754875
0.665783573998634	0.741754875
0.665881555282191	0.743891265
0.666022185893365	0.74507871
0.666105548135512	0.74507871
0.666215100295141	0.74709111
0.666342927750885	0.74841864
0.666426561867864	0.74841864
0.66654964337566	0.75024099
0.666662754548424	0.751794615
0.666746665802735	0.751794615
0.66688521331763	0.75337593
0.666981719443913	0.75521304
0.667065916936174	0.75521304
0.667215623194037	0.756555795
0.667299862138472	0.756555795
0.667390549339266	0.758593035
0.66753268221706	0.759841785
0.667617220050647	0.759841785
0.667728795011396	0.761822475
0.667849014585514	0.763292325
0.667933867556769	0.763292325
0.668068156780241	0.76504146
0.668164673659366	0.76663152
0.668249844219689	0.76663152
0.668394455186438	0.76818156
0.668479686031276	0.76818156
0.668579352161594	0.770157195
0.66870853557823	0.771494415
0.668794103635567	0.771494415
0.668921628941151	0.77327619
0.669022071110339	0.775065855
0.669107981967507	0.775065855
0.669249096412658	0.776481135
0.669335090440101	0.776481135
0.66943732728228	0.77838855
0.66956128366241	0.779817375
0.669647632072513	0.779817375
0.669782697025022	0.78149304
0.66987304701095	0.78339951
0.669959762202317	0.78339951
0.670097585268474	0.78483183
0.67018440095823	0.78483183
0.670303192021236	0.78665241
0.670408215874579	0.788290815
0.670495411683571	0.788290815
0.67063121290067	0.78974445
0.67071852478344	0.78974445
0.670826705575684	0.79172688
0.670940844071597	0.793284555
0.671028552067076	0.793284555
0.671162403059393	0.79474551
0.671250233558269	0.79474551
0.671353360544654	0.79666386
0.671471166156589	0.7982418
0.671559410533877	0.7982418
0.671691379952965	0.79976049
0.671779757536393	0.79976049
0.671883283868517	0.80158098
0.671999399596354	0.80317596
0.672088207296378	0.80317596
0.672218365028435	0.80472744
0.672307319222547	0.80472744
0.672416599221126	0.806604495
0.672525769141585	0.808199925
0.67261517149049	0.808199925
0.67274357541107	0.809676735
0.672833135889687	0.809676735
0.672953447934151	0.81147237
0.673050488708838	0.813120525
0.673140508859719	0.813120525
0.673267227348473	0.81464442
0.673357418324856	0.81464442
0.673483390796855	0.81629274
0.67357375886955	0.81629274
0.673674991221691	0.8180364
0.673789524717542	0.81962028
0.673880380465492	0.81962028
0.674004745734548	0.821129145
0.674095787209642	0.821129145
0.674219442196747	0.822838275
0.674310674992624	0.822838275
0.674403436155994	0.82449015
0.674525041638332	0.82605279
0.674616788016238	0.82605279
0.67473891575487	0.82759275
0.674830868867815	0.82759275
0.67495231806002	0.829274205
0.675044479313671	0.829274205
0.675139171197046	0.830902845
0.6752576202681	0.83245488
0.675350318980044	0.83245488
0.675470317777734	0.833977875
0.675563240173055	0.833977875
0.675682588307465	0.83558364
0.675775741874553	0.83558364
0.675882623391923	0.837173325
0.675987831610989	0.838786935
0.676081545046564	0.838786935
0.67619951977142	0.84030762
0.67629347771774	0.84030762
0.676410827493152	0.84180906
0.676505035632944	0.84180906
0.676621774960993	0.843375195
0.676716232406893	0.843375195
0.676823480845688	0.84499779
0.676927082149603	0.84649194
0.677022140391961	0.84649194
0.677137590913568	0.847978065
0.677232918564557	0.847978065
0.677347785868017	0.849484995
0.677443383626489	0.849484995
0.677557674135894	0.850998315
0.677653550422823	0.850998315
0.677767272483563	0.85248621
0.677863432298077	0.85248621
0.677970740756846	0.85398981
0.678073039806033	0.855484245
0.678169846243856	0.855484245
0.678282386660962	0.85694283
0.678379490478656	0.85694283
0.678491486934631	0.85838379
0.678588898151833	0.85838379
0.678700356960788	0.859864755
0.678798079087947	0.859864755
0.678909008796878	0.86136042
0.67900704509988	0.86136042
0.679117455959755	0.86258808
0.679215814492225	0.86258808
0.679325710763281	0.864126375
0.679424401331299	0.864126375
0.679533789239691	0.865590285
0.679632813195634	0.865590285
0.679732917796774	0.866950995
0.679841064140449	0.86831205
0.679940812579667	0.86831205
0.680049170247879	0.86968674
0.680149272639057	0.86968674
0.680257145563054	0.87106803
0.680357603365065	0.87106803
0.680465001785328	0.87244416
0.680565823060567	0.87244416
0.680672751050195	0.87375936
0.68077394566437	0.87375936
0.680880411390004	0.87504384
0.680981985235985	0.87504384
0.681087990529726	0.876381585
0.681189949326723	0.876381585
0.681295504494744	0.87770364
0.681397856325532	0.87770364
0.681502967342133	0.87894159
0.681605720158113	0.87894159
0.68171039305542	0.88017951
0.68181355064125	0.88017951
0.681917795673869	0.88145967
0.682021363941672	0.88145967
0.682125182829304	0.882152445
0.682229176227026	0.88337529
0.682332572811681	0.88337529
0.682436995200604	0.88457049
0.68253998180514	0.88457049
0.682644839165245	0.88575222
0.682747421754051	0.88575222
0.682852720162829	0.886901625
0.682954902491404	0.886901625
0.683060654369119	0.888011775
0.68316244238892	0.888011775
0.683268653827813	0.889089285
0.683370051332075	0.889089285
0.683476732703039	0.890172255
0.683577749793147	0.890172255
0.683684905182623	0.89124645
0.683785545618433	0.89124645
0.683893187665802	0.892279455
0.683993455199233	0.892279455
0.684101592180261	0.89328705
0.684201497014435	0.89328705
0.684310130921757	0.894271275
0.684409678835741	0.894271275
0.684513262932175	0.89523072
0.684618021573666	0.89615076
0.684716828033698	0.89615076
0.684826539306786	0.897055785
0.684924999105741	0.897055785
0.685035242548138	0.897943425
0.685133367868432	0.897943425
0.685244149637448	0.898809285
0.685341942170639	0.898809285
0.68545327517454	0.89964816
0.685550740584724	0.89964816
0.685662635801311	0.90047646
0.68575977804972	0.90047646
0.68587224393554	0.901300275
0.685969072900969	0.901300275
0.686078173160414	0.90205548
0.686178640182422	0.902770305
0.686274784641643	0.902770305
0.686388496645714	0.90352665
0.686484342075505	0.90352665
0.686598659065197	0.9042789
0.686694207146345	0.9042789
0.686809139997087	0.904972695
0.6869043989767	0.904972695
0.687019956664335	0.90562938
0.687114932078798	0.90562938
0.687224898352864	0.90627423
0.687325826059521	0.90691302
0.687420162035201	0.90691302
0.687537106739139	0.90755049
0.68763117132371	0.90755049
0.687748777925036	0.90813924
0.68784257939488	0.90813924
0.687960863628385	0.908684775
0.688054405569723	0.908684775
0.688164298589553	0.909220965
0.688266669715522	0.909750615
0.688359602373095	0.909750615
0.688479400232997	0.91031841
0.688572085453236	0.91031841
0.688692601578068	0.91079349
0.688785049502754	0.91079349
0.688905889768123	0.91127052
0.688998507429448	0.91171428
0.689090372694098	0.91171428
0.68921250399442	0.912159705
0.689304142182387	0.912159705
0.689427037204547	0.91260168
0.689518453623585	0.91260168
0.689639133796506	0.913007895
0.689733330345477	0.913361925
0.689824191781043	0.913361925
0.689948813752885	0.91375368
0.690039468410067	0.91375368
0.690164900862053	0.914160945
0.690255352230652	0.914160945
0.690364454317695	0.91437798
0.69047188368177	0.914727405
0.690561803962687	0.914727405
0.690689085835156	0.91520181
0.690778819599636	0.91520181
0.690903477991956	0.915431475
0.690996518513689	0.91558098
0.691085736561018	0.91558098
0.691214958688225	0.91588353
0.691304000328401	0.91588353
0.691434126941993	0.916192215
0.691523004756302	0.916192215
0.691615852338758	0.91635384
0.6917428015023	0.916573815
0.691831188886015	0.916573815
0.691963389962844	0.916827735
0.692051624424273	0.916827735
0.69214558572375	0.916934115
0.692272917069149	0.917111535
0.692360677084308	0.917111535
0.692495060460014	0.9173034
0.692582679290854	0.9173034
0.692671574595996	0.91750041
0.692805613900924	0.91742058
0.692892780940635	0.91742058
0.693020221110183	0.9177615
0.693116508971918	0.917758875
0.693203227522017	0.917758875
0.693341226796156	0.91786734
0.693427832604182	0.91786734
0.693540273380826	0.91802448
0.693653445158928	0.9179778
0.693739622475961	0.9179778
0.693880102774533	0.917913075
0.693966178359112	0.917913075
0.69405693039118	0.918297615
0.694193847095519	0.918045675
0.69427951519096	0.918045675
0.694399540523074	0.91821294
0.694508218756989	0.91811067
0.694593485990509	0.91811067
0.694738094829039	0.918183285
0.694823283722494	0.918183285
0.694910810911533	0.91810308
0.695054334360522	0.918117975
0.695139144924176	0.918117975
0.695249936424927	0.918094755
0.695371395304763	0.917979165
0.695455832590252	0.917979165
0.695587724996332	0.91800282
0.695689348977954	0.91781349
0.695773428841594	0.91781349
0.695924213014856	0.91778043
0.696092005464918	0.918058245
0.696244584110468	0.917503395
0.69632827772782	0.917503395
0.696426556681712	0.91754142
0.696566047731006	0.917411715
0.696649411424605	0.917411715
0.69675990970879	0.917312595
0.696888719091414	0.91716459
0.696971764581149	0.91716459
0.69709206173262	0.917085675
0.697212684035309	0.91687455
0.697295421645483	0.91687455
0.697423044625512	0.91678092
0.697538036738729	0.9165684
0.697620478206708	0.9165684
0.697752879135377	0.916479945
0.697864879845907	0.91622319
0.697947036896677	0.91622319
0.698081596448503	0.91611021
0.698193309587103	0.915769155
0.698275192596338	0.915769155
0.69840922068713	0.91581273
0.698523434712791	0.915486675
0.698605059428603	0.915486675
0.698735782399241	0.915262275
0.698855371152317	0.91503642
0.698936745254504	0.91503642
0.69906129972517	0.91491057
0.699189235230889	0.91467015
0.699270371846308	0.91467015
0.699385799971429	0.91445391
0.699525148008987	0.914185335
0.699606061581643	0.914185335
0.6997093074305	0.91391031
0.699863244592698	0.913699905
0.699943948068965	0.913699905
0.700031848831516	0.91342344
0.700192761473526	0.913255995
0.700284198629779	0.91304349
0.700364417570802	0.91304349
0.70051388578943	0.9127347
0.700626960663154	0.91240728
0.700707000918229	0.91240728
0.700834098839703	0.912204675
0.700972376620512	0.91191813
0.701052245906162	0.91191813
0.701153421615472	0.91162887
0.701312755282453	0.91141788
0.701400346896445	0.911063685
0.701479781929012	0.911063685
0.701630776022179	0.910805865
0.701751541624341	0.91047201
0.701830840020934	0.91047201
0.701947957818143	0.91044228
0.702105946178556	0.90964164
0.702264321519492	0.90970995
0.702422202206112	0.909525195
0.702542994759204	0.909114225
0.702621792003983	0.909114225
0.702737371437001	0.90878706
0.702894665851058	0.90851532
0.702983284191943	0.908171445
0.703061720589116	0.908171445
0.70320868343097	0.90793242
0.703348868712298	0.90764526
0.703427238656284	0.90764526
0.703521958921253	0.907317
0.703678325846288	0.90707166
0.703797147755045	0.906751635
0.703875201790196	0.906751635
0.703990518801309	0.90640653
0.70414635168031	0.90617712
0.704249793426587	0.905857875
0.704327550447147	0.905857875
0.704457502073438	0.90557151
0.704612824522241	0.905314095
0.704707269383496	0.904959975
0.704784753176907	0.904959975
0.704922973500314	0.90466179
0.705077803022887	0.90439218
0.705170086260496	0.904065195
0.705247323439019	0.904065195
0.705386983541942	0.90377277
0.705541339309264	0.903538905
0.705638819916463	0.903223905
0.705715838109015	0.903223905
0.70584958848502	0.902936295
0.706003488411181	0.90268218
0.706114103435858	0.902364975
0.706190931320286	0.902364975
0.706310846546914	0.90208797
0.706464306514495	0.901845
0.7065966552822	0.90155703
0.706673320741793	0.90155703
0.706770802854621	0.901266405
0.706923841166848	0.901015515
0.707076743491068	0.900773085
0.707163882037194	0.90046455
0.707240160890023	0.90046455
0.707382146318746	0.900192285
0.707534648357123	0.899983395
0.707663674882569	0.89973882
0.707739866717129	0.89973882
0.707839266220211	0.89944152
0.707991384777806	0.899148105
0.708143379623638	0.898922955
0.708249988305211	0.8986929
0.708325873890337	0.8986929
0.708447002264842	0.89848419
0.708598636458846	0.89827323
0.70875015108637	0.8980614
0.708847862628339	0.89780694
0.708923489980286	0.89780694
0.709052833725848	0.897594255
0.709204005861917	0.897356115
0.709355066822913	0.897207045
0.709459281796409	0.897019425
0.709534707826837	0.897019425
0.709656862181237	0.89675163
0.709807603537959	0.89652054
0.709958236948952	0.89639748
0.710086645293271	0.89624838
0.710161929345888	0.89624838
0.710259197572041	0.896042025
0.710409527392881	0.895845315
0.710559759560969	0.8956809
0.710709894774637	0.89553429
0.710808339513686	0.895360215
0.710883298182098	0.895360215
0.711009884589943	0.8952069
0.71115973944893	0.89506698
0.711309503318684	0.89493306
0.711459178710229	0.894804045
0.711553081190698	0.894657045
0.711627803289445	0.894657045
0.71175826822998	0.894538395
0.711907685481294	0.89443713
0.712057019506461	0.89434407
0.712206274579372	0.89425716
0.712327053931321	0.89415525
0.712401643472309	0.89415525
0.712504540548295	0.894057645
0.712653556400465	0.89397558
0.71280249712338	0.893901105
0.712951362497399	0.893836365
0.713100155318768	0.893783685
0.713213823382981	0.89372703
0.71328817215813	0.89372703
0.71339753051612	0.893683065
0.713546112429588	0.893650725
0.713694626931291	0.89362299
0.713843075306553	0.89360202
0.713991459279148	0.89358984
0.714139779264342	0.89359419
0.714227521928268	0.89348274
0.714301567702654	0.89348274
0.714436235494199	0.893739225
0.714584376760813	0.893580645
0.714732457034714	0.8936052
0.714880480958939	0.893660805
0.71502844942103	0.89369256
0.715176364069705	0.893715405
0.715320810793805	0.893771625
0.71539482422682	0.893771625
0.715472037099894	0.893869425
0.71561979756837	0.89397885
0.71576751262368	0.894053055
0.715915177219766	0.894119235
0.716062795931504	0.89421246
0.716210369709353	0.89433603
0.7163579001247	0.894473535
0.7165053881478	0.89461386
0.716652835613951	0.894755205
0.716777936266954	0.89489955
0.716851672343464	0.89489955
0.716947615875875	0.895041525
0.717094948373455	0.89520144
0.717242245073539	0.8953653
0.717389507240369	0.89554161
0.717536736365742	0.895731195
0.717683933480188	0.89593287
0.717831100059648	0.896144985
0.717978237153789	0.89636637
0.718125349223115	0.896596815
0.718272431335193	0.89683716
0.718419487934373	0.897087225
0.718566520273517	0.89734569
0.718713529606106	0.89761266
0.718860517186211	0.89788926
0.718996248851135	0.898176975
0.719069802628426	0.898176975
0.719154431954408	0.898472985
0.719301364689752	0.89881017
0.719448277586182	0.89884137
0.719595175129495	0.899825625
0.719742058369175	0.89972421
0.719888928666252	0.90006216
0.720035787278359	0.9004851
0.720182635463432	0.90085314
0.720329474419987	0.90121623
0.720476308481197	0.90159192
0.720623132893211	0.901988175
0.720769951887872	0.90240801
0.720916766766155	0.902849745
0.721063578771572	0.9032973
0.72121038918761	0.90374019
0.721357199275566	0.904177935
0.721504010312295	0.904625745
0.721650826561383	0.905093415
0.721797643297369	0.90558123
0.721944464841137	0.90608442
0.722091292394064	0.906598575
0.72223812727014	0.90711696
0.722384970809752	0.907638045
0.722531824233566	0.90816777
0.722678688899266	0.90870873
0.722825569014488	0.909263475
0.722972459943461	0.90983688
0.723119365984004	0.910422435
0.723266288428233	0.91102338
0.723385763710599	0.91163343
0.7234592113792	0.91163343
0.723560187793951	0.912254775
0.723707167341757	0.91288518
0.723854168619223	0.913524
0.724001195773868	0.914169885
0.72414824426122	0.914827785
0.724295318389773	0.915495225
0.724442419654107	0.916161705
0.724589549178886	0.916835895
0.724736708475139	0.91754604
0.724883898864029	0.918288075
0.72503112166588	0.919019205
0.725178381431688	0.91973343
0.725325673259866	0.92045199
0.725473001465567	0.92121468
0.725595795007422	0.92202693
0.725669451887499	0.92202693
0.725767773698379	0.92283282
0.725915220326993	0.923621715
0.726062709214242	0.924433095
0.726210241411247	0.92523033
0.726357821850442	0.926036055
0.726505445598437	0.92687025
0.726653117315161	0.927718605
0.726800838695411	0.928587555
0.72694861077482	0.92949522
0.727044239594754	0.93044607
0.727118209715211	0.93044607
0.72724431328101	0.93127122
0.727392246712916	0.932147205
0.727540239658266	0.93306
0.727688288298444	0.933973605
0.72783639662447	0.93491538
0.727984566428299	0.93591933
0.728129510551033	0.936914745
0.728203544524722	0.936914745
0.72828109577721	0.93790734
0.728429458853921	0.93878178
0.728577889458278	0.93978534
0.728726392428067	0.940815045
0.728874962786315	0.94184844
0.729023605385183	0.943180845
0.72913469029122	0.9433827
0.729209070680065	0.9433827
0.729321115033316	0.945253905
0.729469984890815	0.94599606
0.729618933221631	0.94707018
0.72976796249445	0.948202965
0.72991707713909	0.949325295
0.730013182852036	0.950521635
0.730087848932704	0.950521635
0.730215554239678	0.95148135
0.730364923059614	0.95258307
0.730514380726423	0.953772255
0.730663929861068	0.954935115
0.730778971454245	0.956185065
0.73085380969982	0.956185065
0.730963307485021	0.95729934
0.731113143018065	0.958428765
0.731263073706211	0.959675235
0.731413104012684	0.960876825
0.731515596123249	0.96214404
0.731590717434569	0.96214404
0.73171347343039	0.963431865
0.731863815551045	0.964516425
0.732014264698406	0.965634045
0.73215403124908	0.96704169
0.732229260086913	0.96704169
0.73231549661233	0.968545035
0.732466280858586	0.96951246
0.732617180417557	0.97085223
0.732768196870685	0.972125475
0.73284870866695	0.97373667
0.732924399290176	0.97373667
0.73307059119631	0.97472652
0.733221972915606	0.976065945
0.733373479368843	0.977397825
0.733452242764642	0.979063815
0.733528192700767	0.979063815
0.733676881962764	0.980056755
0.733828779145005	0.98148861
0.733966329907979	0.98294961
0.734042313393325	0.98294961
0.734132978223949	0.98451918
0.734285285739528	0.985565115
0.734437732568138	0.986856225
0.73454459394745	0.98870265
0.734620948375405	0.98870265
0.734743063624041	0.990060705
0.734895949153919	0.991276605
0.735036551862237	0.992761905
0.735113036838427	0.992761905
0.735202171887584	0.99460641
0.735355515890945	0.99550404
0.735509016188524	0.9967932
0.735595983558902	0.99921834
0.735672933611664	0.99921834
0.735816501601572	1.00009716
0.735970493961252	1.001134605
0.736070815370443	1.00359441
0.736147978354099	1.00359441
0.736278978413535	1.00475451
0.736433479682652	1.005572025
0.736538451468531	1.00809297
0.736615864240179	1.00809297
0.736743011535911	1.009395075
0.736898047617288	1.010045505
0.736999641629462	1.0127286
0.737077340088924	1.0127286
0.737208679237236	1.013891535
0.737364275607377	1.01447178
0.737455052260215	1.01772357
0.73753306372395	1.01772357
0.737676051993986	1.018516395
0.737827201229693	1.019351535
0.737905256752694	1.019351535
0.737988621720203	1.022585025
0.738145212635233	1.022682795
0.738272303829006	1.02467355
0.73835073094117	1.02467355
0.738459023644006	1.027024455
0.738616246931091	1.02716763
0.738713204093753	1.030121025
0.738792033214901	1.030121025
0.738931349688952	1.03115499
0.739071333694695	1.03235739
0.739150279968267	1.03235739
0.739247347756601	1.035138645
0.739405692235728	1.035459465
0.739504525238325	1.03802637
0.739583925476873	1.03802637
0.739723090039698	1.03910079
0.739855057511444	1.040629935
0.739934615325312	1.040629935
0.740041450383802	1.04309427
0.740201001035567	1.04344854
0.740281909364273	1.046822895
0.740361973823769	1.046822895
0.740520866159393	1.046743545
0.740625951524692	1.049533545
0.740706215722386	1.049533545
0.740841770667602	1.050631065
0.740967044936692	1.05222912
0.741047528493478	1.05222912
0.741163750941516	1.054259475
0.741305376471333	1.055365995
0.74138609904637	1.055365995
0.741486833261916	1.057753395
0.741641133234155	1.058546235
0.741722110519508	1.058546235
0.741811053885159	1.06106223
0.741973601958637	1.061766705
0.742055726459872	1.06429884
0.742137318274346	1.06429884
0.742299598759611	1.064971095
0.742387102890888	1.06782123
0.742468988792458	1.06782123
0.742626821363691	1.068345015
0.742716415327477	1.070730705
0.74279861239355	1.070730705
0.742955309363931	1.07170344
0.743043803627803	1.07401173
0.74312632760724	1.07401173
0.743285100245387	1.075003395
0.74336940846719	1.07719233
0.743452279243229	1.07719233
0.743610467900688	1.078114635
0.743693346068775	1.078114635
0.743782325238939	1.080432315
0.74393249305387	1.08148383
0.744015746772626	1.08148383
0.744115558974944	1.08355623
0.74425309155956	1.08477846
0.7443367367973	1.08477846
0.744450242337586	1.08645801
0.744572375833384	1.08810627
0.744656429829075	1.08810627
0.744786422963643	1.08956394
0.744890459112229	1.0912431
0.744974935368224	1.0912431
0.745122897809938	1.092457485
0.745207447120205	1.092457485
0.745293606347003	1.094497485
0.745438400462285	1.09564293
0.745523399668919	1.09564293
0.745633741513572	1.09726686
0.745752994723007	1.098681555
0.745838461624698	1.098681555
0.74597554272442	1.100046465
0.746066773754375	1.101843375
0.74615272629501	1.101843375
0.746293724765636	1.103037105
0.746379795182608	1.103037105
0.74649149881625	1.104684645
0.746605594912473	1.10607858
0.746692175235788	1.10607858
0.746830171311639	1.10728077
0.746916896417713	1.10728077
0.747011519226925	1.10895108
0.74714042160134	1.110169035
0.74722768259939	1.110169035
0.747360557296951	1.11144255
0.747450264326271	1.11294159
0.7475380845821	1.11294159
0.747671742685919	1.114137735
0.747759735833727	1.114137735
0.747887810787293	1.11549906
0.747980385747921	1.116811665
0.748068962719414	1.116811665
0.748200024226978	1.117966785
0.748288797020862	1.117966785
0.748418736857545	1.119233925
0.748507715625532	1.119233925
0.74859805541472	1.12055463
0.748725709072741	1.12160865
0.748815313643206	1.12160865
0.748942850112145	1.122671325
0.749032681962877	1.122671325
0.749136482014355	1.123914975
0.749249220148537	1.124947425
0.749339705548357	1.124947425
0.749464967408484	1.126000155
0.749555704210342	1.126000155
0.74967997004936	1.12706295
0.749770964413401	1.12706295
0.749862520551738	1.12812387
0.749985492375188	1.12904922
0.75007718232165	1.12904922
0.750199344301204	1.12996446
0.750291312606548	1.12996446
0.750412548577989	1.130893485
0.750504810492969	1.130893485
0.750598467426111	1.13178405
0.750717672450715	1.132543815
0.750810673690618	1.132543815
0.750929959724806	1.133299845
0.751023268342359	1.133299845
0.751141690199343	1.13406396
0.751235319142669	1.13406396
0.751345030537213	1.13480832
0.751446851867844	1.13547774
0.751541262680191	1.13547774
0.751657882379035	1.13608353
0.751752640230204	1.13608353
0.751868451344017	1.13665548
0.751963560821218	1.13665548
0.75207858014892	1.13719182
0.752174054701418	1.13719182
0.752288299368026	1.13766522
0.752384145133547	1.13766522
0.752486507389554	1.13806029
0.752593853409459	1.138403055
0.752690551291769	1.138403055
0.752803205336777	1.138749165
0.752900299629259	1.138749165
0.753012232531299	1.1390568
0.753109732140419	1.1390568
0.753220954139996	1.13927856
0.75331887195957	1.13927856
0.753429399436266	1.139389755
0.75352774018723	1.139389755
0.753637591694583	1.13940846
0.753736366358574	1.13940846
0.753845547403556	1.139401905
0.753944769222329	1.139401905
0.754053300229504	1.13938008
0.754152975989664	1.13938008
0.754253422545105	1.139273505
0.754361007385263	1.13907378
0.754461658413046	1.13907378
0.75456888631348	1.138836915
0.754670020979892	1.138836915
0.754776639880005	1.138596465
0.75487826512102	1.138596465
0.754984288643157	1.13798058
0.755086415748062	1.13798058
0.755191857659592	1.13756241
0.755294495624185	1.13756241
0.755399367389516	1.136961435
0.755502529646657	1.136961435
0.755606842730122	1.136421555
0.755710538445409	1.13627526
0.755814304228709	1.13627526
0.755918542609229	1.135336755
0.756021774565336	1.135336755
0.756126571240975	1.13447916
0.756229278534179	1.13447916
0.756334642813859	1.13358228
0.756436838802056	1.13358228
0.756542779965139	1.132574775
0.756644475866761	1.132574775
0.756751007636012	1.131488415
0.756852212458393	1.131488415
0.756959348418569	1.13028213
0.757060073300494	1.13028213
0.757167823063146	1.12901739
0.757268079112118	1.12901739
0.757368744942032	1.127668275
0.757476256632864	1.12622235
0.757575559325084	1.12622235
0.757684622380086	1.124684475
0.75778348347636	1.124684475
0.757893201005956	1.123184325
0.757991633673811	1.123184325
0.758102019823923	1.121337525
0.758200030728166	1.121337525
0.758311097220899	1.11961383
0.758408697233305	1.11961383
0.758520456085238	1.117885035
0.75861765603633	1.117885035
0.758730117054498	1.11585954
0.758826925774349	1.11585954
0.758937360363314	1.11381084
0.759036539763957	1.111708725
0.7591325069351	1.111708725
0.759246519326866	1.10949015
0.759342121803589	1.10949015
0.759456884729061	1.107151035
0.75955213123074	1.107151035
0.759667657382615	1.104731025
0.759762556193197	1.104731025
0.759878862184493	1.102279005
0.759973421951769	1.102279005
0.760080515672883	1.099770885
0.760184760377093	1.097177685
0.760278558249481	1.097177685
0.760396594447456	1.094362305
0.760490077739061	1.094362305
0.760608939198916	1.091511465
0.760702118340318	1.091511465
0.760821821879664	1.08864204
0.760914703027181	1.08864204
0.761013881361009	1.08568092
0.761127875125775	1.082479515
0.761220054947489	1.082479515
0.761341645026195	1.079204355
0.761433550914168	1.079204355
0.76155602974881	1.075960815
0.761647671928465	1.075960815
0.76174910971679	1.07256936
0.761862463898532	1.069015185
0.761953447332293	1.069015185
0.762077943888999	1.065448995
0.762168683154425	1.065448995
0.76229412237335	1.061612445
0.762474951578312	1.058081715
0.76260134041817	1.05396258
0.762691232796525	1.05396258
0.762818812614683	1.04997216
0.762908490092286	1.04997216
0.763013575963892	1.046008455
0.763126570147532	1.041747645
0.763215663246655	1.041747645
0.763345482722741	1.03730376
0.763434386565642	1.03730376
0.763547570825952	1.033011285
0.763653980117312	1.02845952
0.763742327559287	1.02845952
0.763874479442124	1.023635955
0.763962656388703	1.023635955
0.764077180423279	1.019113875
0.764183918783984	1.014245565
0.764271571017071	1.014245565
0.764406154514269	1.00900491
0.764493653123469	1.00900491
0.764602644456376	1.00417131
0.764716741354904	0.99884868
0.764803744842049	0.99884868
0.764940855478401	0.993328785
0.765027726176462	0.993328785
0.765124192638665	0.988257195
0.765252793873937	0.98227851
0.765339198613754	0.98227851
0.765469817771682	0.976769385
0.765565236726749	0.971128065
0.765651190985252	0.971128065
0.765792428151745	0.96464073
0.765878279344743	0.96464073
0.765985299722927	0.95900559
0.766106541903601	0.952627485
0.766191973686971	0.952627485
0.766327074055293	0.946108095
0.76642134325012	0.94004241
0.766506367132795	0.94004241
0.766651965801973	0.9327828
0.766736919218431	0.9327828
0.766837041224753	0.926508555
0.766968754315286	0.919418205
0.767053327569346	0.919418205
0.767175309484072	0.91199775
0.767286404014933	0.90521748
0.767370615953919	0.90521748
0.767512271408924	0.8973705
0.76760498539785	0.890379795
0.767688852118334	0.890379795
0.767840738266513	0.882050805
0.767924568033575	0.882050805
0.768015367362813	0.87458604
0.768161707907712	0.866184765
0.768245221805542	0.866184765
0.768349272830217	0.85835889
0.768483771480239	0.849588105
0.768566981281641	0.849588105
0.768682043893651	0.841175985
0.768806987350645	0.83240685
0.768889911157547	0.83240685
0.769013727399472	0.823275585
0.769131409491378	0.814388475
0.769214058550257	0.814388475
0.769344365410431	0.80465085
0.769457088548204	0.79555116
0.76953947806962	0.79555116
0.769674002761703	0.785207505
0.769784072285046	0.775802745
0.769866222557411	0.775802745
0.770002683424469	0.764954835
0.770112405083966	0.75513699
0.770194325489114	0.75513699
0.770330454367806	0.74380986
0.770442124159652	0.733506375
0.770523831922774	0.733506375
0.770657350803238	0.72176049
0.770773266091996	0.710837175
0.770854772887476	0.710837175
0.770983417705356	0.698696025
0.771105852053092	0.68703006
0.77118717338556	0.68703006
0.771308697648489	0.67461942
0.771439905190013	0.66211866
0.771521052206061	0.66211866
0.771633231094013	0.64940253
0.771775433079153	0.63595656
0.771856419381642	0.63595656
0.771957053287038	0.6229722
0.772112438185753	0.6086289
0.772193274624789	0.6086289
0.772280207947047	0.59519367
0.772441548028344	0.57988464
0.77253162634507	0.5660631
0.772612145299566	0.5660631
0.772763777526405	0.549748935
0.772871450861992	0.53501349
0.772951850146979	0.53501349
0.773085435795356	0.51841386
0.77321269742183	0.5023257
0.773292990895355	0.5023257
0.773406565852927	0.485421765
0.773555321037565	0.46773522
0.773635512852863	0.46773522
0.773727207118593	0.45075801
0.77388735721696	0.431445795
0.773979369932641	0.41404341
0.774059340102503	0.41404341
0.774207345134075	0.393471825
0.77432447899065	0.374550015
0.774404376296145	0.374550015
0.774526945488084	0.35371191
0.774670714873713	0.3326052
0.77475055063622	0.3326052
0.774846202472294	0.31181394
0.775005715473931	0.28826604
0.775097751426178	0.26704596
0.775177441428813	0.26704596
0.775324543578864	0.241724445
0.775445832910202	0.218436165
0.775525483831978	0.218436165
0.775643138544395	0.192920595
0.775794610903324	0.16642014
0.77587422748151	0.16642014
0.775961551746977	0.141894891
0.776120704884853	0.111773058
0.776223497959615	0.085677279
0.776303056545251	0.085677279
0.776438938072871	0.054017124
0.776573064840026	0.0239119425
0.776652613451991	0.0239119425
0.776757124197369	0.0074494572
0.776916214713774	0.041750469
0.777002234629362	0.072273528
0.777081795741938	0.072273528
0.777234431669932	0.1107109905
0.777351648270295	0.1440119835
0.777431230515344	0.1440119835
0.777552751890816	0.184153575
0.77770058425948	0.223853325
0.777780194067564	0.223853325
0.777871248194897	0.263738775
0.778030584198856	0.31079115
0.778128372404153	0.349279065
0.778208118754258	0.349279065
0.778349486944837	0.401386545
0.778475452455673	0.44339211
0.778555268831155	0.44339211
0.77866877350128	0.496033095
0.778821140049321	0.5474568
0.778901041139424	0.5474568
0.778988540427673	0.599242305
0.779148641667817	0.663294525
0.77924508932497	0.71354106
0.779325309402211	0.71354106
0.779469345955608	0.79156932
0.779587121578428	0.84429498
0.77966750662273	0.84429498
0.779790845076664	0.928524075
0.779926854427179	0.987132885
0.780007434723117	0.987132885
0.780113298023173	1.074903285
0.780264014133078	1.14532992
0.780344835248265	1.14532992
0.780436888056115	1.241164515
0.780598362752458	1.32722919
0.780679481408367	1.32722919
0.780761829270042	1.43277723
0.780924889372696	1.5274491
0.781011161715859	1.64060445
0.781093168045287	1.64060445
0.781252369473098	1.74349965
0.781339785365898	1.8773919
0.781422329644913	1.8773919
0.781581952624097	1.9918143
0.781665314783122	2.1566415
0.781748531244523	2.1566415
0.781904506885919	2.27379345
0.78198775685379	2.27379345
0.782081223585096	2.47660185
0.782223118689159	2.60214345
0.782307279384835	2.60214345
0.782418161898639	2.83447575
0.782538870044526	3.0085392
0.78262418407349	3.0085392
0.782759244365874	3.22732635
0.782852163075369	3.49084305
0.782938942369091	3.49084305
0.783076218525465	3.7042614
0.783163471731316	3.7042614
0.783280948159316	4.02126405
0.783384366188455	4.3359
0.783473725078381	4.3359
0.783601658267514	4.6475376
0.783691916506413	4.6475376
0.783815609944657	5.0293905
0.783906980090064	5.0293905
0.784004097738249	5.46822015
0.784119093632669	5.9220087
0.784214128606542	5.9220087
0.784328688844449	6.43284105
0.784425735862653	6.43284105
0.784536224120951	7.0131147
0.784635782832672	7.0131147
0.784742286127973	7.66620885
0.784845002144949	8.06370225
0.784947679183387	8.06370225
0.785054369260497	8.81307615
0.785153451630887	8.81307615
0.785265223632442	9.5866323
0.785361013855506	9.5866323
0.785479390803992	10.3774167
0.785572320711874	10.3774167
0.785675116158039	11.17722885
0.785790435520778	11.9796594
0.785877087363497	11.9796594
0.786020008601467	12.7646799
0.786105495946887	12.7646799
0.7861902114177	13.5119112
0.786352956194506	14.21208975
0.786438801240094	14.83400805
0.786516227294102	14.83400805
0.786667988976035	15.3691305
0.786821253322689	15.7997805
0.786910895094482	16.115709
0.786984777738945	16.115709
0.787121670759798	16.309242
0.787269737707387	16.377165
0.787416981927578	16.323675
0.787563833044646	16.154517
0.78771070755872	15.8773815
0.78785799647546	15.509733
0.78800608304457	15.0655455
0.788140993587366	14.55724665
0.788214975451131	14.55724665
0.788306112375647	14.0005605
0.788458726416622	13.41005385
0.78861349206518	12.7987425
0.788697180705409	12.17479515
0.788777470218822	12.17479515
0.788930794650409	11.5516419
0.789038216992455	10.93404975
0.789120900018819	10.93404975
0.78926033251846	10.333884
0.789357886582174	9.74442585
0.789444342091814	9.74442585
0.789581477073068	9.1850133
0.789669191088227	9.1850133
0.789782522068506	8.6461017
0.789886165870229	8.1379611
0.78997887384722	8.1379611
0.790097953516181	7.6573653
0.790192868020207	7.6573653
0.790306480750972	7.20728415
0.79040388305143	7.20728415
0.790513046201694	6.785679
0.790613170208799	6.785679
0.790718656725136	6.39320475
0.79082170250724	6.39320475
0.790924124126702	6.1388601
0.791030262539977	5.7995919
0.791130097984639	5.7995919
0.79123948662078	5.5016562
0.791337138049942	5.5016562
0.791449921422532	5.23811025
0.791545717512272	5.23811025
0.791662028605802	5.00295675
0.791756254909439	5.00295675
0.791866444293756	4.78483575
0.791969156445801	4.5815895
0.79206025937518	4.5815895
0.79218483356303	4.40803275
0.792274921584437	4.40803275
0.792403559947263	4.25088045
0.792492799974716	4.25088045
0.792587702275198	4.0871166
0.79271437289844	3.9550623
0.792801498913816	3.9550623
0.792936321112783	3.83289285
0.793026484040621	3.69830625
0.79311182338261	3.69830625
0.793256054540411	3.6029823
0.793341075411768	3.6029823
0.793447765321786	3.48820725
0.793575317783873	3.39938265
0.793658981414641	3.39938265
0.79378236460275	3.30532665
0.79389860612577	3.2224443
0.793981126871532	3.2224443
0.794112659907901	3.1423764
0.79422689074249	3.0679623
0.794308468328532	3.0679623
0.7944391874825	2.9959035
0.794561171195758	2.9329068
0.794641978989515	2.9329068
0.794762396181945	2.86434495
0.794902493629115	2.81236035
0.794982693812456	2.81236035
0.795082660593926	2.74702215
0.795241787042454	2.7009942
0.795331822451745	2.6449113
0.795410738755203	2.6449113
0.79555820030363	2.59736295
0.795690830170729	2.55420285
0.79576947286178	2.55420285
0.795872375935203	2.5058304
0.796028692486762	2.46639705
0.79613978634556	2.42640075
0.796217556469666	2.42640075
0.796339910244512	2.38551465
0.796494853795745	2.3508381
0.796601555346323	2.31543045
0.796678663502913	2.31543045
0.796803512548833	2.27998065
0.796957266147869	2.2483074
0.797079363144654	2.2183251
0.797156017713369	2.2183251
0.797263706073822	2.18667855
0.797416424032773	2.15797455
0.797568831710029	2.1317439
0.797653677385425	2.103738
0.797729478792641	2.103738
0.797872748360168	2.0777889
0.798024287551214	2.0532081
0.798175564979172	2.0300625
0.798253357983315	2.0059638
0.798328598775006	2.0059638
0.798477373214011	1.98400725
0.798627926261659	1.9624686
0.798778262253503	1.9416966
0.798888118657852	1.9216233
0.798963114455743	1.9216233
0.799078304930333	1.9017222
0.799228032070725	1.88304075
0.799377575480126	1.8646416
0.7995269431919	1.84693515
0.799648264051662	1.8300249
0.799722878770272	1.8300249
0.799825181409626	1.8129042
0.799974069211379	1.79689155
0.800122808094931	1.7812593
0.800271408108669	1.7660688
0.800419875245944	1.75128075
0.800564614340061	1.7369037
0.800638944244816	1.7369037
0.800716436910722	1.7229675
0.800864543251349	1.70933955
0.801012541184489	1.6961328
0.80116043982748	1.6833015
0.801308238113113	1.670778
0.801455944879524	1.6586358
0.801603565163426	1.6468035
0.801751103613432	1.6352853
0.801874975609351	1.62408675
0.801948757271215	1.62408675
0.802045956412553	1.6130658
0.802193279591529	1.602444
0.802340543344399	1.59200835
0.802487746144903	1.5819057
0.802634895370496	1.5720336
0.802781995124012	1.5624369
0.80292904963922	1.553034
0.803076063219684	1.54388115
0.803223039606546	1.5348981
0.803369982799591	1.52614695
0.803516899828481	1.51762515
0.803663788184442	1.5092733
0.803810654835614	1.50113175
0.803957503226516	1.49321031
0.804104337063253	1.485446535
0.804251159842398	1.47782235
0.804397975017718	1.470393735
0.804544786000107	1.463125455
0.804691599160595	1.456029405
0.804838411800121	1.44909594
0.804985230175324	1.44230424
0.805132057496903	1.435649715
0.805278896992857	1.42920603
0.805425751741901	1.422937545
0.80557262491412	1.41663243
0.805719519372388	1.410400395
0.805866441436977	1.404606165
0.80601338784831	1.398730245
0.80616036480768	1.3930257
0.806307375080378	1.38742551
0.806454421518315	1.3819431
0.806601507114475	1.376618355
0.806748634661998	1.37144817
0.806895806911098	1.366159305
0.807043030015825	1.361159205
0.807190300222281	1.356197595
0.80729107576604	1.35136779
0.80736479326881	1.35136779
0.807485003397331	1.3466169
0.80763244168066	1.341978315
0.807779940980326	1.33742148
0.807927504406395	1.332949785
0.808075134788008	1.32856212
0.808222837279964	1.32426003
0.808370609016879	1.320033345
0.808518455423086	1.31589927
0.808650813090388	1.311818505
0.808724705199469	1.311818505
0.80881438310802	1.30785069
0.80896246928323	1.3039335
0.809110641119806	1.30009674
0.809258900521783	1.296337635
0.809407253151764	1.29264948
0.809555695741027	1.289052255
0.809691103763648	1.28548668
0.809765299700488	1.28548668
0.809852871081	1.28203242
0.810001608516895	1.27859583
0.810150449564799	1.27522383
0.810299396372973	1.271899785
0.810448451566572	1.26865251
0.81057508347112	1.26544404
0.810649636055473	1.26544404
0.810746901240721	1.26233871
0.810896298397821	1.259262795
0.81104581383776	1.2562332
0.811195450712949	1.253271585
0.811334153717375	1.25031717
0.811408966541364	1.25031717
0.811495099892239	1.247494095
0.811645117818164	1.244635335
0.811795269829902	1.24179165
0.811945553871553	1.239332595
0.81205807504918	1.236293835
0.812133320384471	1.236293835
0.812246535990221	1.23383316
0.812397240392571	1.231251735
0.812548089350616	1.22870292
0.812681005963516	1.226131215
0.812756469424462	1.226131215
0.812850233322244	1.22371536
0.813001536905694	1.221284595
0.813152993716534	1.218806925
0.813283488511944	1.21659141
0.81335927916176	1.21659141
0.813456386075497	1.21424859
0.813608327329661	1.21195218
0.813760435656224	1.209680355
0.813869681968418	1.20749637
0.81394588079223	1.20749637
0.814065163790881	1.205317035
0.814217793049545	1.203153015
0.814366390993229	1.200965565
0.814442722118171	1.200965565
0.814523581689893	1.198971345
0.814676751396172	1.19690826
0.814830106692268	1.19482332
0.814927885417342	1.1928648
0.81500476559809	1.1928648
0.815137391264258	1.190867895
0.815291325507777	1.189006305
0.815403194828707	1.18697496
0.815480324585321	1.18697496
0.8155997945978	1.1851572
0.815754333382313	1.18326903
0.815869992851996	1.181467725
0.815947418125765	1.181467725
0.816064037142953	1.17968538
0.816219208054004	1.17770058
0.816329382934919	1.17612738
0.816407150326956	1.17612738
0.816530204844921	1.17431184
0.816686038540171	1.172498295
0.816782315696303	1.17083181
0.816860463883205	1.17083181
0.816998384296909	1.16913333
0.817151381285476	1.167396255
0.817229592317932	1.167396255
0.817311661149595	1.1658279
0.817468658512456	1.1641377
0.817593155739527	1.162488945
0.817671817901616	1.162488945
0.817783383227736	1.160942985
0.817941120565766	1.159261845
0.818030587157801	1.157765085
0.81810972820755	1.157765085
0.818257354960347	1.156185465
0.818384792662394	1.1546046
0.818464087136736	1.1546046
0.81857462924644	1.153142175
0.818733664217768	1.15151352
0.818814403765547	1.15010091
0.818894232116611	1.15010091
0.819052555947055	1.148527155
0.819160894006645	1.147055415
0.819240926067344	1.147055415
0.819372561276974	1.14558438
0.819503973437631	1.14406584
0.819584229018205	1.14406584
0.8196937090214	1.14271008
0.819843902707602	1.14109086
0.819924406634854	1.14109086
0.820016029314662	1.139736225
0.820177641080816	1.13830074
0.82026168561238	1.13694522
0.82034281367961	1.13694522
0.82050178807125	1.13543544
0.8205962743756	1.13408475
0.820677690857751	1.13408475
0.820827186360322	1.132569645
0.820928420736843	1.131254895
0.821010143451089	1.131254895
0.821153873389831	1.129792335
0.821258310271763	1.12846302
0.821340356895549	1.12846302
0.821481884306889	1.12700556
0.821586123210709	1.12569015
0.821668507373194	1.12569015
0.82181125596088	1.1242119
0.821912022696576	1.122919185
0.821994766061127	1.122919185
0.822142017471675	1.121432295
0.822236165647432	1.120241475
0.822319283061148	1.120241475
0.822474211936605	1.11852135
0.822558702720911	1.11736896
0.822642206273822	1.11736896
0.822796200171798	1.11588363
0.822879738542369	1.11588363
0.822975270892919	1.114763085
0.823115468427603	1.11310851
0.823199423641726	1.11310851
0.823311217251658	1.111838415
0.823433500003801	1.110414825
0.823517886947817	1.110414825
0.823648726997964	1.10899905
0.823750412434011	1.10772006
0.823835243024325	1.10772006
0.823981387333265	1.106160255
0.824066301433639	1.106160255
0.824158026445079	1.104949965
0.82429586782692	1.103436405
0.82438125235853	1.103436405
0.824499648757008	1.102056825
0.824609527339958	1.10074224
0.824695399787661	1.10074224
0.824836471023571	1.09916709
0.824922456998651	1.09916709
0.825015317445498	1.09792368
0.825148221808621	1.096458255
0.825234716754781	1.096458255
0.825361325564348	1.094735745
0.825459416865887	1.093551165
0.825546433120219	1.093551165
0.825682937380313	1.092100965
0.825770105190588	1.092100965
0.825883803931727	1.09057527
0.825992679885721	1.089200715
0.826080389072636	1.089200715
0.826214191433285	1.087658295
0.82630207317783	1.087658295
0.826410585822613	1.08622785
0.82652274402346	1.08474315
0.826611193890874	1.08474315
0.826742452907039	1.083162225
0.826831089603236	1.083162225
0.826941852931245	1.081655655
0.827050068535718	1.080272955
0.827139295120673	1.080272955
0.827268164931644	1.078662735
0.827357599234327	1.078662735
0.827477791906238	1.077023235
0.82757507560465	1.075612995
0.827665121619721	1.075612995
0.827791740694431	1.074045975
0.827882010351203	1.074045975
0.828007651385801	1.07238717
0.828098157901513	1.07238717
0.828199980628752	1.07082312
0.828313568904497	1.06925523
0.828404718373684	1.06925523
0.828528284129595	1.067632365
0.828619686373625	1.067632365
0.828742349511293	1.065982875
0.828834011085507	1.065982875
0.828931311087584	1.06433742
0.82904769683902	1.062630645
0.829140034495408	1.062630645
0.829260790481998	1.06111203
0.829353403384335	1.06111203
0.829473319574186	1.05927663
0.829566218471759	1.05927663
0.829672305973961	1.0575879
0.829778492753578	1.05589509
0.829872100498524	1.05589509
0.829990256510035	1.054180695
0.830084163823485	1.054180695
0.830201539405487	1.052423055
0.830295759376317	1.052423055
0.830412369136056	1.050638295
0.830506905922055	1.050638295
0.830613005204187	1.04885502
0.830717622157433	1.04709015
0.830812907948694	1.04709015
0.830927935566726	1.045329705
0.831023553712543	1.045329705
0.831137871192604	1.043371335
0.831233832434474	1.043371335
0.83134745133342	1.04155857
0.831443762161179	1.04155857
0.831556698938226	1.03966731
0.831653365499913	1.03966731
0.831764630401785	1.037772075
0.831862667250033	1.0358715
0.831960132578781	1.0358715
0.832071679068758	1.03394007
0.832169520083977	1.03394007
0.832280431526146	1.03196181
0.832378652728136	1.03196181
0.832488940686304	1.03003908
0.832587552542187	1.03003908
0.832697230742173	1.02799317
0.832796239513241	1.02799317
0.832905319153577	1.02598839
0.83300473132903	1.02598839
0.833113228204553	1.023980505
0.833213050078184	1.023980505
0.833320973235146	1.021918725
0.833421215536411	1.021918725
0.833528573831712	1.01986002
0.833629242885553	1.01986002
0.833736053929747	1.017789525
0.833837154135947	1.017789525
0.833943426829625	1.015652355
0.834044968679295	1.015652355
0.83415071395623	1.01349915
0.834252703924796	1.01349915
0.834355995736264	1.01131938
0.834460381488366	1.009136145
0.834563299656292	1.009136145
0.834668010182948	1.006926675
0.834771400996838	1.006926675
0.83487562000402	1.004706285
0.834979483553006	1.004706285
0.835083221810775	1.004622675
0.835187568821801	1.00239147
0.835290832788278	1.00239147
0.83539566976413	1.000136475
0.835498474372285	1.000136475
0.835602125924821	0.997899765
0.835706163684452	0.99564414
0.835808053534378	0.99564414
0.835913915765848	0.99338619
0.836015366237036	0.99338619
0.836121747678675	0.99113841
0.83622277145125	0.99113841
0.83632967858182	0.98888721
0.836430282021995	0.98888721
0.836537727876222	0.98662368
0.836637919115503	0.98662368
0.836745906073097	0.98435832
0.836845695677021	0.98435832
0.836954236671162	0.98208825
0.837053632813642	0.98208825
0.837162732473589	0.97985514
0.837261743473734	0.97985514
0.83737141475125	0.977623725
0.837470048918941	0.977623725
0.837580296502	0.97536636
0.837678561887057	0.97536636
0.837789396749679	0.97308285
0.837887301602306	0.97308285
0.837998336485378	0.97083261
0.838096280777012	0.96853602
0.838193425081805	0.96853602
0.838305529376205	0.96626196
0.838402329888299	0.96626196
0.838515051950939	0.964022535
0.838611518766813	0.964022535
0.838724869353123	0.96177099
0.838821010935754	0.96177099
0.838934996881359	0.95948514
0.839030820989136	0.95948514
0.839145451834624	0.9571965
0.839240966544173	0.9571965
0.839346832453032	0.954955545
0.83945146913286	0.952736355
0.839546293094314	0.952736355
0.839662345644993	0.95044251
0.83975687672371	0.95044251
0.839873611025859	0.94812435
0.839967855327588	0.94812435
0.840085278798956	0.945930705
0.840179246190363	0.945930705
0.840290810175434	0.943763835
0.840391066619351	0.94136922
0.840484394864308	0.94136922
0.840603347098821	0.939046905
0.840696412756083	0.939046905
0.840816091788036	0.936868425
0.840908902752501	0.936868425
0.841029316185843	0.9347079
0.841121880328805	0.9347079
0.841220239839236	0.932449635
0.841335376600494	0.93007293
0.841427346133693	0.93007293
0.84154940598013	0.92793894
0.841641140929731	0.92793894
0.841763978613585	0.92553105
0.841855486163373	0.92553105
0.841954080488503	0.92359197
0.842070421506215	0.921053085
0.842161366639234	0.921053085
0.842285945123439	0.91892922
0.842376681523239	0.91892922
0.842499156263042	0.91678278
0.842592614684418	0.91444977
0.842682808891202	0.91444977
0.842809201702846	0.912165015
0.842899203999225	0.912165015
0.843026441522626	0.91011633
0.843116256406376	0.91011633
0.843219234490158	0.9078708
0.843334007426922	0.905458575
0.843423309756082	0.905458575
0.843552467902555	0.903439365
0.843641599497927	0.903439365
0.843754534208734	0.901270905
0.843860627020939	0.898772505
0.843949267093165	0.898772505
0.844080420567179	0.896772945
0.844168905738913	0.896772945
0.844285949937531	0.894700395
0.844389329650219	0.892188885
0.844477341610462	0.892188885
0.844610575565115	0.8902239
0.844698445006399	0.8902239
0.844813652985097	0.888157995
0.844920387154379	0.885622815
0.845007810660462	0.885622815
0.845143204140104	0.88372968
0.845230498207683	0.88372968
0.84533780270168	0.88156581
0.845454089112881	0.879104295
0.845540952778326	0.879104295
0.845678598709078	0.877315905
0.845765348396202	0.877315905
0.845858548893074	0.87501144
0.845990719943145	0.872849925
0.846077059465942	0.872849925
0.846203890256461	0.870956445
0.846303305319988	0.86830497
0.846389244182499	0.86830497
0.846530577967051	0.866550375
0.846616428080299	0.866550375
0.846719277448506	0.864359385
0.84684467206029	0.862112595
0.846930140846838	0.862112595
0.847061169160665	0.860357265
0.84715938345991	0.857691675
0.847244483830459	0.857691675
0.847389759563162	0.85631727
0.847474788562755	0.85631727
0.847571551742047	0.853605495
0.847706264478536	0.85170876
0.847790943139937	0.85170876
0.847910224850807	0.84980625
0.848023553964994	0.84731019
0.848107893561609	0.84731019
0.848247667537907	0.845771865
0.84834168707211	0.843175215
0.848425695090739	0.843175215
0.848576763292191	0.84165222
0.848660736737195	0.84165222
0.84875159824773	0.83924673
0.848897107037073	0.837373365
0.848980767779155	0.837373365
0.849086110924301	0.835175805
0.849218472423041	0.833208195
0.849301834260909	0.833208195
0.849419502307408	0.83141997
0.84954092966242	0.82911849
0.849623998598455	0.82911849
0.849751804757426	0.827460915
0.849864541088032	0.82494126
0.849947332089041	0.82494126
0.85008304474486	0.823506195
0.850189383625844	0.8209779
0.850271906473835	0.8209779
0.850413252428328	0.819642045
0.850515525057605	0.81703653
0.850597786724022	0.81703653
0.85074244817427	0.81572667
0.850843041214722	0.81308928
0.850925058087394	0.81308928
0.851070661329838	0.811845225
0.851172010813439	0.809232105
0.851253787109818	0.809232105
0.851397915493766	0.807985005
0.851502511318819	0.805406175
0.851584061974098	0.805406175
0.85172423927295	0.804128835
0.85183462443753	0.801645135
0.851915956318455	0.801645135
0.85204964882601	0.800265405
0.852168436072532	0.797981175
0.852249561325322	0.797981175
0.852374169437324	0.796417335
0.852504028287645	0.794380755
0.85258495771701	0.794380755
0.852697824611261	0.792517665
0.852841499479859	0.79083132
0.852922241362663	0.79083132
0.853020637702164	0.788692755
0.853180935014146	0.78729252
0.853261502620443	0.78729252
0.85334262357734	0.78486885
0.853503312969517	0.783802035
0.853602889960095	0.781229685
0.853683048582129	0.781229685
0.853824098398807	0.78006933
0.853946464341614	0.77788677
0.85402647239876	0.77788677
0.854144110111957	0.776210355
0.854292332360107	0.774652905
0.854372197770163	0.774652905
0.854463367791178	0.772388085
0.854622716651964	0.771362895
0.854720386548521	0.768821295
0.854799883359593	0.768821295
0.854940871399357	0.767706675
0.855071143365758	0.76573593
0.855150525064565	0.76573593
0.855258314106322	0.76387641
0.855416773746389	0.762740805
0.855503862489364	0.76022916
0.855582904815712	0.76022916
0.855733182725673	0.759230685
0.855860092824903	0.757161675
0.85593904301873	0.757161675
0.856048920040115	0.75547917
0.856206542691524	0.754331655
0.856298175240778	0.751828245
0.856376814582469	0.751828245
0.856521304853387	0.75092229
0.856660514327081	0.74920125
0.856739089451486	0.74920125
0.856835439286955	0.746976495
0.856992272114187	0.746179065
0.857104746002566	0.743926245
0.857183038556863	0.743926245
0.85730548564913	0.742507815
0.8574618694231	0.741461775
0.857552199003588	0.738951255
0.85763022847467	0.738951255
0.857774196266514	0.73799286
0.857925154485466	0.736560525
0.858003158069303	0.736560525
0.858085953983204	0.73426947
0.8582416192047	0.733492635
0.858380139563722	0.731818575
0.858457909882765	0.731818575
0.8585525402939	0.729781905
0.858707797085784	0.729010065
0.858839152913882	0.727189935
0.858916711455409	0.727189935
0.859017912082649	0.725315295
0.859172773152193	0.724540065
0.859302518627986	0.722720355
0.859379881125029	0.722720355
0.859482114964356	0.720938865
0.859636595636033	0.72022785
0.85977057794085	0.718430475
0.859847761968661	0.718430475
0.859945185109837	0.716390655
0.860099297582494	0.71579961
0.860243702622038	0.71439363
0.860320724838202	0.71439363
0.860407164535839	0.712137135
0.860560924579526	0.7114674
0.860714566929193	0.71034666
0.8607992066155	0.70791756
0.860875883210302	0.70791756
0.861021509910878	0.707211885
0.861174814028671	0.706346415
0.861283688086753	0.704148795
0.861360246422696	0.704148795
0.861481092894439	0.702846075
0.861634070217757	0.702198915
0.861774600615803	0.700726425
0.861851061060733	0.700726425
0.861939711346595	0.69850725
0.86209237393934	0.698043225
0.862244935529747	0.697214355
0.862348994698725	0.69484782
0.86242517923796	0.69484782
0.862549755028212	0.693658755
0.862702016206893	0.69320187
0.862854179734032	0.69211449
0.862930728889133	0.689296605
0.863006664463921	0.689296605
0.863158222477061	0.688932255
0.863310101156732	0.68851362
0.863444863014193	0.68722548
0.863520775976225	0.68722548
0.863613581749574	0.684187725
0.863765185241075	0.684199305
0.863916699868599	0.68391876
0.864044252257686	0.682255365
0.864119972276459	0.682255365
0.864219467929927	0.679526925
0.864370720730604	0.679378425
0.864521888565309	0.679123185
0.864653867401654	0.67786332
0.864729426323264	0.67786332
0.864823973936346	0.6751458
0.864974893680938	0.67472514
0.865125732278985	0.67421067
0.865274966177632	0.674043615
0.865350398055569	0.674043615
0.865427174162642	0.670876605
0.865577776670591	0.67025262
0.865728302449147	0.669560925
0.865878752253833	0.66917061
0.865984554702781	0.66755574
0.866059709463262	0.66755574
0.866179428949919	0.665943705
0.866329657290514	0.665184585
0.866479814564499	0.664385355
0.866629903810004	0.66400875
0.86670864222508	0.66211341
0.866783565304055	0.66211341
0.866929866502839	0.661187745
0.86707974492349	0.660200895
0.867229556515415	0.65935794
0.867374883687942	0.658892325
0.867449807404474	0.658892325
0.867528982122679	0.65734704
0.867678597516162	0.656519925
0.867828151894099	0.655506585
0.867977641204364	0.65456694
0.868127068531175	0.65402583
0.86821104958237	0.65279616
0.868285661811886	0.65279616
0.868425740659764	0.65190693
0.868574987361401	0.651000645
0.868724175967697	0.650045025
0.868873306634694	0.64929429
0.868996287327431	0.64859367
0.869070833942733	0.64859367
0.869171401499597	0.647505105
0.869320364067321	0.64672896
0.869469272981971	0.645850845
0.869618127913145	0.644970285
0.869766930040183	0.644254275
0.869885251464062	0.64355511
0.869959628279092	0.64355511
0.870064380068736	0.64259703
0.870213031760798	0.641851395
0.870361630844119	0.6410394
0.870510181414258	0.64021458
0.870658684126515	0.639429615
0.870807139190437	0.63885822
0.8708849515218	0.63801006
0.870959076182001	0.63801006
0.871103910849725	0.63732105
0.871252229123676	0.636583695
0.87140050579632	0.635827365
0.871548735987808	0.635072625
0.871696923322195	0.634343775
0.871845068447096	0.633758535
0.871932367677003	0.63304452
0.872006361890761	0.63304452
0.872141235889583	0.63237195
0.872289259045398	0.631715115
0.872437243331062	0.63104898
0.872585191983841	0.63040521
0.872733099674877	0.629754225
0.872880970745553	0.62910561
0.873028805103815	0.62854098
0.873119733838979	0.62791302
0.873193585683997	0.62791302
0.87332436731828	0.627301035
0.87347209671904	0.626706765
0.87361979227311	0.62611128
0.873767457921605	0.625528845
0.873915088303218	0.624955035
0.874062687024999	0.62439153
0.874210254705077	0.623834325
0.874357791961972	0.623293035
0.874480705256856	0.6227925
0.874554475518099	0.6227925
0.874652778302021	0.62224401
0.874800228563914	0.62174064
0.874947654409955	0.62123253
0.875095049912249	0.620732265
0.875242418947265	0.620239275
0.875389762379364	0.61975551
0.875537080555988	0.61928325
0.875684374086559	0.61881933
0.875831644055549	0.61836459
0.87597889058603	0.61791882
0.876126117511795	0.617435175
0.876241003965495	0.61696512
0.876314608696999	0.61696512
0.876420499995854	0.61694955
0.876567659913449	0.616021095
0.876714799617386	0.61582992
0.876861919707135	0.615407865
0.87700902097147	0.615013065
0.877156103998268	0.61462749
0.877303172200024	0.614251005
0.877450220516254	0.613885995
0.877597252194814	0.61353513
0.87774426799548	0.613195695
0.87789126866019	0.612866235
0.878038254618986	0.612544065
0.878185226461131	0.612225825
0.878332184776058	0.61190955
0.878479133286308	0.61159641
0.878626066438764	0.611288145
0.878772987944291	0.610988145
0.878919898380948	0.610699515
0.879024674432102	0.61042443
0.879098109845542	0.61042443
0.879213688205399	0.610160505
0.879360568811862	0.609908805
0.879507440668896	0.60966693
0.879654307360724	0.60943377
0.879801163454932	0.60920874
0.879948012605277	0.60899064
0.880094855251978	0.60877968
0.880241692043375	0.608575425
0.880388523609968	0.608377695
0.880535350473468	0.608184675
0.880682173213053	0.607996335
0.880828995448028	0.60781362
0.880975811677504	0.60763851
0.881122625564213	0.607471935
0.881269437632192	0.60731589
0.881416248460793	0.607171485
0.881563058633232	0.607038195
0.881709868719064	0.6069138
0.881856679289628	0.60679764
0.882003493933003	0.606688485
0.882150307195336	0.606585585
0.88229712267656	0.606489735
0.882443940924183	0.606400695
0.882590762505602	0.60631923
0.882737588031798	0.606244905
0.882884418032372	0.606177945
0.883031253074585	0.60611784
0.883178096793099	0.606066285
0.883324943754828	0.60602352
0.88347179739813	0.605990745
0.883618658515814	0.60596781
0.88376552744299	0.605951715
0.883912404916783	0.605939055
0.884051954189578	0.60593103
0.884125342708567	0.60593103
0.884206187774879	0.60593235
0.884353097146426	0.605942595
0.884500014361605	0.605960475
0.884646942882484	0.60598791
0.884793883401828	0.60602697
0.884940836497471	0.606074925
0.885087802608545	0.606128355
0.885234782445183	0.606186045
0.885381776584756	0.606248625
0.88552878845073	0.60631869
0.88567581276531	0.60639747
0.885822853107954	0.60648336
0.885969910055321	0.60657333
0.886116984183874	0.60666651
0.886264075883869	0.60676671
0.88641118610337	0.60687897
0.886558315232208	0.607004985
0.886705466845759	0.607139985
0.886840533341835	0.607276455
0.886914074868863	0.607276455
0.886999824882303	0.607411875
0.887147035623983	0.607558725
0.887294268156646	0.60774066
0.887441523288259	0.60793899
0.88758880136532	0.60810342
0.887736102961698	0.60825642
0.887883432149929	0.60845958
0.888030783020061	0.608666595
0.888178159404564	0.608858895
0.888325561888029	0.60907305
0.888472990779512	0.609203385
0.888605899020924	0.609546585
0.888679589550433	0.609546585
0.888767931829729	0.609717105
0.888915444548661	0.609951015
0.889062989575586	0.61020735
0.889210561216456	0.610477875
0.88935816335635	0.61073577
0.889505796589117	0.61098795
0.889653461185204	0.611332905
0.889801158054745	0.61171083
0.889948887790448	0.61153917
0.890045811890574	0.612225225
0.890119729103705	0.612225225
0.890244451598577	0.61241388
0.890392283837968	0.612723825
0.890540151675265	0.61303896
0.89068805534813	0.613360905
0.890835995817735	0.613693575
0.890983973308879	0.61403055
0.891131989176792	0.61437234
0.89123843141558	0.614717235
0.891312480140716	0.614717235
0.89142814033808	0.615073995
0.891576273808575	0.615422475
0.891724448086424	0.615783465
0.891872663782584	0.616155495
0.892020921088379	0.616540725
0.892169221026816	0.61692678
0.892291105519811	0.6173229
0.892365267317224	0.6173229
0.892465951710299	0.6177255
0.892614387061273	0.618124335
0.892762864068186	0.618544455
0.892911387666055	0.618980205
0.893059957562867	0.61940835
0.893208575299637	0.619834365
0.893296101122689	0.620251485
0.893370493840997	0.620251485
0.893505955426988	0.620681805
0.893654719487923	0.62111547
0.893803536366197	0.621582825
0.893952401740216	0.6220686
0.894101318207025	0.62255403
0.894190285835918	0.62301195
0.894264827916391	0.62301195
0.894399309999713	0.62348913
0.894548386035844	0.623971515
0.894697516702841	0.6244653
0.894846702636109	0.624950805
0.894980821971258	0.62548056
0.895055415583118	0.62548056
0.89514524638182	0.62600793
0.895294603024825	0.626517705
0.89544401803971	0.627015255
0.895593491505376	0.62750364
0.895743025195236	0.62804043
0.895822054456706	0.62861091
0.89589693140699	0.62861091
0.89604227532843	0.629226555
0.896191996564476	0.629795325
0.89634177709478	0.63015348
0.896491621710855	0.631033155
0.896568590350974	0.631240065
0.896643628597192	0.631240065
0.896791505899876	0.631994865
0.896941546747962	0.63256017
0.897091654328732	0.633113805
0.897222942076513	0.63373044
0.897298012066711	0.63373044
0.897392076573244	0.6343431
0.89754239024166	0.634996785
0.897692774597134	0.63564504
0.897843229004701	0.63569118
0.897937497183688	0.63702051
0.898012813555566	0.63702051
0.898144355971125	0.63737979
0.898295029871707	0.63800925
0.898445777852889	0.638627565
0.898563865046886	0.639279675
0.898639286972564	0.639279675
0.898747503798272	0.639945765
0.898898481578898	0.64056456
0.899049536167888	0.641164335
0.899178667961432	0.641835
0.899254225906748	0.641835
0.899351884235812	0.642530835
0.899503179086906	0.64321563
0.899654555674277	0.643862175
0.89978315470896	0.64454598
0.899858876201034	0.64454598
0.899957560572631	0.64523079
0.900109188095485	0.64589916
0.900260900936769	0.64655904
0.900378404330654	0.64726566
0.900454319785753	0.64726566
0.900564586232373	0.64798977
0.9007165616304	0.64865865
0.900868625208299	0.649363725
0.900965384492854	0.65008353
0.901041515577581	0.65008353
0.90117302902148	0.650843025
0.901325366996314	0.65150397
0.901468702040561	0.652258635
0.901544890383904	0.652258635
0.901630324148563	0.652991355
0.901782945583412	0.65371395
0.901935662714196	0.654416715
0.902041139689939	0.65515152
0.902117588880671	0.65515152
0.902241394120356	0.655939425
0.902394407833693	0.656609055
0.902530915950328	0.65740854
0.902607458314401	0.65740854
0.902700736333013	0.658208025
0.902854054311072	0.65895885
0.903007476682033	0.659719545
0.903091347942136	0.660430935
0.90316819342989	0.660430935
0.903314636874648	0.661178475
0.903468379950647	0.66194448
0.903569668409497	0.66274185
0.903646645539272	0.66274185
0.903776187256092	0.663582105
0.903930255891445	0.664294245
0.904042879465889	0.66507801
0.90412000340087	0.66507801
0.904238729898934	0.665929845
0.904393137749513	0.66664233
0.904511345698866	0.66743109
0.904588633388493	0.66743109
0.904702303967441	0.668285565
0.904857061053878	0.66900783
0.904975389653193	0.669802305
0.905052855215786	0.669802305
0.905166934946608	0.67066542
0.905322053357956	0.6714075
0.90543532612516	0.67219653
0.905512983712639	0.67219653
0.905632659259297	0.67308318
0.90578814934709	0.673931565
0.905891435797156	0.674643315
0.905969300426819	0.674643315
0.906099514878327	0.675589065
0.906255389138476	0.676356495
0.906343986094306	0.67710438
0.906422072902602	0.67710438
0.906567530847911	0.677853405
0.906715082283679	0.678733875
0.906793196492416	0.678733875
0.906880205535244	0.67963413
0.9070367463024	0.680400285
0.90716092402308	0.68121075
0.907239286949097	0.68121075
0.90735024508912	0.68209386
0.907507202002138	0.68289183
0.907603884710639	0.68373783
0.907682507732319	0.68373783
0.907821543515171	0.68456616
0.907965444397334	0.68538093
0.908044131246517	0.68538093
0.908136462977298	0.68625246
0.908294143702146	0.68704311
0.90840286621756	0.68786937
0.908481834107136	0.68786937
0.908609955661728	0.68872368
0.908758893590505	0.689530695
0.908837947650395	0.689530695
0.908926374111167	0.690396585
0.909084815653054	0.691183245
0.909191435684076	0.692028525
0.909270795695908	0.692028525
0.909402170376932	0.692934315
0.909542475894793	0.693748935
0.909621940539839	0.693748935
0.909720168282863	0.694538145
0.909879409793386	0.695329905
0.909970738455849	0.696248475
0.910050531262867	0.696248475
0.910198391420374	0.697045125
0.910317284661243	0.697872195
0.910397200558354	0.697872195
0.910518044249804	0.69874503
0.910661721489577	0.6995943
0.910741767823548	0.6995943
0.910838385597098	0.700553505
0.910998820865491	0.700833195
0.9110843114571	0.702209895
0.911164719338634	0.702209895
0.911320219505273	0.70286184
0.911424902967681	0.703682775
0.91150545948279	0.703682775
0.911642342416827	0.70451406
0.911763660909589	0.70532745
0.911844375276416	0.70532745
0.911965201438602	0.70619805
0.912100663214889	0.7069887
0.912181544139683	0.7069887
0.912288817525209	0.70774806
0.912435993794452	0.70848876
0.912517048963163	0.70848876
0.912613198616022	0.70941189
0.912769724427203	0.710260185
0.9128509613434	0.710260185
0.912938363514907	0.71089635
0.913101244782427	0.712024335
0.913183352865081	0.71252619
0.913265007554215	0.71252619
0.913427618252597	0.71343681
0.913514285380922	0.71423841
0.913596137619268	0.71423841
0.913754817954502	0.71500584
0.913843839503564	0.7158582
0.913925900899633	0.7158582
0.914082857873356	0.716453115
0.914172080748283	0.7173999
0.914254356233165	0.7173999
0.914411757662881	0.71811264
0.914499073164907	0.71889075
0.914581570366045	0.71889075
0.91474153307679	0.719637165
0.914824872604913	0.72043395
0.914907599102136	0.72043395
0.915066804775865	0.72118383
0.915149533413089	0.72118383
0.915237887212872	0.721923675
0.915390145375406	0.72274161
0.915473119282916	0.72274161
0.915569937878908	0.72347196
0.915712458820683	0.724178145
0.915795681806801	0.724178145
0.915902931211021	0.72491613
0.916033800596459	0.72560682
0.9161172787951	0.72560682
0.916236889298476	0.726377235
0.916354219210389	0.72707268
0.916437964434632	0.72707268
0.916571826509001	0.72782736
0.916673771158576	0.728590635
0.916757788561518	0.728590635
0.916907766821708	0.72897555
0.916992502311889	0.72998733
0.917076799401088	0.72998733
0.917226097386753	0.730587075
0.917310437250157	0.730587075
0.917413606547997	0.731262345
0.917543016347505	0.73191447
0.917627649417875	0.73191447
0.917752150744859	0.732638865
0.917859250348306	0.73323441
0.917944181874265	0.73323441
0.918089854337479	0.73394976
0.918174843865342	0.73394976
0.918261992790136	0.734543295
0.918404514476578	0.735153675
0.918489814568764	0.735153675
0.918603274401655	0.73578681
0.918718610587804	0.73653522
0.918804231736902	0.73653522
0.918945693374587	0.736977855
0.91903219216011	0.737665215
0.919118139724322	0.737665215
0.919259240887652	0.738270825
0.919345266416874	0.738270825
0.919461507322593	0.73888053
0.919571538219933	0.7393302
0.919657903916538	0.7393302
0.919796971626894	0.74001078
0.919883425755342	0.74001078
0.91998001445955	0.740537505
0.920108118612865	0.74104827
0.920194926674978	0.74104827
0.920327229317977	0.741734685
0.920418937054211	0.74218014
0.920506100407519	0.74218014
0.920642159543043	0.742629765
0.920729429761444	0.742629765
0.92085042757971	0.74323497
0.920952020092514	0.743642985
0.9210396611045	0.743642985
0.921173877649071	0.74418213
0.921261629956469	0.74418213
0.921376561971531	0.744734715
0.921482899532479	0.745083165
0.921571037413584	0.745083165
0.921703481966434	0.74556702
0.921791739757749	0.74556702
0.921905732204165	0.74609943
0.922011784930065	0.746436225
0.92210043891387	0.746436225
0.922231174170096	0.74684247
0.922319964198719	0.74684247
0.922438030384897	0.747364335
0.922538869266192	0.747736995
0.922628067016319	0.747736995
0.922757156085912	0.748061805
0.922846496074555	0.748061805
0.922973566198607	0.748429965
0.923064347427569	0.748831185
0.923154109203034	0.748831185
0.923281612354242	0.749155245
0.923371527544541	0.749155245
0.923498333312285	0.74951373
0.923588400621439	0.74951373
0.923692840102707	0.749720205
0.92380473369587	0.75016455
0.923895243777804	0.75016455
0.924020545294672	0.750365955
0.924111218703663	0.750365955
0.924235852826675	0.75069522
0.924326696690561	0.75069522
0.924418323771391	0.751026465
0.924541674538845	0.75125319
0.924632976377407	0.75125319
0.924756183929421	0.75140211
0.924847665665517	0.75140211
0.924966688781072	0.751647585
0.925061901238336	0.751922325
0.925153852172706	0.751922325
0.925275684647109	0.75208683
0.92536782611518	0.75208683
0.925489043243127	0.752247345
0.925581376403564	0.752247345
0.925701988724212	0.75243231
0.925794520778227	0.75243231
0.925889085070862	0.75258258
0.926007255905322	0.75265941
0.926100280326603	0.75265941
0.926219607172107	0.75278343
0.92631283939628	0.75278343
0.926431589904878	0.75291897
0.926525031096127	0.75291897
0.926634974845642	0.75298752
0.926736867541095	0.75304683
0.92683082041139	0.75304683
0.92694835325545	0.753093105
0.927042528262243	0.753093105
0.927159509197087	0.75310674
0.927253907051022	0.75310674
0.927370346435117	0.75311376
0.927464974876198	0.75311376
0.927577840554315	0.753120855
0.927675738591271	0.753123465
0.92777090417581	0.753123465
0.927886203559139	0.753086445
0.927981606412333	0.753086445
0.928096389711999	0.75301611
0.928192034857436	0.75301611
0.928306308113909	0.75292764
0.928402201346148	0.75292764
0.928515968638799	0.752829465
0.928612113057683	0.752829465
0.92872538426183	0.75271503
0.928821782982076	0.75271503
0.92891871303507	0.75258429
0.929031218287341	0.752434935
0.92912818880191	0.752434935
0.929240432615897	0.7522821
0.929337668496616	0.7522821
0.929449439266768	0.75211959
0.929546945934457	0.75211959
0.929658247292625	0.75191106
0.929756025647787	0.75191106
0.929866867982011	0.751644525
0.929964923459239	0.751644525
0.930075312350804	0.751369935
0.930173650377355	0.751369935
0.930283587414032	0.75109812
0.930382213183804	0.75109812
0.930483395670354	0.75081726
0.930590623338731	0.75051408
0.930689864280354	0.75051408
0.930798891630658	0.750178965
0.930898429529067	0.750178965
0.93100702723581	0.74982648
0.931106867347724	0.74982648
0.931215045387474	0.74945829
0.931315188915488	0.74945829
0.931422950789136	0.74907327
0.931523403174555	0.74907327
0.931630756626568	0.74867046
0.93173152317077	0.74867046
0.931838471813283	0.748239495
0.931939557967647	0.748239495
0.932046107324587	0.747770055
0.932147514279523	0.747770055
0.932253669984073	0.74727009
0.932355405165503	0.74727009
0.932461174987214	0.74674869
0.93256324169722	0.74674869
0.932668629038762	0.74622135
0.932771028492726	0.74622135
0.932876043101408	0.745694565
0.932978785006641	0.745694565
0.933083423923779	0.745135635
0.933186509444486	0.745135635
0.933290786688582	0.744544275
0.933394219153368	0.744544275
0.933498135950286	0.74391105
0.933601925075072	0.74341899
0.933705484777011	0.74341899
0.933809631776823	0.74275587
0.933912841980668	0.74275587
0.934017350212518	0.74209848
0.934120216329684	0.74209848
0.934225091263176	0.74144082
0.934327618785222	0.74144082
0.934432865935948	0.74067084
0.93453505595868	0.74067084
0.934640680798556	0.73990467
0.934742543006923	0.73990467
0.934848549000639	0.73930233
0.934950086665308	0.73930233
0.935056479300544	0.73856691
0.935157695681308	0.73856691
0.935264478364627	0.737652705
0.935365378773194	0.737652705
0.935472559168804	0.73688208
0.935573149022031	0.73688208
0.935680728498734	0.73609809
0.935781011021659	0.73609809
0.935888995066439	0.73527483
0.935988979761662	0.73527483
0.936097376232371	0.73445235
0.936197062036833	0.73445235
0.936305872183803	0.733651815
0.936405264493563	0.733651815
0.936514498250857	0.73255473
0.936613602259339	0.73255473
0.936714681521117	0.73189752
0.936822084193072	0.730938375
0.936920594382437	0.730938375
0.937030719176106	0.730021275
0.937128949885925	0.730021275
0.937239515843108	0.72905568
0.937337474427042	0.72905568
0.937448483066446	0.728071845
0.937546174877951	0.728071845
0.937657631706616	0.727198755
0.937755060129057	0.727198755
0.937866968663384	0.726249825
0.937964140743305	0.726249825
0.938076509055702	0.725197485
0.93817342361701	0.725197485
0.938277919959603	0.7242909
0.938382924157766	0.7232442
0.938479287165913	0.7232442
0.938592651281483	0.72218592
0.938688769556826	0.72218592
0.938802611247717	0.721081575
0.938898490466621	0.721081575
0.939012815609061	0.720116745
0.939108458424053	0.720116745
0.939223270605509	0.7192032
0.939318684636132	0.7192032
0.939428567078922	0.7178709
0.939529178009407	0.716921505
0.939624072291863	0.716921505
0.939739951692201	0.71580816
0.939834623647207	0.71580816
0.93995101270396	0.714697455
0.940045469531362	0.714697455
0.940162371874592	0.713657445
0.940256614183375	0.713657445
0.940374038137106	0.712405545


==> tikz/advection_long_curvature_N2048-6.tsv <==
0.940374038137106	0.712405545
0.940468069323079	0.712405545
0.940562083809151	0.7114104
0.940679854217403	0.710186535
0.940773399894858	0.710186535
0.940891969842505	0.709023915
0.94098531678932	0.709023915
0.941104424654881	0.70791
0.941197575754949	0.70791
0.941308860031893	0.706743135
0.941410195217882	0.70554777
0.94150287997985	0.70554777
0.941623185992202	0.7042968
0.941715683478741	0.7042968
0.941836550431423	0.703146375
0.941928865879721	0.703146375
0.942048913772192	0.70197741
0.942142438523969	0.700740645
0.942234306100594	0.700740645
0.942356424189961	0.699425535
0.942448120051056	0.699425535
0.942570822248731	0.698249685
0.942662347400617	0.698249685
0.942782564600001	0.697054575
0.942876997722773	0.695809395
0.942968094997674	0.695809395
0.943092102300654	0.694422105
0.943183034873587	0.694422105
0.943307650254973	0.693275475
0.943398427520663	0.693275475
0.943510108227157	0.69207543
0.94361428746572	0.690735735
0.943704653007705	0.690735735
0.943830629675089	0.6894102
0.943920846512883	0.6894102
0.944047454751949	0.688234725
0.944137529818462	0.688234725
0.944231829039534	0.68694048
0.944354726634193	0.685456395
0.944444404219054	0.685456395
0.944572432701891	0.684299865
0.944661976812575	0.684299865
0.944769456397059	0.68300298
0.944880084432506	0.68155293
0.944969245481446	0.68155293
0.945098740285106	0.680344305
0.945187771916414	0.680344305
0.945304061410238	0.679062345
0.945406857363171	0.677559585
0.945495523471331	0.677559585
0.945626524989598	0.676258995
0.945715069881594	0.676258995
0.945835751305014	0.675070365
0.945935201008069	0.67368279
0.94602338868819	0.67368279
0.946155943387924	0.67225743
0.946244022165587	0.67225743
0.946364617272701	0.67096635
0.946465266093537	0.6696261
0.946553000883262	0.6696261
0.946687152087574	0.66827841
0.946774783545917	0.66827841
0.946890757167146	0.666853935
0.946997215029308	0.665404965
0.947084510614689	0.665404965
0.947220312736121	0.66417582
0.947307513913444	0.66417582
0.947414253961158	0.662865735
0.947531203590007	0.661260045
0.947618081990437	0.661260045
0.947755582982083	0.660095805
0.947842374981135	0.660095805
0.947935199849878	0.65866704
0.948067397994749	0.657185025
0.94815387929521	0.657185025
0.948281120891257	0.655973055
0.948379540368089	0.65433486
0.948465719471204	0.65433486
0.948605960274501	0.653074845
0.948692065344437	0.653074845
0.948797990671726	0.651733185
0.948919177585736	0.65015667
0.949004990809986	0.65015667
0.949141266946865	0.649022415
0.949232813375885	0.64742541
0.949318335523797	0.64742541
0.949461456565909	0.646124535
0.949546916328667	0.646124535
0.949654280776991	0.64483305
0.949776320129087	0.64320078
0.949861505733711	0.64320078
0.949995050004038	0.642066885
0.950091690277145	0.64039194
0.950176606509497	0.64039194
0.950322741929101	0.639165975
0.950407609961221	0.639165975
0.950504401687013	0.637683015
0.950639502130011	0.63619704
0.950724111967206	0.63619704
0.950842796610803	0.63500367
0.950956860106943	0.63336573
0.951041216445742	0.63336573
0.951180277264738	0.6322593
0.951274847550525	0.630513645
0.95135895618389	0.630513645
0.951509434940679	0.6293118
0.951593509613613	0.6293118
0.95168481912084	0.627802485
0.951829042612959	0.626463405
0.951912882126527	0.626463405
0.952020088069622	0.625120695
0.95214937998744	0.62354778
0.952232988901542	0.62354778
0.952354509831188	0.62237382
0.952470481455523	0.62068815
0.952553865492492	0.62068815
0.952688093455415	0.61960362
0.952792380191791	0.617837355
0.952875546486685	0.617837355
0.953020860042659	0.616787955
0.953115117306695	0.615080025
0.953198070148261	0.615080025
0.953352824999993	0.61399116
0.953438728462831	0.61240956
0.95352147634713	0.61240956
0.953680509906657	0.610972545
0.953763256231524	0.610972545
0.953849309179345	0.60963666
0.954006189457101	0.608431455
0.954088737646868	0.608431455
0.954179340842144	0.60675996
0.954332850204547	0.605416395
0.954415207275496	0.605416395
0.954508626170931	0.604106115
0.954660532004662	0.602735325
0.954742708958261	0.602735325
0.954837179767073	0.601259655
0.95498927878026	0.599968875
0.955071277209467	0.599968875
0.955165020086451	0.59847846
0.955319133164441	0.597213345
0.955400955958794	0.597213345
0.955492153338416	0.59571255
0.955650132455539	0.59451468
0.955731790593981	0.59451468
0.9558185989456	0.592949415
0.9559815662618	0.59176506
0.956063821040177	0.590179635
0.956145130749261	0.590179635
0.956307005565769	0.58911117
0.956397107689364	0.58745676
0.956478260173498	0.58745676
0.956631785113067	0.58643382
0.956731681208057	0.58465887
0.956812687435867	0.58465887
0.956955921146942	0.583665465
0.957067593852242	0.581939835
0.957148457891205	0.581939835
0.957279425777544	0.580982085
0.957404887207157	0.57942183
0.957485616029139	0.57942183
0.957602316199456	0.57817605
0.957743613850269	0.576736425
0.957824211465718	0.576736425
0.957924596240162	0.575377335
0.958083822220688	0.57419427
0.958164294094474	0.57419427
0.95824628032203	0.57265512
0.958406902554361	0.57163725
0.958505949331031	0.569963085
0.958586125019203	0.569963085
0.958727715670235	0.56900241
0.958849201354755	0.567396735
0.958929265351091	0.567396735
0.959047963574529	0.566248905
0.959194104253631	0.56489361
0.95927406042341	0.56489361
0.959367653159446	0.563489055
0.959527292246124	0.562396965
0.959620592403675	0.56075493
0.959700274330267	0.56075493
0.959846165782361	0.559815105
0.959968918383528	0.55830804
0.960048509208819	0.55830804
0.960164511015069	0.557175495
0.960319074899459	0.55585887
0.960398577228041	0.55585887
0.96048233430778	0.55441623
0.960641053207007	0.55353015
0.960750605037179	0.551869515
0.960829857194641	0.551869515
0.960958112027638	0.55076622
0.961104600408094	0.549406305
0.961183777941453	0.549406305
0.961274676265202	0.548087655
0.961432776889759	0.547125495
0.961539791432491	0.54551823
0.961618737432671	0.54551823
0.961748611426098	0.54451485
0.961897935067135	0.543421245
0.961976818577298	0.543421245
0.962063974139218	0.54177816
0.962221478885027	0.54083274
0.96233716105619	0.53935437
0.962415824901886	0.53935437
0.962536145655643	0.53835567
0.962693312645658	0.53715897
0.962778407456967	0.53561283
0.962856858876697	0.53561283
0.963007304341101	0.53480355
0.963143427915812	0.533592615
0.963221840096856	0.533592615
0.963320857137268	0.531996
0.963477470028762	0.53122839
0.963589323170976	0.529669215
0.963667544173313	0.529669215
0.963790377804061	0.52868313
0.963946676539348	0.52760415
0.964037589701863	0.52607895
0.964115623831569	0.52607895
0.964258957143404	0.525045855
0.964410352371348	0.524414115
0.964488366463529	0.524414115
0.96457083028793	0.522390915
0.964726615836487	0.521696775
0.964863956711819	0.52042005
0.96494180603743	0.52042005
0.965037889490979	0.519246615
0.965193382417609	0.518366805
0.965320323233586	0.5170263
0.965398012803504	0.5170263
0.965504074616415	0.51579855
0.965659277685488	0.514875255
0.965779598066582	0.51348228
0.96585713485611	0.51348228
0.965969403180234	0.51246045
0.966124326554816	0.51149091
0.966241934370717	0.510143595
0.96631933099688	0.510143595
0.966433904647047	0.509161665
0.96658855648431	0.508192185
0.966707494037913	0.506857635
0.966784759290478	0.506857635
0.966897594779311	0.505859205
0.967051983079209	0.50489904
0.967176446853615	0.503627625
0.967253590440822	0.503627625
0.967360500331789	0.502577835
0.967514630190601	0.501648675
0.967648969600449	0.50046432
0.967726000272141	0.50046432
0.967822643044662	0.499323765
0.967976523138156	0.49832349
0.968125248895215	0.497630115
0.968202176287227	0.497630115
0.968284039409352	0.49594623
0.968437676440148	0.49528707
0.968591233920088	0.494318385
0.968682361993018	0.492986895
0.968759047832565	0.492986895
0.968898114873303	0.49220877
0.969051438052531	0.49122405
0.969166753431126	0.489921255
0.969243356743138	0.489921255
0.969357853147446	0.48900741
0.969510947613739	0.48812229
0.96965555180745	0.48714735
0.969732085019181	0.48714735
0.96981691337439	0.485988285
0.969969784646226	0.485135355
0.970122586919612	0.48419298
0.970225553419984	0.48290499
0.970301884294854	0.48290499
0.970427970015249	0.48214749
0.970580555344487	0.481277355
0.970723974006004	0.48029835
0.970800253360619	0.48029835
0.970885516453338	0.47911185
0.971037893016771	0.478313985
0.971190201332889	0.477410835
0.971303952486936	0.4762641
0.971380056428298	0.4762641
0.97149461932533	0.475430025
0.971646726865278	0.47459382
0.97179876930927	0.473756985
0.971889318672662	0.47249346
0.971965258894116	0.47249346
0.972102658134924	0.471802815
0.972254506048173	0.47084709
0.972404566453089	0.470117385
0.972480492074191	0.470117385
0.972558016806607	0.468848595
0.972709675957465	0.468224565
0.97286127419974	0.46726473
0.973002162150038	0.466327335
0.97307795288126	0.466327335
0.973164287964904	0.465351585
0.973315704948661	0.464618565
0.973467061767252	0.46375533
0.973606454890361	0.46293141
0.973682126827825	0.46293141
0.97376960370693	0.461916405
0.973920785887407	0.461249985
0.974071910820188	0.46036794
0.974217974032769	0.459486345
0.974293540309624	0.459486345
0.974373991116912	0.45837378
0.974524947875625	0.45780447
0.974675848825176	0.45701775
0.9748266957102	0.45632988
0.974912820198497	0.455163285
0.974988165355867	0.455163285
0.975128230250911	0.45456288
0.97527891566083	0.45372096
0.975429549071824	0.45297735
0.975540608813032	0.451950945
0.975615883737754	0.451950945
0.975730659268226	0.451257585
0.975881137392025	0.450624945
0.976031564879747	0.449870085
0.976177581845175	0.449073765
0.976252801806384	0.449073765
0.976332272911749	0.44791962
0.976482551171065	0.447385095
0.976632780787261	0.44663556
0.976782962092267	0.4460415
0.976899889039648	0.445173195
0.976974949651484	0.445173195
0.977083181111928	0.444404625
0.977233220098518	0.443735415
0.97738321504333	0.44292879
0.97753316161747	0.442377735
0.977633046368116	0.44124999
0.977707967605094	0.44124999
0.977832917951878	0.440651685
0.977982728346227	0.440198625
0.978132495187745	0.439491915
0.978282217605113	0.43887642
0.978378269985728	0.43767996
0.97845307826595	0.43767996
0.978581535772903	0.437119665
0.978731128609726	0.436546995
0.9788806800361	0.435927615
0.97903018978518	0.43547211
0.979136947507403	0.434536905
0.979211662695095	0.434536905
0.979329084386927	0.433860675
0.979478470969277	0.43325136
0.979627817118619	0.432493905
0.979777126650569	0.431888985
0.979910658586529	0.431248005
0.979985311783889	0.431248005
0.980075622316252	0.430472145
0.98022481199217	0.430134495
0.980373963309594	0.42949359
0.980523076572942	0.42876219
0.980672153131343	0.4282929
0.980776019382007	0.427206
0.980850521000441	0.427206
0.980970197688102	0.4264965
0.981119163822275	0.42640503
0.981268093916421	0.425893815
0.981416988769234	0.42535989
0.981565848172723	0.42483555
0.981660586186023	0.42351708
0.981734969184019	0.42351708
0.981863462820465	0.42299319
0.982012219117465	0.422699625
0.982160944593459	0.42224265
0.982309633602655	0.421859055
0.982458289875859	0.42156444
0.98256743266999	0.4205004
0.982641735936641	0.4205004
0.98275550396395	0.41962491
0.982904063264123	0.419302005
0.98305259050712	0.418773255
0.983201086887872	0.418322685
0.983349555206918	0.41804784
0.983497989801418	0.417812925
0.983574559446414	0.416494725
0.983648709654406	0.416494725
0.983794768329167	0.416156415
0.983943113234741	0.415738455
0.984091428943618	0.4151787
0.984239715308706	0.414666945
0.984387973452795	0.41434716
0.984536206206994	0.414209535
0.984612726103779	0.413125935
0.984686775499515	0.413125935
0.984832582198758	0.41277609
0.984980728935119	0.41235486
0.985128848806024	0.411828945
0.985276942080623	0.411306795
0.985425009028212	0.41087793
0.985573049531352	0.41065188
0.985688834575804	0.41023695
0.985762841790519	0.41023695
0.985869057216601	0.409578855
0.986017021551953	0.40923174
0.986164961279725	0.408780915
0.986312876295193	0.408310785
0.986460767231448	0.407845035
0.98660863435088	0.407406915
0.986756477561142	0.40723998
0.986886455457185	0.40651161
0.986960386523214	0.40651161
0.987052097732779	0.406394685
0.987199871868422	0.405902805
0.987347623843989	0.405501285
0.987495353579692	0.40507839
0.987643061669798	0.40465761
0.987790748042668	0.40425111
0.987938412961784	0.40386807
0.988086060318685	0.40354698
0.988220212622452	0.403304715
0.988294049057971	0.403304715
0.988381286844692	0.40288959
0.988528869507383	0.402498405
0.988676432630048	0.402173535
0.988823976161605	0.40181829
0.988971500358355	0.40147488
0.989119005768271	0.40113456
0.989266495057604	0.400796205
0.989413963356156	0.400458375
0.989561413058415	0.400133415
0.989708844980745	0.399889815
0.989787908631111	0.39953352
0.989861572697145	0.39953352
0.990003656505834	0.39923907
0.99015103631882	0.398938455
0.990298399612724	0.39863571
0.990445749112148	0.3983373
0.990593079335363	0.39804624
0.990740393527659	0.39776169
0.990887692183334	0.39748449
0.991034975062784	0.397213455
0.991182242897324	0.39694557
0.991329495696068	0.39668079
0.991476733938074	0.396456735
0.991561278570892	0.39619533
0.991634853851898	0.39619533
0.991771170073867	0.395952075
0.991918365664507	0.39571158
0.992065547675617	0.39546411
0.992212716140005	0.39521913
0.992359871513882	0.394991625
0.99250701403993	0.39479232
0.992654143960894	0.394602165
0.992801264325711	0.394385145
0.992948369764994	0.394137495
0.993095463141243	0.393902205
0.993242545070561	0.393710595
0.993389615609435	0.39353607
0.993536674825988	0.393342045
0.993683723313339	0.39314604
0.993797240106977	0.392979765
0.993870759444004	0.392979765
0.993977791735093	0.39279852
0.994124808969377	0.39259674
0.994271816428372	0.39244344
0.994418814347828	0.392339415
0.994565802667344	0.39213471
0.994712782070827	0.391999905
0.99485975236524	0.39185076
0.995006714211566	0.39170868
0.995153670443619	0.39157032
0.995300615691947	0.391436565
0.995447552938517	0.39130728
0.995594482427094	0.3911826
0.995741404636279	0.39106248
0.995888319567372	0.390947265
0.996035227464249	0.39083694
0.996182128782638	0.390731205
0.996329026551865	0.39063009
0.996475915104274	0.390533775
0.99662279768113	0.39044244
0.996769674518786	0.390356535
0.996916545766802	0.390276465
0.997063411835219	0.390202245
0.997210272794459	0.39013323
0.997357129039359	0.390068445
0.99750398366147	0.39000657
0.997622390008153	0.389946765
0.997695821673878	0.389946765
0.997797674265013	0.389889675
0.997944513640669	0.389860755
0.99809134940921	0.389858565
0.998238181807213	0.389713545
0.998385011119941	0.389530815
0.998531837486664	0.3898848
0.998678664199072	0.389633235
0.998825485518224	0.389656905
0.998972304612726	0.38963934
0.999119121786042	0.38963118
0.999265937215666	0.389626395
0.999412751189811	0.38962452
0.999559563919392	0.38962539
0.999706375626781	0.38963043
0.999853189583963	0.389641965
1	0.389661675


==> tikz/advection_long_curvature_N2048-7.tsv <==
0	0.389582998498366
0.00174715870671173	0.390242541891844
0.00349422721915969	0.391565537298707
0.00524056588172793	0.393550594183316
0.00698554513423338	0.396195565442588
0.00872854880266454	0.399497370242593
0.0104689773523339	0.403451829950871
0.0122062510881345	0.408053417219563
0.0139398132866389	0.41329500225534
0.0156691332449475	0.419167548715023
0.0173937092312855	0.425659749554902
0.0191130713224879	0.432757661513388
0.0208267841135841	0.440444294488731
0.0225344492848099	0.448699171322732
0.0242357080114351	0.457497888472055
0.0259302432018266	0.466811604088849
0.0276177815491842	0.476606662479721
0.0292980953824369	0.486844036494721
0.0309710043017846	0.497478996908724
0.0326363765844214	0.508460699021872
0.0342941303461054	0.519731899502572
0.0359442344444232	0.53122872788005
0.0375867091099291	0.542880612703195
0.0392216262918667	0.554610335526015
0.0408491097058838	0.56633420027761
0.0424693345721961	0.577962507585062
0.0440825270339477	0.589400082271311
0.045688963247293	0.600547164074111
0.0472889681367555	0.611300386031101
0.0488829138120286	0.621554124811617
0.0504712176453545	0.631201915407313
0.0520543400120217	0.640138179176096
0.0536327817003082	0.648260010680193
0.0552070810014202	0.655469112175756
0.0567778104942364	0.661673762705275
0.0583455735443185	0.666790797477834
0.0599110005410724	0.670747408250107
0.0614747449014215	0.673482927166175
0.063037478872358	0.67495020393929
0.0645998891684618	0.675116860636446
0.0661626724834578	0.673966006540348
0.0677265309172273	0.671496727857052
0.0692921673611541	0.66772409339984
0.0708602808853308	0.662678755902155
0.0724315621707531	0.656406129333706
0.074006689028466	0.648965307651534
0.0755863220455147	0.640427544283047
0.0771711003947121	0.630874577394132
0.0787616378417726	0.620396782365323
0.0803585189793409	0.609091128251189
0.0819622957132107	0.597059257769237
0.0835734840214259	0.584405450602276
0.085192561002504	0.571234814165466
0.0868199622245745	0.557651517526955
0.0884560793830362	0.543757293742632
0.0901012582704619	0.529650115191591
0.0917557970590579	0.515423094147382
0.0934199448928681	0.501163613854974
0.0950939007844514	0.486952719449596
0.096777812808566	0.472864660958427
0.0984717775837574	0.45896668110765
0.100175840031465	0.445318964525182
0.101889993401369	0.43197468044826
0.103614179551057	0.418980239021613
0.105348289467767	0.406375581942885
0.107092164019784	0.394194544344692
0.108845594925092	0.382465336757131
0.110608325924914	0.37121095063511
0.11238005415	0.360449702993238
0.114160431667642	0.350195705146545
0.11594906719758	0.34045932633818
0.117745527985146	0.331247707329002
0.11954934182004	0.322565176660375
0.12135999918928	0.314413695942206
0.123176955552811	0.306793232443815
0.124999633730268	0.299702134803822
0.126827426387301	0.293137443662212
0.128659698609812	0.287095229884439
0.13049579055421	0.281570814365724
0.132335020161801	0.27655901249682
0.134176685925195	0.272054372475616
0.13602006969452	0.268051308602421
0.137864439511183	0.264544305097046
0.139709052456802	0.261528005864769
0.14155315750503	0.258997332276332
0.143395998363979	0.256947602311589
0.145236816297168	0.2553745677229
0.147074852911078	0.254274467205775
0.148909352897739	0.253644091033356
0.15073956672111	0.253480793667139
0.152564753236527	0.25378248062365
0.154384182232951	0.2545476373937
0.156197136888437	0.255775295980779
0.158002916129818	0.257464983938277
0.159800836888456	0.259616724046774
0.161590236244503	0.262230966852133
0.163370473453126	0.265308508197886
0.165140931846787	0.268850388319789
0.166901020608687	0.27285787547229
0.168650176413191	0.27733226164136
0.170387864929987	0.282274838799524
0.172113582189473	0.287686693394076
0.173826855807723	0.293568573452929
0.175527246070038	0.299920752418888
0.17721434687288	0.306742820856404
0.178887786524535	0.314033505302594
0.180547228405486	0.321790442005612
0.182192371489957	0.330010038835693
0.183822950730554	0.338687081086423
0.185438737308286	0.347814657834593
0.187039538750559	0.357383800785846
0.188625198920012	0.367383240368957
0.190195597877188	0.37779922616588
0.191750651620254	0.388615112827671
0.193290311704975	0.399811253589933
0.194814564748292	0.411364660237749
0.196323431818802	0.423248830882057
0.197816967717504	0.435433534311872
0.199295260152146	0.447884627406219
0.200758428808531	0.460563952970323
0.202206624322182	0.473429259704678
0.203640027153798	0.486434185796955
0.205058846372069	0.499528314222125
0.206463318347524	0.512657302816462
0.207853705361332	0.525763056165747
0.20923029413322	0.538784113367678
0.210593394272992	0.551655984898069
0.211943336660556	0.564311535149663
0.213280471759817	0.576681810116786
0.214605167872252	0.588696413568106
0.215917809336637	0.600284448712599
0.217218794681882	0.611375269625417
0.218508534740591	0.621899311993443
0.219787450731568	0.631789030266445
0.221055972320021	0.640979762214694
0.2223145356648	0.649410817063729
0.223563581462421	0.657026116864096
0.22480355299807	0.663775197447822
0.226034894213958	0.669613967885516
0.22725804780563	0.67450523247081
0.228473453356753	0.678419446556374
0.229681545522844	0.681334967499817
0.230882752273999	0.683238448600256
0.232077493206311	0.684124859017651
0.233266177931014	0.683997452521792
0.234449204549672	0.682867807044272
0.235626958222826	0.680755145600236
0.236799809838623	0.677686214481604
0.237968114786816	0.673694553190299
0.239132211842483	0.668819800353687
0.240292422162648	0.663107089244018
0.241449048397881	0.656606199226655
0.242602373919775	0.649370649755876
0.24375266216421	0.641457033812134
0.244900156089193	0.632923989409476
0.246045077745233	0.62383159143556
0.24718762795526	0.614240472568095
0.248327986100431	0.60421119761361
0.249466310007469	0.593803466790285
0.250602735932687	0.583075853114566
0.251737378637373	0.57208490887733
0.252870331548964	0.560885056862986
0.254001667002105	0.549528128539331
0.255131436553674	0.538063092184766
0.256259671365694	0.526535888064596
0.257386382650152	0.514989192722489
0.258511562169762	0.503462541065854
0.259635182788888	0.491992144180846
0.260757199069005	0.480610787446365
0.261877547903274	0.469348229753216
0.262996149185057	0.458231088223508
0.264112906505432	0.447282948242866
0.265227707875075	0.436524449046353
0.266340426466088	0.425973669875709
0.267450921369661	0.415646143157438
0.268559038365727	0.405554847384608
0.269664610701006	0.39571083323517
0.2707674598721	0.386122945282101
0.27186739641056	0.376798288917434
0.272964220667045	0.367742233135228
0.274057723591952	0.358958688376744
0.275147687510063	0.350450194656561
0.276233886887001	0.342218115855624
0.277316089085413	0.334262752401162
0.278394055109033	0.326583450200615
0.279467540332884	0.319178796470367
0.280536295218086	0.312046651601448
0.281600066009828	0.305184327728587
0.282658595417249	0.298588618268297
0.283711623274059	0.292255939950403
0.284758887178892	0.286182440751822
0.285800123114453	0.280363948321133
0.286835066044694	0.274796123306407
0.287863450489295	0.269474592000525
0.288885011074868	0.264394912231585
0.28989948306241	0.25955256572963
0.29090660285056	0.254943230983664
0.291906108454405	0.250562500909613
0.292897739959562	0.246406191781005
0.293881239951438	0.242470335274707
0.294856353919586	0.238751046984163
0.295822830637179	0.235244827022343
0.29678042251571	0.231948319778685
0.297728885935071	0.228858536637613
0.298667981549254	0.225972822562851
0.29959747456796	0.223288903762173
0.300517135014496	0.220804881731775
0.301426737960355	0.218519294850704
0.302326063736969	0.2164312221571
0.303214898125141	0.214540160266529
0.304093032522748	0.212846147789096
0.304960264091304	0.211350050045402
0.305816395882042	0.210053110071441
0.306661236942205	0.208957524769093
0.307494602402255	0.208066200023082
0.308316313544757	0.207382903704504
0.309126197855697	0.20691226490952
0.30992408905901	0.206660238116329
0.310709827135153	0.206633761780789
0.311483258324511	0.20684117355837
0.31224423511648	0.207292207632236
0.312992616225036	0.20799841363346
0.313728266551665	0.208973021200628
0.314451057136427	0.210231473907086
0.315160865098073	0.211791621327895
0.315857573563933	0.213674023607341
0.316541071590499	0.215902291669061
0.317211254075444	0.218503634380376
0.3178680216619	0.221509555416423
0.318511280635782	0.224956040462438
0.31914094281694	0.228884867024352
0.319756925444866	0.233343931354417
0.320359151059752	0.238388967863947
0.320947547379569	0.244084387399573
0.321522047173961	0.250504894368109
0.322082588135567	0.257737601434303
0.322629112749564	0.26588445510587
0.323161568162047	0.275064538583747
0.323679906047956	0.285417911804833
0.324184082479256	0.297110388219395
0.324674057794031	0.310338104659389
0.325149796467213	0.325334121820259
0.325611266983697	0.342378458283695
0.326058441714608	0.361806798921945
0.326491296797532	0.384025682845793
0.32690981202167	0.409528707356066
0.327313970718914	0.438921570476844
0.32770375966202	0.472949570235384
0.328079168971265	0.512537829591074
0.328440192031295	0.558844937290274
0.328786825420119	0.613333117551907
0.329119068852874	0.677862844686042
0.329436925143613	0.754830384698917
0.329740400189308	0.84734955520055
0.330029502981729	0.959519864242055
0.330304245654717	1.09680346674279
0.330564643577134	1.26658806687418
0.330810715505907	1.47901850948014
0.331042483819494	1.7482712330587
0.331259974861243	2.09454171733756
0.331463219436195	2.54723040834994
0.331652253527101	3.15018263095042
0.331827119331877	3.9706332242955
0.331987866785615	5.11494657051405
0.332134555836635	6.7576206811397
0.332267259938336	9.19712930989797
0.332386071583012	12.969569948898
0.332491111431161	19.0943657216879
0.332582544130279	29.6435469662063
0.332660607407478	49.1604408777896
0.332725669522949	88.4259959260969
0.332778352284732	174.401586894217
0.332819814692245	367.438243868255
0.332852402033892	694.083300523048
0.332880662116432	778.368760633004
0.332911008403315	464.778395209193
0.332948811775483	221.805524922385
0.332997024681106	109.508199327707
0.333057056753485	59.1548540409121
0.333129604659071	34.7791333085553
0.333215037157272	21.9142068180841
0.333313559556528	14.59043612153
0.333425288318599	10.1506235259021
0.333550287802403	7.31607774343408
0.333688589781982	5.42707880812533
0.333840204501234	4.12220322554382
0.33400512727857	3.19303576462384
0.33418334263161	2.51399581649951
0.334374826949456	2.00649380439525
0.334579550277305	1.61970703876689
0.334797477538236	1.31980785220774
0.335028569386451	1.08371206856146
0.335272782812286	0.895298985761685
0.335530071575777	0.743091261651112
0.335800386519102	0.618765826011472
0.336083675791821	0.516190725090326
0.336379885012023	0.430778621052571
0.336688957379813	0.359055949152318
0.337010833754646	0.298356296667272
0.337345452705049	0.246611136124539
0.337692750536914	0.202200166815111
0.338052661305121	0.163840068179409
0.33842511681199	0.130507585193795
0.338810046595409	0.10137828315898
0.339207377908785	0.0757838459713319
0.339617035694558	0.0531783636146778
0.340038942552724	0.0331122287937372
0.340473018705527	0.0152138273032267
0.340919181959305	0.000825871731413752
0.34137734766434	0.0152665809053086
0.341847428673436	0.0283263226759665
0.342329335299891	0.0401897547001129
0.342822975275415	0.0510138849535177
0.343328253708547	0.0609329052523632
0.343845073044052	0.0700620140925498
0.344373333023738	0.0785003109891265
0.344912930649133	0.0863336922687428
0.345463760146449	0.0936371005639522
0.346025712934155	0.100475478621086
0.346598677593629	0.106905964391109
0.347182539843168	0.112978747259407
0.347777182515761	0.118738164626607
0.348382485540944	0.124223547180836
0.348998325931077	0.129469725952016
0.349624577772368	0.134508019872617
0.35026111222099	0.139366312173506
0.350907797504549	0.144069756434856
0.351564498929245	0.148641045088571
0.352231078893036	0.153100699127364
0.35290739690504	0.157467566752771
0.353593309611495	0.16175847952511
0.354288670828519	0.165989351503576
0.354993331581968	0.170174384962431
0.355707140154572	0.174327017555497
0.356429942140639	0.178459418572924
0.357161580508518	0.182583182878255
0.35790189567105	0.186708836077437
0.358650725564162	0.190846577960295
0.359407905733816	0.195005669630136
0.360173269431463	0.1991950963759
0.360946647718124	0.203423156517784
0.361727869577249	0.207697832958803
0.362516762036441	0.212026725090537
0.363313150298125	0.216417062955246
0.364116857879247	0.220875658849219
0.364927706760029	0.225409256736278
0.365745517541782	0.230024001335374
0.366570109613818	0.234726053512554
0.36740130132938	0.239521211703896
0.368238910190575	0.24441506584952
0.369082753042221	0.249412957033639
0.369932646274488	0.25451997798119
0.370788406034228	0.259741099974044
0.371649848444812	0.265080868314446
0.372516789834308	0.270543846521696
0.373389046971765	0.276134106787534
0.374266437311386	0.281855715676561
0.375148779244284	0.287712222304343
0.376035892357558	0.293707085909483
0.376927597700324	0.299843385139081
0.377823718056333	0.306123769687479
0.378724078222832	0.312550636186138
0.379628505295174	0.319126074237515
0.380536828956736	0.325851616032228
0.381448881773688	0.332728340057797
0.38236449949401	0.339756911563534
0.383283521350277	0.346937467047669
0.3842057903655	0.354269481774899
0.385131153661502	0.361751854903439
0.386059462769045	0.369382854498778
0.386990573939056	0.37715998078464
0.387924348454145	0.385080045428763
0.38886065293964	0.393138998223106
0.389799359673293	0.401331788913826
0.39074034689272	0.409652678588375
0.391683499099715	0.418094735721031
0.392628707360369	0.426650099656879
0.393575869600043	0.435309795856291
0.394524890892048	0.444063798237102
0.395475683738971	0.452900735182561
0.396428168345433	0.461808151750603
0.397382272881073	0.470772253511208
0.398337933732526	0.47977802692913
0.399295095743042	0.488809108828452
0.40025371243846	0.497847848800861
0.40121374623812	0.506875259578307
0.402175168649345	0.515871019467756
0.403137960444001	0.524813583652095
0.404102111815772	0.533680157315502
0.405067622516616	0.542446743951436
0.406034501970976	0.551088167018009
0.407002769366282	0.55957841826962
0.40797245371834	0.567890384284153
0.408943593910167	0.575996295079449
0.409916238702957	0.5838677073409
0.410890446717868	0.591475625847948
0.41186628638744	0.598790993684157
0.412843835875484	0.605784508340538
0.413823182964492	0.612427062831793
0.414804424909631	0.618689989485107
0.41578766825861	0.624545172607586
0.416773028636832	0.629965456836256
0.417760630497444	0.634924762896179
0.41875060683604	0.639398496582608
0.419743098870028	0.64336368831996
0.420738255682861	0.646799398143806
0.421736233833534	0.649686671138766
0.422737196932034	0.652009111091877
0.423741315181582	0.653752957139935
0.424748764888812	0.654907070395649
0.425759727943216	0.655463443447141
0.426774391267422	0.65541712212663
0.427792946240061	0.654766258814348
0.428815588093234	0.653512293740722
0.429842515286705	0.65165991611869
0.430873928861154	0.649217025647472
0.431910031772971	0.646194761417252
0.432951028213154	0.642607269174623
0.433997122913034	0.638471709895088
0.435048520439541	0.63380802814051
0.436105424482884	0.628638757191537
0.437168037139398	0.622988790059957
0.438236558192455	0.616885198083886
0.439311184394174	0.610356918258641
0.440392108750745	0.603434486424449
0.441479519813996	0.59614981395126
0.442573600981839	0.588535779776373
0.443674529810057	0.58062605349803
0.444782477337849	0.572454805321869
0.445897607429364	0.56405641600141
0.44702007613337	0.555465190536943
0.448150031063052	0.546715196392385
0.449287610797788	0.537839997248511
0.450432944308651	0.528872407521854
0.451586150409209	0.519844413223301
0.452747337233102	0.510786927322823
0.453916601739745	0.501729701656043
0.455094029249378	0.492701196551522
0.456279693008597	0.483728488243688
0.457473653787403	0.47483724969293
0.45867595950868	0.466051651481128
0.459886644911011	0.457394310785187
0.461105731245552	0.448886401663225
0.462333226007757	0.440547491136955
0.463569122704568	0.432395765248283
0.464813400657702	0.424447842942486
0.466066024843589	0.416719021729129
0.467326945770496	0.409223149218235
0.468596099393286	0.401972875787027
0.469873407066279	0.394979534173588
0.471158775534584	0.38825338035856
0.472452096964248	0.381803538275761
0.47375324901157	0.375638175343556
0.475062094931779	0.369764512098052
0.476378483727309	0.364188934277652
0.477702250335831	0.358917071296482
0.479033215858104	0.353953888006812
0.480371187825638	0.349303712830301
0.481715960508161	0.344970360470084
0.4830673152607	0.340957208226675
0.484425020910048	0.337267153010867
0.485788834180291	0.333902837369213
0.487158500156979	0.330866581757936
0.488533752789349	0.328160529546947
0.48991431543001	0.325786597241067
0.49129990141126	0.323746592335706
0.492690214657167	0.322042254191447
0.494084950330384	0.320675248300084
0.49548379551254	0.319647217085053
0.49688642991694	0.318959831328879
0.498292526632137	0.318614741983696
0.499701752894843	0.318613707127449
0.501113770890512	0.318958478396932
0.502528238579767	0.319650884128872
0.503944810548751	0.320692817836759
0.505363138881371	0.322086222830325
0.506782874051206	0.323833047898987
0.508203665830863	0.325935324753047
0.509625164216322	0.32839500275801
0.511047020363821	0.331214073109876
0.512468887536639	0.33439440540645
0.513890422059126	0.337937753175648
0.515311284275176	0.341845708417615
0.516731139508292	0.346119653621828
0.518149659020303	0.350760624298496
0.519566520965732	0.355769306285954
0.520981411338727	0.361145916535564
0.522394024909419	0.366890122016285
0.523804066146504	0.373000904580811
0.525211250122763	0.379476502749112
0.526615303400242	0.386314269149392
0.528015964891662	0.393510518546675
0.529412986694657	0.401060415737099
0.530806134895354	0.408957858573488
0.532195190337717	0.417195271325985
0.533579949355101	0.425763505544845
0.534960224460346	0.434651693575254
0.536335844990741	0.44384704799811
0.537706657704092	0.453334753628693
0.539072527322182	0.463097802812866
0.540433337017797	0.473116892654814
0.541788988841536	0.483370236456429
0.54313940408464	0.493833541196697
0.544484523574058	0.504479848598192
0.545824307896082	0.515279557906494
0.547158737544952	0.526200303451269
0.548487812992941	0.537207036810634
0.549811554678663	0.548262060922514
0.5511300029105	0.559325075876692
0.55244321768239	0.570353412167581
0.553751278399527	0.58130214624635
0.555054283511924	0.592124423995056
0.556352350054305	0.602771694208636
0.55764561309128	0.613194134693167
0.558934225067427	0.623341092196182
0.560218355062552	0.633161477409509
0.56149818795317	0.642604346315445
0.562773923482019	0.651619467051404
0.564045775238319	0.660157885039237
0.56531396955233	0.668172585689009
0.566578744308701	0.675619011498739
0.567840347684016	0.682455841784127
0.569099036814851	0.688645419980614
0.570355076403506	0.694154462890732
0.57160873726945	0.698954447645258
0.572860294855246	0.703022180909147
0.574110027696386	0.706340094629336
0.575358215865053	0.708896561669991
0.576605139398269	0.710686127507346
0.577851076721194	0.71170956606519
0.57909630307651	0.711973924294793
0.58034108897087	0.711492331776783
0.581585698649265	0.710283929459642
0.582830388607875	0.708373438296512
0.584075406155631	0.705790897879031
0.585320988034095	0.702571163487015
0.586567359104724	0.698753370912313
0.587814731111793	0.694380461617429
0.589063301528395	0.689498529905746
0.590313252492187	0.684156215525435
0.591564749836471	0.678404162356484
0.592817942221379	0.672294348539169
0.594072960368923	0.665879579060733
0.595329916404739	0.659212863405348
0.596588903308458	0.652347010968428
0.597849994473763	0.645334042988658
0.599113243378325	0.638224910158774
0.600378683363099	0.631069070290364
0.601646327519706	0.623914201728523
0.602916168683994	0.61680595961747
0.604188179533293	0.609787811781301
0.605462312784352	0.602900827966775
0.606738501488506	0.596183640125019
0.608016659420188	0.589672391038924
0.609296681554626	0.583400644040321
0.610578444630206	0.577399552411902
0.61186180779077	0.57169771311382
0.61314661330294	0.566321378374594
0.614432687343347	0.561294465854052
0.615719840850532	0.556638676252619
0.617007870436213	0.552373607274035
0.618296559350474	0.548516876448621
0.619585678495411	0.545084199238272
0.620874987481728	0.542089574243032
0.622164235722753	0.539545285036713
0.623453163560304	0.537462141298436
0.624741503416895	0.535849454727304
0.626028980968722	0.534715224773696
0.62731531633396	0.534066156123232
0.628600225270899	0.5339077497925
0.629883420380482	0.534244380580941
0.631164612307934	0.535079327931726
0.632443510938158	0.536414776031531
0.633719826579709	0.538251876249858
0.634993271132232	0.540590739753791
0.636263559232338	0.543430432141733
0.637530409373039	0.546768972440334
0.638793544991937	0.550603230071042
0.640052695523576	0.554928985772931
0.641307597411418	0.559740823706114
0.642557995075159	0.565032087277246
0.643803641829221	0.570794770893366
0.645044300748467	0.577019522173235
0.64627974547738	0.583695491329505
0.647509760979181	0.590810298604762
0.648734144221579	0.598349935645471
0.649952704796092	0.606298654881629
0.651165265468195	0.614638923461003
0.652371662655728	0.623351403088929
0.653571746833438	0.63241476935998
0.654765382861724	0.641805767770458
0.655952450238082	0.651499162643799
0.657132843270053	0.661467657410505
0.658306471168894	0.671682041579292
0.659473258063572	0.682111038509219
0.660633142935124	0.69272156914038
0.661786079471827	0.703478686250094
0.662932035846131	0.714345786002868
0.664070994414772	0.725284740410158
0.665202951343923	0.736256104123235
0.666327916161819	0.747219315039349
0.667445911241747	0.758133026946271
0.668556971218807	0.768955255086924
0.669661142344371	0.779643919978019
0.670758481782662	0.790157014924694
0.671849056854313	0.800453049811903
0.672932944232285	0.810491456532401
0.674010229095872	0.820232938532788
0.67508100424896	0.829639960790624
0.676145369208988	0.83867708124376
0.677203429273374	0.847311256862484
0.678255294570343	0.855512463250984
0.679301079101271	0.863253691642271
0.6803408997817	0.870511602474483
0.681374875488185	0.877266453925496
0.682403126118019	0.88350261418219
0.683425771668766	0.889208500331971
0.684442931344208	0.894376823060397
0.685454722693047	0.899004540243968
0.686461260786277	0.903092923519461
0.687462657438672	0.906647483114916
0.688459020479341	0.909677764077915
0.689450453075701	0.912197332007756
0.690437053114627	0.914223381410249
0.691418912643896	0.915776553697484
0.692396117376373	0.916880680036584
0.693368746258744	0.91756242799866
0.694336871105927	0.917850938854682
0.695300556301617	0.917777489961051
0.696259858564865	0.917375057347109
0.697214826781895	0.91667814064372
0.698165501901906	0.915722137824827
0.699111916894992	0.914543225525783
0.700054096769939	0.913177876955698
0.700992058649148	0.91166260243715
0.701925811897644	0.910033673344226
0.702855358302773	0.908326832418077
0.703780692300967	0.906576944772927
0.704701801247714	0.904818037398594
0.705618665726766	0.903082809627239
0.706531259894487	0.901402719993383
0.707439551855186	0.8998076148996
0.70834350406329	0.89832586795383
0.709243073748215	0.896984115677788
0.71013821335787	0.895807177785422
0.711028871016811	0.894818149023882
0.711914990995193	0.894038210683229
0.71279651418481	0.893486605352382
0.71367337857866	0.893180913862125
0.714545519750688	0.893136615566706
0.715412871332509	0.893367525055866
0.716275365484162	0.893885469898972
0.717132933356129	0.894700575653628
0.717985505540059	0.895821090569968
0.71883301250591	0.89725360608159
0.719675385023372	0.899003045881994
0.720512554565709	0.901072497426753
0.721344453694342	0.903463564384138
0.722171016422727	0.906176242229531
0.722992178558286	0.909209016411572
0.723807878021327	0.912558714760162
0.724618055140142	0.916220833865106
0.725422652921595	0.920189463816728
0.726221617296735	0.924457200161343
0.727014897341136	0.92901535334178
0.727802445469815	0.933853912035338
0.72858421760674	0.938961549968484
0.729360173329113	0.944325849409261
0.730130275986701	0.949932984344115
0.730894492796649	0.955768211481158
0.731652794914345	0.961815579311667
0.732405157480954	0.968057956565482
0.733151559648416	0.974477528225077
0.733891984582717	0.981055161122171
0.734626419446406	0.987771151332064
0.735354855361321	0.994604693935101
0.736077287352613	1.00153447267027
0.736793714275182	1.00853816265274
0.737504138723696	1.01559300874529
0.738208566927393	1.0226757862609
0.738907008630901	1.02976259385661
0.739599476962341	1.03682904078639
0.74028598828997	1.04385079295515
0.740966562068643	1.05080283102035
0.741641220677364	1.05766016430141
0.74230998924919	1.06439786108069
0.742972895494734	1.0709908048366
0.743629969520475	1.0774140330955
0.744281243643091	1.08364294462297
0.744926752200954	1.08965277531021
0.745566531363899	1.09541963276692
0.746200618942362	1.10091955024319
0.746829054196863	1.10612939732665
0.747451877648847	1.11102634501149
0.74806913089375	1.115588529164
0.748680856417147	1.11979418158556
0.749287097414771	1.12362281691969
0.749887897617105	1.12705434527371
0.750483301119197	1.13006957256997
0.751073352216283	1.13265009086579
0.75165809524572	1.13477827546369
0.752237574435681	1.13643734766571
0.752811833760976	1.13761123522056
0.753380916806329	1.13828483247021
0.753944866637331	1.13844349673148
0.754503725679274	1.13807363672409
0.755057535603979	1.13716215712328
0.755606337224696	1.13569658051384
0.756150170399077	1.13366503757511
0.756689073940212	1.13105643711558
0.757223085535614	1.12785934946409
0.757752241674074	1.124063694498
0.758276577580187	1.11965905047717
0.758796127156382	1.11463480108089
0.759310922932231	1.10898164054782
0.759820996020775	1.1026888996168
0.760326376081623	1.09574641654511
0.760827091290514	1.08814385013294
0.761323168315066	1.07987026839976
0.761814632296386	1.07091399649905
0.762301506836243	1.06126330253354
0.762783813989473	1.05090546023197
0.763261574261313	1.03982654087869
0.763734806609345	1.02801181513419
0.764203528449746	1.0154453901776
0.764667755667544	1.00211015537553
0.765127502630606	0.987987229496385
0.765582782207058	0.973056326314424
0.766033605785911	0.95729534316318
0.766479983300618	0.940679835297399
0.766921923255366	0.923182986213917
0.767359432753864	0.904776616638574
0.767792517530473	0.8854286075421
0.768221181983476	0.865105142878955
0.768645429210366	0.843768596698517
0.769065261045009	0.821377714087271
0.769480678096595	0.797888591739817
0.769891679790268	0.773252389615703
0.770298264409403	0.747416250178878
0.770700429139465	0.720323197071233
0.771098170113458	0.691909636891473
0.771491482458947	0.662108453635829
0.771880360346698	0.630845047282837
0.772264797040992	0.598039309407579
0.772644784951664	0.563602660732187
0.773020315688	0.527440083876013
0.773391380114593	0.48944738985108
0.773757968409318	0.44951150046295
0.7741200701236	0.407509084605623
0.774477674245182	0.363305542778876
0.774830769263619	0.316754582354789
0.775179343238777	0.267696563251986
0.775523383872613	0.215957105405699
0.775862878584579	0.161345740243774
0.776197814591029	0.103655899286052
0.77652817898902	0.0426596367598198
0.776853958844972	0.021890833475447
0.777175141288694	0.0902663408157045
0.777491713613333	0.16276345330274
0.777803663381851	0.239707344880743
0.778110978540727	0.321453962791397
0.778413647541631	0.40839306586042
0.7787116594719	0.500950920978491
0.779005004194733	0.599596007736361
0.779293672500124	0.704841558315677
0.779577656267668	0.817250630561534
0.779856948642439	0.937438904394038
0.780131544225346	1.06608279752815
0.780401439279447	1.20392321915862
0.780666631953876	1.35176964801276
0.7809271225272	1.51050620855639
0.781182913672197	1.68110244306359
0.781434010744205	1.86460946962766
0.78168042209542	2.06217273654569
0.781922159417652	2.27503386685395
0.782159238116293	2.50453119611985
0.782391677718377	2.75210422186888
0.782619502317762	3.01929220979044
0.782842741060593	3.30771815146528
0.783061428674198	3.61909284118254
0.783275606042537	3.955185944562
0.783485320831114	4.3178008518597
0.783690628163906	4.70873566195993
0.783891591354194	5.12972686257095
0.784088282690309	5.58237609860917
0.784280784275921	6.06806035360094
0.784469188922678	6.58780282099282
0.784653601090577	7.1421321964396
0.784834137868274	7.7308989957299
0.785010929981627	8.35307025501689
0.78518412281393	9.00649456779196
0.785353877415668	9.68764459936162
0.785520371475193	10.3913798894431
0.78568380021483	11.1107040815744
0.785844377169911	11.8366089498821
0.786002334801875	12.5579941920504
0.786157924891596	13.2617280135615
0.786311418656834	13.9329201486405
0.786463106539068	14.5553807315674
0.786613297611387	15.1123289361921
0.786762318571192	15.5873044952154
0.786910512299485	15.9652171119296
0.787058235991824	16.2334390487668
0.787205858892816	16.382831102425
0.787353759693712	16.4085059730529
0.787502323677871	16.3102749905395
0.787651939718261	16.0926869963062
0.787802997241923	15.7646263917586
0.787955883277028	15.3385839503413
0.788110979688653	14.8296402454025
0.78826866069155	14.2543521651623
0.788429290704354	13.6296953157068
0.788593222583563	12.9720882786279
0.788760796250017	12.2966605250591
0.788932337698266	11.6167399980075
0.789108158361641	10.9435774031277
0.78928855479369	10.2862578024131
0.789473808619737	9.65178249343209
0.789664186709957	9.04524724135517
0.78985994152653	8.47007130311815
0.790061311601022	7.92826351422292
0.790268522103251	7.42070397338343
0.79048178546863	6.94736906842885
0.790701302056837	6.50756416645477
0.79092726082014	6.10010701883121
0.791159839964705	5.72348213601817
0.791399207592427	5.37596162431186
0.791645522314455	5.05570713460215
0.791898933830463	4.76084017622034
0.79215958347006	4.48949749830506
0.792427604694502	4.23986366324716
0.792703123558266	4.01020743756793
0.792986259131006	3.79888942625151
0.793277123881194	3.60437511183115
0.793575824023205	3.42523906611641
0.793882459829939	3.26016332713344
0.794197125913303	3.10793670144563
0.794519911474939	2.96744908998216
0.794850900529648	2.8376859440336
0.795190172103941	2.71772326771156
0.795537800412087	2.60671996483183
0.79589385501199	2.50391253419853
0.796258400943118	2.40860630188774
0.796631498848648	2.3201735542242
0.797013205083896	2.23804244363997
0.797403571813006	2.16169630402756
0.797802647095828	2.09066630803595
0.798210474966793	2.02452667835778
0.798627095507564	1.96289180996658
0.799052544915151	1.90541142216734
0.799486855567129	1.85176724506403
0.799930056085534	1.80167066054059
0.800382171400973	1.75485817246751
0.800843222818407	1.71109049532449
0.801313228086032	1.67014906564821
0.801792201468627	1.63183450039267
0.802280153826693	1.59596459519565
0.802777092702625	1.56237246580455
0.803283022415129	1.53090505441923
0.803797944163028	1.50142143102544
0.804321856139497	1.47379231736738
0.804854753657751	1.44789796522398
0.805396629289058	1.42362786344857
0.805947473013918	1.40087927925973
0.806507272387095	1.37955688478556
0.807076012717116	1.35957104187874
0.807653677260704	1.34083875715199
0.808240247432477	1.3232812849107
0.808835703030117	1.30682457919005
0.809440022475042	1.29139841674411
0.810053183068429	1.27693630081856
0.810675161262287	1.26337433326234
0.811305932945051	1.25065139194489
0.811945473740984	1.23870875230099
0.812593759322448	1.22748927922598
0.813250765733874	1.21693815856764
0.813916469726053	1.20700118548024
0.814590849099084	1.19762626321063
0.815273883052124	1.18876162333393
0.815965552537785	1.1803567715585
0.816665840618828	1.17236220843403
0.817374732824511	1.16472879149581
0.818092217503755	1.15740813795486
0.818818286172033	1.15035293927745
0.819552933848702	1.14351597881297
0.820296159381287	1.13685134463874
0.821047965753064	1.13031346773673
0.821808360370159	1.12385809473171
0.822577355324247	1.11744185821611
0.823354967626897	1.11102260804502
0.82414121941155	1.10455948782103
0.824936138099155	1.09801353427679
0.825739756523558	1.09134728143536
0.82655211301284	1.0845254644207
0.827373251422999	1.07751510806429
0.82820322112061	1.0702857389932
0.829042076911369	1.06280964242778
0.829889878911815	1.05506215733411
0.830746692361903	1.04702179773338
0.831612587376619	1.03867056103592
0.832487638635277	1.02999406564648
0.833371925007781	1.0209816062933
0.834265529117709	1.01162653559945
0.835168536842697	1.00192604757121
0.836081036753321	0.991881325500458
0.837003119492318	0.981497716771466
0.837934877096697	0.970784380008812
0.838876402265965	0.959754404567187
0.839827787580397	0.948424606479285
0.840789124673898	0.936815307738744
0.841760503366633	0.924950227852153
0.842742010763189	0.912856078047125
0.843733730322556	0.900562373860945
0.844735740906669	0.888101086997218
0.845748115814666	0.875506286574916
0.846770921810383	0.862813843608358
0.847804218150815	0.850060981113772
0.848848055623529	0.837286059363831
0.849902475601106	0.824528001702638
0.850967509120727	0.811826177069036
0.852043175997034	0.799219950994752
0.853129483976257	0.786748323663197
0.854226427939482	0.774449837163247
0.855333989162716	0.762362063369234
0.856452134641083	0.750521601938108
0.857580816484237	0.738963680385343
0.858719971389637	0.727722225595114
0.859869520199931	0.716829422830626
0.861029367550291	0.70631585473479
0.862199401610958	0.696210292333479
0.863379493929814	0.686539690933896
0.864569499379229	0.677329117258295
0.865769256210836	0.668601771869803
0.866978586221318	0.660378882336337
0.868197295031673	0.652679895041302
0.86942517248178	0.645522326982594
0.87066199314145	0.638921870256252
0.871907516938481	0.632892498977526
0.873161489903545	0.627446296552331
0.874423645031068	0.622593721443429
0.875693703254522	0.618343427034758
0.87697137453386	0.614702415112349
0.878256359052089	0.611675945743947
0.87954834851721	0.609267620223712
0.880847027565031	0.60747916430806
0.882152075257584	0.606310646867246
0.883463166671088	0.605760173915318
0.884779974566637	0.605823891455818
0.886102171135994	0.606495949816066
0.887429429814065	0.607768196332428
0.888761427148819	0.609630189097952
0.890097844718635	0.612068914585986
0.891438371086214	0.615068664058342
0.892782703777399	0.618610765285863
0.894130551272446	0.622673418997103
0.895481634996493	0.627231463625231
0.896835691295203	0.632256088079496
0.898192473380803	0.637714663905979
0.899551753233051	0.643570605091976
0.900913323439002	0.649783000096612
0.902276998954853	0.656306646619717
0.903642618772671	0.663091857394148
0.905010047474395	0.670084457692855
0.906379176655273	0.677225749919899
0.907749926198808	0.684452742036881
0.909122245385358	0.69169824749971
0.910496113816893	0.698891288645224
0.911871542140968	0.705957548394942
0.913248572557828	0.712819852487759
0.914627279095734	0.719398970467847
0.916007767641064	0.725614425233806
0.917390175711623	0.731385425182479
0.918774671963734	0.736631981737659
0.920161455426263	0.74127602165032
0.921550754457532	0.745242658970077
0.9229428254243	0.748461474587705
0.924337951105334	0.750867778585634
0.925736438825745	0.75240388884759
0.927138618331925	0.753020241163247
0.928544839420729	0.752676554828063
0.929955469340167	0.751342649665188
0.931370889982439	0.748999204498818
0.932791494893376	0.745638227418957
0.934217686125262	0.741263323773021
0.935649870962495	0.735889702610306
0.937088458551441	0.729543897071568
0.938533856467284	0.722263300112666
0.939986467251384	0.71409535186503
0.9414466849529	0.705096668465765
0.942914891707938	0.695331889095333
0.944391454388544	0.684872504977933
0.945876721352321	0.673795412875737
0.947371019321521	0.662181676338817
0.948874650418132	0.650115052989471
0.950387889378873	0.637680754018302
0.951910980971251	0.624964121901704
0.95344413762891	0.612049521384428
0.95498753732158	0.599019304744485
0.956541321672045	0.585952888787596
0.95810559432982	0.572926095343263
0.959680419608501	0.560010484208562
0.961265821391387	0.547272964096643
0.9628617823077	0.534775477524957
0.964468243179698	0.522574854824169
0.966085102739123	0.510722716181379
0.967712217609927	0.49926558181473
0.969349402552682	0.488244990871258
0.970996430964915	0.477697666653402
0.972653035630522	0.467655860738366
0.974318909710447	0.458147592189621
0.975993707965971	0.449196985935027
0.977677048205258	0.440824656050514
0.97936851294306	0.433048028078774
0.981067651262926	0.425881704490068
0.982773980870689	0.419337787943132
0.984486990327435	0.41342622191694
0.986206141449731	0.408155065205211
0.98793087186434	0.403530802125562
0.989660597704287	0.399558561031322
0.991394716432675	0.396242351199458
0.993132609780292	0.393585226235923
0.994873646782718	0.391589445753827
0.996617186902301	0.390256582955359
0.998362583220141	0.389587633541364


==> tikz/advection_long_curvature_N2048-8.tsv <==
0.20923029413322	0.538784113367678
0.20927309351732	0.53918898677025
0.209315879736994	0.539593674518723
0.209358652802055	0.539998222441781
0.209401412722343	0.540402626594456
0.209444159507714	0.540806858760592
0.209486893168044	0.5412109628208
0.20952961371323	0.541614887894911
0.209572321153188	0.542018665445546
0.209615015497854	0.54242226262029
0.209657696757185	0.542825716944463
0.209700364941158	0.543229000923043
0.209743020059767	0.543632106057953
0.209785662123031	0.544035053897669
0.209828291140985	0.544437835100551
0.20987090712368	0.544840407025305
0.209913510081194	0.545242854592756
0.209956100023623	0.545645076323572
0.209998676961078	0.546047154460922
0.210041240903693	0.546449026608498
0.210083791861621	0.546850732501658
0.210126329845034	0.54725224124287
0.210168854864123	0.5476535562471
0.210211366929099	0.548054691777005
0.210253866050192	0.548455633130714
0.210296352237651	0.548856377632409
0.210338825501742	0.549256935193983
0.210381285852754	0.549657272587681
0.210423733300992	0.550057434568535
0.210466167856781	0.550457364857104
0.210508589530465	0.55085711555422
0.210550998332408	0.551256648462246
0.210593394272992	0.551655984898069
0.210635777362614	0.552055090252072
0.210678147611695	0.552453988929562
0.210720505030672	0.55285268999664
0.210762849630002	0.553251141579109
0.210805181420159	0.553649400691931
0.210847500411636	0.554047436369135
0.210889806614944	0.55444523656133
0.210932100040614	0.554842806828156
0.210974380699194	0.555240161632884
0.211016648601252	0.555637294033536
0.211058903757371	0.556034169533415
0.211101146178154	0.556430835937038
0.211143375874221	0.556827249017942
0.211185592856214	0.557223441861269
0.211227797134788	0.557619366572901
0.211269988720619	0.558015076918667
0.211312167624399	0.558410523675692
0.211354333856841	0.558805737145883
0.211396487428672	0.559200693251721
0.211438628350638	0.55959539299731
0.211480756633505	0.559989852628869
0.211522872288055	0.560384065963306
0.211564975325085	0.560777991083051
0.211607065755413	0.561171678240091
0.211649143589873	0.561565092445488
0.211691208839319	0.561958269598055
0.211733261514618	0.562351141850657
0.211775301626658	0.562743769134002
0.211817329186342	0.563136139517486
0.211859344204591	0.563528192505791
0.211901346692344	0.56392003572914
0.211943336660556	0.564311535149663
0.2119853141202	0.564702796059167
0.212027279082266	0.565093781196302
0.21206923155776	0.565484464877429
0.212111171557703	0.565874853291067
0.212153099093138	0.566264993209953
0.212195014175123	0.566654806321757
0.21223691681473	0.567044348466707
0.21227880702305	0.567433600881548
0.212320684811189	0.567822528897995
0.212362550190271	0.568211195450698
0.212404403171438	0.568599534944456
0.212446243765846	0.568987585927166
0.212488071984669	0.569375331932837
0.212529887839095	0.569762766217303
0.212571691340331	0.570149897623311
0.2126134824996	0.570536720733325
0.212655261328138	0.57092321204962
0.212697027837202	0.571309420778579
0.212738782038061	0.571695274527916
0.212780523942003	0.57208085345218
0.21282225356033	0.572466058201575
0.212863970904361	0.572851001074993
0.212905675985431	0.573235548413654
0.21294736881489	0.573619830882061
0.212989049404104	0.574003741912553
0.213030717764455	0.57438734316254
0.213072373907343	0.574770598496383
0.213114017844179	0.575153529329286
0.213155649586393	0.575536106515821
0.213197269145427	0.575918354234754
0.213238876532743	0.576300246630971
0.213280471759817	0.576681810116786
0.213322054838137	0.577063020574885
0.213363625779211	0.577443865106532
0.21340518459456	0.577824385355814
0.21344673129572	0.578204536176212
0.213488265894243	0.578584334962882
0.213529788401696	0.578963771095754
0.213571298829658	0.579342847156728
0.213612797189729	0.579721577868072
0.213654283493518	0.580099905868815
0.213695757752654	0.580477915554052
0.213737219978776	0.580855521453324
0.213778670183539	0.581232770655733
0.213820108378616	0.581609640359745
0.213861534575691	0.581986129476552
0.213902948786466	0.582362259596773
0.213944351022653	0.582738003108956
0.213985741295981	0.583113345846652
0.214027119618194	0.583488327873754
0.21406848600105	0.583862913104233
0.214109840456323	0.584237103831273
0.214151182995796	0.584610941445778
0.21419251363127	0.584984331396776
0.214233832374559	0.58535735300381
0.214275139237495	0.585729986297285
0.214316434231917	0.58610218962484
0.214357717369685	0.586474048794468
0.214398988662668	0.5868454379716
0.214440248122751	0.587216461863656
0.214481495761832	0.587587074126526
0.214522731591822	0.587957251356668
0.214563955624649	0.588327055380218
0.214605167872252	0.588696413568106
0.214646368346583	0.589065366339701
0.214687557059609	0.589433899305956
0.21472873402331	0.589802014528722
0.214769899249682	0.590169703212435
0.214811052750729	0.590536969548941
0.214852194538472	0.590903809227736
0.214893324624944	0.591270197962225
0.214934443022193	0.591636211380262
0.214975549742277	0.592001706048448
0.21501664479727	0.592366847329312
0.21505772819926	0.592731500521465
0.215098799960342	0.593095726768085
0.21513986009263	0.593459521232442
0.215180908608249	0.593822847237654
0.215221945519335	0.594185748578481
0.215262970838041	0.594548191932478
0.215303984576527	0.594910180708227
0.215344986746971	0.595271714219399
0.215385977361561	0.595632821800964
0.215426956432496	0.595993425310971
0.215467923971989	0.596353596895735
0.215508879992268	0.596713302665163
0.215549824505571	0.597072551892717
0.215590757524145	0.597431301891373
0.215631679060256	0.597789636085342
0.215672589126177	0.598147439696832
0.215713487734196	0.598504821456667
0.215754374896612	0.598861715016899
0.215795250625736	0.59921811653845
0.215836114933889	0.599574029851769
0.215876967833408	0.599929512973313
0.215917809336637	0.600284448712599
0.215958639455938	0.600638952311415
0.21599945820368	0.600992924740104
0.216040265592244	0.601346439065726
0.216081061634024	0.601699429228334
0.216121846341428	0.602051986639187
0.216162619726869	0.60240396408388
0.216203381802775	0.602755514526942
0.216244132581587	0.60310651675648
0.216284872075756	0.603457045044634
0.216325600297743	0.603807053346935
0.216366317260022	0.60415655665879
0.216407022975077	0.604505554029343
0.216447717455405	0.604854047863258
0.216488400713512	0.605202011721508
0.216529072761915	0.605549467546852
0.216569733613142	0.605896394773811
0.216610383279735	0.606242843552207
0.216651021774243	0.60658871863683
0.216691649109225	0.606934085283602
0.216732265297258	0.607278943984656
0.216772870350921	0.607623252647551
0.216813464282806	0.607967066485426
0.216854047105517	0.608310286087512
0.216894618831669	0.608653016257646
0.216935179473889	0.608995213499181
0.216975729044809	0.609336838381806
0.217016267557073	0.609677955934315
0.21705679502334	0.610018518334513
0.217097311456274	0.610358526173212
0.217137816868549	0.61069798412615
0.217178311272853	0.611036920493904
0.217218794681882	0.611375269625417
0.217259267108341	0.611713096836483
0.217299728564946	0.612050355446475
0.217340179064422	0.612387042698749
0.217380618619505	0.612723186820672
0.21742104724294	0.613058767762906
0.217461464947483	0.613393767889238
0.217501871745897	0.613728230440386
0.217542267650957	0.614062110280873
0.217582652675444	0.614395397984381
0.217623026832154	0.614728160514636
0.21766339013389	0.615060297558071
0.21770374259346	0.615391887162067
0.217744084223688	0.615722919719601
0.217784415037402	0.61605329995074
0.217824735047444	0.6163831709804
0.21786504426666	0.616712443843481
0.217905342707907	0.617041071179084
0.217945630384053	0.617369179176468
0.217985907307975	0.617696666836674
0.218026173492555	0.618023561230511
0.218066428950686	0.618349864313786
0.21810667369527	0.618675555133033
0.218146907739219	0.619000694514536
0.21818713109545	0.619325165735239
0.218227343776891	0.619649072192409
0.21826754579648	0.619972378037785
0.218307737167161	0.62029505332696
0.218347917901886	0.620617145880455
0.218388088013618	0.620938592496541
0.218428247515326	0.621259462239977
0.218468396419988	0.621579684198991
0.218508534740591	0.621899311993443
0.218548662490129	0.622218321273413
0.218588779681602	0.622536687559751
0.218628886328022	0.622854434117964
0.218668982442408	0.623171580307877
0.218709068037786	0.623488066672846
0.21874914312719	0.623803957082153
0.21878920772366	0.62411916444949
0.218829261840248	0.624433792680159
0.21886930549001	0.624747747540119
0.21890933868601	0.625061104168616
0.218949361441321	0.625373771031865
0.218989373769022	0.625685819510736
0.219029375682203	0.625997253634058
0.219069367193955	0.626307987080148
0.21910934831738	0.626618116309329
0.219149319065589	0.626927561732627
0.219189279451697	0.627236382681178
0.219229229488828	0.6275445462405
0.219269169190112	0.627852042053678
0.219309098568687	0.628158892560118
0.219349017637695	0.628465064299278
0.21938892641029	0.628770597051114
0.219428824899629	0.629075452465705
0.219468713118878	0.629379655388231
0.219508591081207	0.629683172032799
0.219548458799794	0.629986022811526
0.219588316287827	0.630288241481639
0.219628163558494	0.630589718734168
0.219668000624994	0.630890569625149
0.219707827500532	0.631190736366423
0.219747644198317	0.631490204569914
0.219787450731568	0.631789030266445
0.219827247113507	0.632087111478099
0.219867033357364	0.632384579412001
0.219906809476374	0.632681307506001
0.219946575483778	0.632977364558994
0.219986331392826	0.633272729982727
0.220026077216771	0.633567425800939
0.220065812968871	0.633861376908808
0.220105538662391	0.634154685474574
0.220145254310604	0.634447251483458
0.220184959926787	0.634739162293175
0.220224655524222	0.63503031971536
0.220264341116195	0.635320808525214
0.220304016716003	0.63561060066888
0.220343682336944	0.635899649120632
0.220383337992321	0.636188000915173
0.220422983695446	0.636475677745052
0.220462619459635	0.636762582896644
0.220502245298206	0.637048808755537
0.220541861224488	0.637334315105678
0.22058146725181	0.637619097167486
0.220621063393506	0.63790315177713
0.22066064966292	0.638186500987398
0.220700226073398	0.638469110423474
0.220739792638291	0.638751016391362
0.220779349370952	0.639032150418664
0.220818896284745	0.639312614558485
0.220858433393033	0.639592292517792
0.220897960709187	0.639871263454399
0.220937478246583	0.640149509883587
0.220976986018597	0.640427000755702
0.221016484038614	0.640703744032691
0.221055972320021	0.640979762214694
0.221095450876214	0.641255066737327
0.221134919720586	0.641529551259631
0.221174378866541	0.641803368959063
0.221213828327484	0.64207639221089
0.221253268116822	0.642348689997313
0.22129269824797	0.642620218154114
0.221332118734346	0.642890989175452
0.221371529589371	0.643161036011432
0.221410930826471	0.643430307746896
0.221450322459074	0.643698812970076
0.221489704500615	0.643966577171124
0.221529076964528	0.644233549140442
0.221568439864257	0.644499790592689
0.221607793213245	0.644765252895292
0.221647137024939	0.645029967229049
0.22168647131279	0.645293861957918
0.221725796090254	0.645557055456964
0.221765111370788	0.645819409037527
0.221804417167853	0.646081025454103
0.221843713494917	0.646341884580769
0.221883000365446	0.646601924202895
0.221922277792908	0.646861215677021
0.221961545790782	0.64711969782231
0.222000804372543	0.647377443608492
0.222040053551671	0.647634353137721
0.222079293341649	0.647890525531435
0.222118523755965	0.648145846090809
0.222157744808107	0.648400461744042
0.222196956511566	0.648654231539349
0.222236158879835	0.648907201621859
0.222275351926413	0.649159425381973
0.2223145356648	0.649410817063729
0.222353710108495	0.649661402295996
0.222392875271007	0.649911235057392
0.222432031165838	0.650160203680624
0.222471177806502	0.650408456956728
0.222510315206508	0.650655804811884
0.22254944337937	0.650902426646348
0.222588562338604	0.651148208433295
0.222627672097729	0.651393192141948
0.222666772670264	0.651637347310656
0.222705864069731	0.651880708160801
0.222744946309656	0.652123259508617
0.222784019403564	0.652364987362426
0.222823083364981	0.652605904923703
0.222862138207439	0.652845972232617
0.22290118394447	0.653085278064698
0.222940220589605	0.653323727738875
0.222979248156379	0.653561351150076
0.223018266658328	0.653798170036506
0.22305727610899	0.654034136718377
0.223096276521903	0.654269314903084
0.223135267910609	0.654503622315369
0.223174250288649	0.654737124821575
0.223213223669567	0.654969795624307
0.223252188066905	0.655201626417661
0.223291143494209	0.655432622122559
0.223330089965027	0.655662768333462
0.223369027492905	0.655892131689907
0.223407956091391	0.656120564354852
0.223446875774036	0.656348252662415
0.223485786554389	0.65657503633263
0.223524688446	0.656800991888833
0.223563581462421	0.657026116864096
0.223602465617205	0.657250369276226
0.223641340923906	0.657473791757931
0.223680207396076	0.657696382087788
0.223719065047269	0.657918067985134
0.223757913891041	0.658138968435793
0.223796753940945	0.658358953589977
0.223835585210536	0.65857813369745
0.223874407713371	0.658796423585429
0.223913221463006	0.659013862618015
0.223952026472998	0.659230463394948
0.2239908227569	0.659446170130358
0.224029610328268	0.65966106015733
0.224068389200659	0.659875022375676
0.224107159387629	0.660088185933755
0.224145920902735	0.660300451733758
0.224184673759531	0.660511826327388
0.224223417971574	0.660722390330559
0.224262153552418	0.660932039759963
0.224300880515617	0.661140816429116
0.224339598874727	0.661348755138549
0.224378308643302	0.661555783516928
0.224417009834895	0.661761958192693
0.224455702463058	0.661967247866439
0.224494386541345	0.662171663196728
0.224533062083305	0.662375198462737
0.224571729102491	0.662577845935796
0.224610387612451	0.662779611122717
0.224649037626736	0.66298051347287
0.224687679158894	0.663180501825018
0.224726312222472	0.663379627319167
0.224764936831015	0.663577859484
0.22480355299807	0.663775197447822
0.22484216073718	0.663971651679974
0.224880760061887	0.664167211562247
0.224919350985734	0.664361869303063
0.224957933522261	0.664555665557168
0.224996507685008	0.664748537892099
0.22503507348751	0.664940518019703
0.225073630943303	0.665131626590611
0.225112180065922	0.665321792253651
0.225150720868902	0.665511102680284
0.225189253365773	0.665699482368984
0.225227777570063	0.665886983589551
0.225266293495301	0.666073556946506
0.225304801155012	0.666259236830071
0.225343300562723	0.666444039875256
0.225381791731952	0.666627876733961
0.225420274676222	0.666810859568538
0.225458749409051	0.666992916318774
0.225497215943955	0.667174056021491
0.225535674294446	0.667354284641759
0.225574124474037	0.667533627505839
0.225612566496239	0.667712001034674
0.225651000374557	0.66788953140633
0.225689426122496	0.668066097778239
0.225727843753559	0.668241747435985
0.225766253281246	0.668416520014495
0.225804654719054	0.668590321649742
0.225843048080477	0.668763243201887
0.225881433379009	0.668935234873931
0.225919810628137	0.669106279984131
0.22595817984135	0.669276445174655
0.22599654103213	0.669445635192518
0.226034894213958	0.669613967885516
0.226073239400314	0.669781308275651
0.226111576604672	0.669947755341284
0.226149905840503	0.670113263912706
0.226188227121277	0.670277853605505
0.22622654046046	0.670441513758862
0.226264845871515	0.670604222492532
0.226303143367899	0.670766028718279
0.226341432963071	0.670926862484969
0.226379714670482	0.671086829225902
0.226417988503582	0.671245786769811
0.226456254475816	0.671403839882233
0.226494512600627	0.671560972899387
0.226532762891454	0.671717143662652
0.226571005361731	0.67187239783696
0.22660924002489	0.6720266697902
0.226647466894359	0.672180063937153
0.226685685983561	0.672332464496842
0.226723897305918	0.672483967781916
0.226762100874844	0.67263446267828
0.226800296703751	0.672784077677372
0.226838484806051	0.672932730790505
0.226876665195143	0.673080418549532
0.226914837884429	0.673227176040486
0.226953002887305	0.673372987762352
0.226991160217163	0.673517823967961
0.227029309887389	0.673661758457069
0.227067451911368	0.673804697615766
0.227105586302478	0.673946726765328
0.22714371307409	0.674087768988805
0.227181832239577	0.674227877035253
0.227219943812304	0.674367024764143
0.22725804780563	0.67450523247081
0.227296144232911	0.674642458637236
0.227334233107499	0.674778749734238
0.22737231444274	0.674914089997276
0.227410388251974	0.675048438887892
0.227448454548542	0.675181889271135
0.227486513345772	0.675314312073861
0.227524564656991	0.67544584023404
0.227562608495521	0.675576355182624
0.227600644874679	0.675705938838416
0.227638673807777	0.67583455161602
0.227676695308121	0.675962195775071
0.227714709389012	0.676088899562612
0.227752716063746	0.676214631157641
0.227790715345612	0.676339359644805
0.227828707247897	0.676463194758978
0.227866691783881	0.676585992145896
0.227904668966836	0.676707886494567
0.227942638810032	0.676828755231288
0.227980601326731	0.676948698972052
0.228018556530192	0.677067679483176
0.228056504433664	0.677185636318871
0.228094445050394	0.677302680333337
0.228132378393623	0.677418716833643
0.228170304476585	0.677533816936687
0.228208223312507	0.677647921760523
0.22824613491461	0.677761044838477
0.228284039296114	0.6778732372524
0.228321936470227	0.677984411995871
0.228359826450153	0.678094638435884
0.228397709249088	0.678203871542074
0.228435584880226	0.678312149361163
0.228473453356753	0.678419446556374
0.228511314691845	0.678525753905192
0.228549168898678	0.678631115216615
0.228587015990416	0.678735441721845
0.228624855980219	0.678838877848907
0.22866268888124	0.678941249666692
0.228700514706627	0.679042716378464
0.228738333469516	0.679143132400269
0.228776145183043	0.679242610767267
0.228813949860336	0.679341122500741
0.228851747514513	0.679438606858605
0.228889538158687	0.679535179169772
0.228927321805962	0.679630684160689
0.228965098469438	0.679725267756526
0.229002868162209	0.679818876319905
0.229040630897356	0.679911436361666
0.229078386687961	0.680003094866887
0.229116135547092	0.680093698653809
0.229153877487813	0.680183387690987
0.229191612523181	0.680272013282339
0.229229340666244	0.680359744186024
0.229267061930044	0.680446388951952
0.229304776327615	0.680532137392227
0.229342483871983	0.680616857177633
0.229380184576169	0.680700596718971
0.229417878453183	0.6807833433859
0.229455565516029	0.680865134804475
0.229493245777705	0.68094588561919
0.229530919251197	0.681025700882871
0.229568585949488	0.681104495861065
0.229606245885551	0.681182308357264
0.22964389907235	0.681259145939544
0.229681545522844	0.681334967499817
0.229719185249981	0.681409839410668
0.229756818266704	0.681483694759008
0.229794444585944	0.681556565554161
0.229832064220628	0.681628437773373
0.229869677183674	0.681699331557991
0.22990728348799	0.681769250807348
0.229944883146476	0.681838140934559
0.229982476172024	0.681906081139996
0.230020062577519	0.681972989994516
0.230057642375837	0.682038941333846
0.230095215579845	0.682103877241075
0.230132782202401	0.682167834969565
0.230170342256357	0.682230796280576
0.230207895754553	0.682292776032565
0.230245442709823	0.682353754214156
0.230282983134989	0.682413738561998
0.230320517042868	0.682472713525818
0.230358044446269	0.682530742916949
0.230395565357988	0.682587742880843
0.230433079790813	0.682643743159561
0.230470587757527	0.682698775235599
0.230508089270899	0.68275280629364
0.230545584343691	0.682805864314008
0.230583072988657	0.682857864417115
0.230620555218542	0.682908929597784
0.230658031046079	0.682959000989271
0.230695500483995	0.683008058239125
0.230732963545005	0.683056114583716
0.230770420241818	0.683103183722315
0.23080787058713	0.683149276268191
0.230845314593631	0.683194369250139
0.230882752273999	0.683238448600256
0.230920183640904	0.683281555486763
0.230957608707004	0.683323662259537
0.230995027484951	0.683364765111038
0.231032439987386	0.683404886420401
0.231069846226939	0.683444017774275
0.231107246216231	0.683482128981115
0.231144639967875	0.683519279708254
0.231182027494472	0.68355542637089
0.231219408808613	0.683590547215791
0.231256783922881	0.683624717074594
0.231294152849849	0.683657896246084
0.231331515602076	0.683690021936053
0.231368872192116	0.683721214124515
0.231406222632511	0.683751409995692
0.231443566935791	0.683780582104827
0.231480905114478	0.683808751474821
0.231518237181087	0.683835992088228
0.231555563148114	0.683862176502165
0.231592883028051	0.683887380589566
0.231630196833379	0.683911608378336
0.231667504576568	0.683934833389157
0.231704806270078	0.68395707431328
0.231742101926358	0.683978300666914
0.231779391557844	0.683998569647094
0.231816675176967	0.684017810787027
0.231853952796142	0.684036080939226
0.231891224427776	0.684053361310627
0.231928490084265	0.684069629575857
0.231965749777994	0.68408491498642
0.232003003521338	0.684099228847151
0.232040251326659	0.684112528312233
0.232077493206311	0.684124859017651
0.232114729172633	0.684136144281753
0.232151959237958	0.684146530566112
0.232189183414604	0.684155843775084
0.23222640171488	0.684164199765869
0.232263614151083	0.684171585559164
0.2323008207355	0.684177932872975
0.232338021480404	0.684183336229932
0.232375216398061	0.684187735361933
0.232412405500721	0.684191143204576
0.232449588800626	0.684193562847102
0.232486766310006	0.684194990874297
0.232523938041079	0.684195421752085
0.232561104006052	0.684194922668273
0.232598264217119	0.684193351665524
0.232635418686466	0.684190877498042
0.232672567426262	0.684187329543524
0.232709710448668	0.684182855021526
0.232746847765834	0.684177390560502
0.232783979389898	0.684170930691915
0.232821105332982	0.684163480355854
0.232858225607203	0.684155061965643
0.232895340224659	0.684145637159129
0.232932449197442	0.684135257723471
0.232969552537628	0.684123843017418
0.233006650257284	0.68411150312883
0.233043742368464	0.684098163086427
0.233080828883209	0.684083818077241
0.233117909813548	0.684068526196376
0.233154985171499	0.684052225355038
0.233192054969067	0.684034943131389
0.233229119218246	0.684016712822447
0.233266177931014	0.683997452521792
0.233303231119342	0.683977282450225
0.233340278795186	0.683956046761413
0.233377320970488	0.683933910657078
0.23341435765718	0.683910756494865
0.233451388867179	0.683886620194609
0.233488414612393	0.683861534916815
0.233525434904715	0.683835439184059
0.233562449756026	0.683808383450752
0.233599459178195	0.683780393249648
0.233636463183077	0.683751327549152
0.233673461782515	0.683721399887739
0.233710454988341	0.683690433119973
0.233747442812369	0.683658504492196
0.233784425266405	0.683625599122852
0.233821402362242	0.683591736416673
0.233858374111656	0.683556899682119
0.233895340526415	0.683521070401537
0.23393230161827	0.683484304368859
0.233969257398963	0.683446550030565
0.234006207880219	0.683407834023702
0.234043153073751	0.683368103295641
0.23408009299126	0.683327508166805
0.234117027644434	0.683285835382812
0.234153957044945	0.683243247801042
0.234190881204456	0.683199714419956
0.234227800134612	0.683155176903705
0.234264713847047	0.683109672971905
0.234301622353384	0.683063242082968
0.234338525665228	0.683015837957972
0.234375423794173	0.682967417205033
0.234412316751798	0.682918113743665
0.234449204549672	0.682867807044272
0.234486087199347	0.682816527441109
0.234522964712361	0.682764332018825
0.234559837100241	0.682711124616217
0.234596704374499	0.682657012835554
0.234633566546632	0.682601887439759
0.234670423628125	0.68254586394295
0.23470727563045	0.68248883219159
0.234744122565062	0.682430869594774
0.234780964443405	0.682371961517649
0.234817801276907	0.682312060934323
0.234854633076983	0.682251262882828
0.234891459855037	0.682189476373891
0.234928281622451	0.682126756221084
0.2349650983906	0.68206302597924
0.235001910170843	0.681998464483232
0.235038716974526	0.681932824647655
0.235075518812976	0.681866319353
0.235112315697512	0.681798861742818
0.235149107639435	0.681730423077766
0.235185894650031	0.681661023406907
0.235222676740577	0.681590745137226
0.235259453922329	0.681519481912602
0.235296226206532	0.681447273206231
0.235332993604415	0.681374133057311
0.235369756127198	0.681300049458109
0.235406513786077	0.681225000718739
0.235443266592239	0.68114906298443
0.235480014556859	0.681072157571282
0.235516757691093	0.680994293737592
0.235553496006082	0.680915521181502
0.235590229512955	0.680835813289536
0.235626958222826	0.680755145600236
0.235663682146793	0.680673576730773
0.235700401295938	0.680591035139653
0.235737115681334	0.680507599396372
0.235773825314032	0.680423199852557
0.23581053020507	0.68033792465655
0.235847230365473	0.680251621348962
0.235883925806251	0.680164501872961
0.235920616538398	0.680076347162982
0.235957302572892	0.679987366607182
0.235993983920699	0.679897384566989
0.236030660592767	0.67980651891547
0.236067332600029	0.679714703491377
0.236103999953404	0.679621997736471
0.236140662663795	0.67952833418859
0.236177320742092	0.67943377124373
0.236213974199167	0.679338293277872
0.236250623045874	0.679241865170564
0.236287267293059	0.679144550561394
0.23632390695155	0.679046307471231
0.236360542032156	0.678947165515227
0.236397172545674	0.678847066350752
0.236433798502884	0.678746093382281
0.23647041991455	0.6786442114709
0.236507036791424	0.678541374843062
0.236543649144237	0.678437675208412
0.23658025698371	0.678333030054643
0.236616860320543	0.67822751460587
0.236653459165424	0.678121038133278
0.236690053529026	0.678013724317155
0.236726643422002	0.677905426677017
0.236763228854993	0.677796307807526
0.236799809838623	0.677686214481604
0.2368363863835	0.67757527335236
0.236872958500216	0.677463404031545
0.236909526199348	0.677350626187054
0.236946089491455	0.677236970537811
0.236982648387084	0.677122423128095
0.237019202896762	0.677006947389589
0.237055753031	0.676890615408452
0.237092298800297	0.67677335485011
0.237128840215132	0.67665524942597
0.237165377285969	0.676536176456388
0.237201910023258	0.676416301509293
0.237238438437429	0.676295473926167
0.237274962538897	0.67617378923977
0.237311482338063	0.676051190045428
0.237347997845311	0.67592775167197
0.237384509071007	0.675803384224159
0.2374210160255	0.675678153142472
0.237457518719126	0.675552028926567
0.237494017162203	0.675425057004599
0.237530511365031	0.675297162908086
0.237567001337897	0.675168420163033
0.237603487091069	0.675038791633079
0.237639968634797	0.674908271693769
0.237676445979318	0.674776904395933
0.237712919134852	0.674644669965556
0.237749388111599	0.674511509697862
0.237785852919746	0.674377546419825
0.237822313569463	0.674242656619296
0.237858770070901	0.674106943094184
0.237895222434196	0.673970328618735
0.237931670669468	0.673832890142151
0.237968114786816	0.673694553190299
0.238004554796328	0.673555334615355
0.238040990708074	0.673415309535154
0.238077422532103	0.673274402072114
0.23811385027845	0.673132610172721
0.238150273957134	0.67298998661718
0.238186693578156	0.672846534052542
0.2382231091515	0.67270214100682
0.238259520687131	0.672556973089762
0.238295928195003	0.672410935583961
0.238332331685046	0.672264027637048
0.238368731167177	0.672116286411247
0.238405126651293	0.671967695585261
0.238441518147279	0.671818245247944
0.238477905664995	0.67166794889024
0.238514289214293	0.671516833886214
0.238550668805002	0.671364862504117
0.238587044446934	0.671212038532255
0.238623416149884	0.671058381901574
0.238659783923633	0.670903880404603
0.238696147777941	0.670748578033814
0.238732507722551	0.670592393872064
0.238768863767188	0.670435391804253
0.238805215921564	0.670277554955741
0.238841564195369	0.670118908879047
0.238877908598276	0.669959377498316
0.238914249139944	0.669799083029587
0.238950585830011	0.669637919585595
0.2389869186781	0.669475944938266
0.239023247693813	0.669313133295936
0.239059572886739	0.669149523609299
0.239095894266445	0.668985063816934
0.239132211842483	0.668819800353687
0.239168525624387	0.668653726456168
0.239204835621672	0.668486796429378
0.239241141843837	0.668319111135142
0.239277444300364	0.668150555105979
0.239313743000713	0.667981199799505
0.239350037954332	0.66781107217554
0.239386329170647	0.667640089712855
0.239422616659067	0.667468302653336
0.239458900428985	0.667295747437267
0.239495180489774	0.667122337755306
0.239531456850789	0.66694813168753
0.239567729521371	0.66677319025666
0.239603998510838	0.666597348333307
0.239640263828491	0.666420776658073
0.239676525483615	0.666243359165816
0.239712783485478	0.666065199487775
0.239749037843327	0.665886198993539
0.239785288566391	0.66570643186904
0.239821535663883	0.665525839611223
0.239857779144997	0.665344499643056
0.239894019018909	0.665162353054793
0.239930255294776	0.664979416681282
0.239966487981738	0.66479569249603
0.240002717088915	0.664611186095194
0.240038942625412	0.664425889997176
0.240075164600312	0.664239836193372
0.240111383022684	0.664052999633899
0.240147597901573	0.663865331834023
0.240183809246011	0.663676958641927
0.240220017065012	0.663487787080427
0.240256221367566	0.663297823118358
0.240292422162648	0.663107089244018
0.240328619459217	0.662915629708142
0.24036481326621	0.662723339822416
0.240401003592546	0.662530323731269
0.240437190447127	0.66233653161421
0.240473373838837	0.662141979552606
0.240509553776539	0.661946662904902
0.240545730269079	0.661750575475317
0.240581903325284	0.661553717906763
0.240618072953964	0.661356161036783
0.24065423916391	0.66115780355829
0.24069040196389	0.660958656468451
0.24072656136266	0.660758848234119
0.240762717368956	0.660558242104194
0.240798869991489	0.660356838104167
0.24083501923896	0.660154785994896
0.240871165120046	0.659951892648281
0.240907307643406	0.659748331521015
0.240943446817683	0.659543966650959
0.240979582651497	0.659338907359112
0.241015715153452	0.659133080508839
0.241051844332134	0.658926534844934
0.241087970196106	0.658719238564232
0.241124092753918	0.658511186109503
0.241160212014097	0.658302472122511
0.241196327985152	0.65809296265976
0.241232440675573	0.65788273192048
0.241268550093833	0.657671805017486
0.241304656248384	0.657460109025552
0.241340759147658	0.657247748140892
0.241376858800072	0.657034589517749
0.24141295521402	0.656820772093648
0.241449048397881	0.656606199226655
0.24148513836001	0.656390922832141
0.241521225108747	0.656174958944209
0.241557308652411	0.655958197729554
0.241593388999304	0.655740814626505
0.241629466157706	0.655522671559935
0.241665540135879	0.655303825420063
0.241701610942069	0.655084284634207
0.241737678584497	0.65486402929385
0.241773743071369	0.654643069717781
0.241809804410872	0.654421408958738
0.241845862611171	0.654199051095203
0.241881917680415	0.653975999871629
0.241917969626729	0.65375221022825
0.241954018458225	0.653527790638829
0.241990064182992	0.653302616603326
0.242026106809101	0.653076800637157
0.242062146344602	0.652850267247501
0.242098182797526	0.652623042526493
0.242134216175888	0.652395131333956
0.242170246487681	0.652166559321046
0.242206273740877	0.651937279448427
0.24224229794343	0.651707318105971
0.242278319103276	0.651476698475297
0.242314337228333	0.651245365135487
0.242350352326495	0.651013376877545
0.242386364405638	0.650780744968833
0.24242237347362	0.650547365938311
0.242458379538281	0.65031337477043
0.242494382607438	0.650078711863699
0.242530382688889	0.649843339305948
0.242566379790415	0.649607359850444
0.242602373919775	0.649370649755876
0.24263836508471	0.649133337248252
0.242674353292942	0.648895327792057
0.242710338552168	0.648656680504044
0.242746320870075	0.648417356060317
0.242782300254323	0.648177385609501
0.242818276712555	0.647936774798894
0.242854250252392	0.647695500351942
0.242890220881438	0.647453553699918
0.242926188607279	0.647211000103363
0.242962153437477	0.64696777263197
0.242998115379576	0.646723922312789
0.243034074441102	0.646479390155827
0.243070030629559	0.64623426180396
0.243105983952433	0.645988479417062
0.243141934417188	0.645742026370033
0.243177882031271	0.64549500014434
0.243213826802108	0.645247281541005
0.243249768737105	0.644998952028578
0.243285707843649	0.644750025297361
0.243321644129106	0.644500416163191
0.243357577600822	0.64425022504958
0.243393508266125	0.643999354547767
0.243429436132324	0.643747905201004
0.243465361206704	0.643495840600102
0.243501283496533	0.643243157601123
0.243537203009058	0.642989780941991
0.243573119751507	0.642735902454891
0.24360903373109	0.642481301041281
0.243644944954993	0.642226185401955
0.243680853430386	0.641970396731643
0.243716759164416	0.641714024628449
0.24375266216421	0.641457033812134
0.243788562436877	0.641199415386816
0.243824459989506	0.640941289880195
0.243860354829166	0.640682415280806
0.243896246962903	0.640423064136434
0.243932136397748	0.640163059629297
0.243968023140708	0.639902476341306
0.244003907198772	0.639641289742341
0.244039788578907	0.639379515397817
0.244075667288064	0.639117134797829
0.244111543333169	0.638854203689622
0.24414741672113	0.63859064865561
0.244183287458838	0.638326530949854
0.244219155553158	0.638061812162702
0.244255021010939	0.637796529109541
0.24429088383901	0.637530653261339
0.244326744044178	0.637264205232569
0.244362601633231	0.636997185865224
0.244398456612936	0.636729589187653
0.244434308990041	0.636461422913366
0.244470158771273	0.636192669014039
0.24450600596334	0.635923381771075
0.244541850572928	0.635653501484173
0.244577692606703	0.635383032567059
0.244613532071314	0.635112075034265
0.244649368973387	0.634840489908932
0.244685203319526	0.634568369147482
0.244721035116319	0.634295687887273
0.244756864370332	0.634022450700528
0.244792691088111	0.633748668979392
0.244828515276181	0.633474317695794
0.244864336941046	0.633199438874339
0.244900156089193	0.632923989409476
0.244935972727085	0.632648011257954
0.244971786861166	0.632371479642093
0.245007598497863	0.632094406750524
0.245043407643577	0.63181680466212
0.245079214304691	0.631538626644859
0.245115018487572	0.631259964583957
0.245150820198561	0.630980719490773
0.24518661944398	0.630700985931444
0.245222416230133	0.630420666918979
0.2452582105633	0.630139865974962
0.245294002449745	0.629858515868366
0.245329791895708	0.629576648629232
0.24536557890741	0.629294234127246
0.245401363491052	0.62901135091937
0.245437145652815	0.628727872018638
0.24547292539886	0.628443931278306
0.245508702735323	0.62815947814988
0.245544477668326	0.627874461489261
0.245580250203965	0.627588951448172
0.245616020348323	0.627302974381882
0.245651788107457	0.627016415675348
0.245687553487402	0.62672940431775
0.245723316494175	0.626441862579488
0.245759077133776	0.626153825072434
0.245794835412181	0.62586528598312
0.245830591335345	0.625576234068001
0.245866344909203	0.625286713756862
0.245902096139672	0.624996655547351
0.245937845032646	0.624706158181544
0.245973591593998	0.624415106459288
0.246009335829582	0.624123599062633
0.246045077745233	0.62383159143556
0.246080817346764	0.62353913742998
0.246116554639965	0.623246111946537
0.24615228963061	0.622952689114053
0.24618802232445	0.622658749734914
0.246223752727215	0.62236429455081
0.246259480844618	0.622069435671014
0.246295206682348	0.621774065449995
0.246330930246073	0.621478185483845
0.246366651541444	0.621181906585344
0.24640237057409	0.620885101541983
0.246438087349616	0.620587813020162
0.246473801873613	0.620290117431234
0.246509514151647	0.619991947521766
0.246545224189264	0.619693273143394
0.24658093199199	0.61939415681808
0.24661663756533	0.619094587602596
0.24665234091477	0.618794564665834
0.246688042045774	0.618494082717896
0.246723740963786	0.618193141022233
0.24675943767423	0.61789173914014
0.246795132182507	0.617589910538601
0.246830824494	0.617287610450435
0.246866514614074	0.616984886776348
0.246902202548066	0.616681715698303
0.246937888301297	0.616378068270567
0.246973571879069	0.616074022538055
0.247009253286661	0.615769517112959
0.247044932529332	0.615464583332883
0.247080609612319	0.615159186823557
0.247116284540841	0.614853417772219
0.247151957320096	0.614547155893614
0.24718762795526	0.614240472568095
0.247223296451489	0.613933422833455
0.247258962813918	0.613625860811364
0.247294627047663	0.613317923065535
0.247330289157818	0.613009543246297
0.247365949149458	0.612700781656534
0.247401607027634	0.612391556025655
0.247437262797381	0.612081937224355
0.247472916463709	0.611771888337916
0.247508568031611	0.611461435379471
0.247544217506058	0.611150587017132
0.247579864892	0.610839305421221
0.247615510194366	0.610527604071548
0.247651153418066	0.610215552348279
0.247686794567988	0.609903037505064
0.247722433649001	0.609590137287347
0.247758070665953	0.609276876495306
0.24779370562367	0.608963155128103
0.247829338526956	0.608649070793577
0.247864969380599	0.608334587571613
0.247900598189366	0.608019711039671
0.247936224957998	0.607704457554899
0.247971849691219	0.607388784390102
0.248007472393735	0.607072747545311
0.248043093070226	0.606756302217026
0.248078711725355	0.606439492198209
0.248114328363765	0.606122317983644
0.248149942990076	0.605804692852695
0.248185555608888	0.605486803268528
0.24822116622478	0.605168412501247
0.248256774842312	0.604849733311167
0.248292381466024	0.604530656512317
0.248327986100431	0.60421119761361
0.248363588750032	0.60389135559685
0.248399189419304	0.603571201217008
0.248434788112704	0.603250631557588
0.248470384834666	0.602929711737182
0.248505979589606	0.602608441423565
0.248541572381918	0.602286778046734
0.248577163215977	0.601964808815839
0.248612752096135	0.601642421465211
0.248648339026726	0.601319740082645
0.24868392401206	0.600996662135643
0.24871950705643	0.600673231774115
0.248755088164108	0.600349487666294
0.248790667339343	0.600025360653907
0.248826244586366	0.599700920168268
0.248861819909386	0.59937607928289
0.248897393312592	0.599050976112603
0.248932964800151	0.598725476945437
0.24896853437621	0.598399630248765
0.249004102044898	0.59807347399174
0.249039667810323	0.59774699890112
0.249075231676568	0.59742015059459
0.249110793647698	0.597092987271904
0.24914635372776	0.596765488069037
0.249181911920779	0.596437666703634
0.249217468230757	0.596109554449334
0.249253022661678	0.595781028139122
0.249288575217503	0.595452260903538
0.249324125902176	0.595123143677268
0.249359674719619	0.594793704850499
0.24939522167373	0.594463944288833
0.249430766768395	0.594133908236714
0.249466310007469	0.593803466790285
0.249501851394794	0.593472809354255
0.24953739093419	0.593141801036383
0.249572928629453	0.592810480553353
0.249608464484362	0.592478858382985
0.249643998502676	0.592146930290992
0.24967953068813	0.591814698850503
0.249715061044441	0.591482170068828
0.249750589575307	0.591149325631374
0.249786116284401	0.590816210342893
0.249821641175379	0.590482770850632
0.249857164251876	0.590149067333332
0.249892685517506	0.589815032909933
0.249928204975862	0.589480723263562
0.249963722630517	0.589146151110537
0.249999238485025	0.588811236442655
0.250034752542919	0.58847608381009
0.250070264807709	0.588140630870468
0.250105775282887	0.587804888044829
0.250141283971923	0.587468858977485
0.25017679087827	0.587132586830976
0.250212296005356	0.586795995872468
0.250247799356591	0.586459153024391
0.250283300935365	0.586122007459671
0.250318800745047	0.58578465361352
0.250354298788984	0.585446925175981
0.250389795070504	0.58510905513466
0.250425289592915	0.584770794068594
0.250460782359506	0.584432361609695
0.250496273373543	0.584093620890609
0.250531762638271	0.583754603534044
0.250567250156917	0.583415392067734
0.250602735932687	0.583075853114566
0.250638219968765	0.58273605937174
0.250673702268317	0.582396066557311
0.250709182834489	0.582055782281075
0.250744661670403	0.58171524399554
0.250780138779164	0.581374455168285
0.250815614163856	0.581033435713787
0.250851087827541	0.580692154854644
0.250886559773264	0.58035065032671
0.250922030004045	0.580008860194716
0.250957498522887	0.579666855133717
0.250992965332774	0.579324630747964
0.251028430436667	0.578982090234887
0.251063893837508	0.578639440872333
0.251099355538216	0.578296430869271
0.251134815541693	0.577953280933909
0.251170273850819	0.577609820204038
0.251205730468455	0.577266181066277
0.251241185397442	0.576922283151254
0.2512766386406	0.576578205973131
0.251312090200726	0.57623387302687
0.251347540080602	0.575889290194498
0.251382988282986	0.575544530410885
0.251418434810618	0.575199509538816
0.251453879666217	0.574854319297729
0.25148932285248	0.574508871673578
0.251524764372086	0.574163243877319
0.251560204227693	0.573817346285064
0.251595642421938	0.573471282927427
0.251631078957443	0.573125000679565
0.251666513836802	0.572778537569011
0.251701947062592	0.572431790906267
0.251737378637373	0.57208490887733
0.251772808563681	0.571737777474433
0.251808236844033	0.571390487788749
0.251843663480927	0.571042979690527
0.251879088476839	0.570695248776025
0.251914511834226	0.570347353328184
0.251949933555524	0.569999235853004
0.251985353643151	0.569650956585695
0.252020772099501	0.569302439422779
0.252056188926953	0.568953776683641
0.252091604127865	0.568604917563166
0.252127017704569	0.568255815902587
0.252162429659384	0.567906615469116
0.252197839994606	0.567557158608266
0.252233248712511	0.567207569183402
0.252268655815354	0.566857747916271
0.252304061305373	0.566507786342892
0.252339465184785	0.566157637226561
0.252374867455785	0.56580731878762
0.252410268120549	0.56545678252004
0.252445667181233	0.565106147864242
0.252481064639974	0.564755260878287
0.252516460498889	0.564404272945218
0.252551854760075	0.564053056847391
0.252587247425608	0.563701739393774
0.252622638497543	0.56335019204084
0.252658027977918	0.562998513756519
0.252693415868751	0.562646668623776
0.252728802172036	0.562294648719762
0.252764186889753	0.561942511856454
0.252799570023859	0.561590149130291
0.25283495157629	0.561237689109684
0.252870331548964	0.560885056862986
0.252905709943779	0.560532271204203
0.252941086762611	0.560179313431958
0.252976462007321	0.55982623775682
0.253011835679747	0.559472989588266
0.253047207781704	0.559119608169065
0.253082578314994	0.558766071569837
0.253117947281395	0.55841240856857
0.253153314682665	0.558058577871878
0.253188680520545	0.557704628969414
0.253224044796754	0.557350527519925
0.25325940751299	0.556996272923979
0.253294768670936	0.556641922115181
0.253330128272253	0.556287423818782
0.253365486318579	0.555932741516816
0.253400842811537	0.555578011007673
0.253436197752727	0.555223098353867
0.253471551143731	0.554868042807294
0.253506902986113	0.554512924290264
0.253542253281413	0.554157576770551
0.253577602031155	0.553802235781139
0.253612949236843	0.553446666264918
0.253648294899959	0.553091019803656
0.253683639021969	0.552735234248011
0.253718981604315	0.552379359831427
0.253754322648423	0.552023355215282
0.253789662155699	0.551667202101099
0.253825000127527	0.551310986861498
0.253860336565275	0.550954612203187
0.25389567147029	0.550598181075126
0.253931004843897	0.550241591802112
0.253966336687406	0.549884888493231
0.254001667002105	0.549528128539331
0.254036995789261	0.549171251519725
0.254072323050124	0.548814224217918
0.254107648785924	0.548457123224242
0.254142972997873	0.548099953667739
0.254178295687159	0.547742607704707
0.254213616854956	0.547385257891449
0.254248936502416	0.547027727911062
0.25428425463067	0.546670157626175
0.254319571240833	0.546312482296765
0.254354886333999	0.545954665902467
0.254390199911242	0.545596847056277
0.254425511973617	0.54523886958893
0.254460822522161	0.544880806176177
0.254496131557891	0.544522687870303
0.254531439081806	0.544164512130514
0.25456674509488	0.543806146862307
0.254602049598074	0.543447794748007
0.254637352592328	0.543089340687175
0.254672654078563	0.54273077279784
0.254707954057679	0.542372169434332
0.254743252530558	0.542013455856895
0.254778549498065	0.541654690948252
0.25481384496104	0.541295847835108
0.25484913892031	0.540936911298655
0.254884431376678	0.540577917875801
0.254919722330933	0.540218860613797
0.25495501178384	0.539859748737578
0.254990299736148	0.539500504522873
0.255025586188585	0.539141288427303
0.255060871141861	0.53878192056492
0.255096154596667	0.538422547243608
0.255131436553674	0.538063092184766
0.255166717013533	0.537703568089196
0.25520199597688	0.537344016603522
0.255237273444328	0.536984351768402
0.255272549416472	0.536624676265854
0.25530782389389	0.536264953040683
0.255343096877138	0.535905139843649
0.255378368366756	0.535545284262886
0.255413638363263	0.535185382814978
0.255448906867158	0.534825445601193
0.255484173878924	0.534465444028801
0.255519439399025	0.534105376999094
0.255554703427903	0.53374533293776
0.255589965965984	0.53338514971151
0.255625227013673	0.533024989870783
0.255660486571358	0.532664769964219
0.255695744639408	0.532304516176683
0.255731001218171	0.531944194646466
0.25576625630798	0.531583864116778
0.255801509909147	0.531223502556389
0.255836762021964	0.530863088230758
0.255872012646705	0.530502624878112
0.255907261783627	0.530142160619057
0.255942509432967	0.529781649769295
0.255977755594943	0.529421122473002
0.256013000269755	0.529060544638188
0.256048243457584	0.528699948431651
0.256083485158591	0.5283393275163
0.256118725372921	0.527978676808527
0.256153964100701	0.527618027836803
0.256189201342034	0.527257310830764
0.256224437097008	0.526896597152627
0.256259671365694	0.526535888064596
0.256294904148142	0.526175117899625
0.256330135444383	0.525814345435312
0.256365365254433	0.525453566552716
0.256400593578285	0.52509275862839
0.256435820415916	0.524731936969823
0.256471045767284	0.524371120848346
0.256506269632329	0.524010293043468
0.256541492010971	0.523649413865196
0.256576712903114	0.523288574277265
0.256611932308641	0.522927718349014
0.256647150227419	0.522566830750659
0.256682366659295	0.522205970339204
0.256717581604098	0.521845075570279
0.256752795061638	0.521484180265294
0.256788007031708	0.521123326927678
0.256823217514081	0.520762413307131
0.256858426508515	0.520401554000995
0.256893634014745	0.520040645068002
0.256928840032491	0.519679798664036
0.256964044561454	0.519318887789075
0.256999247601316	0.518958060546487
0.257034449151741	0.518597159309876
0.257069649212377	0.518236338126371
0.257104847782851	0.517875470324629
0.257140044862772	0.517514647769893
0.257175240451732	0.517153833885127
0.257210434549303	0.516793021560126
0.257245627155043	0.51643219753119
0.257280818268487	0.516071457109234
0.257316007889157	0.515710678487617
0.257351196016551	0.51534994220533
0.257386382650152	0.514989192722489
0.257421567789427	0.514628503821371
0.257456751433821	0.514267805514165
0.257491933582763	0.513907154032235
0.257527114235665	0.51354650336347
0.25756229339192	0.513185892723521
0.257597471050902	0.512825290838455
0.257632647211968	0.512464718821278
0.257667821874457	0.512104221246098
0.25770299503769	0.511743688116776
0.257738166700971	0.511383203884195
0.257773336863584	0.511022782273892
0.257808505524798	0.510662329417864
0.257843672683862	0.510301983381027
0.257878838340008	0.509941618742479
0.257914002492451	0.50958131741457
0.257949165140385	0.50922104042137
0.25798432628299	0.508860814705172
0.258019485919427	0.50850060095035
0.258054644048837	0.508140447885805
0.258089800670348	0.50778034553573
0.258124955783066	0.507420260528417
0.258160109386081	0.50706023662561
0.258195261478466	0.506700236730048
0.258230412059276	0.506340313864406
0.258265561127546	0.505980437124008
0.258300708682295	0.505620542652901
0.258335854722528	0.505260777236854
0.258370999247228	0.504901032724641
0.25840614225536	0.504541333276746
0.258441283745875	0.504181675078708
0.258476423717705	0.50382210875416
0.258511562169762	0.503462541065854
0.258546699100944	0.503103105877959
0.25858183451013	0.502743631406045
0.25861696839618	0.502384277484626
0.258652100757942	0.50202498187786
0.25868723159424	0.50166571501358
0.258722360903885	0.50130656447088
0.258757488685667	0.500947366875129
0.258792614938363	0.500588337194334
0.25882773966073	0.500229354536626
0.258862862851508	0.499870384701419
0.25889798450942	0.499511515065232
0.258933104633172	0.499152725959459
0.258968223221451	0.498793979839232
0.259003340272928	0.498435309888664
0.259038455786257	0.498076714617108
0.259073569760076	0.497718138603707
0.259108682193005	0.497359749540203
0.259143793083646	0.497001333118044
0.25917890243058	0.496643005170816
0.25921401023238	0.496284798657804
0.259249116487596	0.495926611314411
0.259284221194761	0.495568538545653
0.259319324352392	0.495210527093651
0.259354425958989	0.494852603648566
0.259389526013034	0.494494741980262
0.259424624512993	0.49413698820127
0.259459721457315	0.4937792832477
0.259494816844431	0.49342168634508
0.259529910672758	0.493064184384069
0.259565002940692	0.492706717741532
0.259600093646613	0.49234935622576
0.259635182788888	0.491992144180846
0.25967027036586	0.491634900343531
0.259705356375863	0.491277860855263
0.259740440817212	0.490920853954424
0.259775523688198	0.490563910439594
0.259810604987104	0.490207122824052
0.259845684712193	0.489850363674819
0.259880762861712	0.489493765839166
0.259915839433891	0.489137198688322
0.259950914426941	0.4887807646233
0.259985987839058	0.488424417074861
0.260021059668423	0.488068148826846
0.260056129913198	0.487712006527074
0.26009119857153	0.487355938443095
0.260126265641548	0.486999987613528
0.260161331121366	0.486644119646197
0.26019639500908	0.486288397014607
0.260231457302768	0.485932705997152
0.260266518000494	0.485577174749921
0.260301577100307	0.48522169422637
0.260336634600236	0.484866403167511
0.260371690498294	0.484511130339712
0.260406744792479	0.484156007870893
0.260441797480772	0.483800982873966
0.260476848561138	0.483446073966743
0.260511898031524	0.483091277704652
0.260546945889862	0.482736573349767
0.260581992134067	0.482381986590737
0.260617036762039	0.482027525134893
0.260652079771661	0.481673154212226
0.260687121160799	0.481318929112369
0.260722160927302	0.480964767449642
0.260757199069005	0.480610787446365
0.260792235583725	0.48025685860692
0.260827270469263	0.479903108140211
0.260862303723406	0.479549432187455
0.260897335343922	0.479195851768874
0.260932365328565	0.478842475860398
0.260967393675069	0.478489164559639
0.261002420381157	0.478135947442986
0.261037445444532	0.47778292637624
0.261072468862884	0.477429964828181
0.261107490633883	0.477077160501507
0.261142510755188	0.476724459037227
0.26117752922444	0.476371899847684
0.261212546039262	0.476019483768432
0.261247561197261	0.475667148912083
0.26128257469603	0.475314976306662
0.261317586533147	0.474962933667317
0.261352596706171	0.474610966515871
0.261387605212648	0.474259231222284
0.261422612050107	0.47390753428557
0.261457617216061	0.473556010699998
0.261492620708006	0.473204616267259
0.261527622523424	0.472853356459192
0.26156262265978	0.472502202014869
0.261597621114527	0.4721512415233
0.261632617885095	0.471800370854587
0.261667612968904	0.471449648545575
0.261702606363356	0.471099065104432
0.26173759806584	0.470748624167477
0.261772588073726	0.470398308652985
0.26180757638437	0.4700481563177
0.261842562995111	0.469698121319448
0.261877547903274	0.469348229753216
0.26191253110617	0.468998503168309
0.261947512601091	0.46864891025992
0.261982492385314	0.468299440004451
0.262017470456102	0.46795012822292
0.262052446810702	0.467600970902573
0.262087421446344	0.46725194558353
0.262122394360247	0.466903077760908
0.26215736554961	0.46655435289555
0.262192335011617	0.466205777177633
0.262227302743438	0.465857345490979
0.26226226874223	0.465509086860355
0.262297233005128	0.465160912272663
0.26233219552926	0.464812987887318
0.262367156311732	0.464465147017117
0.262402115349636	0.464117456399593
0.262437072640052	0.463769956929474
0.262472028180041	0.463422586926774
0.262506981966653	0.463075380824641
0.262541933996918	0.462728311419393
0.262576884267857	0.462381449925055
0.262611832776466	0.462034666957407
0.262646779519734	0.461688106743119
0.262681724494636	0.46134169063759
0.262716667698125	0.460995397433322
0.262751609127144	0.46064932411424
0.26278654877862	0.4603033599127
0.262821486649462	0.459957571860021
0.26285642273657	0.459611947248524
0.262891357036825	0.45926650208576
0.262926289547093	0.458921199308927
0.262961220264224	0.458576067092574
0.262996149185057	0.458231088223508
0.263031076306413	0.457886309881136
0.2630660016251	0.457541642246602
0.26310092513791	0.457197204248372
0.26313584684162	0.456852868382332
0.263170766732992	0.456508757161293
0.263205684808775	0.456164774660203
0.263240601065702	0.455820990059966
0.263275515500491	0.455477340099367
0.263310428109846	0.455133921840235
0.263345338890455	0.454790609269213
0.263380247838992	0.454447492832334
0.263415154952119	0.454104574305526
0.26345006022648	0.453761758900524
0.263484963658705	0.453419226467309
0.263519865245409	0.453076769412946
0.263554764983194	0.452734525943498
0.263589662868649	0.452392453829323
0.263624558898343	0.452050581722243
0.263659453068834	0.45170884690091
0.263694345376668	0.451367317521764
0.263729235818372	0.451025955227506
0.263764124390461	0.450684762407029
0.263799011089436	0.450343768764026
0.26383389591178	0.450002966558009
0.263868778853966	0.449662285236103
0.263903659912452	0.449321861991045
0.263938539083679	0.448981559579737
0.263973416364077	0.448641482981785
0.264008291750058	0.448301555317296
0.264043165238022	0.447961842534985
0.264078036824357	0.447622268281274
0.264112906505432	0.447282948242866
0.264147774277606	0.446943751096429
0.264182640137221	0.446604739746763
0.264217504080608	0.446265982555502
0.264252366104081	0.445927357438364
0.264287226203939	0.445588915967939
0.26432208437647	0.445250689505406
0.264356940617947	0.44491263768788
0.264391794924627	0.44457476862204
0.264426647292757	0.444237099257989
0.264461497718568	0.443899643096433
0.264496346198275	0.443562336572776
0.264531192728081	0.443225241517418
0.264566037304176	0.442888348860897
0.264600879922735	0.442551629503113
0.264635720579917	0.442215116799199
0.264670559271872	0.441878776563768
0.264705395994732	0.441542679271578
0.264740230744618	0.441206719526359
0.264775063517634	0.440870992384768
0.264809894309874	0.440535467058998
0.264844723117415	0.440200089928364
0.264879549936323	0.439864967280422
0.26491437476265	0.439529987939003
0.264949197592432	0.439195302120517
0.264984018421692	0.438860661751261
0.265018837246441	0.438526388421676
0.265053654062677	0.438192170617265
0.26508846886638	0.437858266092608
0.265123281653523	0.437524492660703
0.265158092420061	0.437190943732278
0.265192901161936	0.436857602307879
0.265227707875075	0.436524449046353
0.265262512555396	0.43619151904647
0.265297315198802	0.435858770684139
0.265332115801179	0.435526245703562
0.265366914358403	0.435193889032961
0.265401710866338	0.434861793825228
0.265436505320831	0.434529875490468
0.265471297717716	0.434198126601573
0.265506088052817	0.433866660129181
0.265540876321943	0.433535333995273
0.265575662520889	0.433204258033693
0.265610446645437	0.432873365964875
0.265645228691356	0.432542701595354
0.265680008654401	0.432212214330079
0.265714786530315	0.43188198070072
0.265749562314828	0.431551905788957
0.265784336003659	0.431222101540535
0.265819107592509	0.430892455759535
0.265853877077067	0.430563031054676
0.265888644453013	0.430233848007005
0.26592340971601	0.429904840112544
0.265958172861711	0.429576094768182
0.265992933885751	0.429247505793767
0.266027692783757	0.428919140676583
0.266062449551341	0.428591053862641
0.266097204184103	0.428263069586223
0.26613195667763	0.427935393910549
0.266166707027496	0.42760791882831
0.266201455229261	0.42728062644025
0.266236201278474	0.426953561893777
0.266270945170669	0.426626716108729
0.266305686901371	0.426300122207106
0.266340426466088	0.425973669875709
0.266375163860318	0.425647520796221
0.266409899079545	0.425321540875564
0.266444632119239	0.424995762562184
0.266479362974861	0.424670258910562
0.266514091641858	0.424344937149753
0.266548818115663	0.424019866927036
0.266583542391698	0.423694946467692
0.266618264465372	0.423370338269205
0.26665298433208	0.423045900102348
0.266687701987206	0.422721692725024
0.266722417426121	0.422397720671567
0.266757130644184	0.422073915805928
0.266791841636742	0.421750421689333
0.266826550399129	0.421427099015487
0.266861256926665	0.421104004906488
0.266895961214661	0.420781131452624
0.266930663258412	0.420458489493178
0.266965363053203	0.420136116821464
0.267000060594306	0.419813860386433
0.267034755876981	0.419491928746293
0.267069448896478	0.419170206976883
0.267104139648029	0.418848658475619
0.267138828126857	0.418527397957794
0.267173514328176	0.418206331294335
0.267208198247184	0.417885535262626
0.267242879879065	0.417564903224976
0.267277559218995	0.417244518446947
0.26731223626214	0.416924410344684
0.267346911003647	0.416604480651737
0.267381583438652	0.416284809488286
0.267416253562286	0.415965338557531
0.267450921369661	0.415646143157438
0.26748558685588	0.415327129955186
0.267520250016032	0.415008374904471
0.267554910845196	0.414689850557069
0.26758956933844	0.414371538145782
0.267624225490818	0.41405350918019
0.267658879297374	0.41373563505769
0.267693530753135	0.413418065102956
0.267728179853125	0.413100716778536
0.267762826592348	0.412783554588443
0.267797470965801	0.412466663185939
0.267832112968468	0.412150017076936
0.267866752595321	0.411833551014714
0.267901389841319	0.411517418460195
0.267936024701414	0.4112014237015
0.26797065717054	0.410885701705616
0.268005287243624	0.410570240150833
0.26803991491558	0.410254992525514
0.26807454018131	0.40993994389971
0.268109163035703	0.409625199271087
0.268143783473642	0.409310655469605
0.268178401489993	0.408996372538944
0.268213017079611	0.408682284224329
0.268247630237342	0.408368496873708
0.268282240958017	0.408054891184676
0.268316849236461	0.407741549540459
0.268351455067484	0.407428444507534
0.268386058445885	0.407115597723491
0.26842065936645	0.406802933134395
0.268455257823957	0.406490585948689
0.268489853813173	0.406178431114203
0.268524447328849	0.405866548641889
0.268559038365727	0.405554847384608
0.26859362691854	0.405243458401428
0.268628212982009	0.404932259314863
0.268662796550843	0.404621333041227
0.26869737761974	0.404310664493237
0.268731956183385	0.404000181405191
0.268766532236454	0.403689975877737
0.268801105773612	0.403380041341413
0.268835676789511	0.403070286248514
0.268870245278796	0.402760840213538
0.268904811236098	0.402451587760885
0.268939374656037	0.40214259918917
0.268973935533222	0.40183385405966
0.269008493862252	0.401525396273279
0.269043049637715	0.401217097218253
0.269077602854186	0.400909116171243
0.269112153506232	0.400601336904342
0.269146701588407	0.400293841542547
0.269181247095256	0.399986581531271
0.269215790021312	0.399679531247219
0.269250330361098	0.399372788974535
0.269284868109123	0.39906620898533
0.269319403259892	0.398759971628431
0.269353935807895	0.398453950519472
0.269388465747609	0.398148140846265
0.269422993073504	0.397842619777583
0.269457517780039	0.397537311635682
0.269492039861662	0.397232298720205
0.269526559312808	0.396927500261392
0.269561076127906	0.396622956778445
0.269595590301368	0.396318689531742
0.269630101827603	0.396014617256106
0.269664610701006	0.39571083323517
0.26969911691596	0.395407313257942
0.26973362046684	0.395104011315438
0.269768121348008	0.394800972435672
0.269802619553817	0.39449817823788
0.269837115078612	0.394195641940784
0.269871607916726	0.393893371298593
0.269906098062477	0.393591340545358
0.26994058551018	0.39328954748388
0.269975070254135	0.392988005483798
0.270009552288634	0.392686756227288
0.270044031607957	0.392385722643915
0.270078508206376	0.392084929918455
0.270112982078151	0.3917844392758
0.270147453217532	0.39148417460573
0.270181921618759	0.391184164974751
0.27021638727606	0.390884372951395
0.270250850183659	0.39058488758031
0.270285310335766	0.390285662662473
0.270319767726578	0.389986641181909
0.270354222350284	0.389687914134426
0.270388674201066	0.389389420144391
0.270423123273093	0.389091192753544
0.270457569560524	0.38879320791935
0.270492013057512	0.388495502987636
0.270526453758195	0.3881980326172
0.270560891656702	0.387900826110149
0.270595326747152	0.38760387194343
0.270629759023659	0.387307171786053
0.270664188480322	0.387010731238696
0.270698615111231	0.386714557168995
0.270733038910466	0.386418622588227
0.2707674598721	0.386122945282101
0.270801877990194	0.385827562385939
0.2708362932588	0.385532371717882
0.270870705671961	0.385237486875004
0.270905115223706	0.384942864212601
0.270939521908059	0.384648452519513
0.270973925719035	0.384354363066236
0.271008326650636	0.384060456128569
0.271042724696857	0.383766885211477
0.271077119851681	0.383473527313763
0.271111512109084	0.383180438741489
0.271145901463031	0.382887585614434
0.271180287907479	0.382595065438839
0.271214671436371	0.38230268395311
0.271249052043646	0.382010682135391
0.271283429723233	0.381718891861629
0.27131780446905	0.381427309672648
0.271352176275005	0.381136085938934
0.271386545134998	0.380845064656248
0.271420911042917	0.380554278172258
0.271455273992646	0.380263837539059
0.271489633978055	0.379973578302075
0.271523990993006	0.379683610711977
0.271558345031354	0.379393896062204
0.271592696086943	0.37910445034426
0.271627044153607	0.37881525063246
0.27166138922517	0.37852636345014
0.271695731295451	0.378237654869602
0.271730070358258	0.377949288548452
0.271764406407386	0.377661124489557
0.271798739436627	0.377373263741782
0.271833069439762	0.377085617378143
0.27186739641056	0.376798288917434
0.271901720342784	0.376511185849892
0.271936041230188	0.376224374363003
0.271970359066517	0.375937795069477
0.272004673845505	0.375651488551935
0.272038985560879	0.375365445135116
0.272073294206357	0.375079689414954
0.272107599775647	0.374794142734766
0.27214190226245	0.374508907777184
0.272176201660457	0.374223930125019
0.272210497963351	0.373939202603699
0.272244791164804	0.373654725320437
0.272279081258482	0.373370548775826
0.272313368238042	0.37308660630416
0.272347652097132	0.372802950839829
0.272381932829389	0.372519530040813
0.272416210428444	0.37223642089613
0.272450484887919	0.371953499537622
0.272484756201427	0.371670920181288
0.272519024362572	0.371388573059816
0.27255328936495	0.371106498799585
0.272587551202148	0.370824672365186
0.272621809867747	0.370543109766899
0.272656065355316	0.370261843770429
0.272690317658418	0.369980835266483
0.272724566770603	0.369700051767976
0.27275881268542	0.369419588068958
0.272793055396405	0.369139324500554
0.272827294897087	0.368859426006885
0.272861531180984	0.368579682593629
0.272895764241607	0.368300300080723
0.272929994072464	0.368021101870151
0.272964220667045	0.367742233135228
0.27299844401884	0.367463599305514
0.273032664121328	0.367185222075025
0.273066880967979	0.366907157183139
0.273101094552253	0.366629318765023
0.273135304867606	0.366351738817889
0.273169511907486	0.366074461166637
0.273203715665327	0.365797429419789
0.273237916134561	0.365520675698715
0.273272113308611	0.365244161423419
0.273306307180889	0.364967973942679
0.273340497744801	0.364691977205695
0.273374684993743	0.364416284402968
0.273408868921108	0.364140881947396
0.273443049520277	0.363865710379951
0.273477226784623	0.363590820689816
0.273511400707512	0.363316200323237
0.273545571282301	0.363041838029126
0.273579738502342	0.362767777593436
0.273613902360978	0.362493916872535
0.273648062851541	0.362220388238834
0.27368221996736	0.361947099434414
0.273716373701754	0.361674085144811
0.273750524048032	0.361401339412689
0.273784670999501	0.361128856731577
0.273818814549453	0.360856649667149
0.273852954691178	0.360584681572136
0.273887091417959	0.360313051256701
0.273921224723066	0.360041624109719
0.273955354599764	0.359770464184194
0.273989481041313	0.359499612676807
0.274023604040961	0.359229019084176
0.274057723591952	0.358958688376744
0.274091839687519	0.358688602737035
0.274125952320893	0.358418822320662
0.274160061485291	0.358149294025233
0.274194167173926	0.35788005190369
0.274228269380006	0.357611020398618
0.274262368096728	0.357342374351703
0.274296463317279	0.357073841462889
0.274330555034845	0.356805734310941
0.274364643242603	0.356537746135948
0.274398727933719	0.356270167747792
0.274432809101356	0.356002779199096
0.274466886738665	0.355735658786555
0.274500960838796	0.355468825010722
0.274535031394888	0.355202273691564
0.274569098400071	0.354935969365828
0.274603161847472	0.354669947867761
0.274637221730209	0.354404168145166
0.274671278041391	0.354138723160323
0.274705330774123	0.353873466105062
0.274739379921502	0.353608550010223
0.274773425476617	0.353343827279184
0.274807467432551	0.353079477588949
0.274841505782379	0.352815291129804
0.274875540519168	0.352551423078186
0.274909571635982	0.352287855560357
0.274943599125874	0.352024478154858
0.274977622981893	0.351761459234168
0.275011643197079	0.351498680524632
0.275045659764464	0.351236114797462
0.275079672677079	0.350973896472058
0.275113681927941	0.350711895760648
0.275147687510063	0.350450194656561
0.275181689416453	0.350188762301145
0.27521568764011	0.349927578471326
0.275249682174028	0.349666680442433
0.275283673011193	0.349406067788469
0.275317660144584	0.349145690453566
0.275351643567173	0.348885587431234
0.275385623271927	0.348625798430806
0.275419599251807	0.348366240622878
0.275453571499766	0.348106940472081
0.275487540008747	0.347847951996038
0.275521504771693	0.347589195571409
0.275555465781537	0.347330759817616
0.275589423031204	0.347072532591588
0.275623376513615	0.346814605049702
0.275657326221684	0.346556944333908
0.27569127214832	0.346299577453402
0.275725214286421	0.346042442145039
0.275759152628883	0.345785621043678
0.275793087168593	0.345529004933849
0.275827017898433	0.345272713919414
0.275860944811279	0.345016682965688
0.275894867899999	0.344760920122447
0.275928787157457	0.34450542398476
0.275962702576508	0.344250204345821
0.275996614150002	0.34399519733547
0.276030521870784	0.343740591126609
0.276064425731693	0.343486120955264
0.276098325725558	0.343232011142847
0.276132221845205	0.342978108031894
0.276166114083453	0.342724507271436
0.276200002433116	0.342471201901719
0.276233886887001	0.342218115855624
0.276267767437907	0.341965333859523
0.276301644078631	0.34171280705011
0.276335516801959	0.341460545298394
0.276369385600676	0.341208592954706
0.27640325046756	0.340956835937346
0.276437111395378	0.340705429009969
0.276470968376897	0.34045426348904
0.276504821404876	0.34020333215373
0.276538670472068	0.339952718149948
0.276572515571219	0.339702355229928
0.276606356695071	0.339452268149354
0.27664019383636	0.339202459865782
0.276674026987815	0.338952879059399
0.276707856142159	0.338703627303598
0.27674168129211	0.338454620237096
0.27677550243038	0.33820585250907
0.276809319549677	0.337957399306557
0.276843132642703	0.337709201010785
0.27687694170215	0.33746127758104
0.276910746720708	0.33721360551591
0.276944547691061	0.336966216631919
0.276978344605887	0.336719119184211
0.277012137457861	0.336472237025923
0.277045926239648	0.336225674753268
0.277079710943908	0.335979371116178
0.277113491563299	0.335733332853972
0.27714726809047	0.335487520391934
0.277181040518067	0.335242099930945
0.277214808838729	0.334996803433195
0.277248573045089	0.3347518690774
0.277282333129775	0.334507160713121
0.277316089085413	0.334262752401162
0.277349840904619	0.334018621587817
0.277383588580005	0.333774698627749
0.277417332104178	0.333531119533361
0.27745107146974	0.333287775978684
0.277484806669287	0.333044669747046
0.277518537695412	0.33280190949738
0.277552264540699	0.332559322996216
0.277585987197727	0.33231711511667
0.277619705659076	0.332075090685278
0.277653419917312	0.331833368141057
0.277687129965001	0.331591915852726
0.277720835794703	0.331350722492178
0.277754537398974	0.33110978679269
0.277788234770362	0.330869185053661
0.277821927901414	0.330628769077662
0.277855616784666	0.330388669617448
0.277889301412655	0.33014882301707
0.277922981777909	0.329909254379206
0.277956657872952	0.329669940458887
0.277990329690306	0.329430935077384
0.278023997222483	0.329192126938805
0.278057660461993	0.328953674780103
0.27809131940134	0.328715388841568
0.278124974033026	0.328477512038369
0.278158624349544	0.328239743409876
0.278192270343383	0.328002353661935
0.27822591200703	0.327765186844021
0.278259549332968	0.32752833632511
0.278293182313668	0.327291664152494
0.278326810941602	0.327055371864414
0.278360435209237	0.326819264653767
0.278394055109033	0.326583450200615
0.278427670633448	0.326347917711861
0.278461281774933	0.326112638745716
0.278494888525934	0.325877612068975
0.278528490878897	0.325642918444859
0.278562088826258	0.325408398289942
0.278595682360449	0.325174228511466
0.2786292714739	0.324940288153318
0.278662856159037	0.324706608077457
0.278696436408278	0.324473214636155
0.278730012214039	0.324240089852123
0.27876358356873	0.324007215875145
0.278797150464759	0.323774619184526
0.278830712894525	0.323542308667982
0.278864270850426	0.323310219394525
0.278897824324857	0.323078444183479
0.278931373310206	0.322846921048055
0.278964917798855	0.322615651307237
0.278998457783185	0.322384675419028
0.279031993255572	0.322153921050435
0.279065524208387	0.321923482786088
0.279099050633998	0.321693304302613
0.279132572524765	0.321463348743121
0.279166089873048	0.3212337203418
0.279199602671201	0.321004317571999
0.279233110911575	0.320775186617749
0.279266614586515	0.320546340458479
0.279300113688364	0.320317770114671
0.279333608209457	0.320089402020299
0.279367098142128	0.319861383899732
0.279400583478708	0.319633563027736
0.279434064211519	0.319406071444627
0.279467540332884	0.319178796470367
0.279501011835121	0.318951794764284
0.279534478710544	0.318725079408611
0.279567940951459	0.318498616080104
0.279601398550173	0.318272445793019
0.279634851498986	0.318046466828709
0.279668299790196	0.317820859809883
0.279701743416096	0.317595430558235
0.279735182368976	0.317370316753669
0.27976861664112	0.317145432818506
0.279802046224812	0.316920848718571
0.279835471112329	0.316696501944515
0.279868891295945	0.316472450025878
0.279902306767929	0.316248632809559
0.279935717520548	0.316025113749468
0.279969123546065	0.315801811632113
0.28000252483674	0.315578805455024
0.280035921384827	0.315356091543488
0.280069313182579	0.315133585457034
0.280102700222241	0.314911378955737
0.28013608249606	0.314689433890989
0.280169459996277	0.314467741251139
0.280202832715127	0.314246331586646
0.280236200644844	0.314025170833566
0.280269563777658	0.313804294361432
0.280302922105796	0.313583636189956
0.280336275621479	0.313363291208766
0.280369624316928	0.313143191162727
0.280402968184358	0.312923355874524
0.280436307215982	0.312703786270262
0.280469641404009	0.312484470442268
0.280502970740643	0.312265429053068
0.280536295218086	0.312046651601448
0.280569614828539	0.311828151951387
0.280602929564195	0.311609880552931
0.280636239417246	0.31139188408853
0.280669544379883	0.311174170825111
0.280702844444288	0.310956699708563
0.280736139602645	0.310739508456439
0.280769429847133	0.310522561628742
0.280802715169928	0.310305904249256
0.280835995563199	0.310089479432791
0.280869271019116	0.309873312348262
0.280902541529848	0.309657470234553
0.280935807087556	0.309441809226532
0.280969067684397	0.309226465775679
0.281002323312529	0.309011353392411
0.281035573964107	0.308796534587437
0.281068819631281	0.308581923576151
0.281102060306196	0.308367663432226
0.281135295980996	0.308153577114539
0.281168526647824	0.307939797459867
0.281201752298817	0.307726256797374
0.281234972926111	0.307513042356362
0.281268188521837	0.307299965550912
0.281301399078123	0.307087274195991
0.281334604587098	0.306874765160836
0.281367805040883	0.306662573035594
0.281401000431598	0.306450574959437
0.281434190751363	0.306238912009163
0.281467375992292	0.306027462653189
0.281500556146494	0.30581628350864
0.28153373120608	0.305605370195129
0.281566901163157	0.305394712840398
0.281600066009828	0.305184327728587
0.281633225738194	0.304974194440194
0.28166638034035	0.30476430711629
0.281699529808393	0.30455469029542
0.281732674134416	0.30434536631805
0.28176581331051	0.304136236556934
0.281798947328761	0.30392742338869
0.281832076181252	0.303718843281537
0.281865199860067	0.303510546953335
0.281898318357283	0.303302479006254
0.281931431664977	0.303094657567325
0.281964539775227	0.302887162169973
0.2819976426801	0.302679878116558
0.282030740371667	0.302472846551059
0.282063832841995	0.302266097285134
0.282096920083146	0.302059599768891
0.282130002087184	0.301853339798239
0.282163078846167	0.301647394011718
0.282196150352152	0.301441634237888
0.282229216597192	0.301236192506767
0.28226227757334	0.301030969352446
0.282295333272646	0.300826047890948
0.282328383687157	0.300621332885982
0.282361428808918	0.300416913895063
0.282394468629969	0.300212717371634
0.282427503142353	0.300008834449501
0.282460532338108	0.299805146815735
0.282493556209269	0.299601782575583
0.282526574747868	0.299398593262101
0.282559587945937	0.29919574487037
0.282592595795506	0.29899307470276
0.282625598288602	0.298790746762425
0.282658595417249	0.298588618268297
0.282691587173469	0.298386748682884
0.282724573549283	0.298185170681583
0.282757554536708	0.29798379699577
0.282790530127762	0.297782718569421
0.282823500314459	0.297581889544012
0.282856465088811	0.297381327415135
0.282889424442827	0.297180995337309
0.282922378368515	0.29698092881958
0.282955326857882	0.296781137301877
0.28298826990293	0.296581579673245
0.283021207495664	0.296382257912988
0.283054139628083	0.296183257866373
0.283087066292185	0.295984452946842
0.283119987479967	0.295785935025889
0.283152903183421	0.295587654679371
0.283185813394542	0.295389640568647
0.28321871810532	0.295191866267
0.283251617307744	0.294994370273697
0.2832845109938	0.294797120129083
0.283317399155475	0.29460010149193
0.283350281784751	0.294403371881032
0.283383158873612	0.294206882469524
0.283416030414035	0.294010653175395
0.283448896397999	0.293814650141471
0.283481756817481	0.293618930595228
0.283514611664458	0.293423472033172
0.283547460930902	0.293228228403406
0.283580304608783	0.293033289907577
0.283613142690071	0.292838555539887
0.283645975166735	0.292644104491152
0.283678802030743	0.292449912924117
0.283711623274059	0.292255939950403
0.283744438888646	0.292062238974542
0.283777248866468	0.29186881485842
0.283810053199485	0.2916755898252
0.283842851879655	0.291482684146167
0.283875644898935	0.291289979273762
0.283908432249282	0.291097534491305
0.283941213922651	0.290905367565874
0.283973989910996	0.290713435998926
0.284006760206268	0.290521747860996
0.284039524800416	0.290330330754172
0.284072283685391	0.290139128518085
0.284105036853141	0.289948232678737
0.284137784295611	0.289757552369001
0.284170526004746	0.289567153646573
0.28420326197249	0.289376939687497
0.284235992190787	0.28918706433194
0.284268716651577	0.2889973676129
0.284301435346798	0.288807960552593
0.284334148268391	0.288618814810313
0.284366855408294	0.288429885982905
0.284399556758442	0.288241210676449
0.284432252310771	0.288052815562241
0.284464942057214	0.287864641931252
0.284497625989704	0.287676740297673
0.284530304100173	0.287489066216095
0.284562976380551	0.287301666797118
0.284595642822766	0.287114475327561
0.28462830341875	0.286927609890805
0.284660958160429	0.286740896802623
0.284693607039729	0.286554518638374
0.284726250048576	0.286368332072786
0.284758887178892	0.286182440751822
0.284791518422601	0.285996752412534
0.284824143771627	0.285811335734849
0.284856763217892	0.285626165271581
0.284889376753314	0.285441267281658
0.284921984369814	0.28525657054079
0.28495458605931	0.285072154326547
0.28498718181372	0.284888002637102
0.28501977162496	0.284704029007234
0.285052355484948	0.284520383908263
0.285084933385598	0.284336968567805
0.285117505318824	0.284153749417332
0.28515007127654	0.283970830148769
0.285182631250659	0.283788130737644
0.285215185233093	0.283605706783768
0.285247733215754	0.283423494338767
0.285280275190552	0.283241564548472
0.285312811149397	0.283059868407562
0.285345341084197	0.282878389714245
0.285377864986862	0.282697226779591
0.285410382849301	0.28251621179955
0.285442894663418	0.282335553472398
0.285475400421121	0.282155055147984
0.285507900114315	0.28197483469106
0.28554039373491	0.281794858763566
0.285572881274808	0.28161516316142
0.285605362725912	0.281435638151275
0.285637838080125	0.281256431354072
0.285670307329354	0.281077412281664
0.285702770465499	0.280898687442153
0.285735227480462	0.280720196111496
0.285767678366146	0.280541890271882
0.285800123114453	0.280363948321133
0.285832561717283	0.280186138555992
0.285864994166535	0.28000860365441
0.285897420454111	0.279831370663438
0.28592984057191	0.279654318556326
0.285962254511831	0.279477518205101
0.285994662265773	0.279300994046797
0.286027063825635	0.279124675887058
0.286059459183317	0.278948633081395
0.286091848330714	0.278772821259311
0.286124231259724	0.278597250871915
0.286156607962246	0.278421916567173
0.286188978430178	0.278246840424809
0.286221342655414	0.278071998865311
0.286253700629852	0.27789740906674
0.286286052345389	0.277723065164994
0.286318397793921	0.277548945750922
0.286350736967345	0.277375086413271
0.286383069857553	0.277201435107235
0.286415396456446	0.277028067396736
0.28644771675592	0.276854953512875
0.286480030747867	0.276682032515322
0.286512338424184	0.276509369210357
0.286544639776766	0.276336977754908
0.286576934797509	0.27616479166936
0.286609223478309	0.275992867019168
0.286641505811061	0.275821163486785
0.286673781787659	0.275649749277455
0.2867060514	0.275478510572642
0.286738314639978	0.275307562415512
0.28677057149949	0.275136835764138
0.28680282197043	0.274966338310451
0.286835066044694	0.274796123306407
0.286867303714179	0.274626095059645
0.286899534970778	0.274456343524429
0.286931759806391	0.274286824144046
0.28696397821291	0.274117527733733
0.286996190182233	0.273948502553995
0.287028395706257	0.27377969755458
0.287060594776877	0.2736111352509
0.287092787385991	0.273442825228473
0.287124973525494	0.273274723664832
0.287157153187285	0.273106876304956
0.28718932636326	0.272939291583094
0.287221493045319	0.272771913178062
0.287253653225358	0.272604797755781
0.287285806895275	0.272437891837417
0.287317954046969	0.272271248812749
0.287350094672341	0.272104868582145
0.287382228763288	0.27193862860725
0.28741435631171	0.271772764007145
0.287446477309507	0.271607040924553
0.287478591748581	0.271441570913202
0.28751069962083	0.27127636298004
0.287542800918157	0.271111378767316
0.287574895632464	0.270946629664069
0.287606983755652	0.270782137360713
0.287639065279623	0.270617843014962
0.287671140196281	0.27045383155607
0.28770320849753	0.270290012753935
0.287735270175273	0.270126487485746
0.287767325221416	0.26996312664343
0.287799373627864	0.26980006211404
0.287831415386521	0.269637205297923
0.287863450489295	0.269474592000525
0.287895478928093	0.269312234068061
0.287927500694821	0.269150047528254
0.287959515781388	0.268988178123647
0.287991524179702	0.2688265193504
0.288023525881674	0.268665040394466
0.288055520879213	0.268503877585874
0.288087509164231	0.268342903645567
0.288119490728638	0.268182172602389
0.288151465564346	0.268021681326238
0.288183433663268	0.267861417633545
0.288215395017319	0.26770144924898
0.288247349618413	0.267541559312098
0.288279297458465	0.267382081497823
0.288311238529392	0.267222730405175
0.288343172823109	0.267063668332679
0.288375100331534	0.266904791481529
0.288407021046585	0.266746170712351
0.288438934960183	0.266587825479877
0.288470842064247	0.266429647438336
0.288502742350699	0.2662717282396
0.28853463581146	0.266114058104032
0.288566522438453	0.265956588862043
0.288598402223602	0.265799412638832
0.288630275158831	0.265642384271716
0.288662141236068	0.265485673724669
0.288694000447237	0.265329119305062
0.288725852784268	0.26517284669606
0.288757698239088	0.265016796272519
0.288789536803626	0.264860997491933
0.288821368469814	0.264705375767785
0.288853193229584	0.264550031206079
0.288885011074868	0.264394912231585
0.288916821997602	0.264240022241513
0.288948625989718	0.264085367678895
0.288980423043153	0.263930898289157
0.289012213149843	0.263776756433714
0.28904399630173	0.263622745820245
0.289075772490753	0.263469038868252
0.289107541708849	0.263315513354498
0.28913930394796	0.263162284417773
0.28917105920003	0.263009170252391
0.289202807457005	0.262856420309442
0.289234548710831	0.262703805063894
0.289266282953452	0.26255145182432
0.289298010176816	0.262399344354316
0.289329730372875	0.262247461221327
0.289361443533576	0.262095782594974
0.289393149650872	0.26194436466696
0.289424848716717	0.261793142929491
0.289456540723063	0.261642184687383
0.28948822566187	0.261491460969326
0.289519903525092	0.261340911408738
0.289551574304687	0.26119064339248
0.289583237992615	0.261040588585896
0.289614894580838	0.260890762470599
0.289646544061318	0.260741146661484
0.289678186426021	0.260591806617042
0.289709821666908	0.260442645790843
0.28974144977595	0.260293722209092
0.289773070745115	0.260145078038079
0.289804684566371	0.259996577341987
0.28983629123169	0.259848375042576
0.289867890733046	0.259700378975146
0.28989948306241	0.25955256572963
0.289931068211761	0.259405063165262
0.289962646173076	0.259257709177889
0.289994216938334	0.259110660127261
0.290025780499514	0.258963759086227
0.290057336848598	0.258817138994386
0.290088885977573	0.258670733943216
0.290120427878421	0.25852451645133
0.29015196254313	0.258378600697628
0.290183489963689	0.258232838177272
0.290215010132089	0.258087347320591
0.29024652304032	0.257942081146786
0.290278028680378	0.257797005705952
0.290309527044256	0.25765219415527
0.290341018123952	0.25750758640557
0.290372501911465	0.257363216333737
0.290403978398794	0.257219066317984
0.290435447577943	0.257075132909672
0.290466909440916	0.256931435064042
0.290498363979718	0.256787966070264
0.290529811186356	0.256644728723976
0.290561251052842	0.256501691852432
0.290592683571184	0.256358865078241
0.290624108733398	0.256216359423686
0.290655526531497	0.256073939258742
0.290686936957497	0.255931852806029
0.290718340003417	0.255789931179803
0.29074973566128	0.255648271189384
0.290781123923106	0.255506793311613
0.290812504780918	0.25536559162599
0.290843878226747	0.255224552833694
0.290875244252618	0.255083801783234
0.29090660285056	0.254943230983664
0.290937954012606	0.254802880420144
0.290969297730792	0.254662774436068
0.291000633997154	0.25452288826074
0.291031962803727	0.254383217598111
0.291063284142552	0.254243773728864
0.291094598005673	0.254104560195003
0.291125904385134	0.253965562674493
0.291157203272978	0.253826747322237
0.291188494661257	0.253688233753086
0.291219778542021	0.253549883639811
0.291251054907321	0.253411779861592
0.291282323749212	0.253273881381514
0.29131358505975	0.253136234377154
0.291344838830994	0.252998770124338
0.291376085055005	0.252861536144457
0.291407323723848	0.252724558699485
0.291438554829588	0.252587749664712
0.29146977836429	0.252451224589614
0.291500994320025	0.252314839589127
0.291532202688866	0.252178760836572
0.291563403462886	0.252042831032669
0.291594596634162	0.251907173606925
0.291625782194772	0.251771716699474
0.291656960136797	0.251636483100504
0.291688130452319	0.251501427410443
0.291719293133426	0.251366677536131
0.291750448172204	0.251232078489769
0.291781595560744	0.251097713425808
0.291812735291139	0.250963590027705
0.291843867355482	0.250829678392305
0.291874991745871	0.250695964613355
0.291906108454405	0.250562500909613
0.291937217473185	0.250429219606348
0.291968318794317	0.250296199043843
0.291999412409907	0.250163378314203
0.292030498312062	0.250030740285911
0.292061576492897	0.249898397044702
0.292092646944523	0.249766200112039
0.292123709659058	0.249634277488226
0.292154764628621	0.249502523786786
0.292185811845332	0.249371044612568
0.292216851301315	0.249239720578151
0.292247882988696	0.249108650624892
0.292278906899605	0.248977803988064
0.292309923026173	0.248847148608822
0.292340931360533	0.248716748459536
0.292371931894822	0.248586535847928
0.29240292462118	0.248456531923856
0.292433909531746	0.248326784844631
0.292464886618664	0.248197200775943
0.292495855874083	0.248067910443185
0.292526817290151	0.24793874146879
0.29255777085902	0.247809878377307
0.292588716572847	0.24768115951974
0.292619654423785	0.247552723109845
0.292650584403993	0.247424433531188
0.292681506505639	0.247296424975518
0.292712420720886	0.247168587754683
0.2927433270419	0.247040988743242
0.292774225460852	0.246913591874046
0.292805115969918	0.246786444887076
0.29283599856127	0.246659422672372
0.292866873227092	0.246532754659842
0.292897739959562	0.246406191781005
0.292928598750862	0.246279874106346
0.292959449593183	0.246153806503393
0.292990292478714	0.246027879838241
0.293021127399647	0.245902249915286
0.293051954348177	0.245776786754607
0.293082773316504	0.245651529491277
0.293113584296828	0.245526539372465
0.293144387281353	0.245401715814473
0.293175182262284	0.245277105815987
0.293205969231834	0.245152750286007
0.293236748182213	0.24502856425967
0.293267519105638	0.244904645813998
0.293298281994326	0.244780854104719
0.293329036840497	0.244657380237792
0.293359783636378	0.244534027140293
0.293390522374197	0.244410971443294
0.29342125304618	0.244288048017071
0.293451975644563	0.244165383578953
0.293482690161582	0.244042941255958
0.293513396589474	0.24392068919912
0.293544094920481	0.243798665353056
0.293574785146849	0.243676836016701
0.293605467260828	0.243555220209145
0.293636141254666	0.243433845137293
0.293666807120617	0.243312656680219
0.293697464850938	0.243191679497266
0.293728114437891	0.243070939767691
0.293758755873738	0.242950367552853
0.293789389150746	0.242830042326585
0.293820014261182	0.24270994507466
0.29385063119732	0.242590001478826
0.293881239951438	0.242470335274707
0.293911840515812	0.242350818326693
0.293942432882724	0.242231567030438
0.29397301704446	0.2421124959193
0.294003592993306	0.241993636300781
0.294034160721554	0.241874995074789
0.294064720221501	0.241756576449276
0.294095271485442	0.241638345749206
0.294125814505678	0.241520327165609
0.294156349274516	0.241402545554663
0.294186875784261	0.241284957538492
0.294217394027223	0.241167571549819
0.294247903995716	0.24105041398294
0.294278405682057	0.240933436211283
0.294308899078568	0.240816722508373
0.29433938417757	0.240700154442115
0.294369860971392	0.240583837287579
0.294400329452364	0.240467724283579
0.294430789612818	0.240351806593133
0.294461241445092	0.240236118519069
0.294491684941527	0.240120618938639
0.294522120094464	0.240005338575701
0.294552546896251	0.239890300883039
0.294582965339238	0.239775390314972
0.294613375415779	0.239660759827344
0.294643777118231	0.239546315797819
0.294674170438955	0.239432092895678
0.294704555370312	0.239318044118963
0.294734931904671	0.239204256409866
0.294765300034402	0.239090628477602
0.294795659751879	0.238977202886459
0.29482601104948	0.238864041614224
0.294856353919586	0.238751046984163
0.294886688354583	0.23863828071712
0.294917014346854	0.238525704083176
0.294947331888793	0.238413342193809
0.294977640972796	0.238301184925199
0.295007941591261	0.23818925107673
0.295038233736588	0.238077491426388
0.295068517401182	0.237965991416723
0.295098792577455	0.23785464545248
0.295129059257817	0.237743542008428
0.295159317434684	0.237632625071208
0.295189567100476	0.237521919944964
0.295219808247616	0.237411446188073
0.295250040868531	0.237301121272951
0.295280264955651	0.237191049227661
0.29531048050141	0.237081209552144
0.295340687498246	0.236971511990258
0.2953708859386	0.236862033069378
0.295401075814915	0.236752821205958
0.295431257119641	0.236643738323962
0.295461429845229	0.236534890590742
0.295491593984136	0.236426271653171
0.295521749528824	0.236317827753401
0.295551896471751	0.236209603015645
0.295582034805385	0.236101601596835
0.295612164522197	0.235993749275155
0.295642285614662	0.235886177985152
0.295672398075258	0.235778754532479
0.295702501896467	0.235671538369141
0.295732597070772	0.235564567456637
0.295762683590663	0.235457801825208
0.295792761448633	0.235351163147398
0.295822830637179	0.235244827022343
0.295852891148803	0.235138630565731
0.295882942976007	0.235032665757772
0.2959129861113	0.23492690008122
0.295943020547193	0.234821344239978
0.295973046276203	0.234715999606541
0.296003063290847	0.234610828343043
0.29603307158365	0.23450590195087
0.296063071147141	0.234401122163046
0.296093061973848	0.234296610172492
0.296123044056307	0.234192291706463
0.296153017387057	0.234088108882467
0.29618298195864	0.233984239859793
0.296212937763603	0.233880482291489
0.296242884794497	0.233776943524034
0.296272823043875	0.233673678937338
0.296302752504296	0.23357051766674
0.296332673168321	0.233467634681642
0.296362585028518	0.233364926646355
0.296392488077456	0.2332623938165
0.296422382307709	0.233160150875038
0.296452267711856	0.233057978433329
0.296482144282477	0.232956139195177
0.29651201201216	0.232854433530418
0.296541870893493	0.232752921281313
0.296571720919071	0.232651660843657
0.296601562081492	0.232550584626155
0.296631394373358	0.232449663623265
0.296661217787275	0.232348989964859
0.296691032315853	0.232248540275323
0.296720837951705	0.232148261070318
0.29675063468745	0.232048157647943
0.29678042251571	0.231948319778685
0.296810201429111	0.231848626482249
0.296839971420286	0.231749164631834
0.296869732481866	0.231649892440673
0.29689948460649	0.231550848147098
0.296929227786802	0.231451969057604
0.296958962015446	0.231353317031736
0.296988687285075	0.231254856329914
0.297018403588346	0.231156564330528
0.297048110917914	0.231058543262653
0.297077809266445	0.23096068308675
0.297107498626606	0.230862999049438
0.297137178991068	0.230765586544547
0.297166850352506	0.230668300624007
0.297196512703602	0.230571250342624
0.297226166037039	0.230474420000284
0.297255810345505	0.230377716316708
0.297285445621693	0.23028131969932
0.297315071858299	0.230185054119943
0.297344689048025	0.230088989717085
0.297374297183578	0.229993144778072
0.297403896257664	0.229897495852298
0.297433486262999	0.229802044482687
0.2974630671923	0.229706791019104
0.297492639038288	0.229611744301692
0.297522201793692	0.229516910254976
0.297551755451243	0.229422244055076
0.297581300003673	0.22932778248607
0.297610835443724	0.229233523222582
0.29764036176414	0.229139505818464
0.297669878957668	0.229045653353717
0.297699387017059	0.228951964710303
0.297728885935071	0.228858536637613
0.297758375704466	0.228765285772297
0.297787856318008	0.228672198449699
0.297817327768467	0.22857937601559
0.297846790048618	0.228486739884426
0.297876243151239	0.228394197383133
0.297905687069113	0.22830201282455
0.297935121795027	0.228209932904728
0.297964547321771	0.228118077470854
0.297993963642143	0.228026414847596
0.298023370748943	0.227934928992799
0.298052768634976	0.227843671454745
0.298082157293051	0.227752618003993
0.298111536715982	0.227661747567825
0.298140906896587	0.227571059651683
0.298170267827689	0.227480604303866
0.298199619502116	0.227390318566446
0.298228961912696	0.227300254990213
0.298258295052267	0.227210364652846
0.298287618913671	0.227120700099811
0.298316933489752	0.227031181044757
0.29834623877336	0.2269419552066
0.298375534757346	0.226852809297576
0.298404821434573	0.226763966329639
0.298434098797901	0.226675239127776
0.298463366840198	0.226586773436786
0.298492625554339	0.22649846392251
0.298521874933195	0.226410371904755
0.298551114969651	0.226322463082379
0.298580345656593	0.226234767741473
0.298609566986909	0.226147227149824
0.298638778953496	0.226059964924008
0.298667981549254	0.225972822562851
0.298697174767084	0.225885922724118
0.298726358599896	0.22579918096258
0.298755533040605	0.225712693755922
0.298784698082128	0.225626339524665
0.298813853717386	0.225540214718463
0.298842999939308	0.225454306638054
0.298872136740823	0.225368519588154
0.29890126411487	0.225283062016449
0.298930382054389	0.225197619770752
0.298959490552326	0.225112572791417
0.298988589601631	0.225027572218136
0.299017679195258	0.224942809887199
0.29904675932617	0.224858273353322
0.299075829987328	0.224773909741529
0.299104891171701	0.224689745100265
0.299133942872265	0.224605785677041
0.299162985081997	0.22452200364324
0.29919201779388	0.224438409239359
0.299221041000903	0.224355069357222
0.299250054696059	0.224271852208583
0.299279058872341	0.224188886567777
0.299308053522755	0.224106100208618
0.299337038640308	0.224023461969723
0.299366014218009	0.223941091269114
0.299394980248876	0.223858882035193
0.299423936725931	0.22377687178963
0.299452883642198	0.223695056620301
0.299481820990708	0.223613425011033
0.299510748764497	0.223532018059718
0.299539666956604	0.223450800618777
0.299568575560075	0.223369744522791
0.29959747456796	0.223288903762173
0.299626363973313	0.223208258485405
0.299655243769194	0.223127853654415
0.299684113948666	0.223047549973511
0.299712974504798	0.222967523033289
0.299741825430665	0.222887646203497
0.299770666719346	0.222807980921247
0.299799498363923	0.222728518373757
0.299828320357486	0.222649239902985
0.299857132693127	0.222570130965257
0.299885935363946	0.222491259528936
0.299914728363045	0.222412589135009
0.299943511683531	0.222334035476725
0.299972285318519	0.222255775113546
0.300001049261125	0.222177667962815
0.300029803504473	0.222099727087603
0.300058548041689	0.222022000677036
0.300087282865907	0.221944516448878
0.300116007970263	0.221867143973209
0.3001447233479	0.221790028827764
0.300173428991965	0.221713078614897
0.300202124895609	0.221636308468549
0.300230811051992	0.221559775346448
0.300259487454275	0.22148341908312
0.300288154095624	0.221407250594435
0.300316810969211	0.2213312655741
0.300345458068214	0.221255473594782
0.300374095385814	0.221179934552079
0.300402722915199	0.221104508323237
0.30043134064956	0.221029298651354
0.300459948582095	0.220954336422401
0.300488546706005	0.220879512980677
0.300517135014496	0.220804881731775
0.300545713500783	0.220730460163288
0.300574282158081	0.220656255351477
0.300602840979611	0.220582191224738
0.300631389958601	0.220508399207524
0.300659929088282	0.220434691609254
0.300688458361894	0.220361253885671
0.300716977772678	0.220288024183035
0.30074548731388	0.220214938791009
0.300773986978752	0.220142065434716
0.300802476760554	0.220069404429031
0.300830956652546	0.219996863390879
0.300859426647995	0.219924626110493
0.300887886740176	0.219852512936962
0.300916336922365	0.219780613820943
0.300944777187845	0.219708865279142
0.300973207529905	0.219637395112446
0.301001627941835	0.219566019369642
0.301030038416936	0.219494906974605
0.301058438948511	0.219423998633106
0.301086829529867	0.219353205339615
0.301115210154317	0.219282666363759
0.301143580815183	0.219212307637195
0.301171941505786	0.219142156040987
0.301200292219455	0.219072150481339
0.301228632949524	0.219002393086933
0.301256963689332	0.218932794026222
0.301285284432223	0.218863409396505
0.301313595171548	0.218794180033042
0.301341895900662	0.218725200016995
0.301370186612923	0.218656361117646
0.301398467301698	0.218587769174197
0.301426737960355	0.218519294850704
0.301454998582271	0.218451071830354
0.301483249160827	0.218383034414856
0.301511489689408	0.21831517617292
0.301539720161405	0.218247530698785
0.301567940570214	0.218180042862563
0.301596150909237	0.218112786417717
0.301624351171881	0.218045675096743
0.301652541351557	0.217978808629658
0.301680721441683	0.217912097526407
0.301708891435682	0.217845610258057
0.301737051326981	0.217779300485312
0.301765201109013	0.217713147082305
0.301793340775215	0.217647277770308
0.30182147031903	0.217581481942492
0.30184958973391	0.217515972132128
0.301877699013307	0.217450627562254
0.301905798150681	0.217385468952654
0.301933887139495	0.217320501972653
0.30196196597322	0.217255720937732
0.301990034645332	0.217191135372857
0.302018093149309	0.217126789284491
0.302046141478639	0.217062553641845
0.302074179626814	0.216998578811842
0.302102207587326	0.216934764984305
0.302130225353678	0.216871127798754
0.30215823291938	0.216807714171871
0.302186230277943	0.216744496812686
0.302214217422885	0.216681453885097
0.302242194347727	0.216618584035956
0.302270161045996	0.216555927811039
0.302298117511232	0.216493494521548
0.302326063736969	0.2164312221571
0.302353999716752	0.216369129243956
0.302381925444132	0.216307248201542
0.302409840912663	0.216245568664179
0.302437746115906	0.216184045992727
0.302465641047426	0.216122724312517
0.302493525700796	0.21606167114046
0.302521400069591	0.216000678532277
0.302549264147393	0.215939966449796
0.302577117927792	0.21587946245862
0.30260496140438	0.215819080448165
0.30263279457075	0.215758936168615
0.302660617420509	0.215698973589485
0.302688429947269	0.215639211588586
0.302716232144641	0.21557963015995
0.302744024006247	0.215520208576411
0.302771805525711	0.215461078799878
0.302799576696665	0.215402046766217
0.302827337512742	0.215343208957391
0.302855087967585	0.215284653696413
0.302882828054843	0.215226198027806
0.302910557768166	0.215167979677617
0.302938277101213	0.215109901430135
0.302965986047648	0.21505210878774
0.302993684601139	0.214994423880839
0.303021372755359	0.214936986621001
0.30304905050399	0.214879655388751
0.303076717840715	0.214822650086868
0.303104374759228	0.214765750017968
0.303132021253223	0.214709034186126
0.3031596573164	0.214652559672388
0.303187282942468	0.214596213748832
0.303214898125141	0.214540160266529
0.303242502858135	0.214484178512693
0.303270097135173	0.214428491510613
0.303297680949988	0.214372890989016
0.30332525429631	0.214317620531467
0.303352817167882	0.214262457839552
0.303380369558447	0.214207454581229
0.30340791146176	0.214152729810586
0.303435442871575	0.214098110401879
0.303462963781656	0.214043784971208
0.30349047418577	0.213989557972227
0.303517974077688	0.21393556671016
0.303545463451194	0.213881741052998
0.303572942300068	0.21382817736788
0.3036004106181	0.21377471790344
0.303627868399088	0.21372151650559
0.303655315636831	0.213668474960172
0.303682752325137	0.213615609850816
0.303710178457818	0.213563015999487
0.303737594028689	0.213510501708459
0.303764999031577	0.213458256372823
0.303792393460311	0.213406245527015
0.303819777308722	0.213354283355085
0.303847150570652	0.213302639422888
0.303874513239947	0.213251147101793
0.303901865310458	0.213199846777052
0.303929206776041	0.213148736128421
0.303956537630558	0.213097828625276
0.30398385786788	0.213047103600414
0.304011167481877	0.212996576290894
0.30403846646643	0.212946249761192
0.304065754815424	0.212896125945935
0.304093032522748	0.212846147789096
0.304120299582299	0.212796415818317
0.304147555987979	0.212746835042865
0.304174801733695	0.212697485774314
0.30420203681336	0.21264832039577
0.304229261220891	0.212599268308515
0.304256474950215	0.212550592368209
0.30428367799526	0.212501905403038
0.304310870349963	0.212453556896352
0.304338052008261	0.212405316473361
0.304365222964105	0.21235731191443
0.304392383211448	0.212309532055118
0.304419532744245	0.212261857394352
0.304446671556458	0.212214413597924
0.304473799642061	0.212167218289288
0.304500916995028	0.212120156529917
0.304528023609338	0.212073298657354
0.304555119478976	0.212026609193625
0.304582204597937	0.211980193131548
0.30460927896022	0.211933906237863
0.304636342559825	0.211887814817362
0.304663395390763	0.211841943599557
0.304690437447048	0.211796238493979
0.3047174687227	0.211750785759198
0.304744489211747	0.211705444257161
0.304771498908218	0.211660333257981
0.304798497806153	0.211615449921986
0.304825485899594	0.211570704546645
0.304852463182589	0.211526185621899
0.304879429649195	0.211481870281043
0.304906385293471	0.21143771389566
0.304933330109483	0.211393787330677
0.304960264091304	0.211350050045402
0.30498718723301	0.21130644623568
0.305014099528686	0.211263125713526
0.30504100097242	0.211219983809007
0.305067891558304	0.211176971194957
0.305094771280441	0.211134246071952
0.305121640132937	0.211091604726288
0.305148498109903	0.211049264859053
0.305175345205459	0.211007046500177
0.305202181413726	0.210965078597482
0.305229006728835	0.210923278591572
0.305255821144919	0.210881621458874
0.305282624656118	0.210840270379976
0.305309417256581	0.210799037164779
0.305336198940458	0.210758014827868
0.305362969701908	0.210717182027852
0.305389729535093	0.210676573101789
0.305416478434184	0.210636153881295
0.305443216393357	0.210595850266086
0.30546994340679	0.210555878390656
0.305496659468671	0.210515998707448
0.305523364573193	0.210476335442264
0.305550058714554	0.210436916710869
0.305576741886958	0.210397622050615
0.305603414084615	0.210358576047364
0.30563007530174	0.21031972121343
0.305656725532553	0.210281037205439
0.305683364771283	0.210242532551491
0.305709993012164	0.210204291959098
0.305736610249433	0.210166206769177
0.305763216477335	0.210128295832515
0.305789811690118	0.210090627305482
0.305816395882042	0.210053110071441
0.305842969047367	0.210015838059919
0.305869531180362	0.209978726252638
0.3058960822753	0.209941821204999
0.305922622326458	0.209905126514674
0.305949151328123	0.209868623305718
0.305975669274584	0.209832257228764
0.30600217616014	0.209796196608842
0.306028671979095	0.209760229264866
0.306055156725756	0.209724562354781
0.306081630394435	0.209689004212103
0.306108092979455	0.209653657422502
0.306134544475141	0.209618581772679
0.306160984875825	0.209583612599838
0.306187414175843	0.209548886485159
0.306213832369539	0.20951434085895
0.306240239451262	0.209480016550982
0.306266635415367	0.209445836996566
0.306293020256218	0.209411935084799
0.30631939396818	0.2093781956949
0.306345756545622	0.209344622759843
0.306372107982927	0.209311243735175
0.306398448274477	0.209278171463748
0.306424777414663	0.209245143581475
0.30645109539788	0.209212428476978
0.306477402218531	0.209179861709488
0.306503697871024	0.209147518320581
0.306529982349771	0.209115344337062
0.306556255649191	0.209083386499513
0.306582517763711	0.209051626732878
0.306608768687761	0.209020091570989
0.306635008415778	0.208988694791441
0.306661236942205	0.208957524769093
0.306687454261492	0.208926591235259
0.306713660368092	0.208895835697603
0.306739855256465	0.20886525313098
0.306766038921078	0.208834854167672
0.306792211356405	0.208804733695357
0.306818372556923	0.208774751988996
0.306844522517115	0.208745010966097
0.306870661231471	0.208715414844376
0.306896788694487	0.208686090007853
0.306922904900665	0.208656846492479
0.306949009844512	0.208627980297319
0.306975103520542	0.208599154819981
0.307001185923273	0.208570602747469
0.307027257047232	0.208542231756689
0.307053316886948	0.208514116886997
0.307079365436958	0.2084861198656
0.307105402691807	0.208458358203563
0.307131428646042	0.208430793172456
0.307157443294219	0.208403455116741
0.307183446630897	0.208376319568039
0.307209438650643	0.208349314601674
0.30723541934803	0.20832258881445
0.307261388717635	0.208296074376508
0.307287346754042	0.208269678487118
0.307313293451844	0.208243530509709
0.307339228805634	0.208217606239888
0.307365152810014	0.208191885763963
0.307391065459593	0.208166296044596
0.307416966748984	0.208140992017796
0.307442856672808	0.208115849337816
0.307468735225687	0.208090927777836
0.307494602402255	0.208066200023082
0.30752045819715	0.208041668186449
0.307546302605012	0.208017341235777
0.307572135620493	0.207993193072609
0.307597957238249	0.207969368278736
0.30762376745294	0.207945561805538
0.307649566259231	0.207922095983424
0.307675353651797	0.20789880028573
0.307701129625317	0.207875684789102
0.307726894174474	0.207852789044065
0.30775264729396	0.207830090927439
0.307778388978471	0.20780762770328
0.30780411922271	0.207785299098372
0.307829838021385	0.207763264843463
0.307855545369214	0.207741388672212
0.307881241260911	0.207719731474756
0.307906925691203	0.207698235513527
0.307932598654826	0.207676997677443
0.307958260146516	0.207655899394729
0.307983910161018	0.20763511587983
0.308009548693082	0.207614433391126
0.308035175737463	0.207594038354062
0.308060791288924	0.207573776756424
0.308086395342231	0.20755373712721
0.308111987892159	0.207533953946429
0.308137568933489	0.207514350795662
0.308163138461005	0.20749490807652
0.308188696469498	0.207475729220731
0.308214242953768	0.207456764314597
0.308239777908616	0.207437922449169
0.308265301328852	0.207419410018421
0.308290813209292	0.207400980052225
0.308316313544757	0.207382903704504
0.308341802330075	0.207364862170959
0.308367279560079	0.207347147369473
0.308392745229607	0.207329603245047
0.308418199333506	0.207312301702114
0.308443641866627	0.207295166046989
0.308469072823825	0.207278227123376
0.308494492199964	0.207261560236731
0.308519899989913	0.207245045964731
0.308545296188549	0.207228767510551
0.30857068079075	0.207212679419497
0.308596053791402	0.207196835764311
0.308621415185402	0.207181131103749
0.308646764967647	0.207165727607637
0.30867210313304	0.207150454196916
0.308697429676493	0.20713546422584
0.308722744592922	0.207120626702525
0.308748047877251	0.207105996308545
0.308773339524408	0.207091628863948
0.308798619529326	0.207077456768527
0.308823887886947	0.207063415690277
0.308849144592218	0.207049730633357
0.308874389640089	0.207036102569527
0.308899623025521	0.207022802375487
0.308924844743478	0.20700967796973
0.308950054788929	0.206996746607673
0.30897525315685	0.206984029921296
0.309000439842225	0.206971518282202
0.309025614840043	0.206959289015271
0.309050778145295	0.20694718738311
0.309075929752983	0.206935333058062
0.309101069658114	0.206923700610712
0.309126197855697	0.20691226490952
0.309151314340752	0.206901023275562
0.309176419108304	0.206890022130985
0.309201512153382	0.206879283501602
0.309226593471023	0.206868671141188
0.309251663056266	0.206858314482139
0.309276720904162	0.206848159438825
0.309301767009763	0.206838214994428
0.309326801368129	0.206828502349798
0.309351823974329	0.206819055453376
0.30937683482343	0.206809692394707
0.309401833910511	0.206800659656397
0.309426821230659	0.206791768648296
0.30945179677896	0.206783140400413
0.309476760550513	0.206774748205588
0.309501712540415	0.20676650240457
0.309526652743776	0.206758524604033
0.309551581155712	0.206750743346124
0.309576497771339	0.206743176279298
0.309601402585785	0.206735843188578
0.309626295594181	0.20672869924615
0.309651176791663	0.206721841199921
0.309676046173376	0.206715081220882
0.309700903734467	0.206708650405395
0.309725749470096	0.20670239315904
0.309750583375421	0.206696377269851
0.309775405445609	0.206690522334794
0.309800215675834	0.206684914766442
0.309825014061277	0.206679588037459
0.309849800597122	0.206674377279588
0.309874575278559	0.206669462214646
0.309899338100788	0.206664731268169
0.30992408905901	0.206660238116329
0.309948828148433	0.2066559653386
0.309973555364275	0.206651882575133
0.309998270701755	0.206648040140539
0.310022974156101	0.20664446072604
0.310047665722548	0.206640990758902
0.310072345396332	0.206637909351657
0.310097013172698	0.206634880464414
0.310121669046898	0.206632178603896
0.31014631301419	0.206629647675808
0.310170945069834	0.206627366913844
0.310195565209102	0.206625302973094
0.310220173427268	0.206623507168979
0.310244769719612	0.206621777334714
0.31026935408142	0.206620458143959
0.310293926507985	0.206619275980198
0.310318486994609	0.206618321836133
0.310343035536594	0.206617590325081
0.31036757212925	0.206617086224523
0.310392096767895	0.206616817376533
0.310416609447851	0.206616758826996
0.310441110164446	0.206616927488043
0.310465598913015	0.206617355799882
0.310490075688899	0.206617965826324
0.310514540487444	0.206618754312761
0.310538993304003	0.20661992005262
0.310563434133934	0.206621161579672
0.310587862972602	0.206622730936435
0.310612279815375	0.206624476234964
0.310636684657632	0.2066264093943
0.310661077494755	0.206628699295504
0.310685458322131	0.206631098873549
0.310709827135153	0.206633761780789
0.310734183929223	0.206636653619981
0.310758528699747	0.206639776492993
0.310782861442138	0.206643141499104
0.310807182151812	0.206646760306366
0.310831490824193	0.206650489460023
0.310855787454711	0.206654556394794
0.310880072038805	0.206658845580867
0.310904344571914	0.206663307584228
0.310928605049486	0.206668097545032
0.310952853466976	0.206673036859498
0.310977089819842	0.206678215142604
0.311001314103549	0.206683623000594
0.311025526313572	0.206689301627641
0.311049726445388	0.206695193668446
0.311073914494478	0.206701336705613
0.311098090456332	0.206707620120131
0.311122254326446	0.206714259109277
0.311146406100323	0.206721049986673
0.311170545773468	0.20672815138101
0.311194673341396	0.206735368845595
0.311218788799626	0.206742896520022
0.311242892143682	0.206750715064664
0.311266983369096	0.206758660478408
0.311291062471405	0.20676686389739
0.311315129446152	0.206775343215899
0.311339184288887	0.206784054326086
0.311363226995163	0.206792957265583
0.311387257560542	0.206802167348849
0.31141127598059	0.206811492632843
0.311435282250881	0.206821214864333
0.311459276366994	0.206831039528913
0.311483258324511	0.20684117355837
0.311507228119026	0.206851522084518
0.311531185746134	0.206862132123252
0.311555131201436	0.206872934105293
0.311579064480542	0.206884010079543
0.311602985579066	0.20689531400892
0.311626894492629	0.206906860729284
0.311650791216857	0.206918671580505
0.31167467574738	0.206930662474656
0.311698548079838	0.206942947970977
0.311722408209876	0.206955463399424
0.311746256133141	0.206968199508251
0.311770091845289	0.206981160762896
0.311793915341986	0.206994448503616
0.311817726618898	0.207007868156256
0.311841525671697	0.207021665590253
0.311865312496061	0.207035541976631
0.311889087087678	0.207049787251033
0.31191284944224	0.207064218448241
0.311936599555443	0.207078920136907
0.311960337422989	0.207093853276301
0.31198406304059	0.207108997152894
0.312007776403959	0.207124461731898
0.312031477508819	0.207140137008681
0.312055166350895	0.207156037452972
0.31207884292592	0.207172163021115
0.312102507229634	0.207188626172326
0.31212615925778	0.207205261554888
0.31214979900611	0.207222111363157
0.31217342647038	0.207239374559834
0.312197041646352	0.207256672433168
0.312220644529794	0.207274370396944
0.31224423511648	0.207292207632236
0.312267813402191	0.207310383379237
0.312291379382714	0.207328780744646
0.31231493305384	0.207347431039384
0.312338474411365	0.207366321659751
0.312362003451094	0.207385434752304
0.312385520168838	0.207404822125935
0.31240902456041	0.207424502786199
0.312432516621633	0.207444409437472
0.312455996348334	0.207464500023224
0.312479463736345	0.207484946039498
0.312502918781507	0.20750558885808
0.312526361479664	0.20752647465021
0.312549791826667	0.207547686932714
0.312573209818371	0.207569019696069
0.312596615450642	0.207590759183536
0.312620008719347	0.20761267972551
0.312643389620357	0.207634803408097
0.312666758149556	0.207657295104744
0.312690114302831	0.207679960986353
0.312713458076071	0.207702909275099
0.312736789465176	0.207726105356417
0.312760108466048	0.207749554530437
0.312783415074598	0.207773319688203
0.312806709286742	0.207797237287078
0.312829991098399	0.207821533292653
0.3128532605055	0.207845973001659
0.312876517503974	0.207870769743859
0.312899762089762	0.207895773065292
0.312922994258809	0.207920987200956
0.312946214007067	0.207946661877459
0.312969421330489	0.207972329935155
0.312992616225036	0.20799841363346
0.313015798686684	0.208024720848812
0.313038968711403	0.208051375640015
0.313062126295171	0.208078137423379
0.313085271433975	0.208105317188388
0.313108404123807	0.208132591480122
0.313131524360666	0.208160302635172
0.313154632140555	0.208188197775188
0.313177727459481	0.208216354027661
0.313200810313461	0.208244751340486
0.313223880698516	0.208273502102176
0.313246938610671	0.20830241437484
0.31326998404596	0.208331716738494
0.313293017000421	0.208361109503058
0.313316037470099	0.208390948704236
0.313339045451044	0.208421003715686
0.31336204093931	0.208451213543728
0.313385023930962	0.208481863238752
0.313407994422065	0.208512669045678
0.313430952408693	0.208543799112454
0.313453897886927	0.208575194875082
0.313476830852849	0.208606801137673
0.313499751302551	0.208638712772636
0.313522659232132	0.208670981927925
0.313545554637693	0.20870342640502
0.313568437515341	0.208736158321307
0.313591307861191	0.208769126813131
0.313614165671363	0.20880253484098
0.313637010941983	0.208835970463336
0.313659843669183	0.208869885571277
0.313682663849101	0.208903973795353
0.313705471477878	0.208938376473141
0.313728266551665	0.208973021200628
0.313751049066616	0.209008009926437
0.313773819018891	0.209043197708531
0.313796576404657	0.209078687391626
0.313819321220086	0.209114518627194
0.313842053461356	0.209150511880682
0.313864773124651	0.209186867626515
0.313887480206162	0.20922352865384
0.313910174702083	0.209260348083705
0.313932856608614	0.209297590452919
0.313955525921963	0.209335049219033
0.313978182638343	0.209372742353274
0.314000826753972	0.209410786928591
0.314023458265075	0.209449133973272
0.314046077167882	0.209487703170068
0.314068683458627	0.209526573237025
0.314091277133553	0.209565712044482
0.314113858188908	0.209605208712353
0.314136426620943	0.209644906884816
0.314158982425918	0.209684911955898
0.3141815256001	0.209725278843538
0.314204056139755	0.209765819552828
0.314226574041162	0.209806707715181
0.314249079300603	0.209847891033595
0.314271571914365	0.209889353979104
0.314294051878742	0.209931105274324
0.314316519190031	0.209973131832597
0.314338973844537	0.210015448167367
0.314361415838575	0.210058123956616
0.314383845168458	0.210100952467278
0.314406261830508	0.21014424673006
0.314428665821054	0.210187732767448
0.314451057136427	0.210231473907086
0.314473435772971	0.210275623496876
0.314495801727028	0.210319941882721
0.31451815499495	0.210364668454313
0.314540495573092	0.210409645296923
0.314562823457817	0.210454874691176
0.314585138645495	0.210500500409957
0.314607441132496	0.210546336785805
0.314629730915202	0.210592520876559
0.314652007989997	0.210638946596581
0.314674272353273	0.210685744435486
0.314696524001425	0.210732798742084
0.314718762930856	0.210780184891587
0.314740989137976	0.210827837684306
0.314763202619196	0.210875788537755
0.314785403370935	0.210924055969039
0.31480759138962	0.210972678604896
0.314829766671682	0.211021522634609
0.314851929213556	0.211070721662458
0.314874079011685	0.211120210240953
0.314896216062516	0.211169982256313
0.314918340362504	0.21122015527006
0.314940451908107	0.211270428571995
0.314962550695789	0.211321321674285
0.314984636722023	0.211372206753364
0.315006709983285	0.211423617003969
0.315028770476055	0.211475240669931
0.315050818196821	0.21152715173627
0.31507285314208	0.211579507367913
0.315094875308326	0.211632000761284
0.315116884692065	0.211684947736972
0.31513888128981	0.211738162812593
0.315160865098073	0.211791621327895
0.315182836113377	0.211845471857033
0.315204794332251	0.211899600105502
0.315226739751227	0.211954152005481
0.315248672366844	0.21200886116801
0.315270592175644	0.212063950993496
0.315292499174178	0.212119376777943
0.315314393359004	0.2121751073614
0.31533627472668	0.212231204318327
0.315358143273772	0.212287505389567
0.315379998996855	0.212344232452582
0.315401841892508	0.21240124523408
0.315423671957312	0.212458615108748
0.315445489187857	0.212516178853771
0.315467293580738	0.212574229914892
0.315489085132557	0.212632558012409
0.315510863839919	0.212691121681864
0.315532629699435	0.212750103847409
0.315554382707724	0.212809427808588
0.315576122861407	0.212868993583449
0.315597850157113	0.212928936887376
0.31561956459148	0.212989181993095
0.315641266161144	0.213049840484815
0.315662954862752	0.213110690283481
0.315684630692952	0.213171996731705
0.315706293648405	0.213233573037425
0.31572794372577	0.213295481633294
0.315749580921716	0.213357765578747
0.315771205232917	0.213420273198533
0.315792816656052	0.213483273474549
0.315814415187806	0.213546510598021
0.315836000824868	0.213610067015521
0.315857573563933	0.213674023607341
0.315879133401705	0.213738275750695
0.315900680334888	0.213802924420056
0.315922214360195	0.213867758953651
0.315943735474346	0.213933181098099
0.315965243674064	0.213998690905585
0.315986738956077	0.214064741268093
0.31600822131712	0.214130999147962
0.316029690753933	0.214197650661775
0.316051147263262	0.214264614669103
0.31607259084186	0.214332021826884
0.316094021486482	0.214399669473142
0.316115439193891	0.214467703826341
0.316136843960855	0.214536075806233
0.316158235784147	0.214604799657143
0.316179614660547	0.214673890160577
0.31620098058684	0.214743296282862
0.316222333559815	0.214813047781084
0.316243673576267	0.214883238264239
0.316265000632998	0.214953630493941
0.316286314726817	0.215024476670121
0.316307615854535	0.215095764636604
0.316328904012966	0.215167141864288
0.316350179198937	0.215239174405247
0.316371441409276	0.215311342316418
0.316392690640816	0.215383970002522
0.3164139268904	0.215456926491646
0.316435150154871	0.215530264405235
0.31645636043108	0.215603913158011
0.316477557715882	0.215677978228557
0.316498742006139	0.215752392214142
0.316519913298722	0.215827149043744
0.316541071590499	0.215902291669061
0.316562216878352	0.215977751855132
0.316583349159162	0.216053635954465
0.316604468429818	0.216129856604419
0.316625574687217	0.216206453338638
0.316646667928257	0.216283391906873
0.316667748149845	0.216360748751647
0.316688815348891	0.216438431310922
0.316709869522313	0.216516464219126
0.316730910667031	0.21659494380172
0.316751938779973	0.216673739154479
0.316772953858074	0.216752954453384
0.31679395589827	0.216832483838309
0.316814944897505	0.216912389051997
0.316835920852729	0.216992740133974
0.316856883760897	0.217073405028839
0.316877833618967	0.217154502940186
0.316898770423906	0.217235887221298
0.316919694172687	0.217317748182243
0.316940604862282	0.217399997975031
0.316961502489675	0.217482474176185
0.316982387051855	0.217565518021644
0.317003258545814	0.217648819549067
0.317024116968548	0.217732608476986
0.317044962317062	0.217816701168486
0.317065794588364	0.217901213283816
0.317086613779469	0.217986052464588
0.317107419887397	0.218071450255896
0.317128212909172	0.218157095123778
0.317148992841825	0.218243065215716
0.317169759682394	0.218329607975285
0.317190513427918	0.218416450539138
0.317211254075444	0.218503634380376
0.317231981622025	0.218591341148747
0.317252696064717	0.218679301127118
0.317273397400584	0.218767792648928
0.317294085626695	0.21885659763008
0.317314760740122	0.218945812480064
0.317335422737944	0.219035469909868
0.317356071617245	0.219125458062182
0.317376707375116	0.2192158765055
0.317397330008652	0.219306788742335
0.317417939514953	0.21939792878037
0.317438535891124	0.219489604506877
0.317459119134277	0.219581637598872
0.317479689241529	0.219674120293293
0.317500246210001	0.219766982182845
0.31752079003682	0.219860229787238
0.317541320719119	0.219953899346101
0.317561838254036	0.220048022224863
0.317582342638712	0.22014250953721
0.317602833870299	0.220237443774091
0.317623311945948	0.220332795710324
0.317643776862821	0.22042851471578
0.317664228618078	0.220524649071279
0.317684667208892	0.220621336860028
0.317705092632439	0.220718237446928
0.317725504885898	0.220815759606916
0.317745903966453	0.220913507542099
0.317766289871296	0.221011800104389
0.317786662597626	0.221110602794785
0.317807022142641	0.221209592196935
0.317827368503548	0.221309186929961
0.317847701677563	0.221409195202643
0.3178680216619	0.221509555416423
0.317888328453781	0.221610364625224
0.317908622050437	0.221711693762744
0.3179289024491	0.22181332490639
0.317949169647008	0.221915534005639
0.317969423641404	0.22201801417373
0.317989664429538	0.222121074857092
0.318009892008667	0.222224443695807
0.318030106376049	0.222328387415091
0.318050307528946	0.222432629941515
0.318070495464631	0.222537497103288
0.318090670180379	0.222642553467445
0.318110831673469	0.222748319884365
0.318130979941189	0.222854319476659
0.31815111498083	0.222960870928186
0.318171236789686	0.223067880045548
0.31819134536506	0.223175227904528
0.318211440704258	0.223283234312183
0.318231522804593	0.22339142438568
0.318251591663382	0.223500244991211
0.31827164727795	0.223609527670401
0.318291689645621	0.223719120904723
0.318311718763727	0.223829336572717
0.31833173462961	0.223939944342009
0.31835173724061	0.224050916494701
0.318371726594078	0.224162487068191
0.318391702687365	0.224274485588573
0.318411665517831	0.224386840522535
0.318431615082843	0.224499873938937
0.318451551379766	0.224613104677106
0.318471474405976	0.224727036480622
0.318491384158853	0.224841306427307
0.318511280635782	0.224956040462438
0.318531163834153	0.225071334572422
0.31855103375136	0.225187054764721
0.318570890384803	0.225303212310156
0.318590733731887	0.225419828503059
0.318610563790026	0.225537078329155
0.318630380556633	0.225654582973635
0.31865018402913	0.225772750236943
0.318669974204942	0.225891262766267
0.318689751081502	0.226010401142096
0.318709514656246	0.226129854466033
0.318729264926614	0.22624993514649
0.318749001890053	0.226370420956773
0.318768725544014	0.226491349342383
0.318788435885956	0.226612959103716
0.318808132913341	0.226734849674985
0.318827816623633	0.226857336001441
0.318847487014308	0.226980323081046
0.318867144082843	0.227103713530474
0.318886787826717	0.227227697047649
0.31890641824342	0.227352159012335
0.318926035330446	0.227477080718141
0.31894563908529	0.227602561548831
0.318965229505455	0.227728495679807
0.318984806588451	0.227854855577831
0.319004370331791	0.227981930448618
0.319023920732994	0.228109363896123
0.319043457789579	0.228237342266848
0.319062981499076	0.228365751589114
0.31908249185902	0.228494825970653
0.319101988866949	0.228624282281759
0.319121472520406	0.228754307626411
0.31914094281694	0.228884867024352
0.319160399754103	0.229015895787535
0.319179843329456	0.229147454887766
0.319199273540561	0.229279589040741
0.319218690384989	0.229412109909867
0.319238093860312	0.229545361653238
0.319257483964108	0.229678963370511
0.319276860693964	0.229813162426989
0.319296224047466	0.229947839348429
0.319315574022209	0.230083134864349
0.319334910615793	0.230218942350635
0.319354233825819	0.230355122110845
0.3193735436499	0.230492099221699
0.319392840085647	0.230629457632207
0.31941212313068	0.230767329259899
0.319431392782624	0.230905836999207
0.319450649039107	0.231044882680157
0.319469891897764	0.231184232997219
0.319489121356234	0.231324567869357
0.31950833741216	0.231465087224161
0.319527540063191	0.231606319444018
0.319546729306982	0.231747969292638
0.319565905141192	0.231890382358569
0.319585067563485	0.232033067500421
0.319604216571529	0.232176635214863
0.319623352163	0.232320515801954
0.319642474335576	0.232465024274745
0.319661583086938	0.232610100469368
0.319680678414778	0.232755733636346
0.319699760316791	0.232901964607008
0.319718828790673	0.233048696405108
0.319737883834129	0.233196080818542
0.319756925444866	0.233343931354417
0.3197759536206	0.233492425596124
0.319794968359049	0.233641491890347
0.319813969657936	0.233791123074863
0.31983295751499	0.233941291570297
0.319851931927943	0.234092132567678
0.319870892894532	0.234243415218256
0.319889840412504	0.23439537571439
0.319908774479607	0.234547992654336
0.319927695093591	0.234701057624532
0.319946602252213	0.234854690529802
0.319965495953238	0.235009061106711
0.319984376194435	0.235163950623053
0.320003242973575	0.235319383998207
0.320022096288436	0.235475516012599
0.320040936136802	0.235632091610366
0.320059762516457	0.235789515663943
0.320078575425194	0.235947263413612
0.320097374860811	0.236105799930522
0.320116160821109	0.236264819596645
0.320134933303897	0.236424567426092
0.320153692306986	0.236584905446688
0.32017243782819	0.23674577103204
0.320191169865332	0.236907269728325
0.320209888416238	0.237069497006898
0.320228593478739	0.237232168390651
0.320247285050672	0.237395579975848
0.320265963129877	0.237559542697842
0.320284627714201	0.237724252589565
0.320303278801492	0.237889498882096
0.320321916389606	0.238055274530024
0.320340540476404	0.2382218701706
0.320359151059752	0.238388967863947
0.320377748137517	0.238556824481311
0.320396331707574	0.238725136078782
0.320414901767804	0.238894259317181
0.320433458316091	0.239063879439974
0.320452001350323	0.239234293168503
0.320470530868394	0.239405195757801
0.320489046868204	0.239576908488093
0.320507549347655	0.239749034268881
0.320526038304655	0.239922120007153
0.32054451373712	0.240095687511263
0.320562975642963	0.240269801496348
0.320581424020108	0.240444797715414
0.320599858866486	0.240620319923188
0.320618280180026	0.24079654560677
0.320636687958665	0.240973424347032
0.320655082200344	0.241150940931954
0.32067346290301	0.24132925524673
0.320691830064615	0.24150800681622
0.320710183683115	0.241687678345937
0.320728523756471	0.241867925932791
0.320746850282645	0.24204875172237
0.320765163259611	0.242230386299739
0.320783462685343	0.242412740686189
0.320801748557819	0.24259566278282
0.320820020875024	0.242779203159756
0.320838279634949	0.24296376114401
0.320856524835587	0.243148625509914
0.320874756474934	0.243334476488844
0.320892974550995	0.243520829431704
0.32091117906178	0.243708046230399
0.320929370005299	0.243895744941287
0.320947547379569	0.244084387399573
0.320965711182615	0.244273598290188
0.320983861412461	0.244463579353714
0.321001998067139	0.244654164565626
0.321020121144686	0.244845721310857
0.321038230643142	0.245037662611795
0.321056326560552	0.245230486521228
0.321074408894968	0.245424128059132
0.321092477644443	0.245618326545902
0.321110532807037	0.245813256576959
0.321128574380815	0.246009124726386
0.321146602363845	0.246205430758875
0.321164616754201	0.24640274703606
0.321182617549961	0.246600552024124
0.321200604749208	0.246799337186626
0.321218578350028	0.246998719250683
0.321236538350515	0.247198752839785
0.321254484748766	0.247399809030895
0.321272417542879	0.247601435864061
0.321290336730962	0.247803774208534
0.321308242311127	0.248006926351547
0.321326134281489	0.248210972360294
0.321344012640164	0.248415523493225
0.32136187738528	0.248621024589015
0.321379728514967	0.248827218103166
0.321397566027358	0.24903422374239
0.321415389920589	0.249242000156637
0.321433200192803	0.24945051998942
0.32145099684215	0.249659832071434
0.321468779866778	0.249869800683053
0.321486549264847	0.250080806510012
0.32150430503452	0.250292456579691
0.321522047173961	0.250504894368109
0.321539775681338	0.250718111494726
0.321557490554827	0.250932117402117
0.32157519179261	0.251147042875388
0.321592879392867	0.251362601213523
0.32161055335379	0.251579081335373
0.321628213673571	0.251796284381696
0.321645860350407	0.252014328351385
0.321663493382502	0.252233257795303
0.321681112768062	0.252452880224977
0.321698718505298	0.252673404807001
0.321716310592426	0.252894744372199
0.321733889027667	0.253116807066239
0.321751453809246	0.253339943522842
0.321769004935392	0.25356361449998
0.321786542404337	0.253788211448509
0.321804066214324	0.254013839719814
0.321821576363593	0.254240006056486
0.321839072850392	0.254467319813904
0.321856555672973	0.254695106881634
0.321874024829593	0.254924147426306
0.321891480318514	0.255153725561799
0.321908922137999	0.255384388290665
0.321926350286319	0.25561571690919
0.321943764761749	0.255848051284546
0.321961165562569	0.256081164008207
0.321978552687061	0.256315166816768
0.321995926133513	0.256550089696093
0.322013285900218	0.256785835850211
0.322030631985472	0.257022433617497
0.322047964387577	0.257259946791864
0.322065283104839	0.257498493293196
0.322082588135567	0.257737601434303
0.322099879478076	0.25797778247136
0.322117157130688	0.258219003628171
0.322134421091724	0.258460907643338
0.322151671359511	0.2587036797472
0.322168907932382	0.258947627673787
0.322186130808677	0.259192198542088
0.322203339986734	0.259437797884299
0.322220535464899	0.259684386032366
0.322237717241524	0.25993183183743
0.322254885314961	0.260179998112376
0.32227203968357	0.260429482955625
0.322289180345717	0.260679609395375
0.322306307299767	0.260930782153296
0.322323420544091	0.261182789476862
0.322340520077069	0.261435907644118
0.322357605897078	0.261689740823629
0.322374678002507	0.261944746107721
0.322391736391745	0.262200613525703
0.322408781063184	0.262457298964535
0.322425812015225	0.262715252961393
0.322442829246269	0.262973824162959
0.322459832754723	0.263233657580625
0.322476822538999	0.26349418839456
0.322493798597513	0.263755882787057
0.322510760928689	0.264018501973084
0.322527709530948	0.264282136883331
0.322544644402717	0.264546709774156
0.322561565542431	0.264812194975069
0.322578472948527	0.265078794418772
0.322595366619451	0.265346362324482
0.322612246553647	0.265614927987887
0.322629112749564	0.26588445510587
0.322645965205658	0.266155028771357
0.32266280392039	0.266426629239981
0.322679628892221	0.266699213325432
0.32269644011962	0.266972753479878
0.322713237601059	0.26724749969719
0.322730021335015	0.267523032013085
0.322746791319969	0.267799926613019
0.322763547554406	0.268077409226138
0.322780290036815	0.268356334806687
0.322797018765691	0.268636153588339
0.322813733739528	0.268916896530289
0.322830434956832	0.26919888059592
0.322847122416111	0.269481833533965
0.322863796115871	0.26976591899488
0.32288045605463	0.270050892624264
0.322897102230909	0.270337143628332
0.322913734643227	0.270624321866185
0.322930353290115	0.270912683131867
0.322946958170106	0.271201983727474
0.322963549281733	0.271492558448206
0.322980126623541	0.271784092177224
0.32299669019407	0.272076729989099
0.323013239991872	0.272370490061347
0.323029776015501	0.272665365744154
0.323046298263513	0.272961412651883
0.323062806734469	0.273258334814754
0.323079301426937	0.27355660295483
0.323095782339486	0.273855972599446
0.323112249470691	0.274156357614445
0.32312870281913	0.27445799271461
0.323145142383386	0.274760626108029
0.323161568162047	0.275064538583747
0.323177980153704	0.275369557277435
0.323194378356949	0.275675632325738
0.323210762770385	0.275982863163191
0.323227133392618	0.276291445484466
0.323243490222253	0.27660100865524
0.323259833257902	0.276911753576761
0.323276162498182	0.277223849676201
0.323292477941711	0.277536811331526
0.323308779587119	0.277851176554245
0.32332506743303	0.278166744314172
0.32334134147808	0.278483337028882
0.323357601720905	0.278801321906243
0.323373848160145	0.279120372439456
0.323390080794446	0.279440624386154
0.32340629962246	0.279762154025072
0.323422504642838	0.280084903452624
0.32343869585424	0.280408807459235
0.323454873255327	0.280734016686573
0.323471036844764	0.281060380552498
0.323487186621224	0.281388021572229
0.323503322583379	0.281717001560351
0.323519444729906	0.282046898993917
0.32353555305949	0.282378531394574
0.323551647570819	0.282711036924486
0.323567728262581	0.283044934757187
0.323583795133471	0.283380016670735
0.32359984818219	0.283716638853006
0.32361588740744	0.284054204875731
0.323631912807929	0.284393284108405
0.323647924382368	0.284733552380635
0.32366392212947	0.285075142909519
0.323679906047956	0.285417911804833
0.323695876136551	0.285762278080377
0.32371183239398	0.286107651729454
0.323727774818976	0.286454472642556
0.323743703410274	0.286802626733021
0.323759618166615	0.28715213412717
0.323775519086743	0.287502827700124
0.323791406169404	0.287855054089012
0.323807279413351	0.288208503248223
0.32382313881734	0.288563289471451
0.323838984380129	0.288919499842615
0.323854816100484	0.289277068832487
0.323870633977172	0.289635886155959
0.323886438008967	0.289996250616366
0.323902228194644	0.290357963025318
0.323918004532982	0.290720881708681
0.323933767022764	0.291085424189196
0.323949515662781	0.291451169371677
0.323965250451826	0.291818453686945
0.323980971388691	0.292187045657563
0.323996678472179	0.292557188240703
0.324012371701094	0.292928639358457
0.324028051074243	0.293301552892318
0.324043716590439	0.293675797947203
0.324059368248496	0.29405168338072
0.324075006047237	0.294428845170119
0.324090629985486	0.294807625547507
0.324106240062067	0.295187599046832
0.324121836275816	0.295569293067908
0.324137418625568	0.295952320395937
0.324152987110163	0.296336964968986
0.324168541728443	0.296722852526964
0.324184082479256	0.297110388219395
0.324199609361457	0.297499498720109
0.324215122373899	0.297889927012966
0.324230621515442	0.298282012495499
0.324246106784949	0.298675459492419
0.324261578181288	0.299070608990647
0.324277035703332	0.299467151923462
0.324292479349954	0.299865300574244
0.324307909120036	0.300264980665087
0.324323325012457	0.300666166959871
0.324338727026108	0.301068981703211
0.324354115159878	0.301473290930243
0.324369489412663	0.30187916430806
0.324384849783361	0.3022867437934
0.324400196270876	0.302695703882265
0.324415528874114	0.303106432375618
0.324430847591984	0.303518641672269
0.324446152423402	0.303932673126367
0.324461443367284	0.304347851204999
0.324476720422555	0.304765147110986
0.324491983588142	0.305183806891778
0.324507232862973	0.305604127367752
0.324522468245981	0.306026181897467
0.324537689736104	0.306449820628698
0.324552897332284	0.306875074999531
0.324568091033467	0.307302057923055
0.3245832708386	0.307730735286793
0.324598436746639	0.308160886464163
0.324613588756539	0.308592944199257
0.324628726867263	0.3090267885036
0.324643851077774	0.309462035480317
0.324658961387038	0.30989902083258
0.324674057794031	0.310338104659389
0.324689140297727	0.310778456368011
0.324704208897107	0.311220677666413
0.324719263591154	0.311664810207385
0.324734304378855	0.312110513260959
0.324749331259205	0.312557911783087
0.324764344231196	0.313007387414335
0.324779343293825	0.313458190198131
0.324794328446098	0.313911232381478
0.324809299687023	0.314365645870935
0.324824257015607	0.314822251569347
0.324839200430865	0.315280193954095
0.324854129931815	0.31574048044493
0.324869045517479	0.316202102502064
0.324883947186883	0.316665866593511
0.324898834939057	0.317131297242805
0.324913708773031	0.317598803515577
0.324928568687844	0.318067810174078
0.324943414682535	0.318538985533897
0.324958246756151	0.319011778683353
0.324973064907741	0.319486704035343
0.324987869136353	0.319963449129658
0.325002659441043	0.320441995137234
0.325017435820871	0.32092242929957
0.325032198274901	0.321404712341928
0.325046946802201	0.321889363200562
0.325061681401841	0.322375464130103
0.325076402072893	0.32286371350022
0.325091108814435	0.323353752974962
0.32510580162555	0.323846029784633
0.325120480505326	0.324339975652895
0.325135145452849	0.324836137040081
0.325149796467213	0.325334121820259
0.325164433547513	0.325834181610812
0.325179056692852	0.326336233371613
0.325193665902332	0.326840320938347
0.325208261175061	0.327346321406279
0.325222842510151	0.327854502704146
0.325237409906717	0.328364602982793
0.325251963363878	0.3288769134636
0.325266502880756	0.329391276285297
0.325281028456476	0.329907221684618
0.325295540090171	0.330426059194111
0.325310037780974	0.330946392245616
0.325324521528017	0.331469104088405
0.325338991330446	0.331993695671406
0.325353447187404	0.332520688786954
0.325367889098041	0.333049623127877
0.325382317061504	0.333580640667411
0.325396731076954	0.334114086926324
0.325411131143548	0.3346494380944
0.325425517260447	0.335187031397239
0.325439889426819	0.335726869099395
0.325454247641835	0.336268863304917
0.325468591904667	0.336812970746198
0.325482922214493	0.337359452609972
0.325497238570493	0.33790794235286
0.325511540971853	0.338459063490054
0.325525829417762	0.339011912516563
0.325540103907409	0.339567418228351
0.325554364439991	0.340125037329198
0.325568611014706	0.340684871106481
0.325582843630757	0.341247078297472
0.32559706228735	0.341811588522861
0.325611266983697	0.342378458283695
0.32562545771901	0.342947552314706
0.325639634492506	0.343518998211235
0.325653797303403	0.3440927870486
0.325667946150928	0.344668948120392
0.325682081034309	0.345247653885822
0.325696201952777	0.345828308418519
0.325710308905567	0.3464117801378
0.325724401891916	0.346997504319556
0.325738480911066	0.34758547580913
0.325752545962264	0.34817620687665
0.325766597044759	0.348769036666339
0.325780634157803	0.349364561228449
0.325794657300653	0.349962383143964
0.32580866647257	0.350562852590357
0.325822661672816	0.351165675463167
0.325836642900656	0.351771030300828
0.325850610155362	0.352378859952262
0.325864563436208	0.352989243557087
0.325878502742475	0.353602202920339
0.325892428073439	0.354217800840097
0.325906339428384	0.354835608876149
0.325920236806602	0.355456406051734
0.325934120207383	0.356079384532535
0.325947989630023	0.356705401574867
0.325961845073821	0.357333691597435
0.325975686538076	0.357964734301299
0.325989514022096	0.358598490571444
0.326003327525189	0.359234552389714
0.32601712704667	0.35987385799999
0.326030912585853	0.360515362716283
0.326044684142057	0.361159635325364
0.326058441714608	0.361806798921945
0.32607218530283	0.362456582332035
0.326085914906055	0.363109014576062
0.326099630523615	0.363764359232863
0.326113332154848	0.364422314665469
0.326127019799093	0.365083072307871
0.326140693455696	0.365746542830018
0.326154353124005	0.366413189830019
0.326167998803368	0.367082204932453
0.32618163049314	0.367754156906894
0.32619524819268	0.368429089300862
0.326208851901351	0.369106853234652
0.326222441618515	0.369787314244171
0.326236017343541	0.370470991628912
0.326249579075799	0.371157177831432
0.326263126814665	0.371846486449439
0.32627666055952	0.372538822997792
0.326290180309744	0.373233943651791
0.326303686064721	0.373932088059603
0.326317177823841	0.374633032771956
0.326330655586497	0.375337401459884
0.326344119352083	0.376044297693095
0.326357569119999	0.376754627428161
0.326371004889648	0.377467623514601
0.326384426660436	0.378183803464424
0.326397834431772	0.378903288027413
0.326411228203067	0.379625620363146
0.326424607973736	0.380351016637777
0.326437973743201	0.381079623414202
0.326451325510886	0.381811307649025
0.326464663276217	0.38254634005502
0.326477987038621	0.383284209483523
0.326491296797532	0.384025682845793
0.326504592552386	0.384769787281076
0.326517874302625	0.38551766268909
0.32653114204769	0.386268303168358
0.326544395787029	0.387022773626186
0.32655763552009	0.38777983441657
0.326570861246327	0.388540717353047
0.326584072965197	0.389304460801726
0.32659727067616	0.390071932564951
0.32661045437868	0.390842527716296
0.326623624072221	0.391616482986421
0.326636779756256	0.392393832372798
0.326649921430257	0.393174496567779
0.326663049093701	0.393958697675528
0.326676162746068	0.394746213878121
0.326689262386842	0.395537306448637
0.326702348015508	0.39633159538302
0.326715419631556	0.397129698587705
0.326728477234483	0.397930988306975
0.326741520823784	0.398736210637469
0.326754550398956	0.399544376511894
0.326767565959504	0.40035650654593
0.326780567504937	0.401172129950909
0.326793555034763	0.401991366354464
0.326806528548495	0.402814216446473
0.326819488045649	0.403640323510157
0.326832433525748	0.40447085333292
0.326845364988313	0.40530428584567
0.326858282432871	0.40614187807781
0.326871185858951	0.406983003609409
0.326884075266085	0.407827765923147
0.326896950653812	0.408676467961125
0.32690981202167	0.409528707356066
0.326922659369205	0.410385175278158
0.326935492695959	0.411244812887161
0.326948312001484	0.412108835161989
0.326961117285332	0.4129763885215
0.326973908547058	0.413848034056585
0.326986685786223	0.414723247272695
0.326999449002389	0.415602662197872
0.327012198195122	0.416486050714102
0.327024933363991	0.417372988402568
0.327037654508569	0.418264402960396
0.32705036162843	0.419159571185016
0.327063054723151	0.420058523559053
0.32707573379232	0.42096197237915
0.327088398835521	0.421869432334999
0.327101049852337	0.422780515702355
0.327113686842363	0.423696060494368
0.327126309805198	0.424615926343999
0.327138918740436	0.425539613597687
0.327151513647679	0.426467241672933
0.327164094526534	0.427399846768024
0.327176661376606	0.428335969414076
0.327189214197508	0.429276651743704
0.327201752988854	0.430221568537014
0.327214277750262	0.431170782174649
0.327226788481352	0.432124268635021
0.327239285181748	0.433082143657423
0.327251767851077	0.434044140237878
0.327264236488971	0.435010939672892
0.327276691095063	0.435981821225472
0.327289131668992	0.436957428549863
0.327301558210394	0.437937103616017
0.327313970718914	0.438921570476844
0.327326369194203	0.439910736916664
0.327338753635904	0.440903716151101
0.327351124043672	0.441902138274703
0.327363480417164	0.442904412192643
0.327375822756037	0.443911840543514
0.327388151059958	0.444923691312445
0.327400465328589	0.445939790363728
0.3274127655616	0.446961634978271
0.327425051758662	0.447987072790965
0.32743732391945	0.449017883251217
0.327449582043644	0.450053336482929
0.327461826130924	0.451093658967558
0.327474056180974	0.452138585498615
0.327486272193483	0.453188567396024
0.327498474168142	0.454243227640837
0.327510662104646	0.455303112214333
0.327522836002691	0.456367883611166
0.327534995861976	0.457437025363356
0.327547141682206	0.458512115376042
0.327559273463089	0.459591415800552
0.327571391204332	0.460676237272382
0.327583494905651	0.461766010168714
0.32759558456676	0.462860857071325
0.327607660187378	0.463960812003358
0.327619721767229	0.465066008299032
0.327631769306037	0.466176265122735
0.327643802803532	0.467292138143204
0.327655822259445	0.468412764748906
0.327667827673511	0.469539009744069
0.327679819045467	0.470670375176983
0.327691796375054	0.471807203714544
0.32770375966202	0.472949570235384
0.327715708906107	0.474096985798316
0.327727644107068	0.475249887674829
0.327739565264658	0.47640871674623
0.327751472378632	0.477572725759869
0.327763365448749	0.478742044502693
0.327775244474774	0.479917220153573
0.327787109456472	0.481098331784603
0.327798960393611	0.482284169960166
0.327810797285965	0.483476610121066
0.327822620133309	0.484674139250274
0.327834428935419	0.485877713194241
0.327846223692079	0.487086986469743
0.327858004403073	0.488302036048026
0.327869771068187	0.48952285987157
0.327881523687213	0.490749865360055
0.327893262259945	0.491981998112338
0.327904986786181	0.493221252370791
0.327916697265718	0.494465402073783
0.327928393698359	0.49571622174951
0.327940076083915	0.496972904935806
0.32795174442219	0.498235438047925
0.327963398712997	0.499504442678999
0.327975038956155	0.500779422915826
0.327986665151478	0.50206078862428
0.327998277298788	0.503348017964295
0.328009875397912	0.504641784517525
0.328021459448675	0.505942032560129
0.328033029450909	0.507247877431204
0.328044585404446	0.508561129861452
0.328056127309124	0.509880081563314
0.328067655164783	0.511205705221224
0.328079168971265	0.512537829591074
0.328090668728416	0.513876518124627
0.328102154436085	0.515221820245922
0.328113626094124	0.516573381131576
0.328125083702388	0.517932400178389
0.328136527260734	0.519297012087872
0.328147956769022	0.520669369033508
0.32815937222712	0.52204792134571
0.328170773634893	0.523433591842856
0.32818216099221	0.52482569266074
0.328193534298945	0.526225230884516
0.328204893554976	0.527631709357448
0.328216238760178	0.529044397179039
0.328227569914436	0.530465086366325
0.328238887017635	0.531892099786751
0.328250190069664	0.533326925026444
0.328261479070413	0.534768302920516
0.328272754019776	0.536217199207649
0.328284014917651	0.537673212458679
0.328295261763937	0.539136591568524
0.32830649455854	0.540607298639968
0.328317713301366	0.542085473224954
0.328328917992322	0.543570779990752
0.328340108631321	0.545064224929586
0.328351285218279	0.546564167856929
0.328362447753114	0.54807253983408
0.328373596235749	0.549588318663629
0.328384730666106	0.551111624654744
0.328395851044112	0.552642693718165
0.3284069573697	0.554181405609678
0.328418049642801	0.55572816094673
0.328429127863354	0.557282790090156
0.328440192031295	0.558844937290274
0.328451242146569	0.560415868569505
0.328462278209118	0.561993368836367
0.328473300218893	0.563580434485538
0.328484308175846	0.565174792477978
0.32849530207993	0.566777647674801
0.328506281931101	0.568388282656117
0.328517247729321	0.570007631461464
0.328528199474553	0.571635129494353
0.328539137166763	0.573270965852222
0.328550060805919	0.574915211732534
0.328560970391995	0.576567876887789
0.328571865924965	0.578229436094052
0.328582747404807	0.579899106255808
0.328593614831503	0.581577661689266
0.328604468205035	0.58326483568647
0.328615307525393	0.584960578624538
0.328626132792565	0.586665775839739
0.328636944006543	0.588378891819529
0.328647741167326	0.590101970700262
0.32865852427491	0.591832993738988
0.328669293329297	0.593573695960697
0.328680048330495	0.595323365517352
0.328690789278509	0.597082189938648
0.32870151617335	0.598850085578456
0.328712229015031	0.600627433226424
0.328722927803569	0.602413841444907
0.328733612538986	0.604209980297064
0.328744283221302	0.606015480877167
0.328754939850543	0.607830253495461
0.328765582426738	0.6096549253582
0.328776210949918	0.6114887839845
0.328786825420119	0.613333117551907


==> tikz/advection_long_curvature_N2048-9.tsv <==
0.328786825420119	0.613333117551907
0.328797425837375	0.615186367173943
0.328808012201728	0.61705000512929
0.328818584513222	0.618923322490462
0.328829142771901	0.620806611087903
0.328839686977816	0.622699665974889
0.328850217131021	0.624603452453471
0.328860733231569	0.626516926364467
0.328871235279516	0.628440777246967
0.328881723274924	0.630374644653741
0.328892197217858	0.632319229929387
0.328902657108385	0.634274165947876
0.328913102946574	0.636239338046836
0.328923534732498	0.638215467825328
0.328933952466233	0.640201839947108
0.328944356147856	0.642199523138746
0.32895474577745	0.644207006119249
0.328965121355097	0.6462262646371
0.328975482880889	0.648256116070142
0.328985830354914	0.650296898287001
0.328996163777265	0.652348596710645
0.329006483148037	0.654411923697214
0.329016788467332	0.656486187987746
0.329027079735251	0.658571531329558
0.329037356951897	0.660668812352292
0.329047620117379	0.66277680537369
0.329057869231809	0.664896732069751
0.329068104295303	0.667028866177873
0.329078325307973	0.669171422180536
0.32908853226994	0.6713267116019
0.32909872518133	0.673493356413326
0.329108904042265	0.675672240580204
0.329119068852874	0.677862844686042
0.329129219613291	0.680065713814451
0.329139356323648	0.682280869286586
0.329149478984083	0.684508070172964
0.329159587594737	0.686747502700526
0.329169682155752	0.688999759895695
0.329179762667275	0.69126419856541
0.329189829129454	0.693541128097274
0.329199881542443	0.695831151875746
0.329209919906396	0.698134024661723
0.329219944221469	0.700448690359577
0.329229954487824	0.702777684200268
0.329239950705628	0.705118983277994
0.329249932875042	0.70747325177956
0.329259900996241	0.709841367675245
0.329269855069395	0.712222401660657
0.329279795094679	0.714616562456188
0.329289721072273	0.717025002011051
0.329299633002357	0.719446232822136
0.329309530885116	0.721881754421113
0.329319414720736	0.724330337053312
0.329329284509409	0.726793662162972
0.329339140251329	0.729270618016225
0.329348981946688	0.731761154614287
0.32935880959569	0.734266795561309
0.329368623198534	0.73678599994894
0.329378422755424	0.73931965890243
0.329388208266571	0.741868181554146
0.329397979732184	0.744430911363883
0.329407737152476	0.747008470941078
0.329417480527666	0.749601027369332
0.329427209857971	0.752207816155699
0.329436925143613	0.754830384698917
0.329446626384821	0.757467764582957
0.329456313581822	0.760120057543823
0.329465986734846	0.762788224511811
0.329475645844128	0.765471438932106
0.329485290909907	0.768170110451047
0.329494921932422	0.770884960343858
0.329504538911914	0.773614947782675
0.329514141848632	0.776361471524197
0.329523730742825	0.779123213379882
0.329533305594745	0.781902198013693
0.329542866404646	0.784696030118443
0.329552413172784	0.78750723894898
0.329561945899424	0.790334604776249
0.329571464584829	0.793178498433078
0.329580969229263	0.796039195303425
0.329590459832999	0.798916545603364
0.329599936396308	0.801811251825336
0.329609398919466	0.804722540710474
0.329618847402752	0.807651424746451
0.329628281846447	0.810597251610751
0.329637702250837	0.813561080596362
0.329647108616209	0.816542140414296
0.329656500942852	0.819540695371813
0.329665879231061	0.822557801876574
0.329675243481133	0.825591976670818
0.329684593693366	0.82864522488244
0.329693929868063	0.83171575264939
0.32970325200553	0.834805564978364
0.329712560106075	0.837913481473646
0.329721854170008	0.841039577474489
0.329731134197647	0.844185633407702
0.329740400189308	0.84734955520055
0.329749652145308	0.850533061844323
0.329758890065972	0.853735542755398
0.329768113951629	0.85695791659982
0.329777323802606	0.860199037864299
0.329786519619235	0.863460203865776
0.329795701401854	0.866741608517966
0.329804869150798	0.870042119530819
0.32981402286641	0.873363359851684
0.329823162549034	0.876704696432662
0.329832288199016	0.880066285957993
0.329841399816709	0.883448693114921
0.329850497402465	0.8868517721129
0.32985958095664	0.890275587545285
0.329868650479594	0.893720446976716
0.329877705971688	0.8971867733075
0.32988674743329	0.900674458443377
0.329895774864767	0.904183080619655
0.32990478826649	0.907714272357422
0.329913787638834	0.911266707188068
0.329922772982176	0.914841273427551
0.329931744296897	0.918438622611411
0.329940701583382	0.922057319810301
0.329949644842012	0.925699100270157
0.329958574073184	0.929364033223924
0.329967489277289	0.933051148639349
0.329976390454719	0.936761747065099
0.329985277605877	0.940495355297609
0.329994150731163	0.944252886174297
0.330003009830981	0.948033542898034
0.330011854905739	0.951838073236624
0.33002068595585	0.955666369670398
0.330029502981729	0.959519864242055
0.330038305983792	0.963396659188777
0.330047094962456	0.967298418404422
0.330055869918147	0.971224663536943
0.330064630851294	0.975176309070715
0.330073377762324	0.979153168798888
0.330082110651668	0.983155040856685
0.330090829519764	0.987181595349478
0.330099534367051	0.991236402291249
0.330108225193971	0.995314342630644
0.330116902000965	0.999420210681301
0.330125564788487	1.00355194920025
0.330134213556986	1.0077103887042
0.330142848306914	1.01189518510392
0.330151469038732	1.01610775909217
0.330160075752898	1.02034653613869
0.330168668449878	1.02461403122859
0.330177247130137	1.02890788946714
0.330185811794146	1.03323079699898
0.330194362442378	1.03758102558049
0.330202899075308	1.04195991474855
0.330211421693418	1.0463673596079
0.330219930297189	1.05080371439031
0.330228424887108	1.05526873883472
0.330236905463663	1.0597636426163
0.330245372027345	1.06428768123537
0.330253824578651	1.06884117976246
0.330262263118078	1.0734255394317
0.33027068764613	1.07803922431984
0.330279098163309	1.08268381745121
0.330287494670126	1.08735963821793
0.330295877167091	1.09206552269982
0.330304245654717	1.09680346674279
0.330312600133523	1.10157224172006
0.33032094060403	1.10637362808014
0.330329267066763	1.11120650472885
0.330337579522247	1.11607144507684
0.330345877971014	1.12096962712874
0.330354162413598	1.12590022719525
0.330362432850537	1.13086412605504
0.330370689282369	1.13586104497561
0.330378931709639	1.14089266789276
0.330387160132892	1.14595669097087
0.330395374552681	1.15105646506912
0.330403574969559	1.15619014270624
0.33041176138408	1.16135810846875
0.330419933796807	1.16656224341229
0.330428092208301	1.17180139376414
0.33043623661913	1.17707561957296
0.330444367029863	1.18238710089525
0.330452483441074	1.18773338730167
0.330460585853339	1.19311772052834
0.330468674267239	1.19853858565533
0.330476748683356	1.20399636430992
0.330484809102277	1.20949214077215
0.33049285552459	1.21502495257209
0.330500887950893	1.22059806337396
0.330508906381778	1.22620721627117
0.330516910817844	1.23185677514185
0.330524901259699	1.23754534587398
0.330532877707947	1.24327316555885
0.330540840163199	1.2490411777269
0.33054878862607	1.25484948526071
0.330556723097174	1.26069810898933
0.330564643577134	1.26658806687418
0.330572550066573	1.27251938568627
0.330580442566116	1.27849209162591
0.330588321076396	1.2845068698352
0.330596185598045	1.2905637379682
0.330604036131704	1.29666404008799
0.330611872678014	1.30280785304938
0.330619695237616	1.30899410239771
0.33062750381116	1.31522496267217
0.330635298399299	1.32150000860032
0.330643079002685	1.32782005207266
0.330650845621978	1.33418392924318
0.33065859825784	1.34059568314866
0.330666336910939	1.34705135694797
0.33067406158194	1.35355396107733
0.330681772271519	1.36010316501544
0.330689468980352	1.36670019821488
0.330697151709117	1.37334397159061
0.330704820458499	1.38003634421482
0.330712475229185	1.38677707439652
0.330720116021864	1.39356619078793
0.330727742837231	1.40040503952296
0.330735355675985	1.40729409907664
0.330742954538826	1.41423226599936
0.33075053942646	1.42122209436713
0.330758110339596	1.42826243889114
0.330765667278946	1.4353550128559
0.330773210245226	1.44249924112015
0.330780739239157	1.44969597533143
0.330788254261462	1.45694583671238
0.330795755312867	1.46424918851381
0.330803242394104	1.47160680581171
0.330810715505907	1.47901850948014
0.330818174649016	1.48648555848276
0.330825619824173	1.49400807625013
0.330833051032123	1.50158627156495
0.330840468273615	1.50922192643721
0.330847871549404	1.51691340247605
0.330855260860248	1.52466368490673
0.330862636206906	1.53247128114904
0.330869997590144	1.54033783633429
0.330877345010732	1.54826403332151
0.33088467846944	1.55624876522204
0.330891997967047	1.56429638659863
0.330899303504333	1.57240181792776
0.330906595082082	1.58057119485063
0.330913872701082	1.58880105745011
0.330921136362125	1.5970941828434
0.330928386066009	1.60545142755309
0.330935621813533	1.61387111644721
0.330942843605501	1.62235645566158
0.33095005144272	1.63090591490458
0.330957245326002	1.63952167978813
0.330964425256165	1.64820367471407
0.330971591234028	1.65695267576279
0.330978743260414	1.66576904482021
0.330985881336154	1.6746538505083
0.330993005462079	1.68360857424392
0.331000115639025	1.69263028278651
0.331007211867832	1.70172517160316
0.331014294149346	1.71089003893403
0.331021362484413	1.72012570156923
0.331028416873887	1.72943378103932
0.331035457318627	1.73881658703516
0.331042483819494	1.7482712330587
0.331049496377351	1.75780129968833
0.331056494993069	1.76740656545541
0.331063479667522	1.77708733066338
0.331070450401588	1.78684551756995
0.33107740719615	1.79668083336322
0.331084350052094	1.80659409054205
0.331091278970311	1.81658625135621
0.331098193951695	1.82665878208779
0.331105094997149	1.83681194807973
0.331111982107574	1.84704598369378
0.33111885528388	1.85736226919019
0.331125714526978	1.86776123205832
0.331132559837789	1.87824527605264
0.331139391217232	1.88881285559085
0.331146208666235	1.8994665263127
0.331153012185726	1.9102065732362
0.331159801776641	1.92103371071888
0.33116657743992	1.93194941631749
0.331173339176507	1.94295306273322
0.331180086987351	1.95404769417853
0.331186820873407	1.9652331926193
0.331193540835632	1.9765099547798
0.331200246874987	1.9878803094929
0.331206938992441	1.99934321641953
0.331213617188966	2.01090146189477
0.331220281465538	2.02255585735754
0.331226931823137	2.03430566287886
0.331233568262751	2.04615389575458
0.33124019078537	2.05810062800528
0.331246799391991	2.07014594045577
0.331253394083614	2.08229439594323
0.331259974861243	2.09454171733756
0.33126654172589	2.10689363619495
0.331273094678571	2.11934963264596
0.331279633720303	2.1319094612171
0.33128615885211	2.14457497275235
0.331292670075026	2.15734917477968
0.331299167390086	2.17023107247502
0.331305650798326	2.18322284146196
0.331312120300791	2.19632286678358
0.331318575898534	2.20953745948114
0.331325017592611	2.22286451730127
0.331331445384079	2.2363040201462
0.331337859274004	2.24986087821478
0.331344259263457	2.2635335532836
0.331350645353515	2.27732308799168
0.331357017545258	2.29123365918173
0.331363375839772	2.30526329409624
0.331369720238149	2.31941481515951
0.331376050741487	2.33369078871661
0.331382367350884	2.34808755700463
0.331388670067453	2.36261462090256
0.331394958892306	2.37726472146231
0.331401233826558	2.3920457955104
0.331407494871336	2.40695569217382
0.331413742027769	2.42199764519582
0.331419975296993	2.43717062872287
0.331426194680145	2.45247937290971
0.331432400178376	2.4679231747536
0.331438591792835	2.48350406628759
0.331444769524681	2.49922409722012
0.331450933375076	2.5150837385945
0.331457083345189	2.53108501620829
0.331463219436195	2.54723040834994
0.331469341649275	2.56351867586823
0.331475449985616	2.57995726471091
0.33148154444641	2.59653977422026
0.331487625032854	2.61327500079842
0.331493691746155	2.63016031091495
0.33149974458752	2.64720012343287
0.331505783558169	2.66439356705779
0.331511808659321	2.68174450350753
0.331517819892206	2.69925402976139
0.331523817258057	2.71692260420783
0.331529800758117	2.73475533246825
0.331535770393633	2.75274985693869
0.331541726165857	2.77091180510266
0.33154766807605	2.78924057684115
0.331553596125478	2.80774042268281
0.331559510315412	2.82641024504482
0.331565410647131	2.84525430503147
0.331571297121921	2.86427407788894
0.331577169741074	2.88347163924666
0.331583028505888	2.9028477511335
0.33158887341767	2.92240775491526
0.331594704477731	2.94215024017033
0.331600521687388	2.96207908203394
0.331606325047968	2.9821963800688
0.331612114560801	3.0025041404194
0.331617890227227	3.02300372257898
0.331623652048593	3.04369997577426
0.331629400026252	3.06459262479319
0.331635134161562	3.08568520846349
0.331640854455889	3.10697907093106
0.331646560910607	3.12847795603009
0.331652253527101	3.15018263095042
0.331657932306758	3.17210004419932
0.331663597250972	3.19422490421416
0.331669248361144	3.21656734163163
0.331674885638688	3.23912442038424
0.331680509085022	3.26190417177023
0.331686118701569	3.28490349054119
0.33169171448976	3.30812710451826
0.331697296451039	3.33158207196375
0.331702864586853	3.35526462604791
0.331708418898657	3.37918130544655
0.331713959387914	3.40333361961002
0.331719486056098	3.42772630225818
0.331724998904686	3.45235968323478
0.331730497935164	3.47723778904062
0.33173598314903	3.50236598422342
0.331741454547787	3.52774327250259
0.331746912132943	3.55337501700393
0.331752355906022	3.57926646859322
0.331757785868548	3.60541379986347
0.331763202022058	3.63183005548512
0.331768604368098	3.65850964449901
0.33177399290822	3.68546116605061
0.331779367643989	3.71268792064421
0.331784728576971	3.74019136039438
0.331790075708745	3.76797181660333
0.331795409040902	3.79604415280446
0.331800728575038	3.82439889437397
0.331806034312756	3.85304646158262
0.331811326255671	3.88199240174833
0.331816604405406	3.91123335956421
0.331821868763593	3.94077877909542
0.331827119331877	3.9706332242955
0.331832356111908	4.00079703783824
0.331837579105347	4.03127692881308
0.331842788313861	4.06207414274285
0.331847983739131	4.0931962430097
0.331853165382847	4.12464686489352
0.331858333246705	4.15642296986051
0.331863487332415	4.1885446856012
0.331868627641698	4.22099939938473
0.331873754176279	4.25380389979033
0.331878866937897	4.28695405527236
0.331883965928301	4.3204615388521
0.331889051149249	4.35432537638371
0.331894122602511	4.38855624870058
0.331899180289866	4.42315141995857
0.331904224213104	4.45812382824036
0.331909254374026	4.49347251659241
0.331914270774442	4.52920507162286
0.331919273416176	4.56532707845047
0.331924262301059	4.60184286124081
0.331929237430935	4.63875753772054
0.33193419880766	4.67607707151638
0.331939146433099	4.71380620866745
0.331944080309132	4.75195304334261
0.331949000437646	4.7905195639369
0.331953906820542	4.82951548727243
0.331958799459731	4.86894038085167
0.331963678357138	4.90880970287409
0.3319685435147	4.94912160666491
0.331973394934362	4.98988540274833
0.331978232618084	5.0311052367974
0.331983056567841	5.07279320430029
0.331987866785615	5.11494657051405
0.331992663273401	5.15758097061654
0.331997446033212	5.20069740728728
0.332002215067069	5.24430500422532
0.332006970377007	5.28841222761771
0.332011711965072	5.33302017433417
0.332016439833326	5.37814168000424
0.332021153983844	5.42378332728375
0.332025854418713	5.46995130189246
0.332030541140033	5.51665275160951
0.332035214149919	5.56389476099211
0.332039873450499	5.61168799471424
0.332044519043916	5.66003747578839
0.332049150932327	5.70895471960791
0.3320537691179	5.75844170608926
0.332058373602823	5.80851528292393
0.332062964389294	5.859176007846
0.332067541479527	5.91043840310704
0.33207210487575	5.96230663831384
0.332076654580206	6.01479195999426
0.332081190595157	6.06790547876553
0.332085712922876	6.12165165099112
0.332090221565651	6.17604393732615
0.332094716525789	6.23109077742221
0.33209919780561	6.28680191262104
0.33210366540745	6.34318535704443
0.332108119333664	6.40025391876113
0.332112559586621	6.45801713144719
0.332116986168705	6.51648398134367
0.33212139908232	6.57566645373798
0.332125798329887	6.63557823139706
0.332130183913842	6.69622487504904
0.332134555836635	6.7576206811397
0.332138914100738	6.81977291178726
0.332143258708644	6.88270429068733
0.332147589662858	6.94641417231409
0.332151906965902	7.01092032711471
0.332156210620321	7.0762358143972
0.332160500628677	7.14237271042395
0.332164776993546	7.20934072092759
0.332169039717528	7.27715368149616
0.332173288803244	7.34583085673807
0.332177524253329	7.41537898278981
0.332181746070439	7.4858098664879
0.332185954257253	7.55715103102302
0.332190148816466	7.62939820447024
0.332194329750793	7.70257952343995
0.332198497062973	7.7767028396709
0.332202650755765	7.85178883268316
0.332206790831946	7.92784539664244
0.332210917294317	8.00489854122922
0.3322150301457	8.08295062547506
0.332219129388939	8.16203533822644
0.332223215026896	8.24214840257051
0.332227287062461	8.32332529986666
0.332231345498545	8.4055732568297
0.33223539033808	8.48891289072119
0.332239421584022	8.57335960175772
0.332243439239352	8.6589381658569
0.332247443307071	8.74565438266016
0.332251433790208	8.83354506212321
0.332255410691815	8.92261515860146
0.332259374014966	9.01288294399825
0.332263323762765	9.10439091100548
0.332267259938336	9.19712930989797
0.332271182544829	9.29113143198054
0.332275091585426	9.38643590700624
0.332278987063331	9.4830311156719
0.332282868981771	9.58097203866972
0.332286737344005	9.68025551132497
0.332290592153317	9.78091555860416
0.332294433413023	9.88298650464216
0.332298261126461	9.98647315639441
0.332302075296998	10.0914076104557
0.332305875928032	10.1978183584873
0.332309663022991	10.305732384302
0.332313436585328	10.4151598908624
0.332317196618531	10.5261531513679
0.332320943126118	10.6387165330996
0.332324676111631	10.752886289027
0.332328395578654	10.8687011849729
0.332332101530792	10.9861687263009
0.332335793971687	11.105335754621
0.332339472905014	11.2262228345878
0.332343138334479	11.3488686670836
0.332346790263823	11.4733016582958
0.332350428696818	11.5995398664953
0.332354053637273	11.7276447389327
0.332357665089034	11.8576255235038
0.332361263055975	11.9895284828446
0.332364847542009	12.1233768664119
0.332368418551087	12.2592176784484
0.3323719760872	12.397093952388
0.332375520154367	12.5370161999321
0.332379050756651	12.6790490393077
0.332382567898153	12.823216939483
0.332386071583012	12.969569948898
0.332389561815405	13.1181312701338
0.332393038599551	13.2689644862248
0.332396501939711	13.422094382742
0.332399951840184	13.577572231018
0.332403388305313	13.7354451654182
0.332406811339481	13.8957482496419
0.332410220947117	14.0585369699031
0.332413617132692	14.2238534649143
0.332416999900721	14.3917459981718
0.332420369255767	14.5622746141896
0.332423725202436	14.7354676665088
0.33242706774538	14.9114001889763
0.332430396889302	15.0901183442973
0.332433712638948	15.2716589200521
0.332437014999114	15.4561079202088
0.332440303974647	15.6434891880677
0.332443579570443	15.8338927754518
0.332446841791449	16.0273481790995
0.332450090642664	16.2239372025647
0.332453326129139	16.4237131631531
0.33245654825598	16.6267413879482
0.332459757028342	16.8330835606315
0.332462952451442	17.0428087461203
0.33246613453055	17.2559956245991
0.332469303270989	17.4726857068517
0.332472458678144	17.6929808479768
0.33247560075746	17.916930725652
0.332478729514438	18.1446277381263
0.332481844954644	18.376149160048
0.332484947083696	18.6115456917501
0.332488035907285	18.8509310457199
0.332491111431161	19.0943657216879
0.332494173661139	19.3419462724227
0.332497222603102	19.5937619767175
0.332500258262993	19.849876023941
0.33250328064683	20.1104013654344
0.332506289760699	20.3754370722932
0.332509285610755	20.6450558888326
0.332512268203222	20.9193717568524
0.3325152375444	21.1984745003086
0.332518193640661	21.4824710259895
0.332521136498454	21.7714654379037
0.332524066124303	22.0655692527573
0.332526982524811	22.3648901294849
0.332529885706657	22.6695258568961
0.332532775676604	22.9796218190353
0.332535652441496	23.2952760617069
0.332538516008258	23.6166035211835
0.332541366383903	23.9437635725074
0.332544203575529	24.2768388248124
0.332547027590319	24.6159860436313
0.332549838435553	24.9613490822075
0.332552636118596	25.313050006978
0.332555420646903	25.6712215093204
0.33255819202803	26.0360334784419
0.332560950269626	26.4076195310655
0.332563695379438	26.7861378155961
0.332566427365312	27.1717395124551
0.332569146235196	27.5645980067483
0.332571851997141	27.9648662108898
0.332574544659304	28.3727201936416
0.332577224229947	28.7883248408164
0.332579890717444	29.2118901913753
0.332582544130279	29.6435469662063
0.332585184477048	30.0835337342383
0.332587811766467	30.5320291286789
0.332590426007364	30.9892201746557
0.332593027208686	31.4553090113121
0.332595615379509	31.9305291636882
0.332598190529031	32.4150858574791
0.332600752666574	32.9091840171805
0.332603301801591	33.4130749124305
0.332605837943669	33.9269902469077
0.332608361102527	34.4511434346174
0.332610871288021	34.9858195218145
0.332613368510149	35.5312411556277
0.33261585277905	36.0876854630223
0.332618324105009	36.6554238922133
0.332620782498461	37.2347142540679
0.332623227969989	37.8258602817797
0.332625660530333	38.4291390626936
0.332628080190391	39.0448548956558
0.33263048696122	39.6733229890237
0.332632880854043	40.3148464076857
0.332635261880247	40.9697528091325
0.332637630051393	41.6384071823442
0.332639985379216	42.3210831194786
0.332642327875629	43.0182268974493
0.332644657552727	43.7301367374908
0.332646974422788	44.4572011396709
0.332649278498283	45.1998335841441
0.332651569791875	45.9583770727011
0.332653848316424	46.7333157904392
0.332656114084994	47.524983946301
0.332658367110852	48.33388887171
0.332660607407478	49.1604408777896
0.332662834988566	50.0050819829296
0.332665049868029	50.8683073224707
0.332667252060008	51.750626734826
0.33266944157887	52.6524785481788
0.332671618439216	53.5744142814994
0.332673782655889	54.5169658466378
0.332675934243978	55.4806790892235
0.332678073218819	56.4660817445552
0.332680199596004	57.4738036893989
0.332682313391391	58.5043832156532
0.332684414621101	59.5584794699337
0.332686503301532	60.6367138866209
0.332688579449359	61.7397041490249
0.332690643081543	62.8681280557097
0.332692694215344	64.0227661624229
0.332694732868313	65.2041280687577
0.332696759058312	66.4131760881215
0.332698772803517	67.6504628153891
0.332700774122423	68.916937848602
0.332702763033852	70.2132238829111
0.332704739556963	71.5402724333554
0.332706703711262	72.8988844636548
0.332708655516603	74.2899381310911
0.3327105949932	75.7142757164119
0.332712522161638	77.1729597696849
0.332714437042879	78.6667297134134
0.33271633965827	80.1967711603045
0.332718230029559	81.7640131167184
0.332720108178893	83.3694252696059
0.332721974128835	85.0141588081962
0.332723827902379	86.6993152023214
0.332725669522949	88.4259959260969
0.332727499014418	90.1953598034255
0.332729316401114	92.0086166962917
0.332731121707839	93.8670630331015
0.332732914959866	95.7717843413391
0.332734696182971	97.7244014587643
0.332736465403426	99.7258773640539
0.332738222648023	101.777960991234
0.332739967944085	103.881814772405
0.332741701319473	106.038980566615
0.332743422802613	108.251063697468
0.332745132422494	110.51943451253
0.332746830208695	112.845782544791
0.332748516191395	115.231808838415
0.332750190401386	117.678999700514
0.332751852870093	120.189319563855
0.332753503629587	122.764258941809
0.332755142712603	125.405859477225
0.332756770152561	128.115931882049
0.332758385983575	130.89631279928
0.332759990240476	133.749013511995
0.332761582958832	136.676072032823
0.332763164174963	139.679446745503
0.332764733925964	142.761312756592
0.332766292249726	145.92392171624
0.33276783918495	149.16915834128
0.332769374771177	152.499735525155
0.332770899048804	155.917517064523
0.332772412059107	159.425110876853
0.332773913844267	163.024915158072
0.33277540444739	166.719123175442
0.332776883912533	170.51061088273
0.332778352284732	174.401586894217
0.33277980961002	178.394760815221
0.33278125593546	182.492765816186
0.33278269130917	186.69819693239
0.332784115780348	191.013751075997
0.332785529399305	195.442254010687
0.33278693221749	199.986269321141
0.33278832428752	204.648726417688
0.332789705663214	209.432338429309
0.332791076399621	214.340003439369
0.332792436553051	219.374378891114
0.33279378618111	224.538472068279
0.332795125342734	229.835055239976
0.332796454098219	235.266697403738
0.332797772509261	240.83663372223
0.332799080638986	246.547182864337
0.332800378551992	252.401340066765
0.332801666314384	258.401654459983
0.332802943993807	264.550775509997
0.332804211659492	270.851245458388
0.33280546938229	277.305376722467
0.332806717234714	283.915748845548
0.332807955290977	290.684235143693
0.332809183627038	297.613360578137
0.332810402320636	304.704571066253
0.332811611451339	311.959869583618
0.332812811100583	319.380824308264
0.332814001351717	326.968543964812
0.332815182290044	334.724356412798
0.332816354002866	342.648818831869
0.33281751657953	350.742694372055
0.332818670111468	359.005622085109
0.332819814692245	367.438243868255
0.332820950417603	376.039291504169
0.332822077385501	384.807848030592
0.332823195696166	393.742728293272
0.332824305452133	402.841915825958
0.332825406758288	412.102742263121
0.332826499721912	421.522261580872
0.332827584452721	431.097079655508
0.332828661062913	440.822484202287
0.332829729667201	450.69371289312
0.33283079038286	460.70528863796
0.33283184332976	470.850533138213
0.332832888630402	481.122623873811
0.332833926409956	491.51286194216
0.332834956796291	502.013245724571
0.33283597992001	512.613204418332
0.332836995914471	523.303023354441
0.332838004915819	534.069967362274
0.332839007063008	544.902547771686
0.332840002497819	555.78665839204
0.332840991364875	566.707815671291
0.332841973811662	577.650835893049
0.332842949988527	588.599002947826
0.332843920048692	599.535159586932
0.332844884148248	610.44039326036
0.332845842446157	621.295836363625
0.332846795104238	632.081176076102
0.332847742287158	642.775041987079
0.332848684162407	653.355532179438
0.332849620900279	663.800574255059
0.332850552673837	674.086068437826
0.332851479658879	684.188486538077
0.332852402033892	694.083300523048
0.332853319980009	703.745801195467
0.332854233680946	713.150718614781
0.332855143322946	722.273206997407
0.332856049094707	731.087444493801
0.332856951187306	739.568397621334
0.332857849794122	747.691631009682
0.332858745110741	755.431850405123
0.332859637334867	762.766164931321
0.332860526666214	769.67010937525
0.332861413306404	776.123174970982
0.33286229745885	782.101739169509
0.332863179328638	787.587703251324
0.332864059122399	792.561543978316
0.33286493704818	797.006111166628
0.332865813315312	800.906108344455
0.332866688134261	804.246926155608
0.332867561716494	807.017250644424
0.332868434274325	809.207475581984
0.332869306020767	810.808632663294
0.332870177169377	811.815283101601
0.332871047934104	812.224250903038
0.332871918529125	812.033354158522
0.332872789168695	811.24396787445
0.332873660066986	809.858303495766
0.332874531437927	807.881981307492
0.332875403495049	805.322858402962
0.332876276451331	802.188707588387
0.332877150519042	798.492355713958
0.332878025909593	794.246094840429
0.332878902833389	789.465519744231
0.332879781499682	784.166813008532
0.332880662116432	778.368760633004
0.332881544890171	772.090764688448
0.332882430025872	765.35310383591
0.33288331772682	758.178744692111
0.332884208194495	750.590073742734
0.332885101628455	742.610871286988
0.332885998226229	734.264934298111
0.332886898183212	725.577883698063
0.332887801692572	716.574334206836
0.332888708945157	707.279151230699
0.332889620129416	697.718574103311
0.33289053543132	687.916782969659
0.332891455034294	677.898822362713
0.332892379119153	667.689712965036
0.332893307864047	657.313133630299
0.332894241444408	646.792613435878
0.332895180032912	636.151216393151
0.332896123799437	625.410786937089
0.332897072911032	614.593105304413
0.332898027531897	603.718112144934
0.332898987823356	592.805924421449
0.332899953943844	581.874900191901
0.332900926048903	570.943013823525
0.332901904291173	560.02696727141
0.332902888820393	549.142513361759
0.332903879783406	538.304502624068
0.332904877324171	527.526546640483
0.332905881583768	516.821787930916
0.332906892700423	506.202203900498
0.332907910809523	495.678321150265
0.332908936043643	485.260390855267
0.332909968532566	474.957876353996
0.332911008403315	464.778395209193
0.332912055780185	454.730111222403
0.332913110784775	444.818999637984
0.332914173536018	435.051760989732
0.332915244150228	425.432775628622
0.332916322741128	415.967128223861
0.332917409419896	406.658447487007
0.332918504295206	397.509999663917
0.332919607473264	388.524385406536
0.332920719057857	379.703818789808
0.332921839150393	371.049870542661
0.332922967849945	362.563906075177
0.332924105253295	354.246398908632
0.332925251454984	346.097635551604
0.332926406547348	338.118025291736
0.332927570620567	330.306625943288
0.332928743762715	322.663109963814
0.332929926059792	315.186486185919
0.332931117595784	307.875419152854
0.332932318452694	300.728488615958
0.332933528710595	293.744071491756
0.332934748447667	286.920321152727
0.332935977740246	280.255269435149
0.332937216662861	273.746568635119
0.332938465288281	267.392249031278
0.332939723687552	261.189638621478
0.332940991930042	255.136504728651
0.332942270083479	249.229970833933
0.332943558213991	243.46764972082
0.332944856386143	237.846856396827
0.332946164662978	232.364722811361
0.332947483106055	227.018487956392
0.332948811775483	221.805524922385
0.332950150729956	216.722843655179
0.332951500026793	211.76781963404
0.332952859721968	206.937468396332
0.332954229870148	202.229108379359
0.332955610524723	197.639897893584
0.332957001737838	193.167105056348
0.332958403560427	188.807842857172
0.332959816042238	184.559661151766
0.332961239231871	180.419682266006
0.332962673176806	176.385166805066
0.332964117923426	172.45372744092
0.332965573517047	168.622599648911
0.332967040001949	164.889321320718
0.332968517421399	161.251408428861
0.332970005817677	157.706367445295
0.332971505232104	154.251802478308
0.332973015705064	150.885423186452
0.332974537276029	147.60477317436
0.332976069983582	144.407714119337
0.332977613865438	141.291981672119
0.332979168958467	138.255437545947
0.332980735298718	135.295986348036
0.33298231292144	132.411422435981
0.332983901861097	129.599929485952
0.332985502151391	126.859386135635
0.332987113825285	124.187911244081
0.332988736915015	121.583682712757
0.332990371452111	119.044814410189
0.33299201746742	116.569557163193
0.332993674991114	114.156152312786
0.332995344052716	111.80288754724
0.332997024681106	109.508199327707
0.332998716904546	107.270405482664
0.333000420750689	105.08801936284
0.333002136246601	102.959467443519
0.333003863418771	100.883283465763
0.333005602293124	98.8580812981842
0.333007352895039	96.8824047475666
0.33300911524936	94.9549178415311
0.333010889380408	93.0742992735774
0.333012675311992	91.2393241112934
0.33301447306743	89.4486726078323
0.333016282669556	87.7011308301908
0.333018104140725	85.9956087839821
0.333019937502834	84.3308819662281
0.333021782777332	82.7058746973452
0.333023639985225	81.1194945253544
0.333025509147092	79.570694043476
0.333027390283089	78.0584794129307
0.333029283412968	76.5818684965278
0.333031188556079	75.1398336348626
0.333033105731384	73.7315181498891
0.333035034957462	72.3559715885867
0.333036976252519	71.0123779306764
0.333038929634403	69.699761783226
0.333040895120602	68.4174408155096
0.33304287272826	67.1644880089017
0.333044862474179	65.9402174434022
0.333046864374834	64.7437761939519
0.333048878446374	63.5745487147098
0.333050904704635	62.4316683696111
0.333052943165143	61.3145546961028
0.333054993843116	60.2225051571415
0.333057056753485	59.1548540409121
0.333059131910891	58.1109513043292
0.33306121932969	57.0901922337819
0.333063319023964	56.0920016095722
0.333065431007524	55.1157444846328
0.333067555293921	54.1608981446384
0.333069691896443	53.2268712691662
0.333071840828126	52.3131984905506
0.333074002101763	51.4192831859152
0.333076175729906	50.5446492360501
0.333078361724867	49.6888097606847
0.333080560098726	48.8513014653922
0.333082770863338	48.0316608724688
0.333084994030341	47.229396083035
0.333087229611154	46.4441098171779
0.33308947761698	45.6753605429366
0.333091738058817	44.9227649127065
0.333094010947459	44.1858798517995
0.333096296293504	43.4643417300689
0.333098594107353	42.7577528712754
0.333100904399214	42.0657804966311
0.333103227179111	41.3880146830058
0.333105562456885	40.724159310543
0.333107910242197	40.0738334075137
0.333110270544534	39.4367309753197
0.333112643373206	38.8125249961723
0.333115028737358	38.2009179067623
0.333117426645971	37.6015745266367
0.333119837107863	37.0142319362337
0.33312226013169	36.4385906534559
0.333124695725957	35.8743806486027
0.333127143899017	35.3213040106645
0.333129604659071	34.7791333085553
0.333132078014172	34.2475903474061
0.333134563972233	33.7264372712218
0.333137062541026	33.2154016503625
0.333139573728184	32.714294020371
0.333142097541203	32.2228432948908
0.33314463398745	31.7408466806749
0.333147183074156	31.2680858225959
0.333149744808431	30.8043320065258
0.333152319197256	30.3494033169702
0.33315490624749	29.9030640184826
0.333157505965871	29.4651599762746
0.333160118359017	29.0354681484208
0.333162743433431	28.6138241766399
0.333165381195508	28.2000073254839
0.33316803165152	27.7939141903319
0.333170694807636	27.3952951699824
0.333173370669921	27.0040246213963
0.333176059244326	26.6199381707996
0.333178760536701	26.2428683020102
0.333181474552797	25.8726526862768
0.333184201298263	25.5091584275576
0.333186940778645	25.1522302664553
0.333189692999401	24.8017224105281
0.33319245796589	24.457499919547
0.333195235683378	24.1194099313029
0.333198026157037	23.7873534931286
0.333200829391953	23.4611670808267
0.333203645393123	23.1407499869252
0.333206474165458	22.825952971382
0.33320931571378	22.5166846251279
0.333212170042832	22.2128042939917
0.333215037157272	21.9142068180841
0.333217917061676	21.6207894836297
0.333220809760544	21.3324316001681
0.333223715258295	21.0490283730996
0.333226633559274	20.7704861747701
0.33322956466775	20.4966798928283
0.333232508587914	20.2275496187194
0.333235465323888	19.9629630910766
0.333238434879722	19.7028488659234
0.333241417259396	19.447096191461
0.333244412466815	19.1956444815623
0.333247420505823	18.9483728578433
0.333250441380196	18.7052174277893
0.33325347509364	18.4660954940422
0.333256521649798	18.2309152098059
0.333259581052251	17.9995989788045
0.333262653304515	17.7720796253442
0.333265738410045	17.5482719762719
0.333268836372238	17.3280973837586
0.333271947194424	17.1115029759671
0.33327507087988	16.8984012404423
0.333278207431825	16.6887291802978
0.333281356853422	16.4824109533064
0.333284519147772	16.2794042379598
0.333287694317926	16.0796132455311
0.333290882366881	15.8829982788827
0.333294083297575	15.6894962763222
0.3332972971129	15.499028007011
0.333300523815694	15.3115632785209
0.333303763408742	15.1270189726393
0.33330701589478	14.9453595427581
0.333310281276496	14.7665147674157
0.333313559556528	14.59043612153
0.333316850737465	14.41707985494
0.33332015482185	14.2463811681155
0.333323471812181	14.0782947533391
0.333326801710904	13.9127865087905
0.333330144520431	13.7497722999078
0.333333500243119	13.5892519048455
0.333336868881284	13.431141505845
0.333340250437203	13.2754136386595
0.333343644913106	13.1220242093729
0.333347052311183	12.9709239770793
0.333350472633581	12.8220764175263
0.333353905882409	12.675441672976
0.333357352059734	12.5309705140229
0.333360811167586	12.3886339679232
0.333364283207952	12.2483849764311
0.333367768182781	12.1101973701815
0.333371266093989	11.9740225045841
0.333374776943452	11.8398255997953
0.333378300733008	11.7075807258645
0.333381837464459	11.5772428975071
0.333385387139573	11.4487838965421
0.33338894976008	11.3221684212645
0.333392525327679	11.1973672646481
0.333396113844033	11.0743412198209
0.333399715310769	10.9530696388274
0.333403329729483	10.833507433486
0.333406957101738	10.7156463993011
0.333410597429065	10.5994350384598
0.333414250712965	10.4848545962513
0.333417916954901	10.3718805286264
0.33342159615631	10.2604789739165
0.333425288318599	10.1506235259021
0.333428993443141	10.0422936869144
0.333432711531282	9.93545419406831
0.333436442584339	9.83009026449642
0.333440186603595	9.72616684553042
0.333443943590313	9.62366838642251
0.333447713545719	9.52256330571321
0.333451496471015	9.42283714670772
0.333455292367377	9.3244548084921
0.333459101235952	9.22740224472455
0.333462923077858	9.13166223525037
0.33346675789419	9.03720063129808
0.333470605686017	8.94400368655363
0.33347446645438	8.85204737483479
0.333478340200294	8.76131500508157
0.33348222692475	8.67178979823335
0.333486126628715	8.58343665864171
0.333490039313132	8.49625574140601
0.333493964978919	8.41021590385317
0.333497903626968	8.32530093584239
0.333501855258149	8.24149321089846
0.333505819873308	8.15878233462728
0.333509797473271	8.0771344389845
0.333513788058839	7.99654756541431
0.333517791630789	7.91699886492624
0.333521808189877	7.83847345806914
0.33352583773684	7.76094940519985
0.33352988027239	7.68441821396322
0.333533935797217	7.60886299596762
0.333538004311993	7.53426577392218
0.333542085817366	7.4606100157284
0.333546180313967	7.38788912650243
0.333550287802403	7.31607774343408
0.333554408283262	7.24517053780164
0.333558541757114	7.17515086919899
0.333562688224507	7.1060013132014
0.333566847685971	7.03771309887519
0.333571020142016	6.97027186113151
0.333575205593135	6.9036638874593
0.333579404039799	6.83787596441372
0.333583615482462	6.77289763623446
0.33358783992156	6.70871536996276
0.333592077357511	6.64531810186554
0.333596327790716	6.5826889562491
0.333600591221556	6.52082645269006
0.333604867650396	6.45970785387807
0.333609157077583	6.39933213944763
0.333613459503447	6.33967974257027
0.333617774928303	6.28074551181537
0.333622103352446	6.22251753371338
0.333626444776158	6.16498227675344
0.333630799199703	6.10813354672673
0.333635166623328	6.0519602110333
0.333639547047263	5.99645055489528
0.333643940471725	5.94159841547037
0.333648346896917	5.88738984872858
0.333652766323023	5.83381900427919
0.333657198750213	5.78087196704528
0.33366164417864	5.72854819812269
0.333666102608444	5.67682820710588
0.333670574039749	5.6257147026371
0.333675058472666	5.5751873725698
0.333679555907294	5.52524452167995
0.33368406634371	5.47587999386378
0.333688589781982	5.42707880812533
0.333693126222166	5.37883638627381
0.333697675664301	5.33114654032659
0.33370223810841	5.28399868540579
0.333706813554507	5.23738651863551
0.33371140200259	5.19130125673166
0.333716003452645	5.14573935245553
0.333720617904644	5.10068640830336
0.333725245358546	5.05614312076337
0.333729885814299	5.01209741848673
0.333734539271836	4.9685425616167
0.333739205731075	4.92547704915121
0.333743885191929	4.88288343935657
0.33374857765429	4.84076925931793
0.333753283118043	4.7991170665614
0.333758001583062	4.75792339588434
0.333762733049207	4.71718282680218
0.333767477516323	4.67688954282814
0.333772234984246	4.63703971925477
0.333777005452803	4.59761924794344
0.333781788921805	4.55863126682446
0.333786585391053	4.52006639782417
0.33379139486034	4.48191724697199
0.333796217329444	4.44418035668749
0.333801052798131	4.40685171649448
0.33380590126616	4.36992011962614
0.333810762733276	4.33338827235948
0.333815637199214	4.29724268616231
0.333820524663699	4.26148671048399
0.333825425126445	4.22610707151647
0.333830338587157	4.19110325228996
0.333835265045525	4.15647214455885
0.333840204501234	4.12220322554382
0.333845156953958	4.088294958499
0.333850122403358	4.05474378712977
0.333855100849087	4.02154506688998
0.333860092290787	3.9886900752446
0.333865096728092	3.95617756360409
0.333870114160625	3.92400627533314
0.333875144587999	3.89216249091094
0.33388018800982	3.8606545511542
0.333885244425681	3.82946505908882
0.333890313835167	3.79860091613642
0.333895396237853	3.76805219814775
0.33390049163331	3.73781400040485
0.333905600021091	3.70788820834011
0.333910721400748	3.67826365040659
0.333915855771821	3.64894130647973
0.333921003133838	3.6199173107433
0.333926163486323	3.59118350860858
0.333931336828788	3.56274264949307
0.333936523160737	3.53458720253414
0.333941722481668	3.50671243099475
0.333946934791067	3.47912013100321
0.333952160088416	3.45179806679673
0.333957398373184	3.42475277180868
0.333962649644832	3.39797433586576
0.333967913902816	3.3714616440097
0.333973191146582	3.34521143511426
0.333978481375567	3.31921846021552
0.333983784589202	3.29348463216491
0.33398910078691	3.26800022208192
0.333994429968103	3.24276611889116
0.333999772132191	3.21778021015761
0.33400512727857	3.19303576462384
0.33401049540663	3.16853381282528
0.334015876515757	3.14426814480136
0.334021270605327	3.12023743825673
0.334026677674707	3.0964387656138
0.334032097723256	3.07287089513452
0.33403753075033	3.04952760864192
0.334042976755276	3.0264095009479
0.334048435737433	3.00351040531178
0.33405390769613	2.98083314945187
0.334059392630696	2.95836747881113
0.334064890540445	2.93611944332894
0.334070401424686	2.9140796115425
0.334075925282726	2.89224953713714
0.334081462113861	2.87062480079121
0.334087011917381	2.84920292585525
0.33409257469257	2.82798394231049
0.334098150438702	2.80695997915429
0.334103739155046	2.78613857556059
0.334109340840865	2.76550571620244
0.334114955495418	2.74506718379533
0.334120583117952	2.72481907202961
0.334126223707711	2.7047569482366
0.334131877263933	2.68488049302486
0.334137543785844	2.66518871802166
0.334143223272673	2.64567578823087
0.334148915723636	2.62634436059813
0.334154621137943	2.60718769503667
0.334160339514801	2.58820728810355
0.334166070853405	2.56940017066946
0.334171815152951	2.55076311242247
0.334177572412626	2.53229628944869
0.33418334263161	2.51399581649951
0.334189125809076	2.49586143433286
0.334194921944195	2.47788959861066
0.334200731036128	2.46008092531388
0.334206553084034	2.44242947926697
0.334212388087061	2.4249390313955
0.334218236044356	2.40760350627269
0.334224096955059	2.39042239919827
0.334229970818302	2.3733936801159
0.334235857633214	2.35651875644128
0.334241757398917	2.33978954751412
0.33424767011453	2.32321056587964
0.334253595779162	2.30677770840069
0.334259534391917	2.29048851720767
0.334265485951899	2.27434383458592
0.334271450458202	2.25833834520884
0.334277427909913	2.24247507852425
0.334283418306117	2.2267489148646
0.334289421645895	2.21116041959473
0.334295437928318	2.19570597041613
0.334301467152454	2.18038693138998
0.334307509317365	2.16520077653735
0.334313564422113	2.15014363147882
0.334319632465746	2.1352170327817
0.334325713447309	2.12042134959408
0.334331807365851	2.105748926776
0.334337914220408	2.09120266519561
0.334344034010008	2.07678209535686
0.334350166733679	2.06248390336133
0.334356312390445	2.04830742089168
0.334362470979323	2.03425042486321
0.334368642499326	2.02031332830498
0.334374826949456	2.00649380439525
0.334381024328721	1.99279031758858
0.334387234636117	1.97920283988558
0.334393457870636	1.96572938488829
0.334399694031267	1.95236889155606
0.334405943116993	1.9391195595775
0.334412205126793	1.92598150011761
0.334418480059641	1.91295239583202
0.334424767914506	1.90003240574364
0.334431068690354	1.88721745943632
0.334437382386143	1.8745115682054
0.334443709000827	1.86190833800648
0.334450048533361	1.84941010702366
0.334456400982689	1.83701491593309
0.334462766347752	1.82472032417119
0.33446914462749	1.81252719802985
0.334475535820834	1.80043442821651
0.334481939926714	1.78843851380338
0.334488356944053	1.77654247291576
0.33449478687177	1.76474182088583
0.334501229708783	1.75303676318785
0.334507685454001	1.74142743737517
0.334514154106332	1.72991114559795
0.334520635664678	1.71848760347433
0.334527130127939	1.7071562198265
0.334533637495005	1.69591623940725
0.334540157764769	1.68476537635311
0.334546690936116	1.67370524261389
0.334553237007928	1.66273135649028
0.334559795979081	1.65184677426378
0.334566367848449	1.64104792573176
0.334572952614903	1.63033381568336
0.334579550277305	1.61970703876689
0.334586160834517	1.60916147849207
0.334592784285398	1.59870068743284
0.334599420628797	1.58832251793404
0.334606069863566	1.57802451379079
0.33461273198855	1.56780889084345
0.33461940700259	1.5576712556324
0.334626094904521	1.54761521336933
0.334632795693178	1.5376357557638
0.334639509367392	1.52773418287669
0.334646235925985	1.51791054390334
0.33465297536778	1.50816168363415
0.334659727691594	1.49848943206244
0.334666492896242	1.48889102847689
0.334673270980535	1.47936706113523
0.334680061943279	1.4699157314369
0.334686865783275	1.46053847336696
0.334693682499322	1.45123104315262
0.334700512090217	1.44199636089721
0.334707354554751	1.43283079143254
0.334714209891711	1.42373650720426
0.33472107809988	1.41471061830367
0.334727959178041	1.4057534618667
0.334734853124969	1.39686345511541
0.334741759939438	1.38804114624802
0.334748679620216	1.37928682079245
0.334755612166071	1.37059488782462
0.334762557575763	1.36197272664711
0.334769515848051	1.35341179273683
0.334776486981694	1.34491635031002
0.334783470975441	1.33648433218295
0.334790467828039	1.32811604436592
0.334797477538236	1.31980785220774
0.334804500104769	1.31156431715972
0.334811535526379	1.30337924169402
0.334818583801801	1.2952561604816
0.334825644929762	1.28719336527138
0.334832718908993	1.27918983669389
0.334839805738217	1.27124485109504
0.334846905416155	1.2633582564438
0.334854017941522	1.25552987290095
0.334861143313035	1.24775917078955
0.334868281529402	1.24004437804985
0.334875432589332	1.23238701819579
0.334882596491527	1.22478393955453
0.33488977323469	1.21723795552925
0.334896962817518	1.20974502583722
0.334904165238704	1.20230753913818
0.334911380496938	1.1949230119651
0.334918608590908	1.18759292121936
0.3349258495193	1.18031459007957
0.334933103280793	1.17308865109904
0.334940369874064	1.16591530684715
0.334947649297789	1.15879275727691
0.334954941550638	1.15172163796475
0.334962246631281	1.14470055361266
0.334969564538383	1.13772961909291
0.334976895270605	1.13080882969143
0.334984238826605	1.12393615345763
0.334991595205041	1.11711300672167
0.334998964404562	1.11033790661027
0.33500634642382	1.1036105257843
0.335013741261459	1.09693111597346
0.335021148916122	1.0902981263074
0.335028569386451	1.08371206856146
0.335036002671082	1.07717179588075
0.335043448768649	1.07067788028178
0.335050907677782	1.06422954539965
0.335058379397109	1.05782487004088
0.335065863925257	1.05146632991437
0.335073361260846	1.04515100019259
0.335080871402493	1.03888005629065
0.335088394348815	1.03265266938914
0.335095930098427	1.02646717887399
0.335103478649936	1.02032613608128
0.335111040001949	1.01422624881639
0.33511861415307	1.00816842452331
0.3351262011019	1.00215264979846
0.335133800847037	0.996178042900345
0.335141413387077	0.990243801281945
0.335149038720611	0.984350215522163
0.335156676846226	0.978498535583206
0.335164327762513	0.972683700952857
0.335171991468055	0.966910218058611
0.335179667961427	0.961176377016464
0.335187357241211	0.95547987430334
0.335195059305981	0.949822760309652
0.335202774154306	0.944204089843553
0.335210501784759	0.93862281029649
0.335218242195905	0.933079097845276
0.335225995386307	0.927572524895805
0.335233761354526	0.922103301101766
0.335241540099118	0.916670628880613
0.33524933161864	0.911273605911548
0.335257135911643	0.905913418234815
0.335264952976676	0.900588482742743
0.335272782812286	0.895298985761685
0.335280625417017	0.890044637658635
0.335288480789411	0.884824848334769
0.335296348928004	0.879640285145276
0.335304229831332	0.874489156198563
0.335312123497929	0.869372288778185
0.335320029926323	0.864289682873526
0.335327949115042	0.859239690608845
0.335335881062611	0.854222600794371
0.335343825767553	0.849239169761168
0.335351783228383	0.844288363292109
0.335359753443621	0.83936868238005
0.33536773641178	0.834482465480544
0.33537573213137	0.829627386705781
0.335383740600901	0.824803223998957
0.335391761818876	0.820011844770125
0.3353997957838	0.81525038694847
0.335407842494174	0.810519540686855
0.335415901948495	0.805819754185781
0.335423974145256	0.801150448304829
0.33543205908295	0.796510371760922
0.335440156760069	0.791900905599902
0.335448267175099	0.787320168378833
0.335456390326525	0.782769599955207
0.335464526212824	0.77824733107195
0.335472674832483	0.773754413192774
0.335480836183976	0.769289784703555
0.335489010265773	0.764853838756662
0.335497197076349	0.760445720452192
0.335505396614172	0.756065770063536
0.335513608877708	0.751713983365745
0.335521833865424	0.747388160026787
0.335530071575777	0.743091261651112
0.335538322007226	0.738820490633557
0.335546585158229	0.734576999347653
0.335554861027237	0.730359936365728
0.335563149612704	0.726169311976108
0.335571450913076	0.722004741634815
0.335579764926799	0.717866877914386
0.335588091652319	0.713753535631992
0.335596431088074	0.709667328511804
0.335604783232503	0.705605140232316
0.335613148084041	0.701568725716247
0.335621525641121	0.697557679750848
0.335629915902175	0.69357130015221
0.335638318865632	0.68960883498223
0.335646734529917	0.685671402252522
0.335655162893453	0.68175822780928
0.335663603954659	0.677869224756918
0.335672057711956	0.674003655515825
0.335680524163759	0.670161969698552
0.335689003308482	0.66634342844733
0.335697495144535	0.662548983383365
0.335705999670324	0.658777343694278
0.335714516884257	0.655028258910254
0.335723046784739	0.651302443833213
0.335731589370171	0.647598934778107
0.335740144638949	0.643918306902961
0.335748712589473	0.64025945532284
0.335757293220133	0.636623030033884
0.335765886529321	0.633008063125959
0.335774492515426	0.629415567080756
0.335783111176837	0.625843979061789
0.335791742511935	0.622294474585347
0.335800386519102	0.618765826011472
0.335809043196719	0.615258408525059
0.335817712543161	0.611772146725819
0.335826394556804	0.608306157294153
0.335835089236018	0.604861258424932
0.335843796579173	0.601436813099503
0.335852516584638	0.598032374084054
0.335861249250776	0.594648731129793
0.335869994575951	0.591284484510681
0.335878752558523	0.587940308609545
0.335887523196847	0.584616357314713
0.335896306489281	0.581311136162828
0.335905102434177	0.578026245672002
0.335913911029885	0.574759745149648
0.335922732274753	0.571513425352745
0.335931566167128	0.568285188003199
0.335940412705355	0.565076465634861
0.335949271887773	0.561886181358801
0.33595814371272	0.558714320069527
0.335967028178535	0.555561315716567
0.335975925283551	0.552426379708845
0.335984835026097	0.549310258322789
0.335993757404507	0.546210855938124
0.336002692417106	0.543130770436069
0.336011640062218	0.540067814833664
0.336020600338166	0.537022695254945
0.336029573243272	0.533994883856161
0.336038558775851	0.530984603547909
0.33604755693422	0.527991799661176
0.336056567716691	0.525015956204807
0.336065591121576	0.522057484003462
0.336074627147185	0.519115095071847
0.336083675791821	0.516190725090326
0.336092737053788	0.513281825590069
0.336101810931391	0.510390161005932
0.336110897422926	0.507515098464343
0.336119996526692	0.504655575597838
0.336129108240983	0.501813180542502
0.336138232564092	0.498985982425947
0.33614736949431	0.496175642224667
0.336156519029923	0.493380196426657
0.336165681169217	0.490601191127573
0.336174855910475	0.487837987769568
0.33618404325198	0.485089225149454
0.336193243192009	0.482357286259216
0.336202455728839	0.479639465110482
0.336211680860743	0.476937600361764
0.336220918585997	0.474250209962068
0.336230168902866	0.471578592409187
0.33623943180962	0.46892109148918
0.336248707304524	0.466278369990021
0.33625799538584	0.463651273772143
0.336267296051829	0.46103765151379
0.336276609300749	0.458438852800032
0.336285935130858	0.455854728766897
0.336295273540408	0.453284355235478
0.336304624527652	0.450728612915673
0.336313988090838	0.448186567324929
0.336323364228214	0.445658584936721
0.336332752938027	0.443144605272727
0.336342154218516	0.440644333231923
0.336351568067923	0.43815753486636
0.336360994484486	0.435684854151386
0.336370433466442	0.433225010953124
0.336379885012023	0.430778621052571
0.33638934911946	0.428346523242179
0.336398825786987	0.425926123212865
0.336408315012829	0.4235200356931
0.336417816795208	0.42112635726598
0.336427331132347	0.418745859922824
0.336436858022468	0.416378175095448
0.33644639746379	0.414023257535588
0.336455949454528	0.411681232773738
0.336465513992897	0.409351017197632
0.336475091077106	0.407034358848066
0.336484680705365	0.404729336260214
0.336494282875882	0.402437116547197
0.336503897586861	0.400157084702201
0.336513524836507	0.39788876224287
0.336523164623019	0.395633099366553
0.336532816944594	0.39338930468694
0.336542481799429	0.39115727960931
0.336552159185719	0.388937192422123
0.336561849101655	0.386728691317645
0.336571551545427	0.384532133991068
0.33658126651522	0.38234740845877
0.336590994009222	0.380173606257783
0.336600734025614	0.378011460370958
0.336610486562579	0.375860991500693
0.336620251618291	0.373721439753215
0.33663002919093	0.371593579872731
0.336639819278668	0.369476302615115
0.336649621879679	0.367370613972396
0.336659436992133	0.365275509804622
0.336669264614197	0.363191697061256
0.336679104744036	0.361118611388842
0.336688957379813	0.359055949152318
0.336698822519688	0.357004692482604
0.336708700161822	0.354963545457947
0.336718590304371	0.352933218275096
0.336728492945488	0.350913188108353
0.336738408083326	0.348904110099083
0.336748335716035	0.346904610683738
0.336758275841765	0.344916160402094
0.33676822845866	0.342937303273236
0.336778193564864	0.340969297623572
0.336788171158518	0.33901068904
0.336798161237762	0.337062710423616
0.336808163800733	0.335124136662943
0.336818178845564	0.333196065005575
0.33682820637039	0.331277356812739
0.336838246373341	0.329368648555934
0.336848298852546	0.327469811596548
0.33685836380613	0.325579902130855
0.336868441232218	0.323700609954349
0.33687853112893	0.321830317900555
0.336888633494388	0.31996922636325
0.336898748326709	0.318117982154706
0.336908875624008	0.316275795923898
0.336919015384398	0.314443359039963
0.336929167605992	0.312619541494576
0.336939332286897	0.31080518988027
0.33694950942522	0.308999792298145
0.336959699019065	0.307203838109129
0.336969901066536	0.305416319226102
0.336980115565732	0.303638267944525
0.336990342514754	0.301868666533308
0.337000581911693	0.300108130607155
0.337010833754646	0.298356296667272
0.337021098041706	0.296613319131922
0.337031374770961	0.294878325905931
0.337041663940496	0.293153051484476
0.337051965548399	0.291435242113434
0.337062279592753	0.289726738768431
0.337072606071637	0.288026239116505
0.337082944983131	0.286334099530891
0.337093296325313	0.284650443718235
0.337103660096256	0.282975079405294
0.337114036294031	0.281308011684164
0.33712442491671	0.279648910628916
0.337134825962361	0.277997852137234
0.337145239429048	0.276355303412803
0.337155665314837	0.274720405772254
0.337166103617788	0.273093603014418
0.337176554335961	0.271474728740499
0.337187017467414	0.269863740435782
0.3371974930102	0.268260428929445
0.337207980962373	0.266665241427331
0.337218481321985	0.265077319441063
0.337228994087085	0.26349745983799
0.337239519255715	0.261925241776891
0.337250056825924	0.260360112843742
0.337260606795752	0.258803176482693
0.33727116916324	0.257253391120624
0.337281743926426	0.255711106853829
0.337292331083347	0.254176007410603
0.337302930632034	0.252648712108916
0.33731354257052	0.251128357056257
0.337324166896833	0.24961553435851
0.337334803609001	0.24810975522899
0.337345452705049	0.246611136124539
0.337356114183	0.245119671612397
0.337366788040875	0.243635542049976
0.337377474276693	0.242158105248597
0.33738817288847	0.240687991243246
0.337398883874219	0.239224567897885
0.337409607231955	0.2377681117432
0.337420342959686	0.236318804018228
0.33743109105542	0.234875789370038
0.337441851517162	0.233440256218552
0.337452624342917	0.232011063780534
0.337463409530688	0.230588499470701
0.337474207078471	0.229172977792823
0.337485016984264	0.227763756530365
0.337495839246064	0.226361396743175
0.337506673861862	0.224965121954294
0.33751752082965	0.223576022931091
0.337528380147414	0.222192778449568
0.337539251813144	0.220816535675952
0.337550135824822	0.219446157156446
0.33756103218043	0.218082525105967
0.33757194087795	0.216725152925395
0.337582861915358	0.215373941360312
0.337593795290631	0.21402894964081
0.337604741001742	0.21269034183831
0.337615699046662	0.211357788690592
0.33762666942336	0.210031481555435
0.337637652129805	0.20871093496635
0.337648647163961	0.207397082026058
0.337659654523789	0.206088698948326
0.337670674207252	0.204786571561698
0.337681706212308	0.203490191241173
0.337692750536914	0.202200166815111
0.337703807179025	0.200915359259727
0.337714876136591	0.199637096150525
0.337725957407563	0.198364200497872
0.337737050989887	0.197097262425458
0.337748156881511	0.195836078857299
0.337759275080377	0.194580571006032
0.337770405584428	0.193330746406267
0.337781548391602	0.192086544548188
0.337792703499837	0.190848212554548
0.337803870907067	0.189615051800344
0.337815050611226	0.188387675330686
0.337826242610245	0.187165811438364
0.337837446902049	0.185949512815156
0.337848663484568	0.184738606076977
0.337859892355725	0.183532860526511
0.337871133513443	0.182332941748923
0.337882386955639	0.181138221318265
0.337893652680233	0.179948645739306
0.33790493068514	0.178764679654842
0.337916220968274	0.177585922415534
0.337927523527547	0.176412021185215
0.337938838360867	0.17524389957573
0.33795016546614	0.174080538344769
0.337961504841271	0.172922689361894
0.337972856484166	0.17176948773667
0.337984220392723	0.170621799348242
0.337995596564839	0.169479108519298
0.338006984998412	0.168341267097269
0.338018385691337	0.167208406084909
0.338029798641504	0.166080881399763
0.338041223846802	0.164957928098037
0.338052661305121	0.163840068179409
0.338064111014345	0.1627272190557
0.338075572972357	0.161618901206327
0.33808704717704	0.160515714981657
0.338098533626273	0.159417172005844
0.33811003231793	0.158323553983993
0.338121543249887	0.157234523387053
0.338133066420015	0.15615045937284
0.338144601826187	0.155070802298935
0.338156149466271	0.153996003523202
0.33816770933813	0.152925923830205
0.338179281439629	0.151860427539949
0.338190865768633	0.150799192441596
0.338202462323	0.149743072987125
0.338214071100586	0.148691124888094
0.338225692099245	0.147643846734225
0.33823732531683	0.146601040036508
0.338248970751195	0.145562819282696
0.338260628400189	0.144528596310837
0.338272298261655	0.143499417510287
0.338283980333437	0.142474170675485
0.33829567461338	0.141453588840157
0.338307381099321	0.140437270307288
0.338319099789102	0.139425068722228
0.338330830680558	0.138417435759854
0.338342573771519	0.137413909731989
0.338354329059817	0.136414903536478
0.338366096543282	0.135419671775704
0.338377876219742	0.134429192851692
0.338389668087022	0.133442381954295
0.338401472142945	0.132460021578873
0.338413288385328	0.131481806071334
0.33842511681199	0.130507585193795
0.338436957420749	0.129537563192833
0.338448810209419	0.128571476508818
0.33846067517581	0.12760951893092
0.338472552317733	0.126651643412372
0.338484441632995	0.125697758993121
0.338496343119401	0.124747730882094
0.338508256774755	0.123801770398728
0.338520182596856	0.122859647169095
0.338532120583503	0.121921635184597
0.338544070732495	0.120987378835977
0.338556033041622	0.120056919339472
0.338568007508679	0.119130538521761
0.338579994131455	0.118207721144188
0.338591992907739	0.117289033098379
0.338604003835315	0.116373754262674
0.338616026911966	0.115462692972109
0.338628062135475	0.114554961868576
0.338640109503621	0.113651123037101
0.338652169014178	0.112751200955026
0.338664240664922	0.111854559943715
0.338676324453627	0.110962017615718
0.338688420378061	0.110072654746323
0.338700528435992	0.109187470065511
0.338712648625186	0.108305431771903
0.338724780943408	0.107427283022136
0.338736925388419	0.106552412550945
0.338749081957978	0.105681536783671
0.338761250649843	0.104813664618129
0.338773431461767	0.103949833219008
0.338785624391502	0.103089022655529
0.3387978294368	0.102232102529004
0.338810046595409	0.10137828315898
0.338822275865074	0.100528146705061
0.338834517243541	0.0996814385075924
0.338846770728551	0.0988379013928057
0.338859036317842	0.0979981083932529
0.338871314009151	0.097161419743262
0.338883603800216	0.096327991217261
0.338895905688767	0.0954982861737008
0.338908219672536	0.0946715061196715
0.33892054574925	0.0938483163052616
0.338932883916635	0.0930282032442133
0.338945234172415	0.092211394884289
0.338957596514314	0.0913979648062404
0.338969970940049	0.0905876274340207
0.338982357447338	0.0897805176272462
0.338994756033898	0.0889767104199237
0.339007166697438	0.0881759199340131
0.339019589435672	0.0873785811342906
0.339032024246309	0.0865839495186208
0.339044471127053	0.0857927645692258
0.339056930075608	0.0850045383124172
0.339069401089675	0.0842196580403212
0.339081884166957	0.0834376710220113
0.339094379305148	0.0826585808880687
0.339106886501945	0.0818828010898731
0.33911940575504	0.081110085745641
0.339131937062123	0.0803403109013914
0.339144480420884	0.079573387574366
0.339157035829008	0.0788095278306531
0.33916960328418	0.0780488985491559
0.33918218278408	0.0772908668486585
0.339194774326389	0.0765359918398729
0.339207377908785	0.0757838459713319
0.339219993528942	0.0750348957111021
0.339232621184533	0.0742885918729178
0.339245260873229	0.0735453275439947
0.339257912592698	0.072804823513836
0.339270576340605	0.0720672314300643
0.339283252114616	0.0713324019862625
0.33929593991239	0.0706005731919827
0.339308639731586	0.0698713179916938
0.339321351569866	0.0691449617453494
0.339334075424883	0.0684214699413117
0.339346811294286	0.067700652062749
0.339359559175729	0.0669824736612873
0.339372319066861	0.0662674373054279
0.339385090965324	0.0655545559177344
0.339397874868765	0.0648447433770745
0.339410670774823	0.0641376842961608
0.339423478681139	0.0634330359297668
0.339436298585351	0.0627312144574894
0.339449130485092	0.062032079803959
0.339461974377995	0.0613355175447814
0.339474830261687	0.0606416178744503
0.339487698133799	0.0599502528803454
0.339500577991959	0.0592616685242841
0.339513469833788	0.0585754567843037
0.339526373656906	0.057891993053459
0.339539289458933	0.0572108756916021
0.339552217237486	0.0565326793315599
0.339565156990178	0.0558566974654576
0.339578108714623	0.0551831791327813
0.33959107240843	0.0545125824597274
0.339604048069206	0.0538439924035519
0.339617035694558	0.0531783636146778
0.339630035282088	0.0525148320137307
0.339643046829396	0.051853897331476
0.339656070334082	0.0511954213915548
0.339669105793741	0.0505393898199008
0.339682153205967	0.0498858187295902
0.339695212568353	0.0492345899364765
0.339708283878489	0.0485857506928688
0.33972136713396	0.0479393530445804
0.339734462332353	0.0472952481171417
0.339747569471249	0.0466537278145781
0.339760688548229	0.0460142565756839
0.33977381956087	0.0453773013126634
0.339786962506748	0.0447426889205562
0.339800117383438	0.0441104535609856
0.339813284188512	0.0434802577861757
0.339826462919537	0.0428526355606059
0.339839653574081	0.0422271055138695
0.339852856149706	0.0416040179164209
0.339866070643975	0.0409831151090392
0.339879297054448	0.0403643523784912
0.339892535378685	0.0397480426331228
0.339905785614238	0.0391339114243652
0.339919047758661	0.0385217706294857
0.339932321809507	0.037912015495765
0.339945607764319	0.0373046268327588
0.339958905620645	0.0366991404851376
0.339972215376033	0.0360959512353913
0.339985537028023	0.0354948204544313
0.339998870574149	0.034896024594887
0.340012216011952	0.0342992139368756
0.340025573338967	0.0337046914233254
0.340038942552724	0.0331122287937372
0.340052323650754	0.0325217341023016
0.340065716630586	0.0319335199074028
0.340079121489744	0.0313472760596709
0.340092538225751	0.0307632522970235
0.340105966836128	0.0301812004395447
0.340119407318394	0.0296012021922308
0.340132859670063	0.029023330005426
0.340146323888651	0.0284474152935601
0.340159799971669	0.0278734886569452
0.340173287916627	0.0273018563457483
0.340186787721031	0.0267318972318512
0.340200299382384	0.0261641015919858
0.340213822898191	0.0255983692716051
0.340227358265951	0.0250344312494291
0.34024090548316	0.0244726862943253
0.340254464547313	0.0239126129321464
0.340268035455908	0.0233548424783611
0.340281618206432	0.0227987859969044
0.340295212796371	0.0222447615431158
0.340308819223214	0.0216925033079332
0.340322437484445	0.021142412178382
0.340336067577544	0.0205940643386063
0.34034970949999	0.0200476649450962
0.34036336324926	0.0195030857390536
0.34037702882283	0.0189604863378365
0.34039070621817	0.018419748694794
0.340404395432749	0.0178808978741576
0.340418096464036	0.0173436917939886
0.340431809309495	0.0168086399305388
0.340445533966591	0.0162751307156425
0.340459270432782	0.0157437627589577
0.340473018705527	0.0152138273032267
0.34048677878228	0.0146861546414402
0.340500550660496	0.0141598740187666
0.340514334337627	0.0136356278430871
0.340528129811119	0.013113160514341
0.340541937078418	0.0125922739954838
0.34055575613697	0.012073333453033
0.340569586984217	0.0115562525746502
0.340583429617597	0.0110405789719847
0.340597284034547	0.0105270378043103
0.340611150232501	0.0100147954690538
0.340625028208891	0.00950487163957827
0.340638917961147	0.00899598337755517
0.340652819486698	0.00848941671458316
0.340666732782971	0.00798410933435695
0.340680657847384	0.00748082293272214
0.340694594677358	0.00697890567262365
0.340708543270313	0.00647887719306489
0.340722503623663	0.00598068142104583
0.340736475734824	0.00548357748263995
0.340750459601205	0.00498883020824571
0.340764455220214	0.00449520219713102
0.340778462589258	0.00400357199187482
0.340792481705742	0.00351320115160092
0.340806512567066	0.00302486284384536
0.340820555170629	0.00253777793005545
0.340834609513828	0.00205259155135206
0.340848675594059	0.00156883393558332
0.340862753408712	0.0010868165121636
0.340876842955178	0.000606101747519454
0.340890944230842	0.000127306296944451
0.34090505723309	0.000350107385792642
0.340919181959305	0.000825871731413752
0.340933318406868	0.00130018372685017
0.340947466573154	0.0017728986653618
0.34096162645554	0.00224389975262923
0.340975798051399	0.00271363907892048
0.340989981358103	0.00318165357646794
0.341004176373019	0.00364831269702218
0.341018383093511	0.00411328122004356
0.341032601516943	0.00457684090012175
0.341046831640678	0.00503889322667199
0.341061073462073	0.00549940649217896
0.341075326978483	0.00595849501458826
0.341089592187264	0.00641597736010454
0.341103869085769	0.00687214482161167
0.341118157671343	0.00732674697532147
0.341132457941335	0.00777990172721042
0.341146769893089	0.00823175811488382
0.341161093523947	0.00868186241724212
0.341175428831248	0.00913065818461469
0.341189775812328	0.00957824203646219
0.341204134464524	0.0100239752395848
0.341218504785167	0.0104686626108878
0.341232886771587	0.0109117545908191
0.34124728042111	0.0113534871799221
0.341261685731063	0.0117937434757084
0.341276102698767	0.0122327555864379
0.341290531321543	0.012670145418818
0.341304971596709	0.0131065065565208
0.341319423521581	0.013541042063639
0.341333887093472	0.0139746325331936
0.341348362309689	0.0144066144471805
0.341362849167543	0.0148372113319459
0.34137734766434	0.0152665809053086
0.341391857797382	0.0156945993552838
0.341406379563972	0.0161211887226734
0.341420912961405	0.0165465034268855
0.341435457986979	0.0169705989457892
0.341450014637987	0.0173930864310206
0.341464582911721	0.0178144521194671
0.341479162805471	0.0182346066453488
0.341493754316521	0.0186532227503659
0.341508357442155	0.0190706562082036
0.341522972179654	0.0194868960808119
0.341537598526298	0.0199016640962297
0.341552236479364	0.0203151807694562
0.341566886036124	0.0207275431234294
0.341581547193852	0.0211385598894332
0.341596219949817	0.0215483369332811
0.341610904301285	0.0219568695348829
0.341625600245521	0.0223640694174896
0.341640307779785	0.0227699991434754
0.341655026901339	0.0231749613930686
0.341669757607439	0.0235783156894444
0.341684499895339	0.0239806826694127
0.341699253762292	0.0243817022536315
0.341714019205548	0.0247816846463392
0.341728796222353	0.0251802181074324
0.341743584809953	0.0255776509833984
0.34175838496559	0.0259739685793873
0.341773196686501	0.0263688976936615
0.341788019969927	0.0267627980964093
0.341802854813104	0.027155420793067
0.34181770121326	0.0275468737088667
0.341832559167628	0.02793725775672
0.341847428673436	0.0283263226759665
0.341862309727908	0.0287142591639655
0.341877202328269	0.0291010674560488
0.341892106471735	0.0294867554849809
0.341907022155526	0.0298711811299829
0.341921949376858	0.0302546235076374
0.341936888132943	0.0306366464995248
0.341951838420992	0.0310178965946435
0.341966800238212	0.0313977540065891
0.341981773581808	0.0317766397232187
0.341996758448984	0.0321542526415384
0.342011754836939	0.0325308164108223
0.342026762742873	0.0329063451358783
0.342041782163982	0.0332806437884145
0.342056813097457	0.0336539630826722
0.342071855540488	0.0340261532719678
0.342086909490265	0.0343971100487982
0.342101974943974	0.0347671959750974
0.342117051898795	0.0351360494896916
0.34213214035191	0.0355038935266208
0.3421472403005	0.0358706535629641
0.342162351741738	0.0362363765175026
0.342177474672797	0.0366009123907396
0.342192609090848	0.0369644842324383
0.342207754993059	0.0373270808266901
0.342222912376598	0.0376884912874807
0.342238081238625	0.0380489879696879
0.342253261576302	0.038408236123013
0.342268453386787	0.0387666458580205
0.342283656667238	0.0391239841835856
0.342298871414805	0.0394801899652926
0.34231409762664	0.0398355469563705
0.342329335299891	0.0401897547001129
0.342344584431705	0.0405429862987341
0.342359845019222	0.040895167077995
0.342375117059586	0.0412464769688935
0.342390400549935	0.0415966321688749
0.342405695487404	0.0419458596185457
0.342421001869126	0.0422941385386776
0.342436319692232	0.0426413728059325
0.342451648953849	0.0429876599913569
0.342466989651103	0.0433328132555366
0.342482341781119	0.0436773003335745
0.342497705341017	0.0440205135451676
0.342513080327914	0.044362958537253
0.342528466738926	0.0447043217748324
0.342543864571166	0.0450448633603149
0.342559273821746	0.0453842266731301
0.342574694487773	0.0457229298516789
0.342590126566353	0.0460604691964123
0.342605570054587	0.0463971262079854
0.342621024949578	0.0467328851794178
0.342636491248423	0.0470676749160408
0.34265196894822	0.0474015163243048
0.342667458046058	0.0477344798616825
0.342682958539027	0.0480664860405587
0.342698470424219	0.0483976570161879
0.342713993698717	0.0487277867148003
0.342729528359604	0.0490570947037581
0.34274507440396	0.0493854038500301
0.342760631828862	0.0497129983442786
0.342776200631388	0.0500394570145948
0.34279178080861	0.0503651903418368
0.342807372357597	0.0506900518292051
0.342822975275415	0.0510138849535177
0.34283858955913	0.0513369020835216
0.342854215205808	0.0516591023996341
0.342869852212505	0.0519803266933272
0.342885500576279	0.0523007308089199
0.342901160294187	0.0526203167830774
0.34291683136328	0.0529389366116449
0.342932513780607	0.053256740538676
0.342948207543218	0.0535736977883038
0.342963912648154	0.0538899159169219
0.34297962909246	0.0542050242120529
0.342995356873175	0.0545194205223689
0.343011095987335	0.0548331310337973
0.343026846431975	0.0551456559976933
0.343042608204126	0.0554577410272809
0.343058381300821	0.0557687065237559
0.343074165719084	0.0560789461551785
0.343089961455938	0.0563883585918395
0.343105768508407	0.0566969359342727
0.343121586873511	0.057004743897019
0.343137416548263	0.0573116679534217
0.343153257529679	0.0576178259883343
0.343169109814773	0.0579231698742865
0.34318497340055	0.0582276547214177
0.343200848284017	0.0585314860345215
0.343216734462181	0.0588343651874126
0.343232631932039	0.0591365188568026
0.343248540690592	0.0594378226529104
0.343264460734835	0.0597385006566756
0.343280392061763	0.0600382378256313
0.343296334668367	0.0603372634163832
0.343312288551632	0.0606354333750569
0.343328253708547	0.0609329052523632
0.343344230136093	0.0612296713420708
0.343360217831254	0.0615254544651095
0.343376216791006	0.0618207681809583
0.343392227012322	0.0621150379238791
0.343408248492179	0.0624087281747863
0.343424281227545	0.0627015745391965
0.343440325215389	0.0629938121871156
0.343456380452674	0.0632850976326371
0.343472446936364	0.0635757433078757
0.34348852466342	0.0638656204966912
0.343504613630798	0.0641548821985161
0.343520713835451	0.064443217472549
0.343536825274335	0.0647309336179311
0.343552947944396	0.0650179460228152
0.343569081842583	0.0653041089260772
0.343585226965841	0.0655896533543482
0.343601383311112	0.0658744427805849
0.343617550875332	0.0661585477842298
0.34363372965544	0.0664418343359984
0.343649919648371	0.0667245887213963
0.343666120851053	0.0670065041619319
0.343682333260418	0.0672876479299416
0.343698556873393	0.0675683330491299
0.343714791686897	0.0678480673170798
0.343731037697854	0.0681271985384398
0.343747294903183	0.0684057380680664
0.3437635632998	0.0686834463240686
0.343779842884616	0.0689604409322749
0.34379613365454	0.0692369752961988
0.343812435606486	0.0695125741833761
0.343828748737357	0.0697876025984728
0.343845073044052	0.0700620140925498
0.343861408523476	0.0703356107007001
0.343877755172524	0.0706086697288096
0.343894112988089	0.0708809770870583
0.343910481967067	0.0711526520359606
0.343926862106348	0.0714236840443975
0.343943253402815	0.0716939561887437
0.343959655853356	0.07196370834119
0.343976069454851	0.0722328129362317
0.343992494204179	0.0725010573298777
0.344008930098218	0.072768875583606
0.344025377133841	0.0730359214159173
0.344041835307921	0.0733024377351803
0.344058304617325	0.0735682233089831
0.34407478505892	0.073833358302789
0.344091276629568	0.0740978797130761
0.344107779326129	0.0743618824128299
0.344124293145465	0.0746250042456686
0.344140818084428	0.0748877532879149
0.344157354139872	0.0751497972673988
0.344173901308647	0.0754110594606207
0.344190459587604	0.0756719706485299
0.344207028973585	0.0759320245129066
0.344223609463431	0.0761916684143077
0.344240201053984	0.0764505651349072
0.34425680374208	0.0767088516083911
0.344273417524555	0.076966611912618
0.344290042398239	0.0772236960289854
0.344306678359962	0.0774801900061918
0.344323325406551	0.0777361632088066
0.34433998353483	0.0779914279558232
0.344356652741618	0.0782461399216651
0.344373333023738	0.0785003109891265
0.344390024378001	0.0787537986454119
0.344406726801222	0.0790067502898956
0.344423440290213	0.0792591383636433
0.344440164841783	0.0795108607257947
0.344456900452736	0.0797621558566503
0.344473647119874	0.0800127853403364
0.344490404839996	0.0802627405010379
0.344507173609901	0.0805122474851077
0.344523953426383	0.0807611966497865
0.344540744286237	0.0810094799976862
0.344557546186249	0.0812572784138954
0.344574359123208	0.0815044541161933
0.344591183093897	0.0817511533776834
0.344608018095096	0.0819972016929651
0.344624864123586	0.0822427707013092
0.344641721176143	0.0824876887557539
0.34465858924954	0.0827321863722317
0.344675468340549	0.0829759704906178
0.344692358445937	0.0832193343628065
0.34470925956247	0.083462166412156
0.344726171686908	0.0837043166150308
0.344743094816014	0.0839460877225434
0.344760028946547	0.0841872462472062
0.344776974075259	0.0844277812877452
0.344793930198904	0.0846679935859426
0.34481089731423	0.0849074058303781
0.344827875417984	0.0851465735962913
0.34484486450691	0.0853849896355262
0.344861864577751	0.085622996469732
0.344878875627244	0.085860376727828
0.344895897652127	0.0860974561960589
0.344912930649133	0.0863336922687428
0.344929974614993	0.0865696685308355
0.344947029546434	0.0868050343017573
0.344964095440181	0.0870399376487129
0.344981172292957	0.087274258349915
0.344998260101482	0.0875080442631384
0.345015358862475	0.0877415012799419
0.345032468572649	0.0879742787598794
0.345049589228716	0.0882066134642805
0.345066720827386	0.0884384061033374
0.345083863365366	0.0886697777128474
0.345101016839359	0.0889006371447787
0.345118181246067	0.0891309533292146
0.345135356582189	0.0893607735494168
0.345152542844421	0.0895902019342118
0.345169740029456	0.0898190188607054
0.345186948133981	0.0900474251715202
0.345204167154688	0.0902753791495388
0.345221397088262	0.0905027324141311
0.345238637931383	0.0907297220047572
0.345255889680731	0.0909561245776768
0.345273152332984	0.091182154764975
0.345290425884819	0.0914076311087118
0.345307710332905	0.0916327371811055
0.345325005673909	0.0918572277362141
0.3453423119045	0.0920813639881263
0.345359629021341	0.0923050104340147
0.345376957021092	0.092528148069696
0.345394295900413	0.0927509400154253
0.345411645655956	0.092973047690562
0.345429006284378	0.0931949225797675
0.345446377782326	0.0934162511406523
0.345463760146449	0.0936371005639522
0.34548115337339	0.0938575633965226
0.345498557459792	0.0940774996432793
0.345515972402294	0.0942969569156564
0.345533398197534	0.0945160949559307
0.345550834842145	0.0947347778104085
0.345568282332757	0.0949528427690395
0.345585740665997	0.0951706578356573
0.345603209838493	0.0953879542303953
0.345620689846869	0.0956047585344527
0.345638180687743	0.0958211972245065
0.345655682357733	0.0960372350085537
0.345673194853454	0.0962527652935607
0.345690718171518	0.0964678874321077
0.345708252308534	0.0966825373926026
0.345725797261111	0.0968968158116472
0.34574335302585	0.0971107039487848
0.345760919599354	0.0973240859429304
0.34577849697822	0.0975370211451448
0.345796085159047	0.0977496851505138
0.345813684138425	0.0979617774718717
0.345831293912944	0.0981735225129709
0.345848914479193	0.0983848391853792
0.345866545833757	0.0985957268673807
0.345884187973217	0.0988062119975329
0.345901840894154	0.0990163075341018
0.345919504593146	0.0992259757908942
0.345937179066763	0.0994352201300496
0.345954864311579	0.0996440779740443
0.345972560324162	0.0998525441021155
0.345990267101076	0.1000605688097
0.346007984638886	0.100268214400819
0.346025712934155	0.100475478621086
0.346043451983436	0.10068230730299
0.346061201783285	0.100888764462953
0.346078962330255	0.101094851221206
0.346096733620896	0.101300448422365
0.346114515651756	0.101505821059776
0.346132308419375	0.101710598663072
0.346150111920297	0.101915182332426
0.34616792615106	0.102119230462633
0.346185751108198	0.102323002565104
0.346203586788247	0.102526294389905
0.346221433187735	0.102729280942615
0.346239290303191	0.10293193371432
0.346257158131137	0.103133972963831
0.346275036668099	0.103335876265342
0.346292925910597	0.103537368662716
0.346310825855143	0.103738360717336
0.346328736498254	0.103939158764038
0.346346657836441	0.104139384892514
0.346364589866209	0.104339384898048
0.346382532584067	0.104539051829121
0.346400485986517	0.104738132224256
0.346418450070059	0.104937130601151
0.346436424831192	0.105135581856239
0.346454410266409	0.105333655793913
0.346472406372202	0.105531475588537
0.346490413145061	0.105728960597272
0.346508430581471	0.105925869422582
0.346526458677915	0.106122752326576
0.346544497430878	0.106318939083508
0.346562546836833	0.106515034386337
0.346580606892259	0.10671061432981
0.346598677593629	0.106905964391109
0.346616758937408	0.107100854460364
0.346634850920068	0.107295490346369
0.346652953538074	0.107489741540122
0.346671066787885	0.10768361316017
0.34668919066596	0.107877197509844
0.346707325168753	0.10807041554509
0.346725470292721	0.10826332258119
0.346743626034316	0.108455838594651
0.346761792389983	0.108648040516951
0.346779969356167	0.108839887255838
0.34679815692931	0.109031467479255
0.346816355105854	0.109222642052683
0.346834563882235	0.109413497378485
0.346852783254885	0.109604088828166
0.346871013220238	0.109794262672389
0.346889253774721	0.109984156115814
0.346907504914759	0.110173648599059
0.346925766636776	0.110362934797741
0.346944038937193	0.110551854897695
0.346962321812428	0.110740416570755
0.346980615258894	0.110928652515715
0.346998919273005	0.111116582271922
0.347017233851169	0.111304310222294
0.347035558989791	0.11149152725343
0.347053894685276	0.11167849443287
0.347072240934025	0.111865259195313
0.347090597732435	0.112051524471589
0.347108965076904	0.112237648535088
0.347127342963823	0.112423334427708
0.347145731389582	0.112608806713889
0.34716413035057	0.112793906204343
0.347182539843168	0.112978747259407
0.347200959863758	0.113163164679237
0.347219390408721	0.113347496751252
0.347237831474433	0.113531297343899
0.347256283057264	0.113714986749454
0.347274745153587	0.11389821553447
0.347293217759768	0.114081225942627
0.347311700872174	0.114263961076593
0.347330194487166	0.114446369315163
0.347348698601103	0.114628377929289
0.347367213210344	0.114810312276874
0.347385738311241	0.114991819019137
0.347404273900145	0.115172975825181
0.347422819973404	0.115353995108813
0.347441376527361	0.115534624748517
0.347459943558366	0.115714913489075
0.347478521062755	0.115895059113217
0.347497109036862	0.116074871924288
0.347515707477025	0.116254325754843
0.347534316379575	0.116433531542024
0.347552935740843	0.116612520501337
0.34757156555715	0.116791170407255
0.347590205824821	0.116969491297008
0.347608856540179	0.117147651530854
0.347627517699541	0.117325456075599
0.34764618929922	0.117502980799206
0.34766487133553	0.117680273229759
0.347683563804781	0.117857248080063
0.347702266703276	0.118033972455618
0.347720980027323	0.118210452438825
0.347739703773222	0.118386583494721
0.347758437937269	0.118562527000523
0.347777182515761	0.118738164626607
0.347795937504992	0.118913559603735
0.347814702901251	0.11908860482525
0.347833478700823	0.119263467099063
0.347852264899994	0.119438120365456
0.347871061495049	0.119612306039145
0.347889868482262	0.119786477431311
0.34790868585791	0.119960202751073
0.347927513618267	0.120133739010264
0.347946351759605	0.120307091864791
0.347965200278187	0.120480017797654
0.347984059170281	0.120652851895609
0.348002928432149	0.120825293657689
0.348021808060051	0.120997559929072
0.348040698050243	0.121169581304283
0.348059598398978	0.121341327390036
0.348078509102507	0.121512852990652
0.34809743015708	0.121684012528346
0.34811636155894	0.121855126163062
0.34813530330433	0.122025762214923
0.348154255389488	0.122196379646511
0.348173217810653	0.122366539844143
0.348192190564061	0.122536614627813
0.348211173645943	0.122706361051988
0.348230167052526	0.122875875327643
0.348249170780035	0.123045204138255
0.348268184824695	0.123214252503284
0.348287209182724	0.123382975563828
0.348306243850343	0.123551673061775
0.348325288823764	0.123719909419431
0.348344344099198	0.123888001049641
0.348363409672856	0.124055922245887
0.348382485540944	0.124223547180836
0.348401571699666	0.124390879782288
0.348420668145224	0.124558065665153
0.348439774873813	0.124725007235567
0.348458891881627	0.124891736859462
0.348478019164861	0.12505812144936
0.348497156719706	0.125224460886363
0.348516304542346	0.125390404031418
0.348535462628965	0.125556222322953
0.348554630975746	0.125721761978659
0.348573809578867	0.125887161264741
0.348592998434502	0.126052180436615
0.348612197538824	0.126217211913143
0.348631406888004	0.126381709176317
0.34865062647821	0.126546278970656
0.348669856305605	0.12671051110889
0.348689096366352	0.126874467708598
0.348708346656608	0.127038292010337
0.348727607172529	0.127201858307366
0.348746877910269	0.12736525016287
0.348766158865979	0.127528360888333
0.348785450035808	0.127691327796228
0.348804751415897	0.127854056444472
0.34882406300239	0.128016481670102
0.348843384791427	0.128178888463241
0.348862716779144	0.128340949540147
0.348882058961675	0.128502756074597
0.34890141133515	0.128664552851732
0.348920773895698	0.128825890969504
0.348940146639443	0.128987231702887
0.348959529562508	0.129148232211342
0.348978922661015	0.129309131377122
0.348998325931077	0.129469725952016
0.34901773936881	0.129630202898382
0.349037162970326	0.129790438820946
0.349056596731732	0.129950408559746
0.349076040649135	0.130110344677616
0.349095494718638	0.130269930987818
0.349114958936342	0.130429382273246
0.349134433298341	0.130588623371019
0.349153917800731	0.1307476467126
0.349173412439607	0.130906540130915
0.349192917211055	0.131065161193981
0.349212432111161	0.131223641037708
0.349231957136008	0.131381924334032
0.349251492281677	0.131539977506665
0.349271037544246	0.131697817020464
0.349290592919792	0.131855606032913
0.349310158404384	0.132013048813825
0.349329733994093	0.132170383520289
0.349349319684986	0.132327498804889
0.349368915473125	0.132484444189507
0.349388521354571	0.132641220606802
0.349408137325386	0.132797748340778
0.349427763381623	0.132954172118373
0.349447399519333	0.133110320725301
0.349467045734567	0.133266441896576
0.349486702023373	0.13342219838159
0.349506368381792	0.133577810667884
0.34952604480587	0.133733359918973
0.349545731291645	0.133888608651139
0.349565427835149	0.13404378527431
0.349585134432416	0.134198701900179
0.349604851079482	0.134353418852592
0.349624577772368	0.134508019872617
0.349644314507101	0.134662414415617
0.349664061279705	0.134816753642876
0.349683818086195	0.134970670667764
0.349703584922587	0.135124604804555
0.349723361784898	0.135278383587616
0.349743148669138	0.135431874007301
0.349762945571313	0.135585212367724
0.349782752487431	0.135738455781253
0.349802569413494	0.135891501031272
0.349822396345498	0.136044313452836
0.349842233279442	0.13619706628057
0.349862080211322	0.136349582944
0.349881937137125	0.136501937926841
0.349901804052842	0.1366541234196
0.349921680954458	0.136806171646221
0.349941567837956	0.136958049289542
0.349961464699315	0.137109723938491
0.349981371534514	0.137261321437754
0.350001288339527	0.137412683639995
0.350021215110325	0.137563913315951
0.350041151842876	0.137714930730866
0.350061098533147	0.137865880052062
0.350081055177101	0.138016625619471
0.350101021770699	0.138167211296708
0.350120998309899	0.138317612798544
0.350140984790655	0.138467883939369
0.350160981208919	0.138618081934656
0.350180987560639	0.138767967632785
0.350201003841765	0.138917805912815
0.350221030048239	0.13906744140171
0.350241066176002	0.139216997314256
0.35026111222099	0.139366312173506
0.350281168179142	0.139515547942739
0.350301234046389	0.139664534125438
0.350321309818661	0.139813507951389
0.350341395491884	0.139962190365383
0.350361491061982	0.140110903759319
0.350381596524878	0.140259231818587
0.35040171187649	0.140407638614484
0.350421837112733	0.140555728411184
0.350441972229523	0.140703839144393
0.350462117222768	0.14085166468913
0.350482272088374	0.140999399054818
0.35050243682225	0.141146957945271
0.350522611420294	0.141294442834889
0.350542795878405	0.141441776295828
0.350562990192482	0.141588851441481
0.350583194358417	0.141735965078764
0.350603408372103	0.141882773034274
0.350623632229427	0.142029594201913
0.350643865926272	0.142176117013668
0.350664109458523	0.142322644188668
0.350684362822059	0.14246897913005
0.350704626012754	0.142615141225837
0.350724899026486	0.142761172412662
0.350745181859126	0.142907194705699
0.350765474506541	0.143052895662148
0.350785776964598	0.143198572704024
0.35080608922916	0.143344144705492
0.350826411296086	0.143489455929951
0.350846743161235	0.143634787928461
0.350867084820461	0.143779884778369
0.350887436269616	0.143924890722852
0.350907797504549	0.144069756434856
0.350928168521106	0.144214529047348
0.35094854931513	0.144359077691092
0.350968939882462	0.14450361646987
0.350989340218942	0.144647928880936
0.351009750320404	0.144792211720662
0.35103017018268	0.144936257411893
0.351050599801601	0.145080328278995
0.351071039172995	0.145224109108098
0.351091488292683	0.145367853742342
0.351111947156487	0.145511471335815
0.351132415760227	0.145654993639509
0.351152894099718	0.14579831151947
0.351173382170773	0.145941553564379
0.351193879969203	0.146084744220909
0.351214387490815	0.146227632904165
0.351234904731414	0.146370628235239
0.351255431686802	0.146513355134399
0.35127596835278	0.146656015828743
0.351296514725142	0.146798525650277
0.351317070799682	0.146940936548454
0.351337636572193	0.147083269693499
0.351358212038461	0.147225382733697
0.351378797194271	0.147367549308208
0.351399392035408	0.147509404099497
0.351419996557651	0.147651345303357
0.351440610756776	0.14779295400386
0.351461234628561	0.14793466575301
0.351481868168773	0.148076158227496
0.351502511373182	0.148217518588852
0.351523164237554	0.148358775431398
0.351543826757655	0.148500000149763
0.351564498929245	0.148641045088571
0.35158518074808	0.14878196424776
0.351605872209916	0.148922866522991
0.351626573310504	0.149063597759284
0.351647284045596	0.14920414589949
0.351668004410937	0.149344764590424
0.351688734402271	0.149485121245923
0.35170947401534	0.149625464869484
0.351730223245883	0.149765690648367
0.351750982089636	0.14990571460588
0.351771750542331	0.150045798455182
0.351792528599698	0.1501856546635
0.351813316257466	0.150325480260673
0.351834113511359	0.150465132170298
0.351854920357102	0.150604750605479
0.351875736790409	0.150744223216994
0.351896562806997	0.150883602981446
0.351917398402586	0.151022964262061
0.351938243572882	0.151162112966605
0.351959098313592	0.15130114839029
0.351979962620425	0.151440212804443
0.352000836489084	0.151579121719501
0.352021719915267	0.15171788852885
0.352042612894673	0.151856643979111
0.352063515422995	0.151995128079562
0.352084427495925	0.152133781886358
0.352105349109155	0.152272160634411
0.352126280258369	0.152410490167047
0.352147220939251	0.152548675167208
0.352168171147481	0.152686870235064
0.352189130878739	0.152824897951628
0.352210100128701	0.15296291309492
0.352231078893036	0.153100699127364
0.352252067167418	0.153238467571968
0.352273064947514	0.15337626125258
0.352294072228985	0.153513737346138
0.352315089007497	0.153651328747359
0.352336115278707	0.153788684711739
0.352357151038271	0.153926060277121
0.352378196281844	0.154063275783682
0.352399251005076	0.154200438337261
0.352420315203615	0.154337538201623
0.352441388873108	0.154474513300041
0.352462472009197	0.154611366774202
0.35248356460752	0.154748212856573
0.352504666663715	0.15488497657725
0.352525778173419	0.155021579128764
0.352546899132263	0.15515816202509
0.352568029535874	0.155294642482833
0.352589169379881	0.155431012682882
0.352610318659907	0.155567370430449
0.352631477371573	0.155703607806819
0.352652645510495	0.15583972262161
0.352673823072292	0.15597584739564
0.352695010052574	0.156111825822019
0.352716206446954	0.156247720808625
0.352737412251038	0.156383597939481
0.35275862746043	0.156519340775238
0.352779852070731	0.15665500579439
0.352801086077543	0.156790649689645
0.352822329476463	0.156926143593684
0.352843582263083	0.1570616390736
0.352864844432995	0.157197012987309
0.352886115981784	0.157332268682317
0.35290739690504	0.157467566752771
0.352928687198347	0.157602631497034
0.352949986857282	0.157737811338528
0.352971295877425	0.157872788505274
0.352992614254349	0.158007710802186
0.353013941983627	0.158142597446139
0.353035279060831	0.1582773437931
0.353056625481525	0.158412128623114
0.353077981241273	0.158546757184168
0.353099346335638	0.158681327142422
0.353120720760179	0.158815816250731
0.35314210451045	0.158950337549992
0.353163497582005	0.159084657341328
0.353184899970397	0.159218971873923
0.353206311671172	0.159353218643003
0.353227732679878	0.159487371704304
0.353249162992054	0.159621509471112
0.353270602603242	0.159755549137783
0.35329205150898	0.159889522805873
0.3533135097048	0.160023389546626
0.353334977186238	0.160157244202383
0.353356453948822	0.160291096862552
0.353377939988076	0.160424747470494
0.353399435299525	0.160558408493486
0.353420939878691	0.160691968534057
0.353442453721091	0.160825568603665
0.353463976822244	0.160959020351284
0.353485509177662	0.161092386559949
0.353507050782854	0.161225765050675
0.353528601633329	0.161359016973173
0.353550161724593	0.161492243859088
0.353571731052149	0.161625463374773
0.353593309611495	0.16175847952511
0.353614897398128	0.161891596887942
0.353636494407544	0.162024546755778
0.353658100635234	0.162157460054944
0.353679716076689	0.16229041634819
0.353701340727394	0.162423165003648
0.353722974582832	0.162555941052609
0.353744617638488	0.1626886496549
0.353766269889838	0.162821252728508
0.353787931332358	0.162953901010353
0.353809601961521	0.163086446692674
0.353831281772798	0.163218888317771
0.353852970761659	0.163351325171006
0.353874668923566	0.163483745150602
0.353896376253982	0.163616026952
0.353918092748372	0.163748307533342
0.353939818402189	0.163880559915494
0.353961553210887	0.164012700585123
0.353983297169923	0.164144774139814
0.354005050274742	0.164276940942505
0.354026812520791	0.164408886029409
0.354048583903516	0.164540875584475
0.35407036441836	0.164672784769274
0.35409215406076	0.164804663812505
0.354113952826153	0.16493646389321
0.354135760709971	0.16506829703827
0.354157577707647	0.165199989785955
0.354179403814609	0.165331630916381
0.354201239026281	0.165463265906039
0.354223083338089	0.165594909141192
0.354244936745454	0.165726419025756
0.354266799243793	0.165857893158449
0.354288670828519	0.165989351503576
0.354310551495046	0.166120782192575
0.354332441238787	0.166252110322367
0.354354340055147	0.16638343929866
0.354376247939531	0.16651469966182
0.35439816488734	0.16664598308311
0.354420090893976	0.166777058584908
0.354442025954835	0.16690831947927
0.354463970065311	0.167039383001893
0.354485923220797	0.167170457984387
0.354507885416682	0.167301406997208
0.354529856648353	0.167432468927868
0.354551836911192	0.167563387126568
0.354573826200582	0.167694271578726
0.354595824511902	0.167825167825997
0.354617831840527	0.167955957876956
0.354639848181832	0.168086766071156
0.354661873531187	0.168217510889466
0.354683907883961	0.168348169092808
0.354705951235521	0.168478919801719
0.354728003581228	0.168609512178908
0.354750064916444	0.168740120060168
0.354772135236527	0.168870705169386
0.354794214536832	0.16900119095229
0.354816302812712	0.169131691451114
0.354838400059518	0.169262170648083
0.354860506272596	0.169392596962417
0.354882621447296	0.169522950034347
0.354904745578957	0.169653361007982
0.354926878662916	0.169783611489287
0.354949020694515	0.169913961990295
0.354971171669089	0.170044217033963
0.354993331581968	0.170174384962431
0.355015500428484	0.17030462926419
0.355037678203962	0.170434777472332
0.355059864903728	0.170564931630556
0.355082060523104	0.170694988814335
0.355104265057408	0.170825087790848
0.355126478501958	0.170955116477669
0.355148700852069	0.171085129249389
0.355170932103055	0.171215166162939
0.35519317225022	0.171345021814568
0.355215421288874	0.171475026823783
0.35523767921432	0.171604884517827
0.355259946021863	0.171734756626469
0.355282221706799	0.171864616226709
0.355304506264422	0.171994444976114
0.35532679969003	0.172124241373281
0.355349101978915	0.172253957641902
0.355371413126365	0.17238370189192
0.355393733127665	0.17251346634829
0.3554160619781	0.172643161134292
0.355438399672951	0.17277276350341
0.355460746207496	0.17290243694576
0.355483101577013	0.1730320387663
0.355505465776774	0.17316167216219
0.355527838802052	0.173291211447346
0.355550220648113	0.173420754365007
0.355572611310228	0.17355031020934
0.355595010783658	0.173679814471719
0.355617419063662	0.173809263198485
0.355639836145499	0.173938760660234
0.35566226202443	0.174068177695959
0.355684696695704	0.174197621113072
0.355707140154572	0.174327017555497
0.355729592396285	0.17445637468218
0.355752053416087	0.174585749121408
0.355774523209223	0.174715133119982
0.355797001770935	0.174844407637823
0.355819489096461	0.174973728037634
0.355841985181035	0.175103026183605
0.355864490019891	0.175232272407214
0.355887003608262	0.175361579406422
0.355909525941376	0.175490772071019
0.355932057014458	0.17562000824242
0.355954596822732	0.175749185981119
0.355977145361419	0.175878458522172
0.355999702625738	0.176007523520634
0.356022268610907	0.176136752657943
0.356044843312137	0.176265874036923
0.356067426724641	0.176395000707491
0.356090018843625	0.176524170833966
0.3561126196643	0.176653189488978
0.356135229181866	0.176782344645641
0.356157847391525	0.176911359013871
0.356180474288476	0.177040474336464
0.356203109867916	0.177169551077339
0.356225754125038	0.17729853385071
0.356248407055035	0.177427575963996
0.356271068653095	0.177556574898707
0.356293738914404	0.17768562249039
0.356316417834145	0.177814622888568
0.356339105407504	0.177943561366925
0.356361801629658	0.178072581422693
0.356384506495781	0.178201517501097
0.356407220001051	0.178330513019256
0.356429942140639	0.178459418572924
0.356452672909713	0.178588379681696
0.356475412303441	0.178717325407031
0.356498160316988	0.178846232503321
0.356520916945516	0.178975129203834
0.356543682184183	0.179104075109707
0.356566456028148	0.17923298528021
0.356589238472566	0.179361845445453
0.356612029512589	0.179490753849073
0.356634829143366	0.179619651285851
0.356657637360046	0.179748499565195
0.356680454157775	0.179877415186199
0.356703279531693	0.180006251828318
0.35672611347694	0.180135137203661
0.356748955988656	0.180263997457252
0.356771807061977	0.180392822481703
0.356794666692035	0.18052171160519
0.356817534873962	0.180650562446157
0.356840411602883	0.180779368436893
0.356863296873927	0.180908272437578
0.356886190682217	0.181037102110553
0.356909093022872	0.181165902792432
0.356932003891012	0.181294780891679
0.356954923281754	0.181423616480528
0.356977851190212	0.18155245911822
0.357000787611497	0.181681236519651
0.357023732540718	0.181810148640918
0.357046685972983	0.181938944199589
0.357069647903395	0.182067823764642
0.357092618327055	0.182196612225911
0.357115597239065	0.182325481346733
0.357138584634521	0.182454312813476
0.357161580508518	0.182583182878255
0.35718458485615	0.182711967779238
0.357207597672505	0.182840835199719
0.357230618952671	0.182969731527574
0.357253648691735	0.183098532987277
0.35727668688478	0.183227414121896
0.357299733526886	0.183356253578726
0.35732278861313	0.183485132440917
0.35734585213859	0.183613982427493
0.35736892409834	0.183742910510208
0.357392004487448	0.183871705718042
0.357415093300988	0.184000660718606
0.357438190534025	0.184129453344233
0.357461296181622	0.184258409858319
0.357484410238841	0.184387340661632
0.357507532700742	0.184516195149492
0.357530663562382	0.18464511430116
0.357553802818818	0.184774044780478
0.357576950465101	0.184902961021946
0.357600106496281	0.185031890537663
0.357623270907409	0.185160842832511
0.357646443693527	0.185289771883942
0.35766962484968	0.185418767249041
0.357692814370911	0.185547698830178
0.357716012252256	0.185676700373891
0.357739218488752	0.185805679399189
0.357762433075434	0.185934638166784
0.357785656007333	0.186063707281815
0.357808887279479	0.18619269219132
0.357832126886901	0.186321689089052
0.357855374824622	0.186450765240405
0.357878631087665	0.186579808135464
0.35790189567105	0.186708836077437
0.357925168569797	0.186837949196321
0.357948449778922	0.186967001827854
0.357971739293438	0.187096131465827
0.357995037108353	0.187225168956893
0.35801834321868	0.187354389106934
0.358041657619424	0.187483444470815
0.358064980305591	0.187612624468243
0.358088311272182	0.187741779453467
0.358111650514198	0.187870970505532
0.358134998026637	0.188000113313243
0.358158353804493	0.188129400855544
0.358181717842759	0.188258521063113
0.358205090136428	0.188387860216761
0.358228470680487	0.18851703638299
0.358251859469923	0.188646309733097
0.358275256499723	0.188775611071036
0.358298661764865	0.188904913203698
0.358322075260329	0.189034208355799
0.358345496981095	0.189163581862243
0.358368926922137	0.189292875419443
0.35839236507843	0.189422284265232
0.358415811444941	0.189551680202436
0.358439266016639	0.189681040141369
0.358462728788495	0.18981048177
0.358486199755469	0.189939927384136
0.358509678912524	0.1900693906468
0.358533166254621	0.19019886445313
0.358556661776717	0.190328353017713
0.358580165473768	0.190457894746322
0.358603677340725	0.190587385464365
0.35862719737254	0.190717004420158
0.358650725564162	0.190846577960295
0.358674261910537	0.190976122386508
0.35869780640661	0.191105794776503
0.358721359047324	0.191235423098797
0.358744919827618	0.191365106115834
0.358768488742431	0.191494728699936
0.358792065786696	0.191624521256977
0.358815650955349	0.191754222883058
0.358839244243322	0.19188395304803
0.358862845645542	0.192013760826912
0.358886455156935	0.192143557075278
0.358910072772429	0.192273339443796
0.358933698486944	0.192403270343209
0.358957332295401	0.192533089167107
0.35898097419272	0.192662983149996
0.359004624173817	0.192792944686339
0.359028282233605	0.192922832622389
0.359051948366996	0.193052875556673
0.359075622568899	0.193182838637662
0.359099304834223	0.193312858997749
0.359122995157873	0.193442919515036
0.359146693534754	0.19357299904096
0.359170399959765	0.193703075387102
0.359194114427805	0.193833236926634
0.359217836933772	0.193963392413987
0.359241567472561	0.194093581530995
0.359265306039065	0.194223779066881
0.359289052628174	0.194354015693101
0.359312807234776	0.194484351485409
0.359336569853758	0.194614525522275
0.359360340480003	0.194744977195652
0.359384119108396	0.194875258090635
0.359407905733816	0.195005669630136
0.35943170035114	0.195136065986311
0.359455502955245	0.195266542792832
0.359479313541005	0.195396986550419
0.359503132103291	0.195527517172493
0.359526958636974	0.195658037055471
0.35955079313692	0.195788615691153
0.359574635597994	0.195919198799631
0.359598486015061	0.196049860073776
0.359622344382982	0.196180468462184
0.359646210696615	0.196311222337575
0.359670084950821	0.196441889821231
0.359693967140452	0.196572698287894
0.359717857260361	0.196703472117319
0.359741755305402	0.196834284499471
0.359765661270421	0.196965145221464
0.359789575150267	0.197096040020231
0.359813496939785	0.197226977031041
0.359837426633815	0.197357907314502
0.359861364227201	0.197488922468328
0.359885309714783	0.197619961764081
0.359909263091394	0.197750954083546
0.359933224351869	0.197882133064029
0.359957193491044	0.198013252454882
0.359981170503748	0.198144392827427
0.36000515538481	0.198275590350122
0.360029148129057	0.198406832362502
0.360053148731313	0.19853816423763
0.360077157186402	0.198669410490601
0.360101173489144	0.198800779123682
0.360125197634357	0.198932194965817
0.360149229616859	0.199063555073259
0.360173269431463	0.1991950963759
0.360197317072982	0.199326539432527
0.360221372536232	0.199458084620753
0.360245435816016	0.19958967161884
0.360269506907141	0.199721254220972
0.360293585804416	0.199853006392445
0.360317672502641	0.199984566899789
0.360341766996616	0.200116358589052
0.360365869281141	0.200248152771967
0.360389979351015	0.200379916066735
0.36041409720103	0.200511803448889
0.360438222825982	0.20064368367473
0.360462356220659	0.20077562127143
0.360486497379851	0.20090755842092
0.360510646298347	0.20103960964451
0.360534802970932	0.201171632620682
0.36055896739239	0.201303770785654
0.360583139557502	0.201435861677091
0.360607319461045	0.201568088373592
0.3606315070978	0.201700263664045
0.36065570246254	0.201832570809965
0.360679905550041	0.201964854324557
0.360704116355074	0.202097186115136
0.360728334872408	0.202229628665247
0.360752561096813	0.202362011284387
0.360776795023056	0.202494538587637
0.360801036645898	0.202627021114237
0.360825285960102	0.20275963005914
0.360849542960431	0.202892189016306
0.360873807641642	0.20302488840919
0.360898079998492	0.203157619395835
0.360922360025735	0.203290273393031
0.360946647718124	0.203423156517784
0.360970943070411	0.203555944215454
0.360995246077346	0.203688877028541
0.361019556733677	0.203821737178338
0.361043875034147	0.203954766021887
0.3610682009735	0.204087765933682
0.361092534546478	0.204220825107134
0.361116875747824	0.204353977135897
0.361141224572272	0.204487116512722
0.36116558101456	0.204620338953515
0.361189945069421	0.204753596927989
0.361214316731587	0.204886907145541
0.361238695995795	0.205020225072162
0.361263082856768	0.20515367094219
0.361287477309234	0.205287106154443
0.361311879347921	0.205420628188479
0.36133628896755	0.205554139108284
0.361360706162845	0.205687763133287
0.361385130928523	0.205821414708401
0.361409563259304	0.205955097706476
0.361434003149903	0.206088865927066
0.361458450595035	0.206222654462218
0.361482905589414	0.206356490469538
0.361507368127748	0.20649040325682
0.361531838204748	0.206624361558302
0.361556315815123	0.206758369175936
0.361580800953577	0.206892385285428
0.361605293614815	0.207026523216769
0.361629793793537	0.207160672473433
0.361654301484443	0.207294904589929
0.361678816682233	0.207429124341738
0.361703339381604	0.207563441419263
0.361727869577249	0.207697832958803
0.361752407263863	0.20783224487029
0.36177695243614	0.207966697732613
0.361801505088767	0.208101258232583
0.361826065216432	0.208235834051359
0.36185063281382	0.208370417871433
0.361875207875619	0.208505158754715
0.361899790396509	0.208639901647379
0.361924380371172	0.208774647655615
0.361948977794289	0.208909526725351
0.361973582660536	0.209044470977297
0.36199819496459	0.209179344536435
0.362022814701124	0.209314468287554
0.362047441864812	0.209449449998672
0.362072076450325	0.20958464253111
0.362096718452332	0.209719792047495
0.362121367865502	0.209855033778103
0.362146024684497	0.209990340423772
0.362170688903983	0.210125688710603
0.362195360518625	0.210261107907071
0.362220039523082	0.21039657593976
0.362244725912014	0.210532084086827
0.362269419680076	0.210667699802082
0.362294120821927	0.21080329569433
0.36231882933222	0.210939024105259
0.362343545205606	0.211074792514907
0.362368268436738	0.211210574447941
0.362392999020266	0.211346479448671
0.362417736950836	0.211482392022193
0.362442482223095	0.211618415256127
0.362467234831688	0.211754423362421
0.362491994771255	0.211890567142434
0.362516762036441	0.212026725090537
0.362541536621882	0.212162935378572
0.362566318522219	0.212299290174764
0.362591107732087	0.212435572269872
0.362615904246121	0.212572034012021
0.362640708058954	0.212708484266898
0.362665519165217	0.212845029490473
0.362690337559541	0.212981607780339
0.362715163236554	0.213118280966965
0.362739996190883	0.213255010830837
0.362764836417153	0.213391768195189
0.362789683909988	0.213528614242025
0.362814538664012	0.213665522646566
0.362839400673841	0.213802513886768
0.362864269934097	0.213939501877735
0.362889146439397	0.214076640361556
0.362914030184356	0.214213780098682
0.362938921163592	0.214350974893883
0.362963819371713	0.214488281598946
0.362988724803332	0.21462563963308
0.363013637453062	0.214763035022423
0.363038557315506	0.214900515312969
0.363063484385273	0.215038082361644
0.36308841865697	0.215175643042695
0.363113360125199	0.215313328412558
0.363138308784561	0.215451086699989
0.363163264629658	0.215588860497593
0.363188227655089	0.215726715251093
0.363213197855452	0.215864691047543
0.363238175225343	0.216002658621304
0.363263159759357	0.216140716900083
0.363288151452086	0.216278868529577
0.363313150298125	0.216417062955246
0.363338156292059	0.216555311370031
0.363363169428481	0.216693653134103
0.363388189701977	0.216832038385234
0.363413217107133	0.216970521840105
0.363438251638532	0.217109036574319
0.36346329329076	0.217247650065083
0.363488342058398	0.217386315176741
0.363513397936024	0.217525042745677
0.363538460918218	0.217663855314281
0.363563530999556	0.217802727322113
0.363588608174616	0.217941689380424
0.363613692437971	0.218080649603736
0.363638783784194	0.218219766473041
0.363663882207856	0.218358913851022
0.363688987703528	0.218498139993938
0.363714100265779	0.218637396956816
0.363739219889176	0.218776781010092
0.363764346568285	0.218916225492162
0.363789480297672	0.219055680621631
0.363814621071896	0.219195281530362
0.363839768885524	0.219334941080273
0.363864923733115	0.219474605524866
0.363890085609225	0.219614402855747
0.363915254508414	0.219754304573343
0.363940430425239	0.219894152173304
0.363965613354254	0.220034221240677
0.363990803290012	0.220174227506094
0.364016000227067	0.220314427068656
0.364041204159968	0.220454621204627
0.364066415083266	0.220594883566837
0.364091632991511	0.22073529202193
0.364116857879247	0.220875658849219
0.36414208974102	0.221016223092774
0.364167328571376	0.221156781846572
0.364192574364857	0.221297437545735
0.364217827116004	0.221438155136117
0.364243086819357	0.221578966401652
0.364268353469457	0.221719817683456
0.364293627060841	0.221860826345062
0.364318907588046	0.222001778803707
0.364344195045606	0.2221428968569
0.364369489428057	0.222284115795878
0.364394790729931	0.222425296553082
0.364420098945758	0.222566678154436
0.364445414070069	0.222708058125944
0.364470736097393	0.222849511259207
0.364496065022259	0.222991078478011
0.364521400839192	0.223132727710594
0.364546743542716	0.223274373278696
0.364572093127356	0.223416216518267
0.364597449587634	0.223558037749842
0.364622812918075	0.223699984659539
0.364648183113197	0.223841994452508
0.364673560167517	0.223984075964104
0.364698944075555	0.224126234489666
0.364724334831827	0.224268479681921
0.364749732430849	0.224410824412392
0.364775136867133	0.224553182371375
0.364800548135194	0.224695697884902
0.364825966229545	0.224838220258614
0.364851391144696	0.224980888607317
0.364876822875154	0.225123578633181
0.36490226141543	0.2252663675557
0.364927706760029	0.225409256736278
0.364953158903458	0.225552198343328
0.364978617840221	0.225695215162936
0.365004083564823	0.225838348728817
0.365029556071767	0.225981500334453
0.365055035355554	0.226124799629937
0.365080521410684	0.226268163798037
0.365106014231654	0.226411571543032
0.365131513812964	0.226555039391811
0.365157020149111	0.226698713463944
0.36518253323459	0.226842331792242
0.365208053063896	0.226986101207363
0.365233579631522	0.227129964133318
0.36525911293196	0.227273817405325
0.365284652959704	0.227417871253919
0.365310199709241	0.227561944270612
0.365335753175064	0.227706067588804
0.365361313351657	0.227850356549848
0.365386880233507	0.227994671982994
0.365412453815103	0.228139072849877
0.365438034090929	0.228283569746596
0.365463621055468	0.228428141840937
0.365489214703202	0.228572825544396
0.365514815028613	0.228717537323208
0.365540422026183	0.228862376515961
0.365566035690392	0.22900728737771
0.365591656015718	0.229152262403925
0.365617282996636	0.229297404446484
0.365642916627625	0.229442493994501
0.365668556903161	0.229587786318414
0.365694203817716	0.229733087898121
0.365719857365766	0.229878524671176
0.365745517541782	0.230024001335374
0.365771184340237	0.230169639738628
0.365796857755599	0.230315276515765
0.365822537782342	0.230461036175098
0.36584822441493	0.230606874425652
0.365873917647832	0.230752832646538
0.365899617475516	0.230898799984211
0.365925323892447	0.231044961577473
0.365951036893088	0.231191105961609
0.365976756471905	0.231337419504406
0.366002482623359	0.231483749140095
0.366028215341913	0.231630209256163
0.366053954622029	0.231776745982699
0.366079700458164	0.231923383076896
0.366105452844778	0.232070064575405
0.366131211776331	0.232216914418922
0.366156977247279	0.232363758393939
0.366182749252076	0.23251073556396
0.366208527785182	0.232657832826097
0.366234312841051	0.232804965449896
0.366260104414132	0.232952191416787
0.366285902498882	0.233099558013734
0.366311707089752	0.233246951438061
0.366337518181192	0.23339445824346
0.366363335767653	0.233542056647069
0.366389159843583	0.233689769621833
0.366414990403433	0.233837509749119
0.366440827441648	0.233985387410673
0.366466670952676	0.234133380265442
0.366492520930962	0.234281376948372
0.366518377370952	0.234429536913244
0.366544240267089	0.234577794454951
0.366570109613818	0.234726053512554
0.366595985405581	0.23487450059935
0.366621867636819	0.235023003650107
0.366647756301973	0.235171583060654
0.366673651395483	0.235320269314838
0.366699552911791	0.235469043326887
0.366725460845332	0.235617907489735
0.366751375190544	0.235766902553009
0.366777295941865	0.235915897304838
0.366803223093733	0.236065071086563
0.366829156640581	0.236214316387687
0.366855096576846	0.236363637439007
0.36688104289696	0.236513030612992
0.366906995595355	0.236662595625456
0.366932954666464	0.236812169080295
0.366958920104723	0.236961874512397
0.366984891904558	0.237111666052844
0.3670108700604	0.237261574637145
0.36703685456668	0.237411540458435
0.367062845417826	0.237561623243566
0.367088842608266	0.237711809423713
0.367114846132428	0.237862021991046
0.367140855984738	0.238012428765497
0.367166872159622	0.238162897830374
0.367192894651506	0.238313387627251
0.367218923454816	0.238464073662773
0.367244958563973	0.238614805486454
0.367270999973402	0.238765632898571
0.367297047677523	0.238916565840648
0.367323101670761	0.239067603743795
0.367349161947536	0.239218697136692
0.367375228502269	0.239369964466063
0.36740130132938	0.239521211703896
0.367427380423288	0.239672679742555
0.367453465778412	0.239824169795414
0.367479557389171	0.239975732941133
0.367505655249982	0.24012752156131
0.367531759355261	0.240279238917554
0.367557869699424	0.240431159446912
0.367583986276889	0.240583155326069
0.36761010908207	0.240735261390786
0.367636238109381	0.240887410541452
0.367662373353235	0.241039726118909
0.367688514808046	0.241192096263536
0.367714662468229	0.241344590222338
0.367740816328194	0.241497142167497
0.367766976382354	0.24164986512899
0.367793142625118	0.241802616256639
0.367819315050898	0.241955478910977
0.367845493654105	0.242108490004216
0.367871678429147	0.242261528197955
0.367897869370434	0.242414706377056
0.367924066472374	0.242568020155312
0.367950269729374	0.24272134933516
0.367976479135842	0.242874829797933
0.368002694686185	0.243028424844971
0.368028916374811	0.243182070958985
0.368055144196127	0.243335863437255
0.368081378144534	0.243489732312486
0.368107618214438	0.243643687021463
0.368133864400245	0.243797795442607
0.368160116696359	0.243951939015571
0.368186375097183	0.244106235786983
0.368212639597121	0.244260630315852
0.368238910190575	0.24441506584952
0.368265186871947	0.244569684604514
0.36829146963564	0.244724359737969
0.368317758476054	0.244879144627754
0.368344053387589	0.245034008485201
0.368370354364649	0.245189026644964
0.368396661401633	0.245344114625843
0.368422974492937	0.245499310430957
0.368449293632966	0.245654584335521
0.368475618816116	0.245810011051105
0.368501950036784	0.245965522262239
0.368528287289371	0.246121086385671
0.368554630568274	0.246276831523215
0.368580979867889	0.246432639487178
0.368607335182615	0.246588550283656
0.368633696506849	0.246744580205257
0.368660063834985	0.246900681218976
0.36868643716142	0.247056949037383
0.368712816480552	0.247213230612852
0.368739201786773	0.247369726798244
0.36876559307448	0.247526212283632
0.368791990338067	0.24768292306408
0.368818393571928	0.247839603538083
0.36884480277046	0.247996518959826
0.368871217928054	0.248153446551624
0.368897639039103	0.248310535655034
0.368924066098003	0.248467704892704
0.368950499099144	0.248624955603982
0.36897693803692	0.248782380407092
0.369003382905724	0.248939846324895
0.369029833699947	0.249097452453463
0.369056290413981	0.249255151652739
0.369082753042221	0.249412957033639
0.369109221579053	0.249570902643371
0.369135696018872	0.249728877074281
0.369162176356068	0.249887055913436
0.369188662585032	0.250045260850123
0.369215154700154	0.25020360332009
0.369241652695824	0.250362076771087
0.369268156566433	0.250520623850511
0.369294666306371	0.25067929122889
0.369321181910026	0.2508380846311
0.36934770337179	0.250996896913011
0.369374230686051	0.251155995075616
0.369400763847198	0.251315016431169
0.369427302849621	0.251474263613147
0.369453847687708	0.251633538476506
0.369480398355848	0.251793003669342
0.369506954848431	0.251952497658842
0.369533517159843	0.252112183126915
0.369560085284475	0.252271918226474
0.369586659216712	0.252431764875883
0.369613238950944	0.252591754268843
0.369639824481561	0.252751831500694
0.369666415802948	0.252911998207512
0.369693012909494	0.253072353774307
0.369719615795586	0.253232696822321
0.369746224455611	0.25339327510967
0.369772838883958	0.253553862213427
0.369799459075016	0.253714611045064
0.369826085023168	0.253875485825361
0.369852716722803	0.254036428146999
0.36987935416831	0.254197533404808
0.369905997354077	0.254358673360662
0.369932646274488	0.25451997798119
0.369959300923931	0.254681417998018
0.369985961296795	0.254842915284392
0.370012627387465	0.255004558606215
0.370039299190331	0.255166248144545
0.370065976699778	0.255328173457384
0.370092659910192	0.25549010412069
0.370119348815964	0.255652206514746
0.370146043411478	0.255814350899327
0.37017274369112	0.255976707073447
0.370199449649282	0.256139071606786
0.370226161280348	0.256301660731961
0.370252878578704	0.256464252262047
0.370279601538739	0.25662705080667
0.370306330154842	0.256789872390715
0.370333064421399	0.256952897696238
0.370359804332797	0.257115976749854
0.370386549883423	0.257279163859095
0.370413301067667	0.257442524835952
0.370440057879917	0.257605934540702
0.370466820314559	0.257769501032845
0.370493588365981	0.257933159192925
0.37052036202857	0.258096957729505
0.370547141296717	0.258260814300709
0.370573926164809	0.258424877707238
0.370600716627236	0.258588944511107
0.370627512678385	0.258753206288849
0.370654314312645	0.258917573516315
0.370681121524406	0.259082043204213
0.370707934308054	0.259246607919906
0.370734752657981	0.259411327200408
0.370761576568575	0.259576118098628
0.370788406034228	0.259741099974044
0.370815241049329	0.259906090822724
0.370842081608265	0.260071288921246
0.370868927705428	0.260236546218266
0.37089577933521	0.260401954740865
0.370922636492001	0.260567498155082
0.370949499170189	0.260733084546829
0.370976367364167	0.260898813663476
0.371003241068329	0.26106476806568
0.371030120277063	0.261230656247537
0.371057004984762	0.261396786622655
0.371083895185817	0.261563010302255
0.371110790874622	0.261729347053033
0.371137692045568	0.261895779776406
0.371164598693049	0.262062339381866
0.371191510811458	0.262229057939454
0.371218428395189	0.262395841376991
0.371245351438633	0.262562753357886
0.371272279936187	0.262729828783773
0.371299213882243	0.26289694068979
0.371326153271197	0.263064250354422
0.371353098097444	0.26323164810991
0.371380048355379	0.263399139851416
0.371407004039399	0.263566810666621
0.3714339651439	0.263734507685592
0.371460931663276	0.263902435337197
0.371487903591924	0.264070396356582
0.371514880924243	0.264238506680396
0.371541863654628	0.264406755247228
0.37156885177748	0.264575104019146
0.371595845287196	0.264743537103164
0.371622844178174	0.264912175309545
0.371649848444812	0.265080868314446
0.371676858081511	0.265249698442333
0.371703873082672	0.265418625930127
0.371730893442695	0.265587736781942
0.371757919155978	0.265756925327522
0.371784950216924	0.265926202028467
0.371811986619935	0.266095667575517
0.371839028359412	0.266265209414005
0.371866075429758	0.266434896462596
0.371893127825378	0.266604695440006
0.371920185540673	0.266774612272432
0.371947248570047	0.266944625738771
0.371974316907906	0.267114835176217
0.372001390548654	0.26728508490085
0.372028469486696	0.267455493437631
0.372055553716438	0.267626041616687
0.372082643232289	0.267796666322041
0.372109738028655	0.267967475541847
0.372136838099941	0.268138345484635
0.372163943440557	0.268309374808669
0.372191054044912	0.268480483728303
0.372218169907413	0.268651792253459
0.372245291022473	0.268823160200572
0.372272417384501	0.268994655928326
0.372299548987907	0.269166308596489
0.372326685827105	0.269338062073981
0.372353827896505	0.269509941918557
0.372380975190519	0.269681940751175
0.372408127703561	0.269854063656815
0.372435285430047	0.270026323100764
0.37246244836439	0.27019871221144
0.372489616501006	0.27037117429356
0.372516789834308	0.270543846521696
0.372543968358716	0.270716551630246
0.372571152068645	0.27088942564611
0.372598340958511	0.271062474112372
0.372625535022738	0.271235538914167
0.372652734255742	0.271408824371088
0.372679938651942	0.271582161797827
0.37270714820576	0.271755677626928
0.372734362911615	0.271929307361599
0.372761582763932	0.272103064211084
0.372788807757131	0.272276888715981
0.372816037885636	0.27245092242368
0.372843273143871	0.272625062042208
0.372870513526262	0.272799272278277
0.372897759027235	0.272973678554384
0.372925009641214	0.273148177230811
0.372952265362626	0.27332279096457
0.3729795261859	0.273497570100842
0.373006792105465	0.273672422553652
0.37303406311575	0.273847457697631
0.373061339211184	0.274022567738327
0.373088620386198	0.274197845522026
0.373115906635226	0.274373238830186
0.373143197952701	0.27454872230146
0.373170494333053	0.274724418510361
0.373197795770716	0.274900145226477
0.373225102260128	0.275076042090694
0.373252413795724	0.275252107626573
0.373279730371939	0.275428220559162
0.373307051983211	0.275604502988163
0.373334378623981	0.275780921297666
0.373361710288686	0.275957472854707
0.373389046971765	0.276134106787534
0.373416388667662	0.276310909319423
0.373443735370818	0.276487861678881
0.373471087075675	0.276664885350181
0.373498443776676	0.276842042589635
0.373525805468267	0.27701937561734
0.373553172144895	0.277196791361546
0.373580543801005	0.277374376999785
0.373607920431042	0.277552077707673
0.373635302029459	0.277729881569184
0.373662688590705	0.277907818299369
0.373690080109225	0.278085924730243
0.373717476579474	0.278264119315369
0.373744877995905	0.27844247397933
0.37377228435297	0.278620955846852
0.373799695645124	0.278799530304872
0.37382711186682	0.278978261552209
0.373854533012516	0.279157133837456
0.373881959076671	0.279336117004108
0.373909390053741	0.279515241755991
0.373936825938186	0.279694476302037
0.373964266724465	0.279873873082836
0.373991712407042	0.280053381633681
0.374019162980378	0.280233038849544
0.374046618438935	0.280412766086829
0.37407407877718	0.280592731506681
0.374101543989577	0.280772722303927
0.374129014070594	0.280952912688884
0.374156489014699	0.281133189434568
0.374183968816359	0.281313630875021
0.374211453470047	0.281494199346163
0.374238942970232	0.281674871072772
0.374266437311386	0.281855715676561
0.374293936487983	0.282036664139543
0.374321440494498	0.282217728778002
0.374348949325406	0.282398978848602
0.374376462975184	0.282580328645891
0.374403981438311	0.282761803371342
0.374431504709266	0.282943411874425
0.37445903278253	0.28312517984093
0.374486565652581	0.283307031761745
0.374514103313903	0.283489085913458
0.374541645760984	0.283671206116896
0.374569192988306	0.28385347915054
0.374596744990354	0.284035914465368
0.374624301761617	0.28421845200781
0.374651863296586	0.284401132715857
0.374679429589749	0.284583937947754
0.374707000635597	0.284766868388317
0.374734576428623	0.284949957404833
0.37476215696332	0.285133217050098
0.374789742234185	0.285316493833988
0.374817332235713	0.285500018491224
0.374844926962402	0.285683609031762
0.374872526408752	0.285867373326622
0.374900130569262	0.286051243816517
0.374927739438436	0.286235261647674
0.374955353010774	0.286419415598328
0.374982971280779	0.286603709228686
0.375010594242962	0.286788109738521
0.375038221891825	0.286972669540206
0.375065854221878	0.287157370296827
0.375093491227632	0.287342193010284
0.375121132903596	0.287527142417817
0.375148779244284	0.287712222304343
0.375176430244209	0.287897500453152
0.375204085897886	0.288082787440541
0.375231746199831	0.288268377843391
0.375259411144564	0.288453929379274
0.375287080726602	0.288639751996132
0.375314754940467	0.288825644957576
0.375342433780683	0.289011677195745
0.375370117241771	0.289197863313079
0.375397805318256	0.289384170685092
0.375425498004668	0.289570622303717
0.375453195295532	0.28975720000505
0.375480897185379	0.289943954395495
0.375508603668739	0.290130762591791
0.375536314740145	0.290317789620885
0.375564030394133	0.290504906059086
0.375591750625235	0.290692177530657
0.375619475427989	0.290879598163179
0.375647204796935	0.291067104546139
0.375674938726614	0.291254824942498
0.375702677211563	0.291442600903269
0.375730420246328	0.291630568824177
0.375758167825457	0.291818648202935
0.375785919943492	0.292006876065833
0.375813676594982	0.292195247411665
0.375841437774477	0.292383735166434
0.375869203476526	0.292572388796155
0.375896973695685	0.292761160615441
0.375924748426506	0.292950067763103
0.375952527663547	0.293139112948688
0.375980311401363	0.293328311056438
0.376008099634512	0.293517643015044
0.376035892357558	0.293707085909483
0.376063689565063	0.293896717784165
0.37609149125159	0.294086405835724
0.376119297411705	0.294276349170527
0.376147108039974	0.294466346091243
0.376174923130969	0.294656478793071
0.376202742679259	0.294846786490943
0.376230566679416	0.295037237711687
0.376258395126012	0.295227800852493
0.376286228013627	0.295418499393736
0.37631406533684	0.295609328390973
0.376341907090226	0.295800380751181
0.376369753268365	0.295991449214127
0.376397603865844	0.296182756503222
0.376425458877246	0.296374122654723
0.376453318297156	0.296565705095578
0.376481182120162	0.296757347846077
0.376509050340857	0.296949222877721
0.376536922953832	0.297141161248738
0.376564799953676	0.297333270066469
0.376592681334988	0.29752549082205
0.376620567092364	0.297717892084586
0.376648457220403	0.297910426474945
0.376676351713705	0.298103069179284
0.376704250566874	0.298295908028747
0.376732153774514	0.298488806013251
0.37676006133123	0.298681909561286
0.376787973231631	0.298875130247446
0.376815889470327	0.299068469098183
0.376843810041928	0.299262032031204
0.376871734941051	0.299455630073217
0.376899664162312	0.299649424575132
0.376927597700324	0.299843385139081
0.376955535549707	0.300037382928203
0.376983477705085	0.300231667369696
0.377011424161082	0.300425970980043
0.37703937491232	0.300620464940422
0.377067329953427	0.300815110102447
0.377095289279034	0.301009889877844
0.37712325288377	0.301204762352852
0.37715122076227	0.301399854430532
0.377179192909168	0.301595029398029
0.377207169319098	0.301790394172765
0.377235149986703	0.301985850879378
0.377263134906624	0.302181468426186
0.377291124073502	0.302377255341207
0.377319117481983	0.302573142173917
0.377347115126713	0.3027691722761
0.377375117002342	0.302965398794539
0.377403123103522	0.303161713240911
0.377431133424905	0.303358179802602
0.377459147961144	0.303554787551466
0.377487166706901	0.30375157542157
0.377515189656834	0.303948413575084
0.377543216805603	0.304145522864959
0.377571248147869	0.304342673814043
0.377599283678303	0.30454000675951
0.377627323391573	0.304737462464256
0.377655367282344	0.304935083278343
0.37768341534529	0.305132848842835
0.377711467575087	0.305330730653706
0.37773952396641	0.305528774714182
0.377767584513938	0.305726948039077
0.377795649212352	0.305925290165097
0.377823718056333	0.306123769687479
0.377851791040566	0.30632233424905
0.377879868159742	0.306521134812817
0.377907949408545	0.306720010992923
0.37793603478167	0.306919060676143
0.377964124273812	0.307118258602077
0.377992217879663	0.307317548151511
0.378020315593925	0.307517064387689
0.378048417411297	0.307716649790389
0.378076523326482	0.307916405383399
0.378104633334185	0.308116351762218
0.378132747429113	0.308316330203643
0.378160865605975	0.308516588221773
0.378188987859484	0.308716893209599
0.378217114184355	0.308917357410409
0.378245244575302	0.309117998856799
0.378273379027045	0.309318754993531
0.378301517534308	0.309519677254594
0.378329660091809	0.309720707063568
0.378357806694276	0.309921954254151
0.37838595733644	0.31012323947966
0.378414112013028	0.310324780245542
0.378442270718772	0.310526372380229
0.37847043344841	0.310728178068334
0.378498600196679	0.310930062708097
0.378526770958317	0.311132148759457
0.37855494572807	0.311334386179664
0.37858312450068	0.311536714423441
0.378611307270895	0.311739190729338
0.378639494033464	0.311941887166655
0.37866768478314	0.312144625032089
0.378695879514677	0.312347622967723
0.378724078222832	0.312550636186138
0.378752280902364	0.312753895851165
0.378780487548036	0.312957262753649
0.378808698154612	0.313160789158893
0.378836912716859	0.313364426721296
0.378865131229544	0.313568223339595
0.378893353687441	0.313772216564067
0.378921580085322	0.313976278867234
0.378949810417968	0.314180542778567
0.378978044680157	0.314384901886253
0.379006282866668	0.314589448889449
0.379034524972289	0.314794124302392
0.379062770991804	0.314998971796566
0.379091020920003	0.315203907871469
0.379119274751681	0.31540904909287
0.379147532481632	0.315614289041204
0.37917579410465	0.315819719702009
0.379204059615539	0.316025252101646
0.3792323290091	0.31623096242572
0.379260602280137	0.316436794545818
0.379288879423458	0.316642799414318
0.379317160433874	0.31684892630073
0.3793454453062	0.317055220333383
0.379373734035249	0.317261651979681
0.37940202661584	0.317468206391844
0.379430323042794	0.317674946096386
0.379458623310935	0.317881804278194
0.379486927415089	0.318088830679941
0.379515235350086	0.318295987512668
0.379543547110757	0.318503277694617
0.379571862691937	0.31871076535361
0.379600182088463	0.318918340836848
0.379628505295174	0.319126074237515
0.379656832306913	0.3193340074765
0.379685163118528	0.319542025562056
0.379713497724865	0.319750217660182
0.379741836120774	0.31995852555849
0.379770178301111	0.320167058174001
0.379798524260731	0.320375628274449
0.379826873994493	0.320584437107797
0.379855227497261	0.320793348426166
0.379883584763899	0.32100243325277
0.379911945789274	0.321211628795298
0.379940310568258	0.321420988632157
0.379968679095724	0.321630497259773
0.379997051366546	0.321840168401885
0.380025427375605	0.322049958264242
0.380053807117784	0.322259904244767
0.380082190587966	0.32247002295562
0.380110577781041	0.32268026682386
0.380138968691898	0.322890613821418
0.380167363315431	0.323101211714412
0.380195761646536	0.323311860720019
0.380224163680112	0.323522703941316
0.380252569411061	0.323733684636446
0.38028097883429	0.323944828949298
0.380309391944707	0.324156092013156
0.380337808737222	0.324367502017351
0.380366229206749	0.324579092253214
0.380394653348206	0.324790795583248
0.380423081156512	0.325002683568042
0.38045151262659	0.325214681625109
0.380479947753368	0.325426849393147
0.380508386531772	0.325639147104071
0.380536828956736	0.325851616032228
0.380565275023195	0.326064200892106
0.380593724726086	0.326276994317649
0.380622178060352	0.326489853951412
0.380650635020937	0.326702924077628
0.380679095602787	0.326916087269071
0.380707559800851	0.327129476966589
0.380736027610085	0.327342943543547
0.380764499025444	0.327556577796569
0.380792974041889	0.327770398934015
0.380821452654382	0.327984267960577
0.380849934857887	0.328198412258306
0.380878420647376	0.328412621121392
0.380906910017819	0.328626991805625
0.380935402964191	0.328841531146126
0.380963899481473	0.329056213838323
0.380992399564644	0.329270994037598
0.381020903208689	0.329486023478532
0.381049410408597	0.329701086264457
0.381077921159357	0.329916421126999
0.381106435455966	0.330131769031323
0.38113495329342	0.330347368551454
0.381163474666719	0.330563072943189
0.381191999570868	0.330778930298633
0.381220528000873	0.330994960791604
0.381249059951746	0.33121106979123
0.3812775954185	0.331427419890729
0.381306134396151	0.331643844557374
0.381334676879719	0.33186047152697
0.381363222864229	0.332077189764489
0.381391772344706	0.33229411142683
0.381420325316182	0.332511148944485
0.381448881773688	0.332728340057797
0.381477441712261	0.33294568824274
0.381506005126941	0.333163188241749
0.381534572012773	0.333380812992643
0.381563142364803	0.333598604089186
0.381591716178082	0.333816539739934
0.381620293447661	0.334034616385017
0.381648874168595	0.334252866944385
0.381677458335947	0.334471239187165
0.381706045944781	0.334689769461896
0.381734636990163	0.334908451431305
0.381763231467163	0.335127265467868
0.381791829370854	0.335346261183916
0.381820430696315	0.335565358474751
0.381849035438625	0.335784658887025
0.381877643592868	0.336004076489453
0.381906255154132	0.336223608314471
0.381934870117508	0.336443345644946
0.381963488478089	0.336663230921233
0.381992110230974	0.336883214842101
0.382020735371264	0.337103414699051
0.382049363894064	0.337323689464009
0.382077995794483	0.337544178643064
0.382106631067631	0.337764755927608
0.382135269708624	0.337985529926621
0.382163911712582	0.338206443662339
0.382192557074626	0.338427470270871
0.382221205789882	0.338648700436669
0.382249857853481	0.338870019005692
0.382278513260554	0.339091556764276
0.38230717200624	0.33931317140907
0.382335834085678	0.339534992945394
0.38236449949401	0.339756911563534
0.382393168226388	0.339979008688225
0.38242184027796	0.340201282333745
0.38245051564388	0.340423609354122
0.382479194319308	0.340646205330996
0.382507876299405	0.340868862194062
0.382536561579338	0.341091719178348
0.382565250154276	0.341314666002481
0.382593942019389	0.341537838092161
0.382622637169856	0.341761084076049
0.382651335600859	0.341984524844149
0.382680037307578	0.342208111395375
0.382708742285203	0.342431820865608
0.382737450528927	0.342655694104781
0.382766162033944	0.342879729139249
0.382794876795453	0.343103891625597
0.382823594808654	0.343328206228722
0.382852316068756	0.343552675960319
0.382881040570969	0.343777295216226
0.382909768310506	0.344002019683624
0.382938499282585	0.344226990410578
0.382967233482429	0.344452013489356
0.382995970905261	0.344677233967409
0.383024711546312	0.344902579054546
0.383053455400814	0.345128089797928
0.383082202464002	0.345353743247762
0.383110952731119	0.345579555777647
0.383139706197409	0.34580546320095
0.383168462858121	0.346031591538695
0.383197222708505	0.346257847536398
0.383225985743819	0.346484199922715
0.383254751959322	0.346710759651893
0.383283521350277	0.346937467047669
0.383312293911952	0.347164279585121
0.383341069639619	0.34739126801477
0.383369848528555	0.347618392952796
0.383398630574036	0.347845694507387
0.383427415771348	0.348073111394761
0.38345620411578	0.348300671685164
0.383484995602618	0.348528441599458
0.38351379022716	0.34875625681066
0.383542587984707	0.348984305933944
0.383571388870561	0.349212458456767
0.383600192880028	0.349440782995488
0.38362900000842	0.349669244845277
0.383657810251051	0.349897859278898
0.38368662360324	0.350126626557078
0.383715440060314	0.350355486314095
0.383744259617597	0.350584592674052
0.383773082270421	0.350813757393332
0.383801908014122	0.351043134278901
0.383830736844039	0.351272586987392
0.383859568755515	0.351502281211811
0.383888403743897	0.351732026850401
0.38391724180454	0.351961993798923
0.383946082932795	0.352192063170298
0.383974927124025	0.352422300131361
0.384003774373593	0.35265268044151
0.384032624676868	0.352883186437954
0.384061478029223	0.353113898544949
0.384090334426033	0.353344698502686
0.384119193862679	0.353575670443495
0.384148056334545	0.353806769981674
0.384176921837021	0.354038025259997
0.3842057903655	0.354269481774899
0.384234661915379	0.35450100470419
0.38426353648206	0.354732699332985
0.384292414060947	0.35496457445359
0.384321294647453	0.355196537353585
0.384350178236989	0.355428702340413
0.384379064824976	0.355660989164299
0.384407954406836	0.355893430377834
0.384436846977995	0.356126002535204
0.384465742533885	0.35635873217187
0.384494641069943	0.356591610038356
0.384523542581607	0.356824646864484
0.384552447064319	0.357057789084037
0.38458135451353	0.357291139439893
0.384610264924694	0.35752453925794
0.384639178293267	0.357758225419123
0.384668094614708	0.357991934345283
0.384697013884486	0.358225825207848
0.384725936098069	0.358459884867332
0.384754861250932	0.358694099290808
0.384783789338554	0.358928398092278
0.384812720356417	0.359162881397229
0.384841654300011	0.359397565235799
0.384870591164826	0.359632301590756
0.38489953094636	0.359867216409924
0.384928473640113	0.360102312999772
0.384957419241587	0.360337483862488
0.384986367746298	0.360572858845748
0.385015319149756	0.36080838556978
0.385044273447479	0.361044008651719
0.385073230634992	0.361279808579415
0.385102190707822	0.36151575620256
0.385131153661502	0.361751854903439
0.385160119491565	0.361988045720675
0.385189088193556	0.362224456613675
0.385218059763018	0.362460948687888
0.385247034195502	0.362697646694212
0.385276011486562	0.362934424669214
0.385304991631758	0.363171402345864
0.385333974626654	0.363408513266738
0.385362960466817	0.363645718962677
0.385391949147819	0.363883144305717
0.385420940665239	0.36412063542259
0.385449935014657	0.364358367470179
0.385478932191662	0.364596160078999
0.385507932191843	0.364834128573003
0.385536935010797	0.365072242546894
0.385565940644124	0.365310511576666
0.385594949087428	0.365548907005219
0.38562396033632	0.36578742549473
0.385652974386414	0.366026153209527
0.385681991233327	0.366264941164688
0.385711010872686	0.366503972520273
0.385740033300118	0.366743061980799
0.385769058511255	0.366982308290191
0.385798086501735	0.367221741455129
0.3858271172672	0.367461287242889
0.385856150803299	0.367700966759735
0.385885187105682	0.367940821873447
0.385914226170005	0.36818080959811
0.38594326799193	0.368420884369667
0.385972312567123	0.368661223465483
0.386001359891255	0.368901574643102
0.386030409960002	0.369142160556209
0.386059462769045	0.369382854498778
0.386088518314068	0.369623685337143
0.38611757659076	0.369864655635056
0.386146637594817	0.370105812523664
0.386175701321939	0.370347040140406
0.386204767767828	0.370588476948256
0.386233836928196	0.370830017995988
0.386262908798755	0.371071697815198
0.386291983375226	0.371313574377458
0.38632106065333	0.371555521772919
0.386350140628799	0.371797645729998
0.386379223297366	0.372039904705554
0.386408308654766	0.372282301619057
0.386437396696744	0.372524881182988
0.386466487419049	0.37276751333231
0.386495580817436	0.373010393884671
0.386524676887659	0.373253333680062
0.386553775625484	0.373496470157269
0.386582877026678	0.373739696084891
0.386611981087014	0.373983092753068
0.386641087802269	0.374226631835902
0.386670197168227	0.374470328726539
0.386699309180677	0.37471412161076
0.386728423835408	0.374958069774515
0.386757541128221	0.375202184934013
0.386786661054919	0.375446412390775
0.38681578361131	0.375690809487246
0.386844908793206	0.375935286809792
0.386874036596423	0.376179989304914
0.386903167016785	0.376424768012669
0.386932300050122	0.376669730665756
0.386961435692266	0.376914780883729
0.386990573939056	0.37715998078464
0.387019714786334	0.377405389120103
0.38704885822995	0.377650868242563
0.387078004265755	0.37789647889827
0.38710715288961	0.378142282204933
0.387136304097377	0.37838820051444
0.387165457884926	0.378634217536619
0.387194614248131	0.378880486568839
0.38722377318287	0.379126744626889
0.387252934685028	0.379373220059223
0.387282098750494	0.379619880666008
0.387311265375164	0.379866585906571
0.387340434554938	0.380113473216857
0.387369606285719	0.380360549226713
0.387398780563418	0.38060763801826
0.387427957383951	0.380854982248046
0.38745713674324	0.381102418517901
0.387486318637209	0.381349966180708
0.387515503061789	0.381597705546033
0.387544690012916	0.381845582874109
0.387573879486535	0.382093512480566
0.387603071478589	0.382341681785868
0.387632265985033	0.382589930533362
0.387661463001823	0.382838315065015
0.387690662524922	0.383086876824157
0.387719864550299	0.383335544424537
0.387749069073926	0.383584347564435
0.387778276091783	0.383833282142356
0.387807485599853	0.384082419263476
0.387836697594128	0.384331576195958
0.3878659120706	0.38458095142793
0.38789512902527	0.384830465997175
0.387924348454145	0.385080045428763
0.387953570353233	0.38532985505195
0.387982794718552	0.385579736654548
0.388012021546125	0.385829751731468
0.388041250831977	0.386079953663801
0.388070482572142	0.38633023627836
0.388099716762656	0.386580676007945
0.388128953399564	0.386831259091764
0.388158192478916	0.387081973159442
0.388187433996763	0.387332774830795
0.388216677949169	0.387583817949903
0.388245924332196	0.387834883840707
0.388275173141915	0.388086125573313
0.388304424374404	0.38833752458249
0.388333678025743	0.38858904528363
0.388362934092019	0.388840664893398
0.388392192569327	0.38909246856409
0.388421453453763	0.389344379544838
0.388450716741433	0.389596424787469
0.388479982428444	0.38984858937006
0.388509250510912	0.390100923158645
0.388538520984958	0.390353358929652
0.388567793846707	0.390605937879883
0.388597069092291	0.390858674332489
0.388626346717849	0.391111464230771
0.388655626719523	0.39136449257918
0.38868490909346	0.391617578452879
0.388714193835813	0.391870795689795
0.388743480942745	0.392124188780097
0.388772770410421	0.392377706282555
0.388802062235009	0.392631329806965
0.388831356412688	0.392885063481314
0.38886065293964	0.393138998223106
0.388889951812054	0.393393007362145
0.388919253026121	0.393647180331028
0.388948556578043	0.393901444677618
0.388977862464024	0.394155878968014
0.389007170680274	0.394410420171382
0.389036481223011	0.394665101371959
0.389065794088457	0.394919913462207
0.389095109272838	0.395174844785576
0.38912442677239	0.395429914713124
0.389153746583352	0.395685128438871
0.389183068701969	0.39594041236737
0.389212393124491	0.396195918110055
0.389241719847177	0.396451463084127
0.389271048866287	0.396707185230018
0.389300380178092	0.396963038606188
0.389329713778864	0.39721899398127
0.389359049664885	0.397475102545937
0.389388387832439	0.397731319552631
0.389417728277819	0.397987669947859
0.389447070997322	0.398244166055025
0.389476415987252	0.398500752597403
0.389505763243917	0.398757502083446
0.389535112763633	0.399014358557609
0.389564464542722	0.399271339369662
0.389593818577507	0.399528464572576
0.389623174864326	0.399785715293602
0.389652533399516	0.400043079066601
0.389681894179421	0.400300549396845
0.389711257200391	0.400558209816405
0.389740622458784	0.400815910110949
0.389769989950962	0.401073838468327
0.389799359673293	0.401331788913826
0.389828731622149	0.401589915909509
0.389858105793916	0.401848166458132
0.389887482184976	0.402106549033658
0.389916860791723	0.402365054478934
0.389946241610555	0.4026236425051
0.389975624637876	0.402882391047491
0.390005009870097	0.403141298637533
0.390034397303635	0.403400228982092
0.39006378693491	0.403659410583981
0.390093178760353	0.403918615521294
0.390122572776398	0.404177982953693
0.390151968979484	0.404437445975096
0.390181367366059	0.404697086106104
0.390210767932577	0.404956820445476
0.390240170675496	0.405216632768224
0.39026957559128	0.405476632994375
0.390298982676398	0.40573672539114
0.390328391927332	0.405996967451854
0.390357803340565	0.406257269945822
0.390387216912583	0.406517771604603
0.390416632639882	0.406778301912883
0.390446050518965	0.407039040806349
0.390475470546341	0.407299859561811
0.390504892718522	0.407560789516571
0.390534317032029	0.407821891610919
0.390563743483389	0.408083022108711
0.390593172069135	0.408344378127167
0.390622602785805	0.408605752345434
0.390652035629944	0.408867326614744
0.390681470598103	0.409129015324099
0.390710907686841	0.409390723649665
0.39074034689272	0.409652678588375
0.390769788212312	0.409914677315408
0.390799231642192	0.410176822429451
0.390828677178942	0.410439075636089
0.390858124819152	0.410701427751491
0.390887574559417	0.410963951593644
0.390917026396339	0.411226519240456
0.390946480326524	0.411489278567748
0.390975936346586	0.411752113882739
0.391005394453148	0.412015049486934
0.391034854642835	0.412278131537743
0.39106431691228	0.412541330161409
0.391093781258122	0.41280465498032
0.391123247677008	0.413068022325889
0.391152716165588	0.413331596786874
0.391182186720523	0.413595244826217
0.391211659338477	0.413859018314228
0.391241134016119	0.41412288913569
0.391270610750131	0.414386877953184
0.391300089537195	0.414651014722637
0.391329570374	0.41491520514644
0.391359053257244	0.415179574046081
0.391388538183631	0.415444009405256
0.391418025149872	0.415708586057716
0.39144751415268	0.415973259313942
0.39147700518878	0.416238035395216
0.391506498254902	0.416502941274391
0.391535993347779	0.416767985072842
0.391565490464154	0.417033089932172
0.391594989600777	0.417298327923442
0.391624490754403	0.417563707417667
0.391653993921793	0.417829124242126
0.391683499099715	0.418094735721031


==> tikz/advection_long_profile_N1024-1.tsv <==
0.21927316	0.44873047
0.21927711	0.44775391
0.21928355	0.44677734
0.21929248	0.44580078
0.21930389	0.44482422
0.2193178	0.44384766
0.21933419	0.44287109
0.21935304	0.44189453
0.21937436	0.44091797
0.21939817	0.43994141
0.21942449	0.43896484
0.2194533	0.43798828
0.21948462	0.43701172
0.21951843	0.43603516
0.21955473	0.43505859
0.21959355	0.43408203
0.21963483	0.43310547
0.21967864	0.43212891
0.21971388	0.43138055
0.21973764	0.43089122
0.21977386	0.43017578
0.21982519	0.42919922
0.21987906	0.42822266
0.21993547	0.42724609
0.21999443	0.42626953
0.22005595	0.42529297
0.22012001	0.42431641
0.22018661	0.42333984
0.22025577	0.42236328
0.22032748	0.42138672
0.22040175	0.42041016
0.22047858	0.41943359
0.22055793	0.41845703
0.2206399	0.41748047
0.22069236	0.41686977
0.22073525	0.41638106
0.22081159	0.41552734
0.22090134	0.41455078
0.22099366	0.41357422
0.22108857	0.41259766
0.2211861	0.41162109
0.22128629	0.41064453
0.22138911	0.40966797
0.22149451	0.40869141
0.22160263	0.40771484
0.22166856	0.40712961
0.22172457	0.40664105
0.2218268	0.40576172
0.22194288	0.40478516
0.22206164	0.40380859
0.22218311	0.40283203
0.22230728	0.40185547
0.2224341	0.40087891
0.22256366	0.39990234
0.22264271	0.39931515
0.22270951	0.3988266
0.22283098	0.39794922
0.22296874	0.39697266
0.22310926	0.39599609
0.22325258	0.39501953
0.22339861	0.39404297
0.22354745	0.39306641
0.22362772	0.39254563
0.22370425	0.39205731
0.22385361	0.39111328
0.2240109	0.39013672
0.22417103	0.38916016
0.22433392	0.38818359
0.22449971	0.38720703
0.22459638	0.38664415
0.2246814	0.38615569
0.22483991	0.38525391
0.22501431	0.38427734
0.22519165	0.38330078
0.22537196	0.38232422
0.22552437	0.3815104
0.22561662	0.38102163
0.22574132	0.38037109
0.22593046	0.37939453
0.22612259	0.37841797
0.22631772	0.37744141
0.22648924	0.37659469
0.22658896	0.37610601
0.22671693	0.37548828
0.22692106	0.37451172
0.22712824	0.37353516
0.22733854	0.37255859
0.22749178	0.37185542
0.22759911	0.37136665
0.22776831	0.37060547
0.22798792	0.36962891
0.22821065	0.36865234
0.22841918	0.36775002
0.22853288	0.36726158
0.22866562	0.36669922
0.22889792	0.36572266
0.22913338	0.36474609
0.22937203	0.36376959
0.22961408	0.36279297
0.22985932	0.36181641
0.2301078	0.36083984
0.23035078	0.35989702
0.23047752	0.35940878
0.23061473	0.35888672
0.23087321	0.35791016
0.23113508	0.35693359
0.23135606	0.3561188
0.23148942	0.35563011
0.23166895	0.35498047
0.23194101	0.35400391
0.2322166	0.35302734
0.2323886	0.35242334
0.23252892	0.35193477
0.2327782	0.35107422
0.23306429	0.35009766
0.2333033	0.34929058
0.23344889	0.34880189
0.23364713	0.34814453
0.2339439	0.34716797
0.23423408	0.34622449
0.23438526	0.34573627
0.23454853	0.34521484
0.23485627	0.34423828
0.23516783	0.34326172
0.23533808	0.34273193
0.23549661	0.34224357
0.23580204	0.34130859
0.23612491	0.34033203
0.23630776	0.3397832
0.23647197	0.33929479
0.23678193	0.33837891
0.23711631	0.33740234
0.23729464	0.33688522
0.23746477	0.33639693
0.23779685	0.33544922
0.23812503	0.33452287
0.23829916	0.33403459
0.23849335	0.33349609
0.23884764	0.33251953
0.23914176	0.33171669
0.23932174	0.33122797
0.23956824	0.33056641
0.23993489	0.32958984
0.24017687	0.32895093
0.24036316	0.32846232
0.24068056	0.32763672
0.24103996	0.32671057
0.24123061	0.32622225
0.24144324	0.32568359
0.24183111	0.32470703
0.24210684	0.324019
0.24230384	0.32353032
0.24261975	0.32275391
0.24299154	0.32184772
0.24319306	0.3213593
0.24342607	0.32080078
0.24383604	0.31982422
0.24409144	0.31922071
0.24429975	0.31873217
0.2446697	0.31787109
0.2449988	0.31711148
0.24521166	0.31662277
0.24552186	0.31591797
0.24591546	0.31502994
0.24613315	0.31454146
0.24639296	0.31396484
0.2468357	0.31298828
0.24706432	0.312487
0.2472894	0.31199873
0.24773601	0.31103516
0.24800525	0.31045853
0.24823519	0.30997004
0.24865614	0.30908203
0.2489561	0.30845388
0.24919102	0.30796528
0.24959644	0.30712891
0.24991707	0.30647205
0.2501571	0.3059834
0.2505573	0.30517578
0.25088837	0.30451207
0.25113365	0.3040234
0.25153918	0.30322266
0.25187025	0.30257306
0.25212092	0.30208441
0.2525426	0.30126953
0.25286298	0.30065419
0.25311918	0.3001656
0.25356803	0.29931641
0.25386676	0.29875452
0.25412862	0.29826605
0.25461588	0.29736328
0.25488179	0.29687312
0.25514947	0.29638482
0.25563771	0.29549851
0.25590826	0.29501008
0.25623099	0.29443359
0.2566702	0.29365269
0.25694653	0.29316401
0.25733723	0.29248047
0.25771464	0.29182312
0.25799704	0.29133445
0.25846771	0.29052734
0.25877135	0.29000895
0.25906005	0.28952067
0.25954831	0.2886991
0.25984011	0.28821061
0.26021025	0.28759766
0.26062375	0.28691555
0.26092187	0.28642686
0.26140375	0.28564453
0.26171214	0.28514561
0.26201698	0.28465731
0.26250521	0.28387868
0.26281331	0.28338999
0.26324382	0.28271484
0.26361389	0.28213621
0.26392874	0.28164801
0.2644171	0.28089558
0.26473577	0.28040648
0.26514535	0.27978516
0.26554631	0.27917815
0.26587163	0.27869002
0.26636008	0.27796263
0.26669002	0.27747404
0.26711123	0.27685547
0.26751116	0.27626938
0.26784711	0.2757811
0.26833509	0.27507675
0.26867606	0.27458755
0.26914279	0.27392578
0.26950948	0.2734068
0.26985711	0.27291853
0.27034526	0.27223502
0.27069622	0.27174621
0.27118498	0.2710742
0.27154165	0.27058579
0.27195928	0.27001953
0.27239063	0.26943645
0.2727541	0.26894822
0.27324226	0.26829547
0.27360948	0.26780646
0.27409817	0.26716418
0.27447092	0.26667561
0.27490477	0.26611328
0.2753366	0.26555544
0.27571741	0.26506727
0.27620594	0.2644436
0.27658994	0.26395484
0.27707832	0.26334
0.27746805	0.26285073
0.27795658	0.26224514
0.27835118	0.26175673
0.27878102	0.26123047
0.27923887	0.26067163
0.2796418	0.26018368
0.28013071	0.25959445
0.28053768	0.25910598
0.28102656	0.25852482
0.28143879	0.25803577
0.28192713	0.25746341
0.28234507	0.2569741
0.28283347	0.25640899
0.28325627	0.25592044
0.28373703	0.25537109
0.28417228	0.25487441
0.28460521	0.25438611
0.2850937	0.25383619
0.28553153	0.25334799
0.28602042	0.25280551
0.28646249	0.25231738
0.28695185	0.25178126
0.28739918	0.25129276
0.28788834	0.25076381
0.28834143	0.25027509
0.28883038	0.24975334
0.28928933	0.24926447
0.28977804	0.24874946
0.29024254	0.24826045
0.29073098	0.24775191
0.29120132	0.24726274
0.29168979	0.24676104
0.29216686	0.24627199
0.2926551	0.24577569
0.29313794	0.2452877
0.2936265	0.24479657
0.29411488	0.24430944
0.2946032	0.24382402
0.29509797	0.24333685
0.29558599	0.24285749
0.29608701	0.24237023
0.29657494	0.24189673
0.29708238	0.24140937
0.29757018	0.24094169
0.29808425	0.24045421
0.29857187	0.23999228
0.29909271	0.23950463
0.29958009	0.2390483
0.30010785	0.2385605
0.30059492	0.23810962
0.3011297	0.23762154
0.30161693	0.23717658
0.30215779	0.23668822
0.30264559	0.23624851
0.30319316	0.23576015
0.30368138	0.23532539
0.30419922	0.2348692
0.3047244	0.23440731
0.30521271	0.23398213
0.30577529	0.23349444
0.30626366	0.23307311
0.30683338	0.23258599
0.30732118	0.23216985
0.30789917	0.23168224
0.30838656	0.23127123
0.30897227	0.23078303
0.30945987	0.2303773
0.31005266	0.22988891
0.31054097	0.22948736
0.31103516	0.2290853
0.31163094	0.22860237
0.31211928	0.22820843
0.31272903	0.22772128
0.31321654	0.22733218
0.31383542	0.22684411
0.31432282	0.22646024
0.31494141	0.22597788
0.31543737	0.22559188
0.31592571	0.2252159
0.31656182	0.22472809
0.31704979	0.22435524
0.31769497	0.22386764
0.31818242	0.22349969
0.31883584	0.22301146
0.31932416	0.22264752
0.31982422	0.22227861
0.32047633	0.22179948
0.32096432	0.22144224
0.3216375	0.22095463
0.3221257	0.22060203
0.32275391	0.22015216
0.32329604	0.21976487
0.32378436	0.21941944
0.32447841	0.21893162
0.32496599	0.21858959
0.32566894	0.21810144
0.32615723	0.21776335
0.32666016	0.21741863
0.32736066	0.21694078
0.32784829	0.21660897
0.32857283	0.21612098
0.32906099	0.21579322
0.32958984	0.21544165
0.33028656	0.21498078
0.33077442	0.21465895
0.3315213	0.21417107
0.33200947	0.21385308
0.33251953	0.21352421
0.33325826	0.21305036
0.33374614	0.21273851
0.33447266	0.2122785
0.33500537	0.21194201
0.33549359	0.21163642
0.33627819	0.21114834
0.33676625	0.21084596
0.33740234	0.21045545
0.3380517	0.2100587
0.33853941	0.209762
0.33934898	0.20927393
0.33983728	0.2089805
0.34033203	0.20868582
0.3411495	0.20820171
0.34163736	0.20791385
0.34228516	0.2075354
0.34296347	0.20714102
0.34345118	0.20685863
0.34423828	0.20640717
0.34479121	0.20609124
0.34527905	0.20581441
0.34614554	0.2053263
0.34663357	0.20505237
0.34716797	0.20475524
0.34800399	0.20429287
0.34849191	0.20402405
0.34912109	0.20368074
0.34987793	0.20326993
0.35036571	0.20300615
0.35107422	0.20262671
0.35176787	0.20225716
0.35225557	0.20199836
0.35302734	0.20159273
0.35367446	0.20125436
0.35416217	0.20100049
0.35498047	0.20057842
0.35559833	0.20026134
0.35608609	0.20001228
0.35693359	0.19958325
0.35754	0.19927781
0.35802777	0.19903342
0.35888672	0.1986067
0.35950011	0.19830357
0.35998786	0.19806376
0.36083984	0.19764852
0.36147949	0.19733849
0.36196721	0.19710318
0.36279297	0.19670837
0.36347877	0.19638237
0.36396647	0.19615143
0.36474609	0.19578571
0.36549841	0.19543491
0.3659862	0.1952083
0.36669922	0.19488017
0.36753919	0.19449594
0.3680272	0.19427367
0.36865234	0.1939916
0.36960217	0.19356547
0.37009036	0.1933474
0.37060547	0.19311946
0.37158203	0.19268979
0.37217744	0.19242933
0.37266522	0.19221708
0.37353516	0.19184164
0.37428788	0.19151895
0.3747757	0.19131066
0.37548828	0.19100924
0.37642282	0.19061637
0.37691099	0.19041206
0.37744141	0.19019218
0.37841797	0.18978967
0.37907371	0.18952124
0.37956146	0.18932242
0.38037109	0.18899528
0.38126237	0.18863751
0.38175046	0.18844243
0.38232422	0.18821525
0.38330078	0.18783083
0.38396876	0.18756977
0.38445648	0.18737997
0.38525391	0.18707252
0.38621616	0.18670408
0.38670441	0.18651797
0.38720703	0.18632813
0.38818359	0.18596132
0.3889845	0.18566277
0.38947242	0.18548162
0.39013672	0.18523728
0.39111328	0.18488032
0.39178525	0.18463652
0.39227294	0.18446032
0.39306641	0.18417636
0.39404297	0.1838294
0.39462118	0.18362526
0.395109	0.18345403
0.39599609	0.18314513
0.39697266	0.18280762
0.39749374	0.18262837
0.3979818	0.18246187
0.39892578	0.18214194
0.39990234	0.18181367
0.40040513	0.18164543
0.40089326	0.18148363
0.40185547	0.18116669
0.40283203	0.18084774
0.40335894	0.1806765
0.40384697	0.18051925
0.40478516	0.18021906
0.40576172	0.1799088
0.40635697	0.179721
0.40684458	0.17956789
0.40771484	0.17929722
0.40869141	0.17899559
0.40940119	0.17877831
0.40988896	0.17862964
0.41064453	0.17840154
0.41162109	0.17810874
0.41249606	0.17784868
0.4129842	0.1777043
0.41357422	0.17753139
0.41455078	0.17724684
0.41552734	0.17696475
0.41613283	0.17679116
0.41662036	0.17665203
0.41748047	0.17640909
0.41845703	0.17613513
0.4193392	0.17589005
0.41982734	0.17575514
0.42041016	0.17559565
0.42138672	0.17532995
0.42236328	0.17506643
0.42309769	0.1748701
0.42358544	0.17474019
0.42431641	0.17454736
0.42529297	0.17429149
0.42626953	0.17403813
0.42692269	0.17387021
0.42741015	0.17374537
0.42822266	0.1735396
0.42919922	0.17329392
0.43017578	0.17305074
0.43082385	0.17289075
0.4313113	0.1727708
0.43212891	0.17257177
0.43310547	0.17233549
0.43408203	0.17210152
0.43480466	0.1719302
0.43529224	0.17181502
0.43603516	0.17164146
0.43701172	0.17141499
0.43798828	0.17119088
0.43887741	0.17098896
0.43936559	0.17087862
0.43994141	0.17074982
0.44091797	0.17053269
0.44189453	0.17031731
0.44287109	0.17010425
0.44353804	0.16996019
0.44402532	0.16985526
0.44482422	0.16968539
0.44580078	0.16947924
0.44677734	0.16927544
0.44775391	0.16907406
0.4483129	0.16895966
0.44880049	0.16886047
0.44970703	0.16867787
0.45068359	0.16848247
0.45166016	0.16828916
0.45263672	0.16809801
0.45321449	0.16798595
0.4537018	0.16789193
0.45458984	0.16772268
0.45556641	0.16753803
0.45654297	0.16735575
0.45751953	0.16717549
0.45826701	0.16703916
0.45875482	0.16695047
0.45947266	0.16682156
0.46044922	0.16664725
0.46142578	0.16647473
0.46240234	0.16630428
0.46337891	0.16613592
0.46397636	0.16603406
0.46446344	0.1659514
0.46533203	0.1658061
0.46630859	0.16564409
0.46728516	0.16548416
0.46826172	0.1653262
0.46923828	0.16516982
0.46989643	0.16506573
0.47038338	0.16498886
0.47119141	0.16486319
0.47216797	0.16471243
0.47314453	0.16456367
0.47412109	0.16441711
0.47509766	0.16427256
0.47606315	0.16413165
0.47655139	0.16406088
0.47705078	0.16398953
0.47802734	0.16385115
0.47900391	0.163714
0.47998047	0.16357856
0.48095703	0.16344489
0.48193359	0.16331298
0.48291016	0.16318299
0.48352541	0.16310239
0.48401213	0.16303892
0.48486328	0.16292994
0.48583984	0.16280602
0.48681641	0.16268377
0.48779297	0.1625635
0.48876953	0.16244506
0.48974609	0.16232811
0.49072266	0.16221236
0.49140913	0.16213222
0.4918951	0.16207567
0.49267578	0.1619872
0.49365234	0.161878
0.49462891	0.16177014
0.49560547	0.16166393
0.49658203	0.16155955
0.49755859	0.16145707
0.49853516	0.16135642
0.49951172	0.1612573
0.50037826	0.16117042
0.50086463	0.16112164
0.50146484	0.16106312
0.50244141	0.16096951
0.50341797	0.16087744
0.50439453	0.16078697
0.50537109	0.16069818
0.50634766	0.16061108
0.50732422	0.16052569
0.50830078	0.16044204
0.50927734	0.1603602
0.51025391	0.16028009
0.51123047	0.16020134
0.51175904	0.16015939
0.51224469	0.1601211
0.51318359	0.160049
0.51416016	0.15997558
0.51513672	0.15990375
0.51611328	0.15983361
0.51708984	0.15976512
0.51806641	0.15969831
0.51904297	0.15963316
0.52001953	0.15956967
0.52099609	0.15950783
0.52197266	0.15944763
0.52294922	0.15938907
0.52392578	0.15933219
0.52490234	0.15927702
0.52587891	0.15922333
0.52653287	0.1591883
0.52701895	0.15916266
0.52783203	0.15912095
0.52880859	0.15907233
0.52978516	0.1590253
0.53076172	0.15897989
0.53173828	0.15893611
0.53271484	0.15889398
0.53369141	0.15885349
0.53466797	0.15881461
0.53564453	0.15877735
0.53662109	0.1587417
0.53759766	0.15870769
0.53857422	0.15867532
0.53955078	0.15864457
0.54052734	0.15861543
0.54150391	0.15858789
0.54248047	0.15856195
0.54345703	0.15853764
0.54443359	0.15851495
0.54541016	0.15849388
0.54638672	0.15847443
0.54736328	0.15845659
0.54833984	0.15844038
0.54931641	0.15842577
0.55029297	0.15841278
0.55126953	0.1584014
0.55224609	0.15839162
0.55322266	0.15838345
0.55419922	0.15837689
0.55517578	0.15837194
0.55615234	0.15836861
0.55712891	0.15836689
0.55810547	0.15836678
0.55908203	0.15836828
0.56005859	0.15837142
0.56103516	0.1583762
0.56201172	0.1583826
0.56298828	0.15839061
0.56396484	0.15840024
0.56494141	0.15841148
0.56591797	0.15842434
0.56689453	0.15843883
0.56787109	0.15845494
0.56884766	0.15847268
0.56982422	0.15849204
0.57080078	0.15851303
0.57177734	0.15853564
0.57275391	0.15855989
0.57373047	0.15858579
0.57470703	0.15861333
0.57568359	0.15864249
0.57666016	0.1586733
0.57763672	0.15870574
0.57861328	0.15873984
0.57958984	0.15877558
0.58056641	0.15881298
0.58154297	0.15885204
0.58251953	0.15889278
0.58349609	0.15893518
0.58447266	0.15897925
0.58544922	0.15902496
0.58642578	0.15907233
0.58740234	0.15912136
0.58820601	0.15916303
0.58869568	0.15918867
0.58935547	0.15922453
0.59033203	0.15927857
0.59130859	0.15933432
0.59228516	0.15939178
0.59326172	0.15945095
0.59423828	0.15951182
0.59521484	0.15957439
0.59619141	0.15963865
0.59716797	0.15970462
0.59814453	0.15977234
0.59912109	0.15984178
0.60009766	0.15991291
0.60107422	0.15998578
0.60205078	0.16006037
0.60290629	0.16012719
0.60339568	0.16016568
0.60400391	0.1602149
0.60498047	0.16029471
0.60595703	0.16037632
0.60693359	0.1604597
0.60791016	0.16054485
0.60888672	0.16063179
0.60986328	0.1607205
0.61083984	0.16081098
0.61181641	0.1609033
0.61279297	0.1609973
0.61372515	0.16108879
0.61421338	0.1611372
0.61474609	0.161191
0.61572266	0.1612904
0.61669922	0.16139171
0.61767578	0.16149485
0.61865234	0.16159983
0.61962891	0.16170668
0.62060547	0.16181538
0.62158203	0.16192581
0.62255859	0.16203827
0.62310755	0.16210219
0.62359606	0.16215979
0.62451172	0.16226867
0.62548828	0.16238672
0.62646484	0.16250666
0.62744141	0.16262854
0.62841797	0.16275231
0.62939453	0.16287785
0.63037109	0.16300554
0.63091912	0.16307793
0.63140761	0.16314318
0.63232422	0.16326655
0.63330078	0.16339999
0.63427734	0.16353543
0.63525391	0.16367282
0.63623047	0.16381211
0.63720703	0.16395357
0.63782267	0.16404367
0.63831137	0.1641158
0.63916016	0.16424234
0.64013672	0.16438972
0.64111328	0.16453915
0.64208984	0.16469072
0.64306641	0.16484411
0.64392142	0.16498021
0.64440993	0.16505846
0.64501953	0.16515757
0.64599609	0.16531722
0.64697266	0.16547907
0.64794922	0.16564314
0.64892578	0.1658091
0.64976871	0.16595412
0.65025739	0.16603873
0.65087891	0.16614781
0.65185547	0.16632027
0.65283203	0.16649488
0.65380859	0.16667167
0.65478516	0.16685087
0.65541036	0.16696661
0.65589906	0.16705774
0.65673828	0.16721567
0.65771484	0.16740132
0.65869141	0.16758932
0.65966797	0.16777955
0.66039208	0.16792198
0.66088094	0.16801871
0.66162109	0.16816693
0.66259766	0.16836389
0.66357422	0.1685633
0.66455078	0.16876515
0.66522636	0.16890594
0.66571516	0.16900847
0.66650391	0.16917568
0.66748047	0.16938443
0.66845703	0.16959549
0.66943359	0.16980929
0.66993324	0.16991934
0.67042146	0.17002798
0.67138672	0.17024377
0.67236328	0.17046476
0.67333984	0.1706883
0.67403845	0.17084952
0.67452732	0.17096295
0.67529297	0.17114255
0.67626953	0.17137356
0.67724609	0.17160694
0.67804445	0.17179963
0.67853317	0.17191821
0.67919922	0.17208169
0.68017578	0.17232294
0.68115234	0.17256666
0.68196047	0.17277038
0.68244913	0.17289422
0.68310547	0.17306237
0.68408203	0.17331416
0.68505859	0.17356877
0.68579508	0.17376239
0.68628385	0.17389158
0.68701172	0.17408602
0.68798828	0.17434866
0.68896484	0.17461426
0.68955612	0.17477624
0.69004462	0.17491105
0.69091797	0.17515376
0.69189453	0.17542773
0.69276147	0.17567333
0.69325002	0.17581242
0.69384766	0.17598437
0.69482422	0.17626701
0.69580078	0.17655265
0.69639267	0.17672704
0.69688119	0.176872
0.69775391	0.17713279
0.69873047	0.1774274
0.69947818	0.1776549
0.69996688	0.17780435
0.70068359	0.17802571
0.70166016	0.17832946
0.70251069	0.1785965
0.70299926	0.17875066
0.70361328	0.17894645
0.70458984	0.1792596
0.70549345	0.17955222
0.70598183	0.17971123
0.70654297	0.17989576
0.70751953	0.18021857
0.70842964	0.18052242
0.70891799	0.18068635
0.70947266	0.1808744
0.71044922	0.18120716
0.71132228	0.18150746
0.71181077	0.18167637
0.71240234	0.18188309
0.71337891	0.18222615
0.71417392	0.18250781
0.71466264	0.18268177
0.71533203	0.1829226
0.71630859	0.18327627
0.716987	0.18352389
0.71747567	0.18370317
0.71826172	0.18399399
0.71923828	0.18435838
0.71976442	0.18455597
0.72025276	0.18474095
0.72119141	0.18509838
0.72201839	0.185416
0.72250706	0.18560452
0.72314453	0.18585308
0.72412109	0.18623625
0.72472805	0.18647618
0.72521658	0.18667054
0.72607422	0.18701411
0.7269189	0.18735522
0.72740753	0.18755343
0.72802734	0.18780754
0.72900391	0.18821031
0.72956829	0.1884447
0.73005674	0.18864909
0.73095703	0.18902819
0.73170093	0.18934393
0.73218964	0.18955233
0.73291016	0.18986254
0.73380744	0.19025142
0.73429591	0.19046416
0.73486328	0.19071383
0.73583984	0.19114593
0.73637608	0.19138471
0.73686447	0.19160402
0.73779297	0.19202338
0.73843156	0.19231392
0.73892017	0.19253757
0.73974609	0.19291859
0.74046392	0.19325202
0.74095262	0.19348018
0.74169922	0.193832
0.74247384	0.19419929
0.74296254	0.19443211
0.74365234	0.19476408
0.74446205	0.19515596
0.74495071	0.19539358
0.74560547	0.19571529
0.74642935	0.19612226
0.74691799	0.19636477
0.74755859	0.19668605
0.74837656	0.19709839
0.74886521	0.19734589
0.74951172	0.19767679
0.75030447	0.19808456
0.75079315	0.19833714
0.75146484	0.19868793
0.7522138	0.19908101
0.75270251	0.19933879
0.75341797	0.19971999
0.75410522	0.20008799
0.75459392	0.20035114
0.75537109	0.2007735
0.75597939	0.20110579
0.75646798	0.2013745
0.75732422	0.20184903
0.75783715	0.20213465
0.75832543	0.20240909
0.75918976	0.20289734
0.7596782	0.20317464
0.76025391	0.20350492
0.76101494	0.20394334
0.76150366	0.20422633
0.76220703	0.20463789
0.76282537	0.20500115
0.76331394	0.20529012
0.76413313	0.2057785
0.76462143	0.20607094
0.76513672	0.2063825
0.76591399	0.20685453
0.7664027	0.20715286
0.76708984	0.20757687
0.76768198	0.20794333
0.76817016	0.20824792
0.7689476	0.20873626
0.76943629	0.20904467
0.77001953	0.20941654
0.77068843	0.20984426
0.77117721	0.21015896
0.77192928	0.21064744
0.77241769	0.21096584
0.77294922	0.2113157
0.77364505	0.21177569
0.77413388	0.21210074
0.77486131	0.21258937
0.77534969	0.21291833
0.77587891	0.21327791
0.7765543	0.21373843
0.77704308	0.21407408
0.77774709	0.21456274
0.7782354	0.21490323
0.77880859	0.215306
0.77941779	0.21573494
0.77990604	0.21608123
0.7805893	0.21656924
0.78107848	0.21692048
0.78173828	0.21740058
0.78223813	0.21776497
0.78272631	0.21812393
0.78338886	0.21861234
0.78387751	0.21897397
0.78453014	0.21946224
0.78501957	0.21982965
0.78564453	0.22030497
0.78614976	0.22069014
0.78663796	0.22106588
0.78727072	0.22155456
0.78775919	0.22193308
0.78838415	0.22242151
0.78887338	0.22280512
0.78948817	0.22329382
0.78997678	0.2236827
0.79052734	0.22412597
0.79107071	0.22456472
0.7915589	0.22496236
0.79215637	0.22545104
0.79264485	0.22585207
0.79323461	0.2263409
0.7937237	0.22674723
0.79430425	0.22723574
0.79479346	0.22764767
0.79536662	0.22813606
0.79585513	0.22855281
0.79638672	0.22901153
0.79690869	0.22946292
0.79739704	0.22988945
0.79795445	0.23037804
0.79844254	0.23080938
0.79899258	0.23129845
0.79948103	0.23173434
0.80002391	0.2322235
0.8005127	0.2326649
0.80104811	0.2331537
0.80153716	0.2336008
0.80206513	0.23408933
0.8025544	0.2345423
0.80307524	0.23503065
0.80356469	0.23548924
0.80407886	0.23597732
0.80456873	0.23644156
0.80507565	0.23692939
0.80556549	0.23740014
0.8060657	0.23788804
0.80655503	0.23836514
0.80705081	0.23885331
0.80753851	0.23933587
0.80802876	0.2398235
0.80851628	0.24031219
0.80900166	0.24080077
0.80948806	0.24129463
0.80996728	0.24178316
0.81045378	0.24228343
0.81092698	0.24277191
0.81141355	0.24327872
0.81188089	0.24376709
0.81236772	0.24428065
0.81282913	0.24476879
0.81331618	0.24528917
0.81377185	0.24577712
0.81425913	0.24630451
0.81470911	0.2467922
0.81519663	0.24732687
0.81564107	0.24781418
0.81612878	0.24835635
0.81656758	0.2488435
0.81705597	0.24939276
0.81748893	0.24988006
0.81797718	0.25043574
0.81840534	0.25092384
0.81887477	0.25146484
0.81931691	0.2519752
0.81973548	0.2524635
0.82022313	0.25303485
0.82063807	0.25352318
0.82112511	0.25410188
0.82153479	0.2545896
0.82202239	0.25517701
0.82242697	0.25566423
0.82291513	0.25625958
0.82331441	0.25674731
0.82378197	0.25732422
0.8241979	0.2578384
0.82458884	0.25832669
0.82507656	0.25893883
0.82546394	0.25942682
0.82595129	0.26004779
0.82633374	0.26053514
0.82682182	0.26116426
0.82719946	0.26165243
0.82762445	0.26220703
0.82806145	0.26277872
0.82843165	0.26326684
0.82891925	0.26391536
0.82928546	0.26440284
0.82977344	0.26505984
0.83013486	0.26554796
0.83054963	0.26611328
0.83098091	0.26670268
0.8313355	0.26719078
0.83182325	0.26786845
0.83217366	0.26835591
0.83266184	0.26904215
0.83335177	0.27001953
0.83383904	0.27071677
0.83417908	0.27120442
0.83466701	0.27191201
0.83500248	0.27240016
0.83537624	0.27294922
0.83582243	0.27360746
0.83615218	0.27409527
0.83664016	0.27482524
0.83696533	0.27531326
0.83733865	0.27587891
0.83777548	0.27654399
0.83809465	0.27703123
0.83858271	0.27778404
0.83889818	0.27827209
0.83924143	0.27880859
0.83969842	0.2795265
0.84000787	0.28001413
0.84047756	0.28076172
0.84080204	0.28127929
0.84110515	0.28176751
0.84159319	0.28255832
0.84189338	0.28304641
0.84228613	0.28369141
0.84267809	0.28433805
0.84297245	0.28482572
0.84346049	0.28564184
0.84375158	0.28613015
0.84404167	0.28662109
0.84452805	0.28744913
0.84481361	0.28793696
0.84518284	0.28857422
0.84558413	0.28927016
0.84586427	0.28975784
0.84630201	0.29052734
0.84662937	0.29110516
0.8469041	0.29159297
0.84739218	0.29246658
0.84766403	0.2929547
0.84794114	0.29345703
0.84842146	0.29433245
0.84868821	0.2948204
0.84900743	0.29541016
0.84944034	0.29621405
0.8497021	0.29670187
0.85005351	0.29736328
0.85044917	0.29811182
0.85070606	0.29859955
0.85107994	0.29931641
0.85144824	0.30002623
0.85170037	0.30051392
0.85208721	0.30126953
0.85243779	0.30195791
0.85268522	0.30244559
0.85307569	0.30322266
0.85341799	0.30390751
0.85366081	0.30439519
0.85404579	0.30517578
0.85438906	0.30587557
0.85462742	0.30636326
0.85499807	0.30712891
0.85535129	0.30786258
0.85558528	0.3083503
0.85593298	0.30908203
0.85630489	0.30986912
0.85653457	0.31035695
0.85685086	0.31103516
0.85725003	0.31189591
0.85747542	0.31238394
0.85775196	0.31298828
0.85818679	0.31394368
0.85840807	0.31443186
0.85863689	0.31494141
0.85907309	0.31591797
0.85933267	0.31650223
0.85954821	0.31699003
0.8599344	0.31787109
0.86024961	0.31859478
0.8604613	0.31908255
0.86078026	0.31982422
0.861159	0.3207101
0.86136679	0.32119817
0.86161106	0.32177734
0.86202071	0.32275391
0.86226468	0.32333879
0.86246709	0.32382661
0.86282956	0.32470703
0.86315561	0.32550413
0.86335442	0.32599203
0.86362417	0.32666016
0.86401623	0.32763672
0.86423464	0.32818349
0.86442825	0.32867144
0.86479016	0.32958984
0.86510816	0.33040236
0.86529837	0.33089029
0.86555046	0.33154297
0.86592552	0.33251953
0.86616156	0.33313805
0.86634687	0.33362583
0.86666599	0.33447266
0.86701854	0.33541425
0.86720056	0.33590245
0.86739396	0.33642578
0.86775303	0.33740234
0.86804798	0.33821036
0.86822537	0.33869833
0.86846215	0.33935547
0.86881206	0.34033203
0.86906341	0.34103865
0.86923628	0.34152641
0.8695028	0.34228516
0.8698437	0.34326172
0.87006526	0.34390069
0.87023375	0.34438828
0.8705167	0.34521484
0.87084905	0.34619141
0.8710541	0.34679775
0.8712183	0.34728538
0.87150498	0.34814453
0.87182898	0.34912109
0.87203024	0.34973181
0.87219026	0.35021942
0.87246818	0.35107422
0.87278386	0.35205078
0.87299386	0.35270531
0.87314978	0.35319293
0.8734067	0.35400391
0.87371442	0.35498047
0.87394542	0.35571969
0.87409736	0.35620753
0.87432162	0.35693359
0.87462154	0.35791016
0.87488545	0.35877635
0.8750335	0.35926447
0.87521357	0.35986328
0.87550573	0.36083984
0.87579556	0.36181641
0.87595818	0.36236749
0.87610122	0.36285537
0.87636727	0.36376953
0.87664992	0.36474609
0.87687175	0.36551948
0.87701122	0.36600737
0.87720737	0.36669922
0.87748269	0.36767578
0.87775573	0.36865234
0.87791067	0.36920954
0.87804551	0.36969736
0.87829459	0.37060547
0.87856091	0.37158203
0.87879982	0.3724661
0.87893117	0.37295422
0.87908611	0.37353516
0.87934524	0.37451172
0.8796026	0.37548828
0.8798066	0.37626997
0.87993362	0.37675792
0.88010993	0.37744141
0.88036054	0.37841797
0.88060937	0.37939453
0.88079611	0.3801348
0.88091892	0.38062222
0.88109975	0.38134766
0.88134201	0.38232422
0.88158239	0.38330078
0.88176881	0.38406584
0.88188746	0.38455364
0.88205606	0.38525391
0.88229002	0.38623047
0.88252209	0.38720703
0.88272499	0.38806876
0.8828395	0.38855692
0.88297977	0.38916016
0.88320575	0.39013672
0.88343005	0.39111328
0.88365219	0.39208984
0.8837759	0.39263676
0.88388559	0.39312459
0.88409053	0.39404297
0.88430716	0.39501953
0.88452183	0.39599609
0.88469704	0.39680103
0.88480296	0.39728894
0.88494488	0.39794922
0.88515376	0.39892578
0.88536094	0.39990234
0.88556638	0.40087891
0.88570525	0.40154539
0.88580666	0.40203272
0.88597122	0.40283203
0.88617135	0.40380859
0.88636966	0.40478516
0.88656619	0.40576172
0.88669125	0.40638869
0.88678823	0.4068761
0.88695339	0.40771484
0.88714469	0.40869141
0.88733411	0.40966797
0.88752196	0.41064453
0.88765522	0.41134449
0.88774794	0.41183218
0.88789189	0.41259766
0.8880747	0.41357422
0.88825581	0.41455078
0.88843536	0.41552734
0.88859826	0.41642201
0.88868675	0.41691026
0.88878915	0.41748047
0.8889636	0.41845703
0.88913658	0.41943359
0.88930782	0.42041016
0.88947761	0.42138672
0.88960512	0.42212824
0.88968883	0.42261596
0.88981167	0.42333984
0.88997657	0.42431641
0.89013991	0.42529297
0.8903017	0.42626953
0.89046218	0.42724609
0.89058341	0.42799237
0.89066247	0.42847962
0.89077783	0.42919922
0.89093358	0.43017578
0.8910878	0.43115234
0.89124045	0.43212891
0.89139165	0.43310547
0.89153419	0.43403606
0.89160859	0.43452433
0.89168916	0.43505859
0.89183559	0.43603516
0.89198073	0.43701172
0.89212436	0.43798828
0.89226658	0.43896484
0.89240757	0.43994141
0.89252788	0.44078474
0.89259723	0.44127196
0.89268467	0.44189453
0.89282113	0.44287109
0.89295625	0.44384766
0.89308986	0.44482422
0.89322207	0.44580078
0.89335289	0.44677734
0.89348222	0.44775391
0.89355055	0.44827412
0.89361414	0.44876174
0.89373631	0.44970703
0.89386141	0.45068359
0.89398508	0.45166016
0.89410741	0.45263672
0.89422847	0.45361328
0.89434826	0.45458984
0.89446663	0.45556641
0.8945283	0.45607955
0.89458641	0.45656721
0.89469881	0.45751953
0.89481296	0.45849609
0.89492568	0.45947266
0.89503703	0.46044922
0.89514705	0.46142578
0.89525575	0.46240234
0.89536316	0.46337891
0.89546219	0.46429235
0.89551476	0.46477947
0.89557343	0.46533203
0.89567649	0.46630859
0.89577844	0.46728516
0.89587914	0.46826172
0.89597856	0.46923828
0.89607666	0.47021484
0.89617336	0.47119141
0.89626865	0.47216797
0.89636268	0.47314453
0.89644689	0.47403304
0.89649279	0.47452019
0.89654631	0.47509766
0.8966361	0.47607422
0.89672474	0.47705078
0.89681204	0.47802734
0.89689793	0.47900391
0.89698241	0.47998047
0.89706553	0.48095703
0.89714736	0.48193359
0.89722798	0.48291016
0.89730743	0.48388672
0.89738582	0.48486328
0.89744275	0.48558576
0.89748091	0.4860726
0.89753753	0.48681641
0.897611	0.48779297
0.89768347	0.48876953
0.89775468	0.48974609
0.89782449	0.49072266
0.89789293	0.49169922
0.89795999	0.49267578
0.89802567	0.49365234
0.89808998	0.49462891
0.89815289	0.49560547
0.89821434	0.49658203
0.89827428	0.49755859
0.89833274	0.49853516
0.89838997	0.49951172
0.89842786	0.50016989
0.89845595	0.50065146
0.89850083	0.50146484
0.89855338	0.50244141
0.89860472	0.50341797
0.89865468	0.50439453
0.89870317	0.50537109
0.89875019	0.50634766
0.89879573	0.50732422
0.89883977	0.50830078
0.89888231	0.50927734
0.89892332	0.51025391
0.89896273	0.51123047
0.89900049	0.51220703
0.89903649	0.51318359
0.89907061	0.51416016
0.89910273	0.51513672
0.89913276	0.51611328
0.89916062	0.51708984
0.89918635	0.51806641
0.89921013	0.51904297
0.89923225	0.52001953
0.8992532	0.52099609
0.89927354	0.52197266
0.89929379	0.52294922
0.89931424	0.52392578
0.89933464	0.52490234
0.89935399	0.52587891
0.89937026	0.52685547
0.89938042	0.52783203
0.89938069	0.52880859
0.89936723	0.52978516
0.89933736	0.53076172
0.89929124	0.53173828
0.89923373	0.53271484
0.89917528	0.53369141
0.89913074	0.53466797
0.89911643	0.53564453
0.89914898	0.53662109
0.89924803	0.53759766
0.89936736	0.5383016
0.89947879	0.53876359
0.89967095	0.53955078
0.89988848	0.54052734
0.90000745	0.54150391
0.89993632	0.54248047
0.89963759	0.54335407
0.89940501	0.54392082
0.89891391	0.54438537
0.89804089	0.54431058
0.8975618	0.54387468
0.89719974	0.54331012
0.89670533	0.54252615
0.89648093	0.54199919
0.89648659	0.54198593
0.89631489	0.54149532
0.89599455	0.54052734
0.89572999	0.53955078
0.8955614	0.53879041
0.89547166	0.53826954
0.89534536	0.53759766
0.8951716	0.53662109
0.89501123	0.53564453
0.8948642	0.53466797
0.89472547	0.53369141
0.89459442	0.5327425
0.89452776	0.53225203
0.89445762	0.53173828
0.89432451	0.53076172
0.89419159	0.52978516
0.89405847	0.52880859
0.89392463	0.52783203
0.89378987	0.52685547
0.89365423	0.52587891
0.89357044	0.52527808
0.89350206	0.52479017
0.89338093	0.52392578
0.89324368	0.52294922
0.89310599	0.52197266
0.89296794	0.52099609
0.89282961	0.52001953
0.89269101	0.51904297
0.89259989	0.51840178
0.89253038	0.51791361
0.89241304	0.51708984
0.89227369	0.51611328
0.89213402	0.51513672
0.89199399	0.51416016
0.89185359	0.51318359
0.89171274	0.51220703
0.89162187	0.51157873
0.89155102	0.51109069
0.89142946	0.51025391
0.89128715	0.50927734
0.89114427	0.50830078
0.89100078	0.50732422
0.89085669	0.50634766
0.89071192	0.50537109
0.89063215	0.50483494
0.89055914	0.50434706
0.89042012	0.50341797
0.8902734	0.50244141
0.89012597	0.50146484
0.8899778	0.50048828
0.88982888	0.49951172
0.88970135	0.49867993
0.88962599	0.49819262
0.88952805	0.49755859
0.88937667	0.49658203
0.8892246	0.49560547
0.88907173	0.49462891
0.88891802	0.49365234
0.88876337	0.49267578
0.88867878	0.49214444
0.8886004	0.49165697
0.88845041	0.49072266
0.88829297	0.48974609
0.88813472	0.48876953
0.88797564	0.48779297
0.88781572	0.48681641
0.88771538	0.48620751
0.88763411	0.48572008
0.88749134	0.48486328
0.88732787	0.48388672
0.8871636	0.48291016
0.88699857	0.48193359
0.88683274	0.48095703
0.88673411	0.48037976
0.88664985	0.47989211
0.88649624	0.47900391
0.88632634	0.47802734
0.88615551	0.47705078
0.88598393	0.47607422
0.88582015	0.47514642
0.88573338	0.47465902
0.88563749	0.47412109
0.88546197	0.47314453
0.88528533	0.47216797
0.88510765	0.47119141
0.88492904	0.47021484
0.88480262	0.46952646
0.88471245	0.46903855
0.88456851	0.46826172
0.88438591	0.46728516
0.88420215	0.46630859
0.88401724	0.46533203
0.88385683	0.46448903
0.88376344	0.46400153
0.88364409	0.46337891
0.88345536	0.46240234
0.88326542	0.46142578
0.88307424	0.46044922
0.8828955	0.45954115
0.88279877	0.4590538
0.88268807	0.45849609
0.88249265	0.45751953
0.88229599	0.45654297
0.88209814	0.45556641
0.8819176	0.45467962
0.88181747	0.45419183
0.88169867	0.45361328
0.88149643	0.45263672
0.88129275	0.45166016
0.88108782	0.45068359
0.88092235	0.44989849
0.88081874	0.44941093
0.88067412	0.44873047
0.88046469	0.44775391
0.88025387	0.44677734
0.8800418	0.44580078
0.8799092	0.44519254
0.87980189	0.4447045
0.87961298	0.44384766
0.879396	0.44287109
0.87917767	0.44189453
0.87898733	0.44104696
0.87887698	0.4405594
0.87873691	0.43994141
0.87851375	0.43896484
0.87828899	0.43798828
0.87806297	0.43701172
0.87793964	0.43648101
0.87782533	0.43599275
0.87760584	0.43505859
0.87737462	0.43408203
0.87714198	0.43310547
0.87698933	0.43246709
0.87687167	0.43197899
0.87667179	0.43115234
0.8764337	0.43017578
0.87619416	0.42919922
0.87602546	0.42851391
0.87590434	0.42802593
0.87571034	0.42724609
0.87546535	0.42626953
0.87521887	0.42529297
0.87504778	0.42461773
0.87492308	0.42412973
0.87472074	0.42333984
0.87446846	0.42236328
0.87421482	0.42138672
0.87405558	0.42077625
0.8739273	0.42028801
0.87370197	0.41943359
0.87344234	0.41845703
0.87318139	0.41748047
0.8730486	0.41698583
0.87291649	0.41649757
0.87265301	0.41552734
0.87238577	0.41455078
0.87216121	0.41373353
0.8720261	0.41324594
0.87184612	0.41259766
0.87157283	0.41162109
0.87129791	0.41064453
0.87112695	0.41003987
0.87098784	0.40955166
0.8707418	0.40869141
0.87046039	0.40771484
0.87021841	0.40687869
0.87007613	0.40639108
0.86989205	0.40576172
0.86960432	0.40478516
0.86931486	0.40380859
0.86915511	0.40327204
0.86900858	0.40278384
0.86872884	0.40185547
0.86843262	0.40087891
0.86822411	0.40019482
0.86807427	0.39970684
0.86783363	0.39892578
0.86753038	0.39794922
0.86728312	0.39715603
0.86712979	0.39666838
0.86691787	0.39599609
0.86660768	0.39501953
0.86633171	0.39415478
0.86617488	0.39366707
0.8659811	0.39306641
0.86566389	0.39208984
0.86536976	0.39118909
0.86520932	0.39070134
0.8650228	0.39013672
0.86469825	0.38916016
0.86439683	0.38825794
0.86423267	0.38777019
0.86404232	0.38720703
0.86371031	0.38623047
0.8634127	0.3853597
0.86324468	0.38487204
0.86303907	0.38427734
0.86269939	0.38330078
0.862417	0.38249319
0.86224504	0.38200553
0.86201241	0.38134766
0.86166484	0.38037109
0.86140937	0.37965717
0.86123343	0.37916925
0.86096161	0.37841797
0.86060587	0.37744141
0.86038951	0.37685019
0.86020946	0.37636205
0.85988587	0.37548828
0.8595399	0.37455954
0.85935696	0.37407161
0.85915464	0.37353516
0.85878471	0.37255859
0.85849888	0.37180832
0.85831148	0.37132056
0.85803592	0.37060547
0.85765723	0.36962891
0.8574445	0.369083
0.85725271	0.36859489
0.85689033	0.36767578
0.85657139	0.36687145
0.85637639	0.36638371
0.85611121	0.36572266
0.85571715	0.36474609
0.85549403	0.36419595
0.85529439	0.36370788
0.85491893	0.36279297
0.85460517	0.3620326
0.8544022	0.36154483
0.8541079	0.36083984
0.85370972	0.35989168
0.85350354	0.35940363
0.8532836	0.35888672
0.85286652	0.35791016
0.85259819	0.35728517
0.85238686	0.35679721
0.85202178	0.35595703
0.85168586	0.35518816
0.85147095	0.35470041
0.85116308	0.35400391
0.85076647	0.35311173
0.850548	0.35262393
0.85029007	0.35205078
0.84984844	0.35107422
0.84961795	0.35056722
0.84939412	0.35007911
0.8489534	0.34912109
0.8486804	0.34853068
0.84845276	0.34804268
0.84804334	0.34716797
0.84773522	0.34651304
0.84750366	0.34602514
0.84711783	0.34521484
0.84678225	0.34451375
0.8465467	0.34402594
0.84617653	0.34326172
0.84582135	0.34253227
0.84558173	0.34204451
0.84521909	0.34130859
0.84485232	0.34056812
0.84460856	0.34008038
0.84424516	0.33935547
0.84387499	0.33862081
0.84362701	0.33813307
0.84325435	0.33740234
0.84288916	0.33668987
0.84263686	0.3362021
0.84224624	0.33544922
0.84189461	0.33477486
0.84163791	0.33428704
0.8412204	0.33349609
0.84089111	0.33287536
0.84062991	0.33238745
0.84017639	0.33154297
0.83987848	0.33099095
0.83961266	0.33050289
0.83912453	0.32960938
0.83885638	0.32912133
0.83857499	0.32861328
0.83809781	0.32775424
0.83782464	0.32726652
0.83748354	0.32666016
0.83706138	0.32591292
0.83678327	0.32542522
0.83637243	0.32470703
0.83601493	0.32408507
0.83573186	0.32359719
0.83524375	0.32275854
0.83495808	0.32227048
0.83466712	0.32177734
0.83418191	0.32095732
0.8338908	0.32046964
0.83350411	0.31982422
0.83310941	0.3191684
0.83281303	0.31868056
0.83232495	0.31787975
0.83202582	0.31739163
0.83171856	0.31689453
0.83123595	0.31611564
0.83093102	0.31562795
0.83050031	0.31494141
0.83013544	0.31436255
0.82982506	0.31387469
0.82933699	0.31310975
0.82902299	0.31262179
0.82862883	0.31201172
0.82821866	0.31137952
0.82789944	0.31089183
0.8274114	0.3101488
0.82708842	0.30966066
0.82670307	0.30908203
0.82627456	0.30844046
0.82594603	0.30795275
0.82545803	0.30723087
0.82512548	0.30674273
0.82472065	0.30615234
0.82430196	0.30554343
0.82396364	0.30505552
0.82347615	0.30435489
0.82313286	0.30386636
0.82267926	0.30322266
0.82229974	0.30268638
0.82195097	0.30219825
0.82146287	0.3015169
0.82111014	0.30102925
0.82062241	0.30035608
0.82026614	0.29986791
0.81986029	0.29931641
0.81941821	0.29871692
0.81905529	0.29822894
0.81856737	0.29757495
0.81819978	0.29708725
0.81771211	0.29644131
0.81734108	0.29595308
0.81692485	0.29541016
0.81647813	0.29482864
0.81609988	0.2943406
0.81561184	0.29371266
0.81522896	0.29322513
0.8147417	0.29260508
0.81435412	0.29211696
0.81386638	0.29150496
0.81347572	0.29101668
0.81308013	0.29052734
0.81259264	0.28992534
0.81219413	0.28943795
0.8117058	0.28884156
0.81130203	0.28835418
0.81081456	0.28776574
0.81040603	0.28727785
0.80991844	0.2866969
0.80950572	0.28620898
0.80902539	0.28564453
0.80860122	0.28514755
0.80818007	0.28465925
0.8076917	0.28409386
0.80726594	0.28360586
0.80677774	0.28304733
0.80634718	0.28255999
0.80585916	0.28200767
0.8054231	0.28152036
0.80493554	0.28097516
0.8044943	0.28048752
0.804007	0.27994946
0.80356052	0.27946147
0.80307348	0.27893039
0.80262163	0.27844217
0.80213405	0.27791693
0.80167763	0.27742924
0.80118985	0.27691057
0.80072866	0.2764226
0.80024069	0.27591068
0.79977415	0.27542242
0.799286	0.27491687
0.79881407	0.27442853
0.79832594	0.27392914
0.79784838	0.27344073
0.79736197	0.27294922
0.79687682	0.27245911
0.79638774	0.27197081
0.79589938	0.27148344
0.79541016	0.27100075
0.79491597	0.27051361
0.79442769	0.27003741
0.79392686	0.26954914
0.79343862	0.26907836
0.79293163	0.26859022
0.79244331	0.26812538
0.79192974	0.26763717
0.79144151	0.26717806
0.79092161	0.2666894
0.79043322	0.26623595
0.78990672	0.26574697
0.7894173	0.26529801
0.78888523	0.26480978
0.78839602	0.26436622
0.7878568	0.26387772
0.78736786	0.26343967
0.78682119	0.26295083
0.78633259	0.26251818
0.78577841	0.26202903
0.78529034	0.26160136
0.7847294	0.26111265
0.78424117	0.26068908
0.78369141	0.26021659
0.78318432	0.25978167
0.78269597	0.25936736
0.78211975	0.25887906
0.78163062	0.25846931
0.78104711	0.25798085
0.78055797	0.2575764
0.77996577	0.25708772
0.77947723	0.25668834
0.77887736	0.25619964
0.7783892	0.25580379
0.77783203	0.25535591
0.77729269	0.25492355
0.77680415	0.25453618
0.77618709	0.25404765
0.77569794	0.25366496
0.77507191	0.25317644
0.77458351	0.2527985
0.77394931	0.25230983
0.77346108	0.25193512
0.77294922	0.25154618
0.7723289	0.25107596
0.77183946	0.25070927
0.77118607	0.25022108
0.77069756	0.24985937
0.77003492	0.24937084
0.76954671	0.24901213
0.76904297	0.2486456
0.76838564	0.24816855
0.76789643	0.24781777
0.76721315	0.24732969
0.76672496	0.24698306
0.76611328	0.24655163
0.7655433	0.24615095
0.7650548	0.2458109
0.76434999	0.24532256
0.76386125	0.24498687
0.76318359	0.24452391
0.76265788	0.244166
0.76216966	0.2438366
0.76144259	0.24334815
0.76095381	0.24302294
0.76025391	0.24255984
0.7597273	0.24221266
0.75923907	0.24189365
0.75848811	0.24140525
0.75799924	0.24109005
0.75732422	0.2406576
0.75674857	0.24028995
0.75625998	0.23998097
0.75548394	0.23949271
0.75499575	0.23918753
0.75439453	0.23881444
0.75371848	0.23839632
0.75322978	0.23809734
0.75244141	0.23761751
0.75193924	0.23731307
0.75145099	0.23701993
0.75063391	0.23653159
0.75014533	0.23624185
0.74951172	0.23586854
0.74882617	0.2354663
0.74833748	0.23518254
0.74755859	0.23473255
0.74700334	0.23441306
0.74651502	0.234135
0.74565326	0.23364676
0.74516499	0.23337161
0.74462891	0.23307212
0.74379869	0.23261068
0.74331009	0.23234124
0.74267578	0.23199367
0.74192764	0.23158587
0.74143896	0.23132197
0.74072266	0.23093721
0.74003942	0.23057205
0.73955074	0.23031353
0.73876953	0.22990228
0.7381333	0.22956899
0.73764468	0.22931571
0.73681641	0.22888846
0.73620851	0.22857644
0.73571995	0.22832831
0.73486328	0.22789537
0.73426432	0.22759419
0.73377578	0.22735111
0.73291016	0.22692253
0.73229998	0.22662198
0.7318114	0.22638386
0.73095703	0.22596946
0.73031466	0.2256596
0.72982603	0.22542634
0.72900391	0.22503576
0.72830741	0.22470688
0.72781874	0.2244784
0.72705078	0.2241211
0.72627726	0.22376367
0.72578861	0.22353983
0.72509766	0.22322506
0.72422333	0.22282976
0.72373484	0.22261039
0.72314453	0.22234723
0.72216797	0.22191506
0.72165633	0.22168987
0.72116808	0.22147708
0.72021484	0.22106397
0.7195509	0.2207781
0.71906224	0.22056985
0.71826172	0.22023029
0.7174179	0.21987523
0.71692936	0.21967116
0.71630859	0.21941359
0.71533203	0.21901156
0.71476802	0.2187807
0.71427954	0.21858287
0.71337891	0.21821997
0.71257507	0.21789871
0.71208647	0.21770499
0.71142578	0.21744461
0.71044922	0.21706292
0.7098622	0.21683486
0.70937365	0.21664711
0.70849609	0.21631152
0.70760274	0.21597295
0.7071143	0.21578902
0.70654297	0.21557554
0.70556641	0.21521336
0.70481885	0.2149384
0.70433018	0.21476029
0.70361328	0.21450036
0.70263672	0.21414938
0.70199662	0.21392088
0.70150795	0.21374833
0.70068359	0.21345864
0.69970703	0.21311867
0.69913301	0.21292
0.69864451	0.2127528
0.69775391	0.21244959
0.69677734	0.21212039
0.69622509	0.21193528
0.6957367	0.21177335
0.69482422	0.21147253
0.69384766	0.21115383
0.69326966	0.21096631
0.69278117	0.21080959
0.69189453	0.21052668
0.69091797	0.21021819
0.69026302	0.21001273
0.68977435	0.20986112
0.68896484	0.20961126
0.68798828	0.20931272
0.68720102	0.20907426
0.68671238	0.20892757
0.68603516	0.20872553
0.68505859	0.20843674
0.68408203	0.20815123
0.68359129	0.20800852
0.68310305	0.20786811
0.68212891	0.20758965
0.68115234	0.2073136
0.68040331	0.20710372
0.67991464	0.20696812
0.67919922	0.20677079
0.67822266	0.20650397
0.67724609	0.20624026
0.67665553	0.20608183
0.67616698	0.20595231
0.67529297	0.20572189
0.67431641	0.20546719
0.67333984	0.20521547
0.67282748	0.20508422
0.67233925	0.20496056
0.67138672	0.20472087
0.67041016	0.20447794
0.66943359	0.2042379
0.66891011	0.20411006
0.66842184	0.20399218
0.66748047	0.2037664
0.66650391	0.20353495
0.66552734	0.20330626
0.66489235	0.20315872
0.66440366	0.20304658
0.66357422	0.20285729
0.66259766	0.202637
0.66162109	0.2024194
0.66076022	0.20222988
0.6602717	0.2021232
0.65966797	0.2019925
0.65869141	0.20178307
0.65771484	0.20157641
0.65673828	0.20137242
0.65600833	0.20122138
0.65551954	0.20112146
0.65478516	0.20097235
0.65380859	0.20077619
0.65283203	0.20058274
0.65185547	0.20039191
0.65110192	0.20024611
0.65061307	0.20015271
0.64990234	0.20001787
0.64892578	0.19983465
0.64794922	0.19965405
0.64697266	0.19947597
0.64601147	0.19930317
0.64552323	0.199216
0.64501953	0.19912729
0.64404297	0.19895668
0.64306641	0.19878862
0.64208984	0.19862296
0.64111328	0.19845977
0.64020673	0.19831051
0.63971831	0.19823077
0.63916016	0.19814073
0.63818359	0.19798482
0.63720703	0.19783147
0.63623047	0.19768042
0.63525391	0.19753174
0.63427734	0.19738553
0.63362779	0.1972892
0.63313898	0.1972179
0.63232422	0.1971
0.63134766	0.19696084
0.63037109	0.19682397
0.62939453	0.19668947
0.62841797	0.19655729
0.62744141	0.19642745
0.62666791	0.196326
0.62617907	0.19626284
0.62548828	0.19617453
0.62451172	0.19605146
0.62353516	0.19593074
0.62255859	0.19581229
0.62158203	0.19569612
0.62060547	0.19558219
0.61962891	0.19547047
0.61867782	0.19536387
0.61818951	0.19530966
0.61767578	0.1952537
0.61669922	0.19514866
0.61572266	0.19504598
0.61474609	0.19494537
0.61376953	0.19484695
0.61279297	0.19475073
0.61181641	0.19465673
0.61083984	0.19456492
0.60986328	0.19447526
0.60888672	0.19438781
0.60834861	0.19434024
0.60786022	0.19429812
0.60693359	0.19421929
0.60595703	0.19413833
0.60498047	0.19405943
0.60400391	0.19398272
0.60302734	0.19390816
0.60205078	0.19383571
0.60107422	0.19376537
0.60009766	0.19369715
0.59912109	0.19363104
0.59814453	0.19356704
0.59716797	0.19350515
0.59619141	0.19344536
0.59521484	0.19338771
0.59423828	0.19333205
0.59326172	0.19327855
0.59228516	0.19322717
0.59130859	0.19317778
0.59033203	0.19313052
0.58935547	0.1930853
0.58837891	0.19304215
0.58740234	0.1930011
0.58642578	0.19296212
0.58544922	0.19292518
0.58447266	0.19289026
0.58349609	0.1928574
0.58251953	0.19282663
0.58154297	0.19279793
0.58056641	0.19277127
0.57958984	0.19274667
0.57861328	0.19272412
0.57763672	0.1927036
0.57666016	0.19268509
0.57568359	0.19266862
0.57470703	0.19265418
0.57373047	0.19264178
0.57275391	0.19263144
0.57177734	0.19262314
0.57080078	0.19261687
0.56982422	0.19261263
0.56884766	0.19261039
0.56787109	0.19261016
0.56689453	0.19261195
0.56591797	0.19261578
0.56494141	0.19262165
0.56396484	0.19262954
0.56298828	0.19263946
0.56201172	0.19265142
0.56103516	0.19266541
0.56005859	0.19268143
0.55908203	0.19269948
0.55810547	0.19271956
0.55712891	0.19274167
0.55615234	0.1927658
0.55517578	0.19279199
0.55419922	0.19282022
0.55322266	0.19285046
0.55224609	0.19288273
0.55126953	0.19291707
0.55029297	0.19295345
0.54931641	0.19299185
0.54833984	0.19303225
0.54736328	0.19307467
0.54638672	0.19311916
0.54541016	0.1931657
0.54443359	0.19321428
0.54345703	0.19326494
0.54248047	0.19331757
0.54186222	0.19335188
0.54137378	0.19337985
0.54052734	0.19342921
0.53955078	0.19348807
0.53857422	0.19354898
0.53759766	0.19361199
0.53662109	0.19367707
0.53564453	0.19374422
0.53466797	0.19381344
0.53369141	0.19388474
0.53271484	0.19395813
0.53173828	0.19403363
0.53076172	0.1941112
0.52978516	0.19419083
0.52880859	0.19427256
0.52819503	0.19432497
0.52770647	0.19436752
0.52685547	0.19444261
0.52587891	0.19453066
0.52490234	0.1946208
0.52392578	0.19471314
0.52294922	0.19480761
0.52197266	0.19490421
0.52099609	0.19500295
0.52001953	0.19510385
0.51904297	0.1952068
0.51830839	0.19528566
0.51782111	0.19533898
0.51708984	0.19541961
0.51611328	0.19552919
0.51513672	0.19564078
0.51416016	0.19575464
0.51318359	0.19587072
0.51220703	0.19598895
0.51123047	0.19610933
0.51027287	0.19622948
0.50978623	0.19629168
0.50927734	0.19635729
0.50830078	0.1964845
0.50732422	0.19661369
0.50634766	0.19674512
0.50537109	0.19687888
0.50439453	0.19701485
0.50341797	0.19715297
0.50278258	0.19724412
0.50229537	0.19731547
0.50146484	0.19743742
0.50048828	0.19758262
0.49951172	0.19772982
0.49853516	0.19787928
0.49755859	0.198031
0.49664732	0.19817466
0.49616156	0.19825301
0.49560547	0.19834281
0.49462891	0.19850237
0.49365234	0.19866375
0.49267578	0.1988271
0.49169922	0.19899265
0.49080026	0.19914728
0.49031391	0.19923259
0.48974609	0.19933257
0.48876953	0.19950657
0.48779297	0.19968257
0.48681641	0.19986042
0.48583984	0.20004022
0.48518038	0.20016299
0.484693	0.20025536
0.48388672	0.20040901
0.48291016	0.20059761
0.48193359	0.20078849
0.48095703	0.20098111
0.48023474	0.2011248
0.4797472	0.20122317
0.47900391	0.20137398
0.47802734	0.20157465
0.47705078	0.20177818
0.47607422	0.20198385
0.47544315	0.20211781
0.47495537	0.20222266
0.47412109	0.20240285
0.47314453	0.20261623
0.47216797	0.20283225
0.4712701	0.20303273
0.47078301	0.203143
0.47021484	0.20327227
0.46923828	0.20349651
0.46826172	0.20372332
0.46728516	0.20395217
0.46672521	0.20408443
0.4662373	0.20420125
0.46533203	0.20441909
0.46435547	0.20465683
0.46337891	0.204897
0.46276992	0.2050479
0.46228204	0.20517026
0.46142578	0.20538601
0.46044922	0.2056347
0.45947266	0.20588582
0.45890314	0.2060334
0.45841521	0.20616145
0.45751953	0.20639767
0.45654297	0.20665792
0.4556058	0.20690975
0.45511805	0.20704206
0.45458984	0.20718655
0.45361328	0.20745544
0.45263672	0.20772717
0.45189346	0.20793567
0.45140582	0.20807401
0.45068359	0.20827978
0.44970703	0.20856056
0.44873439	0.20884288
0.44824642	0.20898561
0.44775391	0.20913111
0.44677734	0.20942116
0.44580078	0.20971409
0.44514899	0.20991106
0.44466114	0.21006013
0.44384766	0.21030983
0.44287109	0.2106123
0.44210719	0.21085075
0.44161956	0.21100463
0.44091797	0.211227
0.43994141	0.21153919
0.43911702	0.21180491
0.43862944	0.21196371
0.43798828	0.21217346
0.43701172	0.2124955
0.4361747	0.21277381
0.43568711	0.2129376
0.43505859	0.21314972
0.43408203	0.21348188
0.43327723	0.21375784
0.43278962	0.21392676
0.43212891	0.21415666
0.43115234	0.21449916
0.43042159	0.21475737
0.42993386	0.21493152
0.42919922	0.21519496
0.42822266	0.21554805
0.42760513	0.21577284
0.42711718	0.21595232
0.42626953	0.21626549
0.42531353	0.2166216
0.42482547	0.21680466
0.42431641	0.21699742
0.42333984	0.21736891
0.4225691	0.21766433
0.42208145	0.21785318
0.42138672	0.21812335
0.42041016	0.21850608
0.41985711	0.21872421
0.41936904	0.21891871
0.41845703	0.21928372
0.41766474	0.2196031
0.41717709	0.21980166
0.41650391	0.22007695
0.41552734	0.2204793
0.41501343	0.22069239
0.4145253	0.22089686
0.41357422	0.22129693
0.41287901	0.22159133
0.41239122	0.22180003
0.41162109	0.22213088
0.41077106	0.22249866
0.4102834	0.22271164
0.40966797	0.22298172
0.40869141	0.22341319
0.40820049	0.22363163
0.40771216	0.22385079
0.40673828	0.22428994
0.40614265	0.22456022
0.40565466	0.22478393
0.40478516	0.22518422
0.40410824	0.22549783
0.4036204	0.22572611
0.40283203	0.22609652
0.40209614	0.2264445
0.40160843	0.22667746
0.40087891	0.22702728
0.40010558	0.22740047
0.39961793	0.22763818
0.39892578	0.2279769
0.39813572	0.22836593
0.39764808	0.22860845
0.39697266	0.22894574
0.39618575	0.22934105
0.39569811	0.2295885
0.39501953	0.22993422
0.39425493	0.23032606
0.39376726	0.23057852
0.39306641	0.23094276
0.39234252	0.23132118
0.3918548	0.23157874
0.39111328	0.23197185
0.39044787	0.23232664
0.38996005	0.23258941
0.38916016	0.23302195
0.38857031	0.23334271
0.38808235	0.23361079
0.38720703	0.23409356
0.38670931	0.23436974
0.38622109	0.23464319
0.38535278	0.23513125
0.38486505	0.23540781
0.38427734	0.23574295
0.38352355	0.23617483
0.38303588	0.2364571
0.38232422	0.23687063
0.38170925	0.23722992
0.38122123	0.23751795
0.38039737	0.23800604
0.37990919	0.23829706
0.37939453	0.23860678
0.37861209	0.23907897
0.37812443	0.23937621
0.37744141	0.23979422
0.37683978	0.24016438
0.37635203	0.24046744
0.37556954	0.24095552
0.37508143	0.24126233
0.37451172	0.24162298
0.37382405	0.24205986
0.37333623	0.24237281
0.37257865	0.24286084
0.37209048	0.2431772
0.37158203	0.24351003
0.37085827	0.24398491
0.37037046	0.24430811
0.36963681	0.24479604
0.36914874	0.24512265
0.36865234	0.24545811
0.36794006	0.24594075
0.36745221	0.24627445
0.36674142	0.24676234
0.3662532	0.24709968
0.36572266	0.24746998
0.36506687	0.24792872
0.36457879	0.24827325
0.36389002	0.2487611
0.36340213	0.2491102
0.36279297	0.24954826
0.36223604	0.24995025
0.36174792	0.25030602
0.36108058	0.25079409
0.36059296	0.25115451
0.35993446	0.25164217
0.35944636	0.25200667
0.35888672	0.25242808
0.3583105	0.25286305
0.35782244	0.25323498
0.35718412	0.25372304
0.35669656	0.25409986
0.35606723	0.25458693
0.35557882	0.25496895
0.35498047	0.25543918
0.3544701	0.25584186
0.35398181	0.25623125
0.35337099	0.25671953
0.3528835	0.2571134
0.35228024	0.25760121
0.35179277	0.25800048
0.35119853	0.25848768
0.35071031	0.25889205
0.35012407	0.25937971
0.34963579	0.25978783
0.34912109	0.2602226
0.34857007	0.26068885
0.34808196	0.26110626
0.3475123	0.26159448
0.347025	0.26201686
0.34646233	0.26250507
0.34597497	0.26293325
0.34542014	0.26342079
0.34493246	0.26385456
0.34438558	0.26434179
0.34389746	0.26478105
0.34335766	0.26526846
0.3428697	0.26571288
0.34233722	0.26620051
0.34184902	0.26664978
0.34132388	0.26713773
0.3408356	0.26759244
0.34033203	0.26806694
0.33982929	0.26854097
0.33934097	0.26900694
0.3388298	0.26949532
0.33834173	0.26996723
0.33783706	0.27045567
0.33734919	0.27093317
0.33685059	0.27142178
0.3363633	0.27190535
0.33587047	0.27239398
0.33538173	0.27288579
0.33489789	0.27337367
0.33440876	0.27387078
0.33393044	0.27435879
0.33344164	0.27486197
0.33296883	0.27535015
0.33248031	0.27586022
0.33201352	0.27634853
0.33153482	0.27685547
0.33106436	0.27735406
0.33060908	0.27784234
0.3301209	0.27836651
0.3296713	0.27885494
0.32918311	0.27938611
0.3287388	0.27987512
0.32825068	0.28041308
0.32781223	0.28090248
0.32732399	0.28144782
0.32689144	0.28193696
0.32640278	0.28249051
0.32597603	0.28297925
0.32548698	0.2835412
0.32506564	0.28402938
0.32457687	0.28459887
0.32416007	0.28508722
0.32368871	0.28564453
0.32325949	0.28615344
0.32285241	0.28664178
0.32236406	0.28722856
0.32196171	0.28771795
0.3214735	0.28831277
0.32107711	0.28880182
0.32058826	0.28940656
0.32019691	0.28989484
0.3197081	0.29050769
0.31932037	0.29099591
0.31892157	0.29150391
0.31844897	0.29210744
0.31807038	0.29259697
0.31758224	0.29322971
0.31720954	0.29371857
0.31672101	0.29436158
0.31635199	0.29484974
0.31593207	0.29541016
0.31549843	0.29599096
0.31513786	0.29647974
0.31464926	0.29714429
0.31429393	0.297633
0.31380548	0.29830791
0.31345361	0.29879612
0.31308228	0.29931641
0.31261703	0.29997059
0.3122734	0.30046004
0.31178546	0.30115822
0.31144645	0.30164643
0.31103314	0.30224609
0.31062223	0.30284459
0.31029038	0.30333327
0.30980214	0.30405667
0.30947522	0.30454481
0.30905586	0.30517578
0.30866282	0.30576878
0.30834276	0.30625761
0.30785452	0.30700738
0.30753895	0.30749555
0.30714779	0.30810547
0.30673751	0.30874729
0.30642912	0.30923582
0.30594091	0.31001354
0.30563606	0.3105018
0.30530625	0.31103516
0.30484587	0.31178309
0.30454834	0.31227185
0.30411497	0.31298828
0.30376549	0.31356848
0.30347487	0.3140568
0.30298663	0.31488181
0.3026995	0.31537007
0.30238031	0.31591797
0.30192688	0.31670045
0.30164653	0.31718916
0.30125791	0.31787109
0.30088065	0.31853649
0.30060684	0.31902517
0.30016178	0.31982422
0.29984771	0.32039102
0.29958025	0.32087944
0.29909203	0.3217766
0.29856607	0.32275391
0.29807825	0.32367115
0.29782029	0.32415957
0.29753395	0.32470703
0.29707696	0.3255868
0.29682519	0.32607532
0.29652638	0.32666016
0.29608792	0.32752474
0.29584218	0.32801328
0.29554292	0.32861328
0.2951109	0.32948622
0.29487107	0.32997474
0.29458312	0.33056641
0.29414569	0.33147255
0.29391162	0.33196099
0.29364656	0.33251953
0.29319204	0.33348508
0.29296359	0.33397334
0.29273278	0.33447266
0.29228439	0.33544922
0.29202675	0.33601418
0.29180673	0.33650264
0.29140399	0.33740234
0.29110095	0.3380847
0.29088647	0.33857341
0.29054532	0.33935547
0.29018612	0.34018676
0.28997692	0.34067536
0.28970795	0.34130859
0.28929717	0.34228516
0.28907776	0.34281041
0.28887626	0.34329869
0.28849119	0.34423828
0.28818898	0.34498276
0.28799277	0.34547147
0.28770566	0.34619141
0.28732043	0.34716797
0.28711921	0.34768169
0.28693036	0.34816992
0.2865651	0.34912109
0.28625572	0.3499357
0.28607194	0.35042433
0.28582945	0.35107422
0.28546888	0.35205078
0.28522289	0.35272324
0.28504639	0.353212
0.28476221	0.35400391
0.28441588	0.35498047
0.28421167	0.35556083
0.28404216	0.35604939
0.28373744	0.35693359
0.28340515	0.35791016
0.28322157	0.35845378
0.28305889	0.35894213
0.28275436	0.35986328
0.28243578	0.36083984
0.28225197	0.3614077
0.28209611	0.36189618
0.28181207	0.36279297
0.28150688	0.36376953
0.28130255	0.36442969
0.28115342	0.36491845
0.28090977	0.36572266
0.28061771	0.36669922
0.28037307	0.36752828
0.28023042	0.36801692
0.28004668	0.36865234
0.27976759	0.36962891
0.27949279	0.37060547
0.27932654	0.37120165
0.27919238	0.37169026
0.27895579	0.37255859
0.27869352	0.37353516
0.27844188	0.37448702
0.27831384	0.37497531
0.27818135	0.37548828
0.2779315	0.37646484
0.2776857	0.37744141
0.27745378	0.37837785
0.27733392	0.37886619
0.27720619	0.37939453
0.27697257	0.38037109
0.27674293	0.38134766
0.27651725	0.38232422
0.27638622	0.38289708
0.27627641	0.38338564
0.27607779	0.38427734
0.27586389	0.38525391
0.27565388	0.38623047
0.27547023	0.38709941
0.27536818	0.38758796
0.27524545	0.38818359
0.27504705	0.38916016
0.27485247	0.39013672
0.27466169	0.39111328
0.27449066	0.3920057
0.27439815	0.39249419
0.27429152	0.39306641
0.27411212	0.39404297
0.27393645	0.39501953
0.27376447	0.39599609
0.27359621	0.39697266
0.27347519	0.39768711
0.27339392	0.39817597
0.27327078	0.39892578
0.27311357	0.39990234
0.27296006	0.40087891
0.2728102	0.40185547
0.27266398	0.40283203
0.27252637	0.40377415
0.27245598	0.40426249
0.2723824	0.40478516
0.27224708	0.40576172
0.2721153	0.40673828
0.2719871	0.40771484
0.27186246	0.40869141
0.27174137	0.40966797
0.27162383	0.41064453
0.27152515	0.41148763
0.27146908	0.41197628
0.27139938	0.41259766
0.27129248	0.41357422
0.27118909	0.41455078
0.2710892	0.41552734
0.27099281	0.41650391
0.27089992	0.41748047
0.27081051	0.41845703
0.27072457	0.41943359
0.2706421	0.42041016
0.2705631	0.42138672
0.2705161	0.42198469
0.27047923	0.42247344
0.27041547	0.42333984
0.2703468	0.42431641
0.27028161	0.42529297
0.27021986	0.42626953
0.27016154	0.42724609
0.27010665	0.42822266
0.27005519	0.42919922
0.27000714	0.43017578
0.26996252	0.43115234
0.26992131	0.43212891
0.26988349	0.43310547
0.26984908	0.43408203
0.26981808	0.43505859
0.26979048	0.43603516
0.2697663	0.43701172
0.26974553	0.43798828
0.26972814	0.43896484
0.26971414	0.43994141
0.26970354	0.44091797
0.26969636	0.44189453
0.26969258	0.44287109
0.2696922	0.44384766
0.26969521	0.44482422
0.26970161	0.44580078
0.26971142	0.44677734
0.26972462	0.44775391
0.26974124	0.44873047
0.26976128	0.44970703
0.26978472	0.45068359
0.26981156	0.45166016
0.26984182	0.45263672
0.26987551	0.45361328
0.26991263	0.45458984
0.26995318	0.45556641
0.26999716	0.45654297
0.27004459	0.45751953
0.27009547	0.45849609
0.27014977	0.45947266
0.27020751	0.46044922
0.27026871	0.46142578
0.27033337	0.46240234
0.27040151	0.46337891
0.27047212	0.46434235
0.27050889	0.46482945
0.27054823	0.46533203
0.27062677	0.46630859
0.27070883	0.46728516
0.27079439	0.46826172
0.27088346	0.46923828
0.27097605	0.47021484
0.27107216	0.47119141
0.27117182	0.47216797
0.27127503	0.47314453
0.27138181	0.47412109
0.27146023	0.4748196
0.27151641	0.47530712
0.27160618	0.47607422
0.27172368	0.47705078
0.27184483	0.47802734
0.27196959	0.47900391
0.27209797	0.47998047
0.27222998	0.48095703
0.27236561	0.48193359
0.27244768	0.48251359
0.27251834	0.48300144
0.27264802	0.48388672
0.27279463	0.48486328
0.27294501	0.48583984
0.27309911	0.48681641
0.27325695	0.48779297
0.27338711	0.488582
0.27346918	0.48906873
0.27358421	0.48974609
0.2737532	0.49072266
0.27392607	0.49169922
0.2741028	0.49267578
0.2742834	0.49365234
0.27439443	0.49424335
0.27448793	0.49473067
0.27465668	0.49560547
0.2748486	0.49658203
0.27504447	0.49755859
0.27524439	0.49853516
0.27536802	0.49912991
0.27547164	0.49961685
0.27565738	0.50048828
0.27586887	0.50146484
0.27608429	0.50244141
0.27627999	0.50331194
0.27639201	0.50379742
0.27652981	0.50439453
0.27675788	0.50537109
0.27698934	0.50634766
0.27722469	0.50732249
0.27734462	0.50780896
0.27746729	0.50830078
0.27771243	0.50927734
0.27796073	0.51025391
0.2782028	0.5111913
0.27833104	0.51167776
0.27847179	0.51220703
0.27873401	0.51318359
0.2789997	0.51416016
0.27921502	0.51494146
0.27935181	0.51542835
0.27954531	0.51611328
0.27982471	0.51708984
0.280108	0.51806641
0.28026222	0.51859237
0.28040777	0.51908011
0.28068957	0.52001953
0.28098648	0.52099609
0.28119295	0.52166735
0.28134548	0.52215467
0.28159541	0.52294922
0.28190627	0.52392578
0.28214452	0.52466571
0.28230405	0.52515293
0.28254302	0.52587891
0.28286819	0.52685547
0.28311735	0.5275955
0.28328405	0.52808279
0.28353366	0.52880859
0.28387333	0.52978516
0.2841119	0.53046392
0.28428595	0.53095138
0.28456838	0.53173828
0.28492286	0.53271484
0.28512884	0.53327693
0.28531037	0.53376471
0.28564823	0.53466797
0.28598213	0.53555087
0.28616897	0.53603812
0.28639399	0.53662109
0.2867744	0.53759766
0.28703751	0.53826645
0.2872322	0.53875399
0.28755197	0.53955078
0.28791719	0.54045145
0.28811737	0.54093882
0.28835117	0.54150391
0.28875863	0.54248047
0.28901307	0.5430847
0.28922146	0.54357242
0.28959122	0.54443359
0.28992034	0.54519298
0.29013455	0.54568038
0.29044652	0.54638672
0.29083913	0.54726734
0.2910592	0.5477547
0.29132513	0.54833984
0.29176969	0.54930973
0.29199551	0.54979749
0.29222746	0.55029297
0.29268736	0.55126953
0.29294386	0.55180958
0.29317883	0.55229748
0.29362653	0.55322266
0.2939048	0.55379299
0.29414609	0.55428086
0.2945909	0.55517578
0.29487846	0.5557497
0.29512622	0.55623758
0.29558111	0.55712891
0.29586516	0.55768111
0.29611953	0.55816903
0.29659783	0.55908203
0.29686528	0.55958849
0.29712638	0.56007657
0.2976144	0.56098472
0.29787919	0.56147241
0.2981747	0.56201172
0.29863507	0.56284717
0.29890709	0.56333455
0.2992608	0.56396484
0.29967003	0.56468896
0.29994927	0.56517647
0.30037595	0.56591797
0.30071973	0.566511
0.30100629	0.56699899
0.30149431	0.56782618
0.30178491	0.56831411
0.30210574	0.56884766
0.30256674	0.56961071
0.30286514	0.57009817
0.30329733	0.57080078
0.3036552	0.57137857
0.30396124	0.57186626
0.30444923	0.57264071
0.30476028	0.57312842
0.30514617	0.57373047
0.30556243	0.57437557
0.30588085	0.57486295
0.30636882	0.5756062
0.30669236	0.57609425
0.30707097	0.57666016
0.30750733	0.57730961
0.30783944	0.57779778
0.30832735	0.57851168
0.30866449	0.57899966
0.30907549	0.57958984
0.30949349	0.5801874
0.309839	0.58067513
0.31032681	0.58136073
0.31067829	0.5818485
0.31116364	0.58251953
0.31152146	0.58301052
0.31188192	0.58349885
0.31237013	0.58415829
0.31273541	0.58464569
0.31322304	0.5852941
0.31359497	0.58578189
0.31408241	0.5864189
0.31445857	0.58690704
0.31484539	0.58740234
0.31532827	0.58801913
0.31571444	0.58850638
0.31620261	0.58912061
0.31659578	0.58960788
0.31708262	0.59021067
0.31748223	0.5906988
0.31796971	0.59129125
0.31837382	0.59177954
0.31879805	0.59228516
0.31927204	0.59284892
0.31968779	0.59333693
0.32017595	0.59390839
0.32059792	0.59439551
0.321086	0.59495807
0.3215152	0.59544531
0.32200246	0.59599809
0.32243868	0.59648572
0.32292549	0.59702868
0.32336874	0.59751679
0.32385587	0.59805099
0.32430551	0.5985388
0.32479303	0.59906429
0.32524908	0.59955216
0.3257369	0.60006832
0.32619981	0.60055667
0.32668788	0.60106428
0.32715801	0.60155264
0.32764523	0.60205078
0.32812389	0.60254019
0.32860911	0.60302853
0.32909731	0.60351987
0.32958984	0.60400739
0.33007926	0.60449108
0.3305675	0.60496657
0.33106914	0.60545479
0.33155742	0.60592305
0.33206707	0.60641126
0.33255544	0.606872
0.33307388	0.60736013
0.33356222	0.60781319
0.33408965	0.60830167
0.33457834	0.60874746
0.33511483	0.60923622
0.33560436	0.60967543
0.33614954	0.61016373
0.33663874	0.61059546
0.3371943	0.6110843
0.33768291	0.61150885
0.33824894	0.6119979
0.33873694	0.61241602
0.33931346	0.61290493
0.33980138	0.61331677
0.34033203	0.61375898
0.34087662	0.61421135
0.3413653	0.61461112
0.34196372	0.61509966
0.34245318	0.61549284
0.34306328	0.61598143
0.34355194	0.61636776
0.34417351	0.61685652
0.34466164	0.61723786
0.34521484	0.61766468
0.34578416	0.61810218
0.34627303	0.61847212
0.34692104	0.61896074
0.34741004	0.61932413
0.34807087	0.61981266
0.34855899	0.62017101
0.34912109	0.62057875
0.3497222	0.62101277
0.35021131	0.62136052
0.35090186	0.62184894
0.35139051	0.62219083
0.35205078	0.62264876
0.35258365	0.62301631
0.35307202	0.62334844
0.35379459	0.62383679
0.35428344	0.62416311
0.35498047	0.62462471
0.35550974	0.62497319
0.35599808	0.6252902
0.35675548	0.62577851
0.35724402	0.62608993
0.35791016	0.62651072
0.35850743	0.62688601
0.35899595	0.62718776
0.35979144	0.62767598
0.36027963	0.62797318
0.36083984	0.62831019
0.36158466	0.62875486
0.36207354	0.62904266
0.36279297	0.62946281
0.36339996	0.62981495
0.36388868	0.63009384
0.36474609	0.63057938
0.36523906	0.6308568
0.36572727	0.63112721
0.36661565	0.63161544
0.36710417	0.63188134
0.36767578	0.63218874
0.3685071	0.63263158
0.36899578	0.63288889
0.36962891	0.6332188
0.37042749	0.63363072
0.37091624	0.63387964
0.37158203	0.63421541
0.37237925	0.63461316
0.37286799	0.63485391
0.37353516	0.63517931
0.37436474	0.63557931
0.37485341	0.63581214
0.37548828	0.63611136
0.37638668	0.6365296
0.37687517	0.6367547
0.37744141	0.63701213
0.37841797	0.63745083
0.37893706	0.63768183
0.37942532	0.63789549
0.38037109	0.6383054
0.38104435	0.63859378
0.3815332	0.63879969
0.38232422	0.63913003
0.3832003	0.63949051
0.38368885	0.63968925
0.38427734	0.63992543
0.38525391	0.64031218
0.38589913	0.64056457
0.38638798	0.64075235
0.38720703	0.64106418
0.38817149	0.64142509
0.38865975	0.64160606
0.38916016	0.64178801
0.39013672	0.64213933
0.39100394	0.64244574
0.39149251	0.64261622
0.39208984	0.64282166
0.39306641	0.64315256
0.39391736	0.64343554
0.39440598	0.64359584
0.39501953	0.64379422
0.39599609	0.64410494
0.39692687	0.64439493
0.39741526	0.64454532
0.39794922	0.64470664
0.39892578	0.64499758
0.39990234	0.64528211
0.40054113	0.64546545
0.40103005	0.64560271
0.40185547	0.64583186
0.40283203	0.64609717
0.40380859	0.64635606
0.4047859	0.6466089
0.40576172	0.64685492
0.40673828	0.64709496
0.40771484	0.6473288
0.40823946	0.64745258
0.40872773	0.64756488
0.40966797	0.64777797
0.41064453	0.64799337
0.41162109	0.64820263
0.41243068	0.64837166
0.41291946	0.64847161
0.41357422	0.64860287
0.41455078	0.64879386
0.41552734	0.64897882
0.41650391	0.64915779
0.41747544	0.64932991
0.41796371	0.64941494
0.41845703	0.64949789
0.41943359	0.649659
0.42041016	0.64981426
0.42138672	0.64996363
0.42236328	0.65010712
0.42333984	0.65024472
0.42412574	0.65035137
0.42461465	0.65041569
0.42529297	0.65050231
0.42626953	0.65062233
0.42724609	0.65073655
0.42822266	0.65084497
0.42919922	0.65094761
0.43017578	0.65104449
0.43115234	0.65113561
0.43212891	0.65122096
0.43310547	0.65130053
0.43378825	0.65135306
0.43427732	0.65138846
0.43505859	0.65144236
0.43603516	0.65150464
0.43701172	0.65156122
0.43798828	0.65161205
0.43896484	0.65165714
0.43994141	0.65169651
0.44091797	0.65173016
0.44189453	0.65175812
0.44287109	0.65178032
0.44384766	0.65179674
0.44482422	0.65180743
0.44580078	0.65181238
0.44677734	0.65181159
0.44775391	0.65180505
0.44873047	0.65179274
0.44970703	0.6517747
0.45068359	0.65175083
0.45166016	0.65172117
0.45263672	0.6516857
0.45361328	0.6516444
0.45458984	0.6515973
0.45556641	0.6515443
0.45654297	0.65148545
0.45751953	0.65142075
0.45813895	0.65137706
0.45862698	0.65134027
0.45947266	0.65127367
0.46044922	0.65119126
0.46142578	0.65110293
0.46240234	0.65100867
0.46337891	0.65090843
0.46435547	0.65080217
0.46533203	0.65068992
0.46630859	0.6505716
0.46725765	0.65045077
0.46774553	0.65038698
0.46826172	0.65031664
0.46923828	0.65018014
0.47021484	0.65003743
0.47119141	0.6498885
0.47216797	0.64973336
0.47314453	0.64957195
0.47384878	0.64945186
0.47433645	0.6493663
0.47509766	0.64923015
0.47607422	0.64904982
0.47705078	0.64886308
0.47802734	0.64866989
0.47883886	0.64850467
0.47932561	0.64840288
0.47998047	0.64826401
0.48095703	0.64805148
0.48193359	0.64783223
0.48291016	0.64760631
0.48346165	0.64747622
0.48394951	0.64735809
0.48486328	0.6471342
0.48583984	0.64688827
0.48681641	0.64663529
0.48734597	0.64649551
0.48783404	0.64636372
0.48876953	0.64610834
0.48974609	0.64583481
0.49055758	0.64560208
0.49104379	0.64545906
0.49169922	0.64526517
0.49267578	0.64497054
0.49362659	0.64467646
0.49411224	0.64452234
0.49462891	0.64435737
0.49560547	0.64404101
0.49657888	0.64371808
0.49706548	0.64355306
0.49755859	0.6433832
0.49853516	0.64304435
0.49943354	0.64272591
0.49991818	0.64254864
0.50048828	0.64234054
0.50146484	0.64197854
0.50220576	0.64169873
0.50269122	0.64150984
0.50341797	0.64122729
0.50439453	0.64084121
0.5049076	0.64063523
0.50539442	0.64043452
0.50634766	0.64004107
0.50705795	0.63974319
0.50754417	0.63953392
0.50830078	0.63920749
0.50915372	0.63883394
0.50963972	0.63861592
0.51025391	0.63833947
0.51120038	0.63790727
0.51168688	0.63768057
0.51220703	0.63743599
0.51318359	0.63697172
0.51369014	0.63672771
0.51417756	0.63648766
0.51513672	0.63601319
0.51565111	0.63575551
0.51613858	0.63550596
0.51708694	0.63501815
0.51757434	0.63476366
0.51806641	0.63450276
0.51897623	0.63401696
0.51946283	0.63375208
0.52001953	0.63344685
0.52083393	0.63299566
0.52132055	0.63272049
0.52197266	0.63234989
0.52266248	0.63195352
0.52314955	0.63166795
0.52392578	0.63121043
0.5244644	0.63088962
0.52495194	0.63059345
0.52575148	0.63010568
0.52623803	0.62980325
0.52685547	0.62941733
0.52750304	0.6290084
0.5279905	0.62869473
0.52874435	0.62820696
0.52923176	0.62788667
0.52978516	0.62751959
0.53045158	0.62707423
0.53093909	0.62674211
0.53165143	0.6262544
0.532139	0.62591534
0.53271484	0.62551115
0.53331936	0.62508379
0.53380738	0.62473237
0.53448116	0.62424482
0.53496861	0.62388564
0.53562684	0.62339844
0.53611486	0.62303332
0.53662109	0.62264805
0.53724278	0.62217341
0.53772959	0.62179493
0.53835502	0.62130684
0.53884209	0.62091921
0.53945177	0.6204331
0.53993986	0.62003668
0.54052734	0.61955682
0.54102417	0.61914773
0.54151243	0.61873799
0.54209284	0.61824969
0.54258061	0.6178319
0.54314834	0.61734383
0.54363521	0.61691757
0.54419118	0.61642986
0.54467814	0.61599392
0.54522145	0.61550716
0.54570879	0.61506169
0.5462397	0.61457547
0.54672753	0.61412054
0.54724654	0.61363475
0.5477346	0.61316997
0.54824487	0.61268209
0.5487308	0.61220991
0.5492304	0.6117221
0.54971645	0.61124037
0.55020302	0.61075468
0.55069171	0.61026066
0.55116864	0.60977417
0.55165805	0.6092715
0.5521234	0.60878354
0.55261326	0.60826982
0.5530714	0.60777978
0.55355932	0.60725731
0.55400774	0.60676747
0.55449602	0.60623287
0.55493516	0.60574352
0.55542409	0.60519659
0.55585426	0.60470789
0.55634366	0.60414791
0.55676524	0.60366013
0.557254	0.60308787
0.55766812	0.60259963
0.55812644	0.60205078
0.55856336	0.60152566
0.55896241	0.60103704
0.55945094	0.60043756
0.55984248	0.59994768
0.56033091	0.59933451
0.56071414	0.59884569
0.56120293	0.59821801
0.56157986	0.59772995
0.56200735	0.59716797
0.56243879	0.59659824
0.56280234	0.59610919
0.56329108	0.59544882
0.56364712	0.59496011
0.56413568	0.5942845
0.5644861	0.59379632
0.56486406	0.59326172
0.56531916	0.59261469
0.56565791	0.59212465
0.56614572	0.59141419
0.56647766	0.59092612
0.56687663	0.59033203
0.56729388	0.58970733
0.56761391	0.58921872
0.56810227	0.58846928
0.5684174	0.58798119
0.56878635	0.58740234
0.5692165	0.58672282
0.56952103	0.58623388
0.57000609	0.58544922
0.57030933	0.58495573
0.57060442	0.58446747
0.57109271	0.58365392
0.57138259	0.58316522
0.57176185	0.58251953
0.57215672	0.58184186
0.57243712	0.58135294
0.5728849	0.58056641
0.57320195	0.58000585
0.57347374	0.57951726
0.57396191	0.5786332
0.57422964	0.57814493
0.57450442	0.57763672
0.57498168	0.57674685
0.57524131	0.57625834
0.57554341	0.57568359
0.57598562	0.57483464
0.57623761	0.57434603
0.57655204	0.57373047
0.57697455	0.57289568
0.5772194	0.57240704
0.57753215	0.57177734
0.57794942	0.57092939
0.57818763	0.5704408
0.5784856	0.56982422
0.57891118	0.56893557
0.57914327	0.56844708
0.57941437	0.56787109
0.57986084	0.56691447
0.58008736	0.56642615
0.58032052	0.56591797
0.5807657	0.56494141
0.58102101	0.56437805
0.58123997	0.56388953
0.581642	0.56298828
0.58194518	0.56230437
0.58215984	0.56181572
0.58250131	0.56103516
0.58286104	0.56020747
0.58307209	0.55971896
0.58334592	0.55908203
0.58376347	0.55810547
0.58397795	0.55760201
0.58418476	0.5571137
0.58459077	0.55615234
0.58487891	0.55546838
0.58508359	0.55497976
0.58541042	0.55419922
0.58577605	0.55332426
0.5859799	0.55283593
0.58622589	0.55224609
0.58663326	0.55126953
0.58687548	0.55068907
0.58707974	0.55020077
0.58745023	0.54931641
0.58777275	0.54854862
0.58797875	0.54806053
0.58827395	0.54736328
0.58867406	0.54642361
0.58888298	0.54593536
0.58910958	0.54541016
0.58953404	0.54443359
0.58979548	0.54383662
0.59001243	0.54334857
0.59040145	0.54248047
0.59072064	0.54177559
0.59094573	0.54128818
0.59130021	0.54052734
0.59166243	0.53975968
0.591898	0.53927265
0.59224005	0.53857422
0.59262648	0.53779875
0.59287736	0.53731246
0.59323953	0.53662109
0.5936233	0.5359043
0.59389534	0.5354184
0.5943224	0.53466797
0.59466592	0.53408112
0.59496682	0.53359358
0.59544929	0.53282625
0.5957765	0.53233968
0.59618552	0.53173828
0.59660342	0.53114841
0.59697401	0.53066548
0.59746042	0.53003904
0.59787374	0.52955719
0.59835525	0.52900494
0.59882085	0.52851808
0.59930528	0.52803658
0.59984162	0.52753834
0.60033358	0.52713272
0.60097446	0.52663881
0.6014607	0.52629602
0.60205078	0.52593283
0.60281496	0.52551874
0.60330507	0.52529285
0.60400391	0.52502587
0.60498047	0.52474083
0.60595703	0.52456323
0.60693359	0.52449161
0.60791016	0.52452461
0.60888672	0.52466089
0.60986328	0.52489959
0.61078439	0.52521739
0.61127102	0.52541348
0.61181641	0.52568133
0.6126605	0.52614378
0.61315145	0.52644631
0.61376953	0.52687183
0.61433556	0.52728214
0.6148225	0.52768385
0.6153939	0.52817388
0.61587855	0.52863193
0.61638262	0.5291251
0.61686966	0.52964289
0.6173184	0.5301282
0.617806	0.53069722
0.61821695	0.53118471
0.61865144	0.53173828
0.61908176	0.53230611
0.61944118	0.532797
0.61992359	0.53349376
0.62024988	0.53398049
0.62068493	0.53466797
0.62103944	0.53524922
0.62132695	0.53573378
0.62181403	0.53659864
0.62208255	0.53708733
0.62234854	0.53759766
0.62282369	0.53854149
0.62306281	0.53902997
0.62330543	0.53955078
0.62374461	0.54052734
0.62399002	0.54109605
0.624194	0.54158166
0.62455609	0.54248047
0.62487381	0.54330668
0.62505643	0.54379419
0.62528543	0.54443359
0.62562179	0.54541016
0.62588083	0.5461994
0.62603633	0.54668709
0.62624303	0.54736328
0.62652923	0.54833984
0.62679975	0.54931641
0.62694195	0.54984855
0.62706674	0.5503354
0.62729748	0.55126953
0.62752512	0.55224609
0.62773913	0.55322266
0.6278861	0.55392963
0.62798362	0.55441691
0.62812841	0.55517578
0.62830429	0.55615234
0.62846802	0.55712891
0.6286199	0.55810547
0.62876025	0.55908203
0.62886685	0.55988164
0.62892874	0.56036921
0.62900745	0.56103516
0.62911467	0.56201172
0.62921116	0.56298828
0.62929718	0.56396484
0.62937291	0.56494141
0.62943852	0.56591797
0.62949414	0.56689453
0.6295399	0.56787109
0.62957588	0.56884766
0.6296022	0.56982422
0.62961906	0.57080078
0.6296265	0.57177734
0.62962458	0.57275391
0.62961342	0.57373047
0.62959311	0.57470703
0.62956373	0.57568359
0.62952529	0.57666016
0.62947787	0.57763672
0.62942168	0.57861328
0.62935673	0.57958984
0.62928295	0.58056641
0.62920042	0.58154297
0.62910929	0.58251953
0.62900952	0.58349609
0.62893183	0.58420618
0.6288756	0.58469518
0.62878425	0.58544922
0.62865876	0.58642578
0.62852475	0.58740234
0.62838223	0.58837891
0.62823124	0.58935547
0.62807175	0.59033203
0.62795972	0.59099067
0.62787374	0.59147953
0.62772739	0.59228516
0.62754253	0.59326172
0.62734922	0.59423828
0.62714744	0.59521484
0.62699871	0.59591066
0.6268916	0.59639957
0.62671846	0.59716797
0.62649126	0.59814453
0.62625554	0.59912109
0.62605602	0.59992168
0.62593198	0.60041073
0.62575861	0.60107422
0.62549731	0.60205078
0.62522744	0.60302734
0.62504508	0.60367131
0.62490382	0.60416005
0.62466185	0.60498047
0.62436613	0.60595703
0.62411973	0.60674992
0.6239656	0.60723891
0.6237487	0.60791016
0.62342683	0.60888672
0.62315523	0.60969076
0.62298791	0.61017974
0.62275657	0.61083984
0.62240807	0.61181641
0.62215085	0.61252197
0.62197008	0.61301083
0.62168414	0.61376953
0.62130872	0.61474609
0.62110618	0.61526555
0.62091157	0.6157539
0.62053017	0.61669922
0.62022399	0.61744328
0.62002037	0.61793219
0.61971465	0.61865234
0.61932341	0.61955911
0.61911029	0.62004774
0.61886158	0.62060547
0.61842085	0.62158203
0.61818097	0.62210658
0.61795333	0.62259495
0.61751011	0.62353516
0.6172324	0.62411576
0.61699504	0.62460431
0.61656011	0.62548828
0.61626417	0.62608158
0.61601685	0.62657018
0.61557021	0.62744141
0.61527589	0.62800837
0.61501838	0.62849689
0.61453968	0.62939453
0.61426724	0.62990004
0.6139992	0.63038828
0.61351102	0.63126978
0.61323787	0.63175842
0.61291516	0.63232422
0.6124705	0.63309744
0.61218675	0.6335864
0.61177858	0.63427734
0.61140839	0.63489819
0.61111335	0.63538694
0.6106251	0.6361861
0.61032418	0.63667474
0.60999014	0.63720703
0.60952934	0.63793637
0.60921743	0.63842542
0.60874141	0.63916016
0.6084107	0.63966708
0.60808672	0.6401553
0.60759833	0.64088608
0.60726884	0.64137503
0.60678032	0.64208803
0.60644402	0.64257626
0.6061002	0.64306641
0.60561287	0.64375692
0.60526509	0.64424546
0.60477643	0.64492216
0.60442135	0.64541129
0.60398904	0.64599609
0.60357111	0.6465586
0.60320327	0.64704668
0.60271459	0.64768992
0.60234081	0.64817888
0.60185271	0.64880715
0.60147064	0.64929706
0.60099	0.64990234
0.6005936	0.65040016
0.6001979	0.65088843
0.59970879	0.65148824
0.59930763	0.65197634
0.59881809	0.65256451
0.59840873	0.65305332
0.59792011	0.65362803
0.59750249	0.65411755
0.5970136	0.65468079
0.59658868	0.6551695
0.59610026	0.6557212
0.59566714	0.65620976
0.59519057	0.65673828
0.59473801	0.65723913
0.59428913	0.65772739
0.59380064	0.65825771
0.59334376	0.65874586
0.59285482	0.65926562
0.59239009	0.65975333
0.5919001	0.66026325
0.59142785	0.66075087
0.59093847	0.6612531
0.590455	0.66174108
0.58996736	0.66223278
0.58947285	0.66272134
0.58898673	0.66320318
0.58848318	0.66369209
0.58799673	0.66416465
0.58748461	0.66465343
0.58699722	0.66511765
0.58647627	0.6656061
0.58598823	0.66606271
0.58545774	0.66655112
0.58496941	0.66699991
0.58447266	0.66744895
0.58393999	0.66792902
0.58345185	0.66836316
0.58289966	0.66885044
0.58241135	0.66927862
0.58184902	0.66976513
0.58136139	0.67018569
0.58078728	0.67067291
0.58030011	0.67108565
0.57971492	0.6715735
0.57922724	0.67197893
0.57863116	0.67246724
0.57814289	0.67286606
0.57763672	0.67327318
0.57704516	0.67374603
0.57655685	0.67413412
0.57593548	0.6746207
0.57544812	0.67500145
0.57481387	0.67548958
0.57432602	0.67586327
0.57373047	0.67631324
0.5731909	0.67671941
0.57270297	0.67708241
0.57204055	0.67756986
0.57155294	0.67792739
0.57087802	0.67841526
0.57039021	0.67876639
0.56982422	0.6791678
0.56921128	0.67959983
0.56872358	0.67994155
0.56801763	0.68042943
0.56752944	0.68076515
0.56689453	0.68119561
0.56632023	0.68158283
0.56583241	0.68190897
0.56509382	0.68239688
0.56460657	0.6827171
0.56396484	0.68313291
0.5633623	0.68352042
0.5628747	0.68383233
0.56210127	0.68432025
0.56161367	0.68462649
0.56103516	0.68498456
0.56033224	0.68541625
0.55984489	0.68571398
0.55908203	0.68617322
0.55854518	0.68649449
0.55805743	0.68678364
0.5572249	0.68727162
0.55673696	0.68755619
0.55615234	0.68789221
0.55539447	0.6883242
0.55490703	0.68860064
0.55419922	0.68899605
0.55354178	0.68936031
0.55305454	0.6896288
0.55224609	0.69006775
0.55166555	0.69038054
0.55117825	0.69064119
0.55029297	0.69110827
0.54976437	0.6913854
0.54927673	0.69163829
0.54833984	0.69211853
0.54783632	0.69237516
0.54734848	0.69262057
0.54638672	0.6930993
0.54587962	0.6933502
0.54539181	0.69358846
0.54443359	0.6940514
0.54389233	0.69431086
0.54340488	0.69454232
0.54248047	0.69497565
0.54187291	0.69525772
0.54138574	0.6954825
0.54052734	0.69587274
0.53981951	0.69619121
0.53933225	0.69640929
0.53857422	0.69674326
0.53772962	0.69711152
0.53724204	0.697323
0.53662109	0.69758796
0.53564453	0.69800033
0.53511138	0.69822365
0.53462396	0.69842575
0.53369141	0.69880732
0.53293737	0.69911227
0.53245008	0.69930831
0.53173828	0.69958988
0.53076172	0.69997176
0.53022901	0.70017833
0.52974168	0.70036538
0.52880859	0.70071852
0.52795646	0.70103703
0.52746895	0.70121827
0.52685547	0.70144237
0.52587891	0.70179515
0.52513837	0.70205934
0.52465119	0.70223219
0.52392578	0.70248497
0.52294922	0.70282113
0.52225713	0.70305645
0.52177019	0.70322113
0.52099609	0.70347805
0.52001953	0.70379794
0.51930476	0.7040291
0.5188178	0.70418575
0.51806641	0.70442284
0.51708984	0.70472688
0.51627204	0.70497796
0.51578479	0.7051267
0.51513672	0.70532056
0.51416016	0.70560892
0.51318359	0.70589301
0.5126584	0.70604424
0.51217179	0.7061829
0.51123047	0.70644574
0.51025391	0.70671421
0.50942403	0.70693945
0.50893772	0.7070712
0.50830078	0.70723909
0.50732422	0.70749224
0.50634766	0.70774118
0.50557223	0.70793628
0.50508635	0.70805851
0.50439453	0.7082277
0.50341797	0.70846216
0.50244141	0.70869205
0.50156467	0.70889513
0.50107812	0.7090078
0.50048828	0.70914078
0.49951172	0.70935724
0.49853516	0.70956898
0.49755859	0.70977632
0.496871	0.70991983
0.49638486	0.71002098
0.49560547	0.71017914
0.49462891	0.71037331
0.49365234	0.71056301
0.49267578	0.71074822
0.49192046	0.71088853
0.49143353	0.71097832
0.49072266	0.71110638
0.48974609	0.71127871
0.48876953	0.71144672
0.48779297	0.71161044
0.48681641	0.71176979
0.48611825	0.71188113
0.48563129	0.71195795
0.48486328	0.71207626
0.48388672	0.71222301
0.48291016	0.7123656
0.48193359	0.712504
0.48095703	0.71263825
0.47998047	0.71276831
0.47926187	0.71286138
0.47877476	0.71292353
0.47802734	0.71301628
0.47705078	0.71313407
0.47607422	0.71324776
0.47509766	0.71335739
0.47412109	0.71346296
0.47314453	0.71356447
0.47216797	0.71366194
0.47119141	0.71375537
0.47033349	0.7138341
0.46984552	0.71387784
0.46923828	0.71393019
0.46826172	0.71401161
0.46728516	0.71408904
0.46630859	0.7141625
0.46533203	0.71423202
0.46435547	0.71429761
0.46337891	0.71435926
0.46240234	0.71441697
0.46142578	0.71447075
0.46044922	0.71452062
0.45947266	0.71456658
0.45849609	0.71460862
0.45751953	0.71464675
0.45654297	0.71468098
0.45556641	0.71471132
0.45458984	0.71473778
0.45361328	0.71476036
0.45263672	0.71477906
0.45166016	0.71479387
0.45068359	0.71480482
0.44970703	0.7148119
0.44873047	0.71481511
0.44775391	0.71481447
0.44677734	0.71480996
0.44580078	0.71480158
0.44482422	0.71478933
0.44384766	0.71477324
0.44287109	0.71475331
0.44189453	0.71472951
0.44091797	0.71470185
0.43994141	0.71467033
0.43896484	0.71463494
0.43798828	0.71459567
0.43701172	0.71455254
0.43603516	0.71450557
0.43505859	0.71445473
0.43408203	0.71440001
0.43310547	0.7143414
0.43212891	0.7142789
0.43115234	0.71421253
0.43017578	0.71414225
0.42919922	0.71406806
0.42822266	0.71398996
0.42725306	0.71390857
0.42676501	0.71386657
0.42626953	0.71382202
0.42529297	0.71373219
0.42431641	0.71363845
0.42333984	0.71354077
0.42236328	0.71343916
0.42138672	0.71333359
0.42041016	0.71322406
0.41943359	0.71311056
0.41845703	0.71299307
0.41780035	0.71291193
0.41731152	0.71285023
0.41650391	0.71274601
0.41552734	0.71261645
0.41455078	0.71248287
0.41357422	0.71234526
0.41259766	0.71220362
0.41162109	0.71205792
0.41090789	0.71194902
0.41041897	0.71187323
0.40966797	0.71175434
0.40869141	0.71159643
0.40771484	0.71143441
0.40673828	0.71126829
0.40576172	0.71109802
0.405068	0.71097463
0.40457915	0.71088648
0.40380859	0.710745
0.40283203	0.71056221
0.40185547	0.7103752
0.40087891	0.71018391
0.40007868	0.71002407
0.39958978	0.70992538
0.39892578	0.70978863
0.39794922	0.70958456
0.39697266	0.70937623
0.39599609	0.70916358
0.39534804	0.70902022
0.39485932	0.70891076
0.39404297	0.70872533
0.39306641	0.70849969
0.39208984	0.7082696
0.39130114	0.70808063
0.39081227	0.70796242
0.39013672	0.70779619
0.38916016	0.70755275
0.38818359	0.70730476
0.38741088	0.70710544
0.38692203	0.70697823
0.38623047	0.70679532
0.38525391	0.70653381
0.38427734	0.70626769
0.38364834	0.70609403
0.38315967	0.70595762
0.38232422	0.70572162
0.38134766	0.70544158
0.38048121	0.7051893
0.37999257	0.70504586
0.37939453	0.70486738
0.37841797	0.70457318
0.37744141	0.70427419
0.37691837	0.70411246
0.37643005	0.70395932
0.37548828	0.70366159
0.37451172	0.70334799
0.37392487	0.7031574
0.37343633	0.70299699
0.37255859	0.70270602
0.37158203	0.70237758
0.37100148	0.70218018
0.37051298	0.70201226
0.36962891	0.70170556
0.36865234	0.70136203
0.36814047	0.70118037
0.36765219	0.70100466
0.36669922	0.70065921
0.36582521	0.70033819
0.36533659	0.70015745
0.36474609	0.69993579
0.36376953	0.69956606
0.36307305	0.69929927
0.36258431	0.69911062
0.36181641	0.69881075
0.36085409	0.69843076
0.36036586	0.6982365
0.35986328	0.69803379
0.35888672	0.69763703
0.35819162	0.69735141
0.35770289	0.69714907
0.35693359	0.69682693
0.35605517	0.69645538
0.35556661	0.69624734
0.35498047	0.69599432
0.35400391	0.69556943
0.35346731	0.69533396
0.35297892	0.69511714
0.35205078	0.69470196
0.35140238	0.69440899
0.35091372	0.69418638
0.35009766	0.69381083
0.3493686	0.69347219
0.34887984	0.69324363
0.34814453	0.69289569
0.34736408	0.69252335
0.34687534	0.6922887
0.34619141	0.69195616
0.34538721	0.69156225
0.34489849	0.69132135
0.34423828	0.69099172
0.34343645	0.6905886
0.34294774	0.69034135
0.34228516	0.69000183
0.34151035	0.68960216
0.34102161	0.68934842
0.34033203	0.68898594
0.33960759	0.68860262
0.33911883	0.68834225
0.33837891	0.68794344
0.33772686	0.68758968
0.33723817	0.68732251
0.33642578	0.68687383
0.33586692	0.68656319
0.33537837	0.68628891
0.33451508	0.68580064
0.33402691	0.68552279
0.33349609	0.68521702
0.33269483	0.68475303
0.33220613	0.68446822
0.33154297	0.68407683
0.3308923	0.68369095
0.33040359	0.68339893
0.32959445	0.68291051
0.32910621	0.68261435
0.32861328	0.68231174
0.32782631	0.68182639
0.32733759	0.68152299
0.32666016	0.68109702
0.32607321	0.68072657
0.32558501	0.68041557
0.32482432	0.67992728
0.32433532	0.67961163
0.32373047	0.67921601
0.3231014	0.67880353
0.32261328	0.67848076
0.32188111	0.67799248
0.32139235	0.67766455
0.32080078	0.67726273
0.32018627	0.67684406
0.31969802	0.67650883
0.31899259	0.67602055
0.31850346	0.67568021
0.31787109	0.67523418
0.3173237	0.6748467
0.31683548	0.67449799
0.31615526	0.67400975
0.31566621	0.67365708
0.31499762	0.67316846
0.31450914	0.6728102
0.31396484	0.67240611
0.31336478	0.67195885
0.3128765	0.67159191
0.31223053	0.67110362
0.31174146	0.67073243
0.31110623	0.6702438
0.31061756	0.66986697
0.31005859	0.66943045
0.30950511	0.66899664
0.30901696	0.66861022
0.3084028	0.66812151
0.30791417	0.66773117
0.30730923	0.66724263
0.30681991	0.66684639
0.30622497	0.66635775
0.3057363	0.66595581
0.30517578	0.66548898
0.30466218	0.66506031
0.30417393	0.66464798
0.30359726	0.66415943
0.30310909	0.66374214
0.30254096	0.66325328
0.30205242	0.66283105
0.30149276	0.66234219
0.30100372	0.66191397
0.30045295	0.66142559
0.29996353	0.66099116
0.29942065	0.66050257
0.29893179	0.66006226
0.29839665	0.65957391
0.29790819	0.65912763
0.29738035	0.65863945
0.29689202	0.65818726
0.29638672	0.65771349
0.29588325	0.65724091
0.29539496	0.65677653
0.29488221	0.65628801
0.29439401	0.65581737
0.2938885	0.65532864
0.29340048	0.65485215
0.29290168	0.65436291
0.29241378	0.65388065
0.29192042	0.65339197
0.29143174	0.6529
0.29094723	0.65241297
0.29045855	0.65191502
0.28998043	0.65142736
0.28949193	0.65092302
0.28901985	0.65043499
0.28853145	0.64992384
0.28806553	0.64943558
0.28758512	0.64892578
0.28711734	0.64842899
0.28666342	0.64794062
0.28617532	0.64741489
0.28572705	0.64692662
0.28523946	0.64639296
0.28479625	0.6459046
0.28430909	0.64536342
0.28387138	0.64487525
0.2833842	0.64432629
0.2829523	0.6438386
0.28246478	0.64328112
0.28203876	0.6427938
0.28155048	0.64222797
0.28113057	0.64174074
0.28064235	0.64116743
0.28022759	0.64067929
0.27977174	0.64013672
0.27932952	0.63960931
0.27892447	0.63912104
0.27843683	0.63852992
0.2780359	0.63804176
0.27754868	0.63744186
0.27715309	0.63695455
0.27666485	0.636345
0.27627528	0.63585759
0.27579775	0.63525391
0.27540146	0.63475182
0.2750205	0.63426354
0.27453283	0.63363525
0.27415552	0.63314732
0.27366806	0.63250927


==> tikz/advection_long_profile_N1024-2.tsv <==
0.27366806	0.63250927
0.27329621	0.63202181
0.27280798	0.6313747
0.27244071	0.63088642
0.27205733	0.63037109
0.27158982	0.62973979
0.27122977	0.62925157
0.27074227	0.62858287
0.27038785	0.62809514
0.26991746	0.62744141
0.26954906	0.62692818
0.26920255	0.62643994
0.26871483	0.62574826
0.26837188	0.62526061
0.26788382	0.62455898
0.26754544	0.62407087
0.26717817	0.62353516
0.26672318	0.62286803
0.26639122	0.62237964
0.26590358	0.62165425
0.26557672	0.62116627
0.26520512	0.62060547
0.26476537	0.61993811
0.2644454	0.61945084
0.26395735	0.61869952
0.26364135	0.6182115
0.26329832	0.61767578
0.26284089	0.61695733
0.26253165	0.6164697
0.26206302	0.61572266
0.26173811	0.61520329
0.26143584	0.61471509
0.26094779	0.61392158
0.26064881	0.61343344
0.26026074	0.61279297
0.25986569	0.61213739
0.25957325	0.61164976
0.25909253	0.61083984
0.25879636	0.61033917
0.25851052	0.60985108
0.25802242	0.60901208
0.25773977	0.6085242
0.25738794	0.60791016
0.2569724	0.60718069
0.25669579	0.60669302
0.25628289	0.60595703
0.25593462	0.60533281
0.25566401	0.60484516
0.25520187	0.60400391
0.25490867	0.60346785
0.2546441	0.60297991
0.254156	0.60207267
0.25389447	0.6015845
0.25362395	0.60107422
0.25314761	0.60016994
0.25289169	0.5996819
0.25260078	0.59912109
0.25215053	0.59824764
0.25190013	0.59775966
0.25159978	0.59716797
0.25116448	0.59630492
0.25091949	0.59581694
0.25062045	0.59521484
0.25018919	0.59434091
0.24994952	0.59385291
0.24966227	0.59326172
0.24922444	0.59235465
0.24898998	0.59186658
0.24872485	0.59130859
0.24827005	0.59034506
0.24804072	0.58985685
0.24780767	0.58935547
0.24735694	0.58837891
0.24710147	0.58782206
0.24687938	0.58733427
0.24646948	0.58642578
0.24617199	0.58576147
0.24595467	0.58527385
0.24560136	0.58447266
0.24525198	0.58367434
0.2450395	0.5831865
0.2447522	0.58251953
0.24434147	0.58155914
0.2441337	0.58107096
0.2439213	0.58056641
0.2435131	0.57958984
0.24323709	0.57892406
0.24303593	0.57843644
0.24270957	0.57763672
0.2423492	0.57674668
0.24215258	0.57625865
0.2419235	0.57568359
0.24153724	0.57470703
0.24127807	0.57404622
0.2410878	0.57355864
0.24077725	0.57275391
0.24041189	0.57179921
0.24022601	0.57131104
0.2400339	0.57080078
0.23966878	0.56982422
0.23937247	0.56902427
0.23919268	0.56853644
0.23895029	0.56787109
0.23859732	0.56689453
0.23835157	0.56620839
0.23817779	0.56572078
0.23790317	0.56494141
0.23756202	0.56396484
0.23734859	0.56334874
0.23718063	0.56286119
0.23689121	0.56201172
0.23656166	0.56103516
0.23636303	0.5604416
0.2362009	0.55995402
0.23591405	0.55908203
0.23559589	0.55810547
0.2353947	0.55748245
0.23523812	0.55699493
0.23497055	0.55615234
0.23466338	0.55517578
0.23444289	0.55446768
0.23429186	0.55398011
0.23406012	0.55322266
0.23376402	0.55224609
0.23350761	0.5513914
0.23336202	0.55090347
0.2331821	0.55029297
0.23289659	0.54931641
0.23261435	0.54833984
0.23244805	0.54775925
0.23230938	0.54727175
0.23206055	0.54638672
0.23178884	0.54541016
0.23154954	0.5445404
0.23141603	0.54405247
0.23125519	0.54345703
0.23099359	0.54248047
0.23073507	0.54150391
0.23053774	0.54074973
0.23041087	0.54026214
0.23022833	0.53955078
0.22998012	0.53857422
0.22973487	0.53759766
0.22955264	0.53686394
0.22943217	0.53637646
0.22925378	0.53564453
0.22901816	0.53466797
0.22878564	0.53369141
0.22859293	0.53287145
0.228479	0.53238368
0.2283304	0.53173828
0.22810765	0.53076172
0.22788758	0.52978516
0.22767042	0.52880859
0.22755085	0.52826611
0.22744442	0.5277788
0.22724553	0.52685547
0.22703799	0.52587891
0.22683347	0.52490234
0.22664724	0.52400067
0.22654706	0.52351284
0.22643309	0.52294922
0.2262375	0.52197266
0.22604436	0.52099609
0.22585435	0.52001953
0.22567307	0.51907221
0.22558031	0.51858432
0.2254836	0.51806641
0.22530323	0.51708984
0.22512514	0.51611328
0.22494954	0.51513672
0.22477665	0.51416016
0.22465018	0.51343522
0.22456574	0.5129484
0.22443987	0.51220703
0.22427651	0.51123047
0.22411571	0.51025391
0.22395748	0.50927734
0.22380161	0.50830078
0.22367859	0.50751812
0.22360242	0.50703141
0.22349791	0.50634766
0.22335101	0.50537109
0.22320673	0.50439453
0.22306514	0.50341797
0.22292632	0.50244141
0.22278991	0.50146484
0.22268938	0.50073257
0.22262278	0.50024647
0.22252468	0.49951172
0.22239666	0.49853516
0.22227124	0.49755859
0.22214841	0.49658203
0.22202824	0.49560547
0.22191076	0.49462891
0.22179581	0.49365234
0.2217094	0.49290298
0.22165367	0.49241611
0.22157353	0.49169922
0.22146661	0.49072266
0.22136228	0.48974609
0.2212605	0.48876953
0.22116132	0.48779297
0.22106474	0.48681641
0.22097077	0.48583984
0.22087944	0.48486328
0.2207906	0.48388672
0.22072503	0.48314688
0.22068241	0.4826598
0.22062051	0.48193359
0.22053941	0.48095703
0.22046087	0.47998047
0.22038484	0.47900391
0.22031131	0.47802734
0.22024035	0.47705078
0.22017196	0.47607422
0.22010609	0.47509766
0.22004275	0.47412109
0.21998193	0.47314453
0.21992362	0.47216797
0.21986784	0.47119141
0.2198146	0.47021484
0.21976384	0.46923828
0.21973286	0.46861921
0.21970928	0.46813229
0.21966978	0.46728516
0.21962651	0.46630859
0.21958574	0.46533203
0.21954746	0.46435547
0.21951169	0.46337891
0.2194784	0.46240234
0.2194476	0.46142578
0.21941927	0.46044922
0.21939343	0.45947266
0.2193701	0.45849609
0.21934923	0.45751953
0.21933085	0.45654297
0.21931497	0.45556641
0.21930159	0.45458984
0.21929067	0.45361328
0.21928223	0.45263672
0.21927625	0.45166016
0.21927274	0.45068359
0.21927171	0.44970703
0.21927316	0.44873047


==> tikz/advection_long_profile_N1024-3.tsv <==
0.21927313	0.44873047
0.21927708	0.44775391
0.21928351	0.44677734
0.21929242	0.44580078
0.21930381	0.44482422
0.21931769	0.44384766
0.21933405	0.44287109
0.2193529	0.44189453
0.21937424	0.44091797
0.21939806	0.43994141
0.21942438	0.43896484
0.21945319	0.43798828
0.2194845	0.43701172
0.2195183	0.43603516
0.21955461	0.43505859
0.21959341	0.43408203
0.21963473	0.43310547
0.21967855	0.43212891
0.21971384	0.43137931
0.21973764	0.43089107
0.21977374	0.43017578
0.21982512	0.42919922
0.21987902	0.42822266
0.21993544	0.42724609
0.2199944	0.42626953
0.22005589	0.42529297
0.22011993	0.42431641
0.22018651	0.42333984
0.22025564	0.42236328
0.22032733	0.42138672
0.22040157	0.42041016
0.22047839	0.41943359
0.22055777	0.41845703
0.22063973	0.41748047
0.22069227	0.41686853
0.22073519	0.41637993
0.22081141	0.41552734
0.22090115	0.41455078
0.22099348	0.41357422
0.22108843	0.41259766
0.22118599	0.41162109
0.22128617	0.41064453
0.22138898	0.40966797
0.22149443	0.40869141
0.22160253	0.40771484
0.2216685	0.40712897
0.22172454	0.4066403
0.22182669	0.40576172
0.22194278	0.40478516
0.22206154	0.40380859
0.22218299	0.40283203
0.22230713	0.40185547
0.22243398	0.40087891
0.22256355	0.39990234
0.22264268	0.39931474
0.2227095	0.39882607
0.22283086	0.39794922
0.22296863	0.39697266
0.22310915	0.39599609
0.22325243	0.39501953
0.22339849	0.39404297
0.22354734	0.39306641
0.22362769	0.39254541
0.2237042	0.39205654
0.22385343	0.39111328
0.22401071	0.39013672
0.22417081	0.38916016
0.22433376	0.38818359
0.22449955	0.38720703
0.22459634	0.38664378
0.22468138	0.38615503
0.22483978	0.38525391
0.22501423	0.38427734
0.22519158	0.38330078
0.22537185	0.38232422
0.22552439	0.38151004
0.22561674	0.38102199
0.22574122	0.38037109
0.22593034	0.37939453
0.22612244	0.37841797
0.22631753	0.37744141
0.22648922	0.37659414
0.22658904	0.37610619
0.22671674	0.37548828
0.2269209	0.37451172
0.22712812	0.37353516
0.22733839	0.37255859
0.22749176	0.37185504
0.22759922	0.37136668
0.22776823	0.37060547
0.22798783	0.36962891
0.22821056	0.36865234
0.22841924	0.36774972
0.22853299	0.36726193
0.2286655	0.36669922
0.22889776	0.36572266
0.22913322	0.36474609
0.2293719	0.36376953
0.22961398	0.36279241
0.22985906	0.36181641
0.23010755	0.36083984
0.23035076	0.3598964
0.23047753	0.35940875
0.23061448	0.35888672
0.23087298	0.35791016
0.23113483	0.35693359
0.23135605	0.35611828
0.23148954	0.35563024
0.23166874	0.35498047
0.23194085	0.35400391
0.2322164	0.35302734
0.23238858	0.35242304
0.23252895	0.35193437
0.232778	0.35107422
0.23306409	0.35009766
0.23330332	0.34929016
0.23344905	0.34880211
0.23364694	0.34814453
0.23394377	0.34716797
0.23423413	0.34622401
0.23438532	0.34573639
0.23454833	0.34521484
0.23485614	0.34423828
0.23516763	0.34326172
0.23533809	0.34273185
0.2354966	0.34224293
0.2358019	0.34130859
0.2361247	0.34033203
0.23630774	0.33978303
0.23647197	0.33929417
0.23678183	0.33837891
0.23711617	0.33740234
0.23729468	0.33688526
0.23746473	0.33639629
0.23779669	0.33544922
0.23812512	0.33452248
0.23829928	0.33403482
0.23849307	0.33349609
0.23884733	0.33251953
0.23914176	0.33171625
0.23932197	0.3312282
0.23956806	0.33056641
0.23993461	0.32958984
0.24017682	0.32895048
0.2403632	0.3284619
0.2406803	0.32763672
0.24103999	0.32671008
0.24123073	0.32622243
0.24144294	0.32568359
0.24183075	0.32470703
0.24210678	0.32401844
0.24230393	0.32353001
0.24261944	0.32275391
0.24299156	0.32184725
0.24319324	0.32135955
0.24342585	0.32080078
0.24383582	0.31982422
0.24409148	0.31922052
0.24429983	0.3187318
0.24466947	0.31787109
0.24499885	0.31711108
0.24521191	0.31662289
0.24552167	0.31591797
0.24591554	0.31502954
0.2461334	0.31454179
0.24639277	0.31396484
0.24683551	0.31298828
0.24706446	0.31248727
0.24728937	0.31199819
0.24773569	0.31103516
0.24800527	0.31045831
0.24823518	0.30996949
0.24865569	0.30908203
0.24895605	0.30845341
0.24919105	0.30796477
0.24959593	0.30712891
0.24991701	0.30647151
0.25015718	0.30598297
0.25055682	0.30517578
0.25088834	0.30451159
0.25113378	0.30402307
0.25153877	0.30322266
0.25187027	0.3025727
0.25212108	0.30208413
0.25254224	0.30126953
0.25286303	0.30065393
0.2531193	0.30016524
0.25356768	0.29931641
0.25386683	0.29875442
0.25412867	0.29826554
0.25461555	0.29736328
0.25488192	0.29687337
0.25514943	0.29638424
0.25563776	0.29549797
0.2559085	0.29501024
0.25623058	0.29443359
0.25667027	0.2936522
0.25694686	0.29316409
0.25733679	0.29248047
0.25771471	0.29182277
0.25799726	0.29133422
0.25846724	0.29052734
0.25877135	0.29000901
0.25905997	0.28951997
0.2595483	0.28869845
0.25984039	0.28821059
0.26020967	0.28759766
0.26062381	0.28691515
0.26092217	0.28642669
0.26140327	0.28564453
0.26171224	0.28514578
0.26201698	0.28465668
0.26250538	0.28387827
0.26281377	0.28339019
0.2632433	0.28271484
0.26361382	0.28213631
0.26392881	0.28164748
0.26441712	0.28089491
0.26473589	0.28040702
0.26514477	0.27978516
0.26554635	0.27917857
0.26587192	0.27868984
0.26636021	0.27796186
0.2666897	0.27747398
0.26711005	0.27685547
0.267511	0.27626948
0.26784752	0.27578069
0.26833586	0.27507613
0.26867642	0.2745881
0.26914163	0.27392578
0.26950903	0.2734062
0.26985686	0.27291718
0.27034535	0.27223496
0.27069736	0.27174662
0.2711855	0.27107389
0.27154174	0.27058619
0.2719582	0.27001953
0.27239003	0.26943579
0.27275389	0.26894699
0.2732423	0.26829517
0.27361054	0.26780694
0.27409863	0.26716401
0.27447132	0.26667632
0.27490422	0.26611328
0.27533625	0.26555501
0.27571691	0.26506613
0.27620541	0.26444279
0.27659067	0.26395438
0.27707889	0.2633394
0.27746881	0.26285142
0.27795677	0.26224466
0.27835141	0.26175708
0.27878021	0.26123047
0.2792385	0.26067122
0.27964162	0.26018236
0.28013018	0.25959364
0.28053819	0.25910511
0.28102653	0.25852412
0.28143951	0.2580359
0.28192764	0.2574625
0.28234565	0.25697457
0.28283357	0.25640862
0.28325668	0.25592094
0.28373673	0.25537109
0.28417269	0.25487488
0.28460493	0.25438582
0.28509375	0.25383623
0.28553128	0.25334737
0.28601995	0.25280481
0.28646285	0.25231614
0.28695139	0.25178049
0.28739974	0.25129197
0.28788816	0.25076311
0.28834203	0.25027473
0.28883034	0.24975254
0.28928981	0.24926427
0.28977804	0.24874864
0.29024318	0.24826046
0.29073134	0.24775128
0.29120223	0.24726316
0.29169034	0.24676033
0.29216708	0.24627225
0.29265515	0.24577566
0.2931378	0.24528761
0.29362585	0.24479714
0.29411452	0.2443091
0.29460257	0.24382467
0.29509733	0.2433366
0.2955854	0.24285811
0.29608635	0.24237002
0.29657446	0.24189736
0.29708168	0.24140921
0.29756984	0.2409423
0.29808343	0.24045409
0.29857168	0.23999282
0.29909173	0.23950454
0.29958008	0.23904883
0.30010668	0.23856045
0.30059515	0.23811021
0.30112842	0.23762172
0.30161703	0.23717687
0.30215704	0.23668826
0.30264583	0.23624871
0.3031927	0.23575996
0.30368167	0.23532563
0.30419922	0.23486867
0.3047247	0.23440754
0.30521232	0.23398219
0.30577506	0.23349433
0.30626291	0.23307398
0.30683286	0.23258593
0.30732098	0.23217051
0.30789824	0.23168225
0.30838665	0.23127169
0.30897134	0.23078321
0.30946006	0.23037743
0.31005229	0.22988874
0.31054135	0.22948766
0.31103516	0.22908497
0.31163075	0.22860227
0.31211858	0.22820932
0.31272833	0.2277212
0.31321657	0.22733277
0.31383425	0.22684439
0.31432291	0.22646042
0.31494141	0.22597742
0.31543777	0.22559219
0.31592528	0.22521592
0.31656144	0.22472795
0.31704943	0.22435596
0.31769395	0.2238677
0.31818245	0.22349993
0.31883546	0.22301138
0.31932451	0.22264777
0.31982422	0.22227825
0.32047595	0.22179933
0.32096396	0.22144292
0.32163678	0.22095462
0.32212541	0.22060222
0.32275391	0.22015166
0.3232965	0.21976511
0.32378416	0.21941964
0.32447757	0.21893151
0.3249659	0.2185899
0.32566858	0.21810142
0.32615762	0.21776361
0.32666016	0.21741833
0.32735984	0.21694063
0.32784801	0.21660941
0.32857245	0.21612101
0.3290614	0.21579345
0.32958984	0.21544136
0.33028573	0.21498065
0.3307739	0.21465945
0.33152095	0.21417105
0.33200996	0.21385338
0.33251953	0.21352412
0.33325753	0.21305031
0.33374583	0.21273878
0.33447266	0.21227796
0.33500572	0.21194216
0.33549335	0.21163663
0.33627761	0.21114842
0.33676621	0.21084622
0.33740234	0.21045505
0.33805119	0.21005864
0.3385392	0.20976224
0.33934852	0.20927387
0.33983757	0.20898067
0.34033203	0.20868578
0.34114895	0.20820176
0.34163751	0.20791417
0.34228516	0.20753513
0.34296301	0.20714102
0.34345112	0.20685891
0.34423828	0.20640683
0.34479116	0.20609139
0.34527888	0.20581464
0.3461451	0.20532636
0.34663401	0.20505258
0.34716797	0.20475517
0.34800348	0.20429292
0.34849209	0.20402433
0.34912109	0.20368051
0.34987739	0.20326993
0.35036575	0.20300642
0.35107422	0.20262641
0.3517674	0.20225715
0.35225556	0.20199862
0.35302734	0.20159239
0.35367404	0.20125434
0.35416206	0.20100069
0.35498047	0.20057799
0.35559792	0.20026129
0.35608585	0.20001242
0.35693359	0.19958278
0.35753964	0.19927777
0.35802754	0.19903358
0.35888672	0.19860632
0.35949983	0.19830357
0.35998776	0.19806397
0.36083984	0.1976482
0.36147915	0.19733848
0.36196716	0.19710339
0.36279297	0.19670804
0.36347828	0.19638232
0.36396643	0.19615165
0.36474609	0.19578543
0.36549792	0.19543488
0.36598627	0.19520854
0.36669922	0.19488002
0.36753882	0.194496
0.36802742	0.1942739
0.36865234	0.19399143
0.36960172	0.19356547
0.37009064	0.19334755
0.37060547	0.19311933
0.37158203	0.19268937
0.37217712	0.19242928
0.37266501	0.19221723
0.37353516	0.1918414
0.37428749	0.19151896
0.37477583	0.19131089
0.37548828	0.19100909
0.37642252	0.19061642
0.37691138	0.19041227
0.37744141	0.19019215
0.37841797	0.18978936
0.37907322	0.18952116
0.37956129	0.18932253
0.38037109	0.18899493
0.38126192	0.18863747
0.38175064	0.18844258
0.38232422	0.18821513
0.38330078	0.18783065
0.38396849	0.18756979
0.3844566	0.18738019
0.38525391	0.18707232
0.38621564	0.18670405
0.38670455	0.18651804
0.38720703	0.18632796
0.38818359	0.18596096
0.38898397	0.1856627
0.38947243	0.18548175
0.39013672	0.1852371
0.39111328	0.18488019
0.3917851	0.18463656
0.39227322	0.18446057
0.39306641	0.18417629
0.39404297	0.18382923
0.39462101	0.18362526
0.39510889	0.18345411
0.39599609	0.18314478
0.39697266	0.1828073
0.39749379	0.1826284
0.39798154	0.18246198
0.39892578	0.18214179
0.39990234	0.18181367
0.40040571	0.18164563
0.40089341	0.18148382
0.40185547	0.18116663
0.40283203	0.18084763
0.40335917	0.1806766
0.40384694	0.1805193
0.40478516	0.18021862
0.40576172	0.17990853
0.40635674	0.17972097
0.40684468	0.17956808
0.40771484	0.17929711
0.40869141	0.17899571
0.40940119	0.17877842
0.40988942	0.17862986
0.41064453	0.17840146
0.41162109	0.17810857
0.41249552	0.17784867
0.41298415	0.17770433
0.41357422	0.1775311
0.41455078	0.17724651
0.41552734	0.17696462
0.41613274	0.17679118
0.41662072	0.17665225
0.41748047	0.17640897
0.41845703	0.17613515
0.41933897	0.17589014
0.4198276	0.17575524
0.42041016	0.17559543
0.42138672	0.1753295
0.42236328	0.17506615
0.42309698	0.17486998
0.42358526	0.17474023
0.42431641	0.17454716
0.42529297	0.17429148
0.42626953	0.17403831
0.42692279	0.17387031
0.4274109	0.1737456
0.42822266	0.17353948
0.42919922	0.17329378
0.43017578	0.17305052
0.43082297	0.1728906
0.43131107	0.17277079
0.43212891	0.1725713
0.43310547	0.17233531
0.43408203	0.1721017
0.43480483	0.17193031
0.43529309	0.17181528
0.43603516	0.1716416
0.43701172	0.17141508
0.43798828	0.17119088
0.43887662	0.17098895
0.43936524	0.1708786
0.43994141	0.17074941
0.44091797	0.17053212
0.44189453	0.1703171
0.44287109	0.17010433
0.44353814	0.16996025
0.44402629	0.16985555
0.44482422	0.16968553
0.44580078	0.16947948
0.44677734	0.16927562
0.44775391	0.16907396
0.4483122	0.16895955
0.44880012	0.16886034
0.44970703	0.16867718
0.45068359	0.16848203
0.45166016	0.16828903
0.45263672	0.16809815
0.45321492	0.16798605
0.45370289	0.1678922
0.45458984	0.16772278
0.45556641	0.16753825
0.45654297	0.16735581
0.45751953	0.16717544
0.45826558	0.16703903
0.4587539	0.16695039
0.45947266	0.16682091
0.46044922	0.16664672
0.46142578	0.16647456
0.46240234	0.16630443
0.46337891	0.16613632
0.46397717	0.16603424
0.46446519	0.16595168
0.46533203	0.16580611
0.46630859	0.165644
0.46728516	0.16548386
0.46826172	0.16532569
0.46923828	0.16516948
0.46989484	0.1650655
0.47038298	0.16498886
0.47119141	0.16486291
0.47216797	0.16471254
0.47314453	0.16456409
0.47412109	0.16441755
0.47509766	0.16427293
0.47606308	0.16413183
0.4765518	0.16406095
0.47705078	0.16398938
0.47802734	0.16385044
0.47900391	0.16371338
0.47998047	0.16357818
0.48095703	0.16344485
0.48193359	0.16331338
0.48291016	0.16318375
0.48352736	0.1631027
0.48401543	0.16303927
0.48486328	0.16293003
0.48583984	0.16280592
0.48681641	0.16268362
0.48779297	0.16256314
0.48876953	0.16244446
0.48974609	0.16232759
0.49072266	0.16221252
0.49141106	0.16213243
0.49189927	0.16207623
0.49267578	0.16198774
0.49365234	0.16187802
0.49462891	0.16177008
0.49560547	0.1616639
0.49658203	0.16155948
0.49755859	0.16145682
0.49853516	0.16135591
0.49951172	0.16125674
0.50037807	0.16117022
0.50086659	0.16112195
0.50146484	0.16106363
0.50244141	0.16096968
0.50341797	0.16087745
0.50439453	0.16078694
0.50537109	0.16069815
0.50634766	0.16061108
0.50732422	0.16052571
0.50830078	0.16044204
0.50927734	0.16036008
0.51025391	0.16027981
0.51123047	0.16020123
0.51175819	0.16015932
0.51224613	0.1601213
0.51318359	0.16004914
0.51416016	0.15997562
0.51513672	0.15990377
0.51611328	0.1598336
0.51708984	0.1597651
0.51806641	0.15969827
0.51904297	0.1596331
0.52001953	0.1595696
0.52099609	0.15950775
0.52197266	0.15944756
0.52294922	0.15938902
0.52392578	0.15933213
0.52490234	0.15927689
0.52587891	0.15922329
0.52653165	0.15918831
0.5270198	0.15916274
0.52783203	0.15912102
0.52880859	0.15907235
0.52978516	0.15902531
0.53076172	0.15897991
0.53173828	0.15893614
0.53271484	0.15889399
0.53369141	0.15885348
0.53466797	0.1588146
0.53564453	0.15877734
0.53662109	0.1587417
0.53759766	0.15870769
0.53857422	0.1586753
0.53955078	0.15864453
0.54052734	0.15861537
0.54150391	0.15858784
0.54248047	0.15856192
0.54345703	0.15853762
0.54443359	0.15851494
0.54541016	0.15849387
0.54638672	0.15847442
0.54736328	0.15845658
0.54833984	0.15844035
0.54931641	0.15842574
0.55029297	0.15841274
0.55126953	0.15840135
0.55224609	0.15839158
0.55322266	0.15838342
0.55419922	0.15837687
0.55517578	0.15837194
0.55615234	0.15836862
0.55712891	0.15836691
0.55810547	0.15836682
0.55908203	0.15836835
0.56005859	0.15837149
0.56103516	0.15837624
0.56201172	0.15838262
0.56298828	0.15839062
0.56396484	0.15840023
0.56494141	0.15841147
0.56591797	0.15842432
0.56689453	0.15843881
0.56787109	0.15845491
0.56884766	0.15847265
0.56982422	0.15849201
0.57080078	0.158513
0.57177734	0.15853562
0.57275391	0.15855988
0.57373047	0.15858577
0.57470703	0.1586133
0.57568359	0.15864247
0.57666016	0.15867328
0.57763672	0.15870573
0.57861328	0.15873984
0.57958984	0.15877559
0.58056641	0.15881299
0.58154297	0.15885205
0.58251953	0.15889277
0.58349609	0.15893515
0.58447266	0.15897919
0.58544922	0.15902489
0.58642578	0.15907227
0.58740234	0.15912132
0.58820717	0.15916299
0.58869533	0.15918877
0.58935547	0.15922446
0.59033203	0.15927855
0.59130859	0.15933433
0.59228516	0.1593918
0.59326172	0.15945096
0.59423828	0.15951183
0.59521484	0.1595744
0.59619141	0.15963867
0.59716797	0.15970466
0.59814453	0.15977237
0.59912109	0.15984179
0.60009766	0.15991295
0.60107422	0.15998583
0.60205078	0.16006045
0.60290623	0.16012724
0.6033943	0.16016585
0.60400391	0.16021491
0.60498047	0.16029477
0.60595703	0.16037638
0.60693359	0.16045976
0.60791016	0.1605449
0.60888672	0.16063181
0.60986328	0.1607205
0.61083984	0.16081098
0.61181641	0.16090325
0.61279297	0.16099732
0.61372551	0.16108883
0.61421343	0.16113722
0.61474609	0.16119086
0.61572266	0.16129036
0.61669922	0.16139168
0.61767578	0.16149482
0.61865234	0.16159981
0.61962891	0.16170663
0.62060547	0.16181531
0.62158203	0.16192585
0.62255859	0.16203824
0.62310799	0.16210217
0.62359662	0.16215977
0.62451172	0.16226867
0.62548828	0.16238672
0.62646484	0.16250665
0.62744141	0.1626285
0.62841797	0.16275225
0.62939453	0.16287793
0.63037109	0.16300553
0.63091948	0.16307791
0.63140812	0.16314317
0.63232422	0.16326657
0.63330078	0.16340002
0.63427734	0.16353543
0.63525391	0.16367282
0.63623047	0.16381219
0.63720703	0.16395355
0.63782294	0.16404365
0.63831145	0.16411583
0.63916016	0.1642423
0.64013672	0.1643897
0.64111328	0.16453914
0.64208984	0.16469061
0.64306641	0.16484414
0.64392153	0.16498028
0.64440957	0.1650586
0.64501953	0.16515741
0.64599609	0.16531717
0.64697266	0.16547903
0.64794922	0.165643
0.64892578	0.16580908
0.64976887	0.16595418
0.65025692	0.16603883
0.65087891	0.16614766
0.65185547	0.16632018
0.65283203	0.16649487
0.65380859	0.16667174
0.65478516	0.1668508
0.6554107	0.16696658
0.65589921	0.16705777
0.65673828	0.16721555
0.65771484	0.16740128
0.65869141	0.16758925
0.65966797	0.16777947
0.66039228	0.167922
0.66088058	0.16801882
0.66162109	0.16816676
0.66259766	0.16836385
0.66357422	0.16856326
0.66455078	0.168765
0.66522661	0.16890594
0.66571502	0.16900857
0.66650391	0.16917553
0.66748047	0.16938436
0.66845703	0.16959558
0.66943359	0.16980919
0.6699334	0.16991931
0.67042221	0.17002793
0.67138672	0.17024374
0.67236328	0.17046469
0.67333984	0.17068811
0.67403875	0.1708495
0.67452711	0.17096308
0.67529297	0.17114245
0.67626953	0.1713734
0.67724609	0.17160689
0.67804456	0.1717997
0.67853268	0.17191838
0.67919922	0.17208158
0.68017578	0.17232282
0.68115234	0.17256668
0.68196053	0.17277048
0.68244863	0.1728944
0.68310547	0.17306232
0.68408203	0.17331415
0.68505859	0.17356867
0.68579523	0.17376244
0.6862835	0.17389175
0.68701172	0.17408589
0.68798828	0.17434864
0.68896484	0.17461415
0.68955627	0.17477624
0.6900449	0.17491109
0.69091797	0.17515363
0.69189453	0.17542763
0.69276179	0.17567337
0.69324973	0.17581255
0.69384766	0.17598425
0.69482422	0.17626694
0.69580078	0.17655255
0.69639278	0.17672706
0.69688142	0.17687207
0.69775391	0.17713271
0.69873047	0.17742729
0.6994784	0.17765495
0.69996664	0.17780453
0.70068359	0.1780256
0.70166016	0.17832938
0.70251094	0.17859658
0.70299891	0.17875083
0.70361328	0.17894631
0.70458984	0.17925954
0.70549377	0.1795523
0.70598159	0.17971135
0.70654297	0.17989558
0.70751953	0.18021849
0.70843002	0.18052249
0.70891781	0.18068645
0.70947266	0.18087415
0.71044922	0.18120701
0.7113226	0.18150754
0.71181049	0.18167653
0.71240234	0.18188283
0.71337891	0.1822259
0.71417421	0.18250785
0.71466232	0.18268201
0.71533203	0.18292246
0.71630859	0.18327603
0.71698737	0.18352386
0.71747581	0.18370331
0.71826172	0.18399391
0.71923828	0.18435827
0.71976442	0.18455601
0.7202533	0.18474089
0.72119141	0.18509809
0.72201883	0.185416
0.72250684	0.18560473
0.72314453	0.18585286
0.72412109	0.18623596
0.72472845	0.18647612
0.7252171	0.18667052
0.72607422	0.18701378
0.72691937	0.18735521
0.72740731	0.18755364
0.72802734	0.18780732
0.72900391	0.1882101
0.72956843	0.18844472
0.73005722	0.18864909
0.73095703	0.18902788
0.73170144	0.1893439
0.73218969	0.18955249
0.73291016	0.18986223
0.73380799	0.19025142
0.73429576	0.1904643
0.73486328	0.19071348
0.73583984	0.19114557
0.73637625	0.19138469
0.73686514	0.19160393
0.73779297	0.19202291
0.73843209	0.19231383
0.73892067	0.19253758
0.73974609	0.19291811
0.74046453	0.19325195
0.74095286	0.1934803
0.74169922	0.19383155
0.74247444	0.19419925
0.74296258	0.1944323
0.74365234	0.19476365
0.74446266	0.19515593
0.74495069	0.19539377
0.74560547	0.19571483
0.74643	0.19612222
0.74691798	0.19636495
0.74755859	0.19668555
0.74837724	0.19709834
0.74886524	0.19734606
0.74951172	0.19767625
0.75030512	0.19808451
0.75079321	0.19833734
0.75146484	0.19868741
0.75221437	0.19908098
0.7527026	0.19933901
0.75341797	0.19971951
0.75410568	0.20008799
0.75459411	0.20035135
0.75537109	0.20077307
0.75597969	0.2011058
0.75646839	0.20137459
0.75732422	0.2018486
0.75783706	0.20213468
0.75832608	0.20240902
0.7591904	0.20289733
0.75967815	0.20317485
0.76025391	0.20350437
0.76101551	0.20394335
0.7615037	0.20422661
0.76220703	0.20463734
0.76282566	0.20500114
0.76331433	0.20529028
0.76413376	0.20577849
0.76462131	0.20607099
0.76513672	0.20638197
0.7659146	0.20685456
0.76640273	0.20715314
0.76708984	0.20757613
0.76768197	0.20794317
0.76817073	0.20824797
0.76894839	0.20873624
0.76943616	0.2090446
0.77001953	0.20941562
0.77068911	0.20984436
0.77117761	0.21015916
0.77193003	0.21064734
0.77241762	0.21096585
0.77294922	0.21131511
0.77364568	0.21177578
0.77413409	0.21210096
0.77486236	0.21258911
0.77534994	0.21291813
0.77587891	0.21327715
0.77655444	0.21373871
0.77704292	0.21407465
0.77774808	0.21456284
0.77823581	0.21490276
0.77880859	0.21530439
0.77941796	0.2157345
0.77990667	0.2160816
0.78058969	0.21656992
0.78107773	0.21692116
0.78173828	0.21739967
0.78223869	0.21776456
0.78272777	0.21812325
0.78338957	0.2186118
0.78387805	0.21897478
0.78453081	0.21946301
0.78501872	0.21983035
0.78564453	0.22030455
0.78614994	0.22069001
0.786639	0.22106519
0.78727179	0.22155378
0.78776035	0.22193349
0.7883846	0.22242179
0.78887269	0.22280609
0.78948855	0.22329411
0.78997621	0.22368306
0.79052734	0.22412535
0.79107103	0.22456446
0.79155995	0.22496178
0.79215733	0.22545036
0.79264588	0.22585252
0.79323533	0.22634087
0.79372354	0.22674794
0.79430521	0.22723605
0.7947931	0.22764811
0.79536711	0.22813601
0.79585472	0.22855312
0.79638672	0.22901103
0.79690854	0.22946303
0.79739752	0.22988922
0.79795471	0.23037795
0.79844346	0.23080939
0.79899342	0.23129796
0.79948196	0.23173474
0.8000248	0.23222316
0.80051316	0.23266536
0.80104901	0.23315364
0.80153722	0.23360134
0.80206619	0.2340895
0.80255426	0.23454277
0.80307647	0.23503082
0.80356443	0.23548977
0.80407998	0.23597773
0.80456786	0.23644242
0.80507688	0.2369303
0.80556469	0.23740083
0.80606727	0.23788865
0.80655504	0.2383651
0.80705129	0.23885288
0.80753905	0.23933534
0.80802907	0.2398231
0.80851683	0.24031167
0.80900072	0.24079943
0.8094885	0.24129419
0.80996637	0.24178196
0.81045418	0.24228302
0.81092613	0.24277082
0.811414	0.24327827
0.81188011	0.24376613
0.81236805	0.24428006
0.81282843	0.24476801
0.81331645	0.24528852
0.81377118	0.24577657
0.81425931	0.24630377
0.81470848	0.24679194
0.81519673	0.24732593
0.81564044	0.24781425
0.81612882	0.24835513
0.81656714	0.24884362
0.81705566	0.2493915
0.81748868	0.24988019
0.81797736	0.25043518
0.81840517	0.25092409
0.81887542	0.25146484
0.8193167	0.25197546
0.81973553	0.25246301
0.82022337	0.25303448
0.82063721	0.2535223
0.82112526	0.25410124
0.82153418	0.25458936
0.82202246	0.2551759
0.82242653	0.25566435
0.82291504	0.2562586
0.82331433	0.25674741
0.82378263	0.25732422
0.82419769	0.2578387
0.82458876	0.25832625
0.82507671	0.25893844
0.8254632	0.2594264
0.82595142	0.26004671
0.82633341	0.26053512
0.8268219	0.26116367
0.82719945	0.26165255
0.82762513	0.26220703
0.82806144	0.26277894
0.82843132	0.26326669
0.82891944	0.26391446
0.82928506	0.26440274
0.82977349	0.2650592
0.83013491	0.26554804
0.83055036	0.26611328
0.83098098	0.26670288
0.83133513	0.26719068
0.83182332	0.26786741
0.83217345	0.26835585
0.83266197	0.26904172
0.83335213	0.27001953
0.8338393	0.27071607
0.83417857	0.27120423
0.83466696	0.27191149
0.83500241	0.27240039
0.83537686	0.27294922
0.83582291	0.2736072
0.83615174	0.27409524
0.83664008	0.27482472
0.83696524	0.27531355
0.83733916	0.27587891
0.83777556	0.27654299
0.83809434	0.27703104
0.83858271	0.27778359
0.83889796	0.27827252
0.83924171	0.27880859
0.83969857	0.27952567
0.84000768	0.2800139
0.84047814	0.28076172
0.84080186	0.28127963
0.84110499	0.28176722
0.84159319	0.28255762
0.841893	0.28304619
0.84228662	0.28369141
0.84267819	0.28433748
0.84297223	0.28482548
0.8434606	0.28564131
0.84375145	0.28613037
0.84404176	0.28662109
0.84452805	0.28744848
0.84481334	0.28793707
0.84518323	0.28857422
0.84558422	0.28926951
0.84586408	0.28975767
0.84630257	0.29052734
0.8466294	0.29110484
0.84690395	0.29159264
0.84739227	0.29246598
0.84766388	0.29295499
0.84794128	0.29345703
0.84842146	0.29433187
0.84868796	0.2948206
0.84900768	0.29541016
0.84944036	0.29621344
0.84970186	0.29670195
0.85005385	0.29736328
0.85044922	0.29811121
0.85070582	0.29859954
0.8510803	0.29931641
0.85144829	0.30002571
0.85170011	0.30051392
0.85208752	0.30126953
0.85243781	0.30195747
0.85268495	0.30244562
0.85307598	0.30322266
0.85341801	0.30390707
0.85366057	0.30439521
0.85404612	0.30517578
0.85438911	0.30587506
0.85462719	0.30636325
0.8549984	0.30712891
0.85535134	0.30786206
0.85558504	0.30835035
0.85593322	0.30908203
0.85630489	0.30986867
0.85653431	0.31035711
0.85685101	0.31103516
0.85724999	0.3118955
0.85747521	0.31238416
0.85775215	0.31298828
0.85818681	0.31394322
0.85840792	0.31443213
0.85863703	0.31494141
0.85907348	0.31591797
0.85933267	0.31650204
0.85954802	0.31698991
0.85993462	0.31787109
0.86024962	0.31859439
0.86046107	0.31908265
0.86078041	0.31982422
0.86115894	0.3207098
0.86136657	0.3211985
0.86161118	0.32177734
0.86202102	0.32275391
0.8622647	0.32333857
0.86246695	0.32382645
0.86282983	0.32470703
0.86315563	0.32550367
0.86335425	0.32599213
0.86362442	0.32666016
0.86401648	0.32763672
0.86423457	0.32818356
0.86442807	0.32867135
0.86479026	0.32958984
0.86510809	0.33040213
0.86529814	0.33089062
0.86555057	0.33154297
0.86592574	0.33251953
0.86616159	0.33313774
0.86634676	0.33362573
0.86666631	0.33447266
0.86701859	0.33541382
0.86720047	0.33590263
0.86739407	0.33642578
0.86775321	0.33740234
0.86804794	0.33821012
0.86822517	0.33869859
0.86846222	0.33935547
0.86881214	0.34033203
0.86906338	0.34103841
0.86923608	0.34152663
0.86950295	0.34228516
0.8698439	0.34326172
0.8700653	0.34390031
0.87023361	0.34438837
0.87051704	0.34521484
0.87084929	0.34619141
0.87105411	0.34679752
0.87121813	0.34728551
0.87150526	0.34814453
0.87182905	0.34912109
0.87203018	0.34973181
0.87219003	0.35021981
0.87246834	0.35107422
0.87278391	0.35205078
0.87299385	0.35270505
0.87314963	0.35319316
0.87340698	0.35400391
0.87371454	0.35498047
0.87394547	0.35571921
0.87409729	0.35620751
0.87432183	0.35693359
0.87462161	0.35791016
0.87488536	0.35877632
0.87503332	0.3592649
0.87521355	0.35986328
0.87550574	0.36083984
0.87579547	0.36181641
0.87595805	0.36236782
0.87610109	0.36285571
0.87636754	0.36376953
0.87664994	0.36474609
0.87687176	0.36551904
0.87701116	0.36600741
0.87720757	0.36669922
0.87748284	0.36767578
0.87775578	0.36865234
0.8779106	0.36920971
0.87804536	0.36969764
0.87829472	0.37060547
0.87856076	0.37158203
0.87879968	0.3724662
0.87893099	0.37295479
0.87908608	0.37353516
0.87934539	0.37451172
0.8796025	0.37548828
0.8798066	0.37626948
0.87993351	0.37675786
0.88011017	0.37744141
0.88036076	0.37841797
0.88060923	0.37939453
0.8807961	0.38013449
0.88091874	0.38062279
0.88109981	0.38134766
0.88134196	0.38232422
0.88158204	0.38330078
0.8817687	0.38406586
0.8818872	0.3845542
0.88205605	0.38525391
0.88229	0.38623047
0.88252195	0.38720703
0.88272492	0.38806854
0.88283939	0.38855706
0.88297989	0.38916016
0.88320589	0.39013672
0.88342996	0.39111328
0.88365208	0.39208984
0.88377581	0.39263711
0.88388544	0.39312506
0.88409057	0.39404297
0.88430696	0.39501953
0.88452147	0.39599609
0.8846969	0.39680111
0.88480275	0.39728953
0.8849449	0.39794922
0.88515383	0.39892578
0.88536094	0.39990234
0.88556624	0.40087891
0.88570526	0.40154501
0.88580656	0.40203319
0.88597141	0.40283203
0.88617131	0.40380859
0.88636945	0.40478516
0.88656583	0.40576172
0.88669112	0.40638914
0.886788	0.40687725
0.88695333	0.40771484
0.88714449	0.40869141
0.88733393	0.40966797
0.88752167	0.41064453
0.88765518	0.41134427
0.88774778	0.4118325
0.88789208	0.41259766
0.88807476	0.41357422
0.88825578	0.41455078
0.88843515	0.41552734
0.88859812	0.41642249
0.88868656	0.41691103
0.88878896	0.41748047
0.88896342	0.41845703
0.88913626	0.41943359
0.8893075	0.42041016
0.88947714	0.42138672
0.88960496	0.42212863
0.88968859	0.42261693
0.88981165	0.42333984
0.88997654	0.42431641
0.89013987	0.42529297
0.89030164	0.42626953
0.89046187	0.42724609
0.89058327	0.42799224
0.89066223	0.42848054
0.89077771	0.42919922
0.89093333	0.43017578
0.89108744	0.43115234
0.89124004	0.43212891
0.89139114	0.43310547
0.89153391	0.43403728
0.89160833	0.43452586
0.89168885	0.43505859
0.89183547	0.43603516
0.89198063	0.43701172
0.89212431	0.43798828
0.89226654	0.43896484
0.89240731	0.43994141
0.8925277	0.44078473
0.892597	0.44127318
0.8926845	0.44189453
0.89282093	0.44287109
0.89295593	0.44384766
0.8930895	0.44482422
0.89322165	0.44580078
0.89335238	0.44677734
0.8934817	0.44775391
0.89355032	0.44827565
0.89361394	0.44876364
0.89373613	0.44970703
0.89386125	0.45068359
0.89398497	0.45166016
0.89410731	0.45263672
0.89422826	0.45361328
0.89434783	0.45458984
0.89446603	0.45556641
0.894528	0.45608203
0.89458607	0.45657001
0.89469831	0.45751953
0.8948124	0.45849609
0.89492512	0.45947266
0.89503649	0.46044922
0.8951465	0.46142578
0.89525516	0.46240234
0.89536247	0.46337891
0.89546178	0.46429383
0.89551443	0.46478236
0.89557305	0.46533203
0.89567632	0.46630859
0.89577826	0.46728516
0.89587885	0.46826172
0.89597811	0.46923828
0.89607603	0.47021484
0.89617261	0.47119141
0.89626786	0.47216797
0.89636178	0.47314453
0.89644637	0.47403632
0.89649233	0.47452481
0.8965456	0.47509766
0.89663552	0.47607422
0.8967241	0.47705078
0.89681135	0.47802734
0.89689727	0.47900391
0.89698185	0.47998047
0.8970651	0.48095703
0.89714701	0.48193359
0.89722759	0.48291016
0.89730682	0.48388672
0.89738471	0.48486328
0.89744212	0.48559365
0.89748005	0.48608192
0.89753645	0.48681641
0.89761029	0.48779297
0.89768277	0.48876953
0.8977539	0.48974609
0.89782366	0.49072266
0.89789206	0.49169922
0.89795908	0.49267578
0.89802472	0.49365234
0.89808897	0.49462891
0.89815184	0.49560547
0.8982133	0.49658203
0.89827335	0.49755859
0.89833199	0.49853516
0.89838919	0.49951172
0.89842746	0.50017794
0.89845499	0.50066608
0.8984993	0.50146484
0.89855217	0.50244141
0.89860356	0.50341797
0.89865348	0.50439453
0.89870189	0.50537109
0.89874879	0.50634766
0.89879416	0.50732422
0.89883799	0.50830078
0.89888024	0.50927734
0.89892091	0.51025391
0.89895997	0.51123047
0.8989974	0.51220703
0.89903318	0.51318359
0.89906726	0.51416016
0.89909963	0.51513672
0.89913025	0.51611328
0.89915907	0.51708984
0.89918606	0.51806641
0.89921118	0.51904297
0.89923437	0.52001953
0.89925561	0.52099609
0.89927486	0.52197266
0.89929209	0.52294922
0.89930729	0.52392578
0.89932042	0.52490234
0.89933143	0.52587891
0.89934019	0.52685547
0.89934643	0.52783203
0.8993497	0.52880859
0.8993493	0.52978516
0.89934429	0.53076172
0.8993337	0.53173828
0.89931682	0.53271484
0.89929396	0.53369141
0.89926729	0.53466797
0.8992419	0.53564453
0.89922634	0.53662109
0.89923172	0.53759766
0.89926776	0.53857422
0.89933733	0.53955078
0.89939935	0.54018569
0.89945254	0.54060888
0.89952857	0.54150391
0.89951577	0.54248047
0.89944492	0.54305341
0.89920915	0.54362543
0.89872839	0.54418369
0.89794922	0.5446313
0.89715678	0.54418559
0.89668784	0.5436858
0.89642633	0.54308384
0.89619266	0.54248047
0.89590762	0.54150391
0.89570095	0.54052734
0.89556197	0.53969413
0.89548839	0.53918957
0.8953981	0.53857422
0.89525927	0.53759766
0.89512817	0.53662109
0.89500168	0.53564453
0.89487577	0.53466797
0.89474826	0.53369141
0.89461858	0.53271484
0.89454217	0.53214612
0.8944758	0.53165774
0.89435316	0.53076172
0.89421807	0.52978516
0.89408182	0.52880859
0.89394475	0.52783203
0.89380712	0.52685547
0.89366914	0.52587891
0.89357738	0.52523035
0.89350824	0.52474213
0.8933926	0.52392578
0.89325417	0.52294922
0.89311564	0.52197266
0.89297699	0.52099609
0.89283821	0.52001953
0.89269926	0.51904297
0.89260393	0.51837372
0.8925343	0.51788538
0.89242072	0.51708984
0.89228104	0.51611328
0.89214104	0.51513672
0.89200069	0.51416016
0.89185996	0.51318359
0.8917188	0.51220703
0.89162483	0.5115585
0.89155391	0.51107015
0.89143511	0.51025391
0.89129249	0.50927734
0.89114933	0.50830078
0.89100561	0.50732422
0.8908613	0.50634766
0.89071637	0.50537109
0.89063437	0.5048201
0.89056142	0.50433167
0.89042457	0.50341797
0.89027764	0.50244141
0.89013001	0.50146484
0.88998165	0.50048828
0.88983254	0.49951172
0.8897031	0.49866802
0.88962798	0.49817979
0.88953202	0.49755859
0.88938055	0.49658203
0.88922826	0.49560547
0.88907513	0.49462891
0.88892115	0.49365234
0.8887663	0.49267578
0.88868025	0.49213512
0.88860216	0.49164665
0.88845394	0.49072266
0.88829637	0.48974609
0.88813787	0.48876953
0.88797843	0.48779297
0.88781803	0.48681641
0.88771643	0.48620063
0.88763551	0.48571222
0.88749431	0.48486328
0.88733094	0.48388672
0.88716655	0.48291016
0.88700113	0.48193359
0.88683467	0.48095703
0.88673494	0.48037458
0.88665093	0.47988613
0.8864986	0.47900391
0.88632893	0.47802734
0.88615817	0.47705078
0.8859863	0.47607422
0.88582112	0.47514158
0.88573434	0.47465351
0.88563921	0.47412109
0.88546395	0.47314453
0.88528754	0.47216797
0.88510995	0.47119141
0.88493118	0.47021484
0.88480354	0.46952138
0.88471326	0.46903305
0.88457007	0.46826172
0.88438769	0.46728516
0.88420408	0.46630859
0.88401923	0.46533203
0.88385775	0.46448431
0.88376438	0.46399616
0.88364576	0.46337891
0.88345712	0.46240234
0.88326718	0.46142578
0.88307595	0.46044922
0.88289623	0.45953749
0.88279962	0.45904943
0.88268954	0.45849609
0.88249433	0.45751953
0.88229777	0.45654297
0.88209985	0.45556641
0.88191822	0.4546761
0.88181822	0.45418802
0.88169989	0.45361328
0.88149781	0.45263672
0.88129432	0.45166016
0.88108942	0.45068359
0.88092296	0.44989525
0.88081942	0.44940704
0.88067528	0.44873047
0.88046603	0.44775391
0.88025531	0.44677734
0.8800431	0.44580078
0.87990968	0.44519007
0.87980245	0.44470161
0.87961417	0.44384766
0.87939743	0.44287109
0.87917915	0.44189453
0.8789879	0.44104455
0.87887759	0.44055644
0.87873793	0.43994141
0.87851496	0.43896484
0.8782904	0.43798828
0.87806424	0.43701172
0.87794017	0.4364786
0.87782589	0.43599002
0.87760705	0.43505859
0.87737599	0.43408203
0.87714328	0.43310547
0.87698977	0.43246493
0.87687216	0.4319765
0.87667282	0.43115234
0.87643504	0.43017578
0.87619555	0.42919922
0.87602592	0.42851167
0.87590488	0.42802331
0.87571136	0.42724609
0.87546663	0.42626953
0.87522013	0.42529297
0.87504817	0.42461576
0.87492357	0.42412738
0.87472174	0.42333984
0.87446982	0.42236328
0.87421607	0.42138672
0.87405603	0.42077426
0.87392777	0.42028577
0.87370299	0.41943359
0.87344363	0.41845703
0.87318237	0.41748047
0.873049	0.41698431
0.87291696	0.41649562
0.87265408	0.41552734
0.87238702	0.41455078
0.87216161	0.41373204
0.87202659	0.4132439
0.87184699	0.41259766
0.87157397	0.41162109
0.87129895	0.41064453
0.87112727	0.41003842
0.87098824	0.4095499
0.87074275	0.40869141
0.87046156	0.40771484
0.87021876	0.40687742
0.87007658	0.40638933
0.86989288	0.40576172
0.86960535	0.40478516
0.86931568	0.40380859
0.86915539	0.40327104
0.86900895	0.40278239
0.86872982	0.40185547
0.86843359	0.40087891
0.86822442	0.40019366
0.86807464	0.39970528
0.86783443	0.39892578
0.86753146	0.39794922
0.86728339	0.39715503
0.86713018	0.39666686
0.86691865	0.39599609
0.86660876	0.39501953
0.86633202	0.39415364
0.86617529	0.39366563
0.86598191	0.39306641
0.8656649	0.39208984
0.86537002	0.39118806
0.86520968	0.39070012
0.86502363	0.39013672
0.8646993	0.38916016
0.8643971	0.38825687
0.86423304	0.38776894
0.86404319	0.38720703
0.86371133	0.38623047
0.86341294	0.38535871
0.86324507	0.38487072
0.86303996	0.38427734
0.86270037	0.38330078
0.86241723	0.38249225
0.86224544	0.38200413
0.86201329	0.38134766
0.86166574	0.38037109
0.86140961	0.37965621
0.86123381	0.37916788
0.86096249	0.37841797
0.86060675	0.37744141
0.86038976	0.37684934
0.86020982	0.37636074
0.85988686	0.37548828
0.85954016	0.37455846
0.8593573	0.37407062
0.85915561	0.37353516
0.85878564	0.37255859
0.85849908	0.37180743
0.8583119	0.37131919
0.8580369	0.37060547
0.85765808	0.36962891
0.85744476	0.36908224
0.85725312	0.36859352
0.85689131	0.36767578
0.8565716	0.36687051
0.85637682	0.36638239
0.85611224	0.36572266
0.85571801	0.36474609
0.85549428	0.36419522
0.85529483	0.3637065
0.85491996	0.36279297
0.8546054	0.36203167
0.85440264	0.36154346
0.85410895	0.36083984
0.85371001	0.35989055
0.85350387	0.3594028
0.8532847	0.35888672
0.85286751	0.35791016
0.85259841	0.35728439
0.85238729	0.35679584
0.85202284	0.35595703
0.85168609	0.35518722
0.85147142	0.35469903
0.8511642	0.35400391
0.85076675	0.35311063
0.85054846	0.35262276
0.85029128	0.35205078
0.84984937	0.35107422
0.84961825	0.35056653
0.84939461	0.35007766
0.84895443	0.34912109
0.84868064	0.34852995
0.8484532	0.3480413
0.8480444	0.34716797
0.84773545	0.34651224
0.84750412	0.34602375
0.84711894	0.34521484
0.84678249	0.34451287
0.8465472	0.3440245
0.8461777	0.34326172
0.84582159	0.34253135
0.84558225	0.34204305
0.84522031	0.34130859
0.84485257	0.34056718
0.84460909	0.34007892
0.84424639	0.33935547
0.84387523	0.3386199
0.84362753	0.33813162
0.84325555	0.33740234
0.84288938	0.33668903
0.84263736	0.33620069
0.84224739	0.33544922
0.84189481	0.3347741
0.84163837	0.33428566
0.84122149	0.33349609
0.84089132	0.33287469
0.84063037	0.33238608
0.84017742	0.33154297
0.83987867	0.33099034
0.83961312	0.33050153
0.83912486	0.3296083
0.83885667	0.32912067
0.83857625	0.32861328
0.83809805	0.32775333
0.83782509	0.32726541
0.83748473	0.32666016
0.83706152	0.32591223
0.83678368	0.32542399
0.8363734	0.32470703
0.83601502	0.32408462
0.83573219	0.32359601
0.83524398	0.3227577
0.8349583	0.32227013
0.83466815	0.32177734
0.834182	0.32095668
0.83389115	0.32046866
0.83350499	0.31982422
0.8331094	0.31916806
0.83281326	0.31867955
0.83232507	0.31787909
0.8320259	0.31739152
0.83171945	0.31689453
0.83123595	0.31611515
0.8309313	0.31562701
0.83050097	0.31494141
0.83013549	0.31436262
0.82982523	0.31387386
0.82933693	0.31310928
0.82902345	0.31262137
0.82862961	0.31201172
0.82821881	0.31137962
0.82789951	0.31089103
0.82741127	0.31014841
0.82708862	0.3096606
0.82670389	0.30908203
0.82627475	0.30844054
0.82594606	0.30795197
0.82545782	0.30723058
0.82512566	0.30674274
0.82472147	0.30615234
0.82430212	0.30554345
0.82396369	0.30505478
0.82347539	0.30435392
0.82313334	0.30386591
0.82267988	0.30322266
0.82229968	0.30268653
0.82195112	0.30219763
0.82146269	0.3015166
0.82111038	0.30102831
0.82062225	0.30035579
0.82026613	0.29986808
0.81986111	0.29931641
0.81941837	0.29871691
0.81905539	0.29822821
0.81856703	0.2975746
0.81820009	0.29708642
0.81771201	0.29644093
0.81734104	0.29595324
0.81692567	0.29541016
0.81647825	0.29482863
0.81610005	0.29433987
0.81561162	0.2937124
0.81522923	0.29322408
0.81474106	0.29260436
0.81435443	0.29211645
0.81386651	0.29150438
0.81347557	0.29101686
0.81308092	0.29052734
0.81259263	0.28992526
0.81219394	0.28943656
0.81170549	0.28884141
0.81130231	0.28835306
0.81081409	0.2877652
0.81040634	0.28727716
0.80991833	0.28669651
0.80950596	0.28620875
0.80902612	0.28564453
0.80860108	0.28514771
0.80818039	0.28465869
0.80769165	0.28409394
0.80726614	0.28360516
0.80677756	0.28304728
0.80634714	0.28255872
0.80585872	0.28200762
0.80542333	0.28151926
0.80493505	0.28097484
0.8044946	0.28048665
0.80400646	0.27994882
0.80356087	0.27946079
0.80307285	0.27892946
0.80262204	0.27844155
0.80213414	0.27791664
0.80167803	0.27742884
0.80119022	0.27691025
0.80072872	0.27642255
0.800241	0.27591019
0.79977402	0.27542256
0.79928637	0.27491635
0.79881383	0.27442877
0.79832623	0.27392863
0.79784805	0.27344108
0.79736275	0.27294922
0.79687655	0.27245938
0.79638824	0.27197037
0.79589923	0.27148359
0.79541016	0.27099964
0.79491599	0.27051359
0.79442843	0.2700369
0.79392669	0.26954929
0.7934391	0.26907828
0.79293122	0.26859061
0.79244358	0.26812518
0.79192946	0.26763744
0.79144174	0.26717753
0.79092129	0.2666897
0.79043347	0.26623522
0.78990657	0.2657473
0.78941863	0.26529819
0.78888517	0.26481014
0.7883971	0.26436633
0.78785696	0.26387816
0.78736873	0.26343957
0.78682181	0.26295125
0.78633338	0.26251782
0.78577956	0.26202935
0.78529093	0.261601
0.78473009	0.26111237
0.78424122	0.26068904
0.78369141	0.26021582
0.7831841	0.25978185
0.78269654	0.25936719
0.78211937	0.25887934
0.78163154	0.25846952
0.78104693	0.25798145
0.78055878	0.25757641
0.77996661	0.25708811
0.77947812	0.25668779
0.77887825	0.25619925
0.77838939	0.25580359
0.77783203	0.25535519
0.77729239	0.25492373
0.77680475	0.25453613
0.77618691	0.25404811
0.77569884	0.25366501
0.77507284	0.25317672
0.77458431	0.25279805
0.77395	0.25230948
0.77346098	0.25193519
0.77294922	0.25154571
0.77232852	0.25107631
0.77184062	0.25070962
0.77118685	0.25022139
0.77069839	0.24985893
0.7700358	0.24937039
0.76954675	0.24901211
0.76904297	0.24864509
0.76838528	0.24816901
0.76789725	0.24781798
0.76721395	0.24732966
0.76672526	0.24698266
0.76611328	0.24655077
0.76554309	0.24615096
0.76505536	0.24581098
0.76435042	0.24532279
0.76386195	0.24498671
0.76318359	0.24452295
0.76265793	0.24416591
0.76217035	0.24383662
0.76144278	0.24334848
0.76095439	0.24302296
0.76025391	0.24255908
0.75972727	0.24221263
0.75923969	0.24189367
0.75848843	0.2414055
0.75799996	0.2410902
0.75732422	0.24065677
0.75674842	0.2402899
0.75626067	0.23998096
0.75548461	0.2394927
0.75499588	0.23918728
0.75439453	0.23881372
0.75371849	0.23839661
0.7532304	0.23809735
0.75244141	0.23761688
0.75193916	0.2373131
0.75145166	0.23701988
0.75063439	0.23653168
0.75014577	0.2362418
0.74951172	0.23586794
0.74882623	0.23546655
0.74833811	0.23518252
0.74755859	0.23473197
0.74700333	0.23441327
0.74651565	0.23413498
0.74565392	0.2336467
0.74516498	0.23337158
0.74462891	0.23307167
0.74379915	0.23261076
0.74331054	0.2323412
0.74267578	0.23199315
0.74192789	0.23158603
0.74143956	0.23132193
0.74072266	0.23093669
0.74003948	0.23057226
0.73955136	0.23031351
0.73876953	0.2299018
0.73813323	0.22956921
0.73764526	0.22931571
0.73681641	0.22888804
0.7362084	0.22857666
0.73572053	0.22832831
0.73486328	0.22789494
0.73426423	0.22759438
0.73377639	0.22735108
0.73291016	0.22692207
0.73229993	0.22662216
0.73181205	0.22638382
0.73095703	0.22596901
0.73031465	0.22565978
0.72982666	0.22542631
0.72900391	0.22503534
0.72830751	0.22470704
0.72781935	0.22447836
0.72705078	0.22412068
0.7262776	0.22376375
0.72578918	0.22353977
0.72509766	0.22322463
0.72422393	0.22282972
0.7237352	0.22261035
0.72314453	0.22234684
0.72216797	0.22191467
0.72165628	0.22168991
0.7211687	0.22147705
0.72021484	0.22106361
0.71955091	0.22077826
0.71906285	0.22056981
0.71826172	0.22022993
0.71741837	0.21987524
0.71692974	0.21967113
0.71630859	0.21941329
0.71533203	0.21901127
0.71476784	0.21878084
0.71428008	0.21858287
0.71337891	0.21821965
0.71257546	0.21789875
0.71208696	0.21770494
0.71142578	0.2174443
0.71044922	0.21706263
0.70986205	0.216835
0.70937421	0.21664709
0.70849609	0.21631118
0.70760337	0.2159729
0.7071146	0.21578898
0.70654297	0.21557527
0.70556641	0.21521308
0.70481911	0.21493847
0.70433078	0.21476021
0.70361328	0.21450003
0.70263672	0.21414911
0.70199651	0.21392102
0.7015085	0.2137483
0.70068359	0.21345834
0.69970703	0.21311841
0.69913278	0.21292013
0.69864496	0.21275283
0.69775391	0.21244937
0.69677734	0.21212016
0.69622488	0.21193539
0.69573712	0.21177338
0.69482422	0.21147231
0.69384766	0.21115357
0.69326949	0.21096642
0.69278165	0.21080959
0.69189453	0.21052641
0.69091797	0.2102179
0.69026298	0.21001283
0.68977492	0.20986108
0.68896484	0.20961095
0.68798828	0.20931244
0.68720138	0.20907428
0.68671294	0.20892749
0.68603516	0.20872522
0.68505859	0.20843648
0.68408203	0.20815093
0.68359134	0.20800851
0.68310373	0.20786808
0.68212891	0.2075894
0.68115234	0.20731333
0.68040353	0.20710376
0.6799152	0.20696807
0.67919922	0.20677055
0.67822266	0.20650378
0.67724609	0.20624005
0.67665539	0.20608192
0.67616749	0.2059523
0.67529297	0.20572168
0.67431641	0.20546699
0.67333984	0.20521525
0.67282751	0.20508423
0.67233981	0.20496054
0.67138672	0.20472064
0.67041016	0.20447771
0.66943359	0.20423766
0.66891021	0.20411005
0.66842247	0.20399216
0.66748047	0.20376619
0.66650391	0.20353471
0.66552734	0.20330605
0.66489227	0.20315879
0.66440424	0.20304655
0.66357422	0.20285713
0.66259766	0.20263683
0.66162109	0.20241928
0.66076067	0.20222988
0.66027206	0.20212316
0.65966797	0.20199237
0.65869141	0.20178299
0.65771484	0.20157629
0.65673828	0.20137225
0.65600831	0.20122145
0.65552003	0.20112143
0.65478516	0.20097215
0.65380859	0.20077605
0.65283203	0.20058256
0.65185547	0.20039167
0.65110206	0.20024615
0.65061373	0.20015264
0.64990234	0.20001763
0.64892578	0.19983446
0.64794922	0.19965384
0.64697266	0.19947574
0.64601245	0.19930308
0.64552362	0.19921593
0.64501953	0.19912709
0.64404297	0.19895651
0.64306641	0.19878842
0.64208984	0.19862279
0.64111328	0.19845962
0.64020744	0.19831046
0.63971875	0.19823072
0.63916016	0.19814061
0.63818359	0.19798476
0.63720703	0.19783131
0.63623047	0.19768026
0.63525391	0.1975316
0.63427734	0.19738532
0.63362765	0.19728925
0.63313955	0.19721788
0.63232422	0.19709987
0.63134766	0.19696068
0.63037109	0.19682383
0.62939453	0.19668931
0.62841797	0.19655711
0.62744141	0.19642722
0.62666822	0.19632599
0.62617985	0.19626277
0.62548828	0.19617434
0.62451172	0.19605134
0.62353516	0.19593061
0.62255859	0.19581216
0.62158203	0.19569596
0.62060547	0.19558202
0.61962891	0.19547032
0.61867878	0.19536379
0.61819001	0.19530962
0.61767578	0.19525362
0.61669922	0.19514862
0.61572266	0.19504582
0.61474609	0.19494524
0.61376953	0.19484685
0.61279297	0.19475066
0.61181641	0.19465666
0.61083984	0.19456483
0.60986328	0.19447518
0.60888672	0.1943877
0.60834856	0.19434025
0.6078607	0.19429812
0.60693359	0.19421922
0.60595703	0.19413821
0.60498047	0.19405935
0.60400391	0.19398262
0.60302734	0.19390803
0.60205078	0.19383557
0.60107422	0.19376523
0.60009766	0.19369701
0.59912109	0.1936309
0.59814453	0.19356691
0.59716797	0.19350502
0.59619141	0.19344522
0.59521655	0.19338763
0.59423828	0.19333193
0.59326172	0.19327841
0.59228516	0.19322698
0.59130859	0.19317763
0.59033203	0.19313036
0.58935547	0.19308517
0.58837891	0.19304204
0.58740234	0.19300098
0.58642578	0.19296198
0.58544922	0.19292504
0.58447266	0.19289016
0.58349609	0.19285734
0.58251953	0.19282657
0.58154297	0.19279785
0.58056641	0.19277118
0.57958984	0.19274655
0.57861328	0.19272397
0.57763672	0.19270343
0.57666016	0.19268493
0.57568359	0.19266847
0.57470703	0.19265405
0.57373047	0.19264166
0.57275391	0.1926313
0.57177734	0.19262298
0.57080078	0.19261669
0.56982422	0.19261243
0.56884766	0.19261019
0.56787109	0.19260999
0.56689453	0.19261182
0.56591797	0.19261568
0.56494141	0.19262156
0.56396484	0.19262947
0.56298828	0.19263941
0.56201172	0.19265137
0.56103516	0.19266536
0.56005859	0.19268138
0.55908203	0.19269943
0.55810547	0.19271951
0.55712891	0.19274161
0.55615234	0.19276575
0.55517578	0.19279191
0.55419922	0.19282011
0.55322266	0.19285034
0.55224609	0.19288261
0.55126953	0.19291691
0.55029297	0.19295324
0.54931641	0.19299162
0.54833984	0.19303204
0.54736328	0.19307449
0.54638672	0.19311899
0.54541016	0.19316554
0.54443359	0.19321414
0.54345703	0.19326478
0.54248047	0.19331748
0.54186076	0.19335188
0.54137224	0.19337977
0.54052734	0.19342905
0.53955078	0.19348793
0.53857422	0.19354887
0.53759766	0.19361187
0.53662109	0.19367695
0.53564453	0.1937441
0.53466797	0.19381333
0.53369141	0.19388464
0.53271484	0.19395803
0.53173828	0.19403351
0.53076172	0.19411108
0.52978516	0.19419075
0.52880859	0.19427253
0.52819396	0.19432496
0.52770542	0.19436742
0.52685547	0.19444239
0.52587891	0.19453049
0.52490234	0.19462071
0.52392578	0.19471306
0.52294922	0.19480753
0.52197266	0.19490414
0.52099609	0.19500289
0.52001953	0.19510378
0.51904297	0.19520683
0.51830839	0.19528572
0.51782011	0.19533887
0.51708984	0.1954194
0.51611328	0.19552893
0.51513672	0.19564064
0.51416016	0.19575454
0.51318359	0.19587061
0.51220703	0.19598889
0.51123047	0.19610936
0.51027291	0.19622963
0.50978512	0.19629154
0.50927734	0.19635694
0.50830078	0.19648407
0.50732422	0.19661342
0.50634766	0.19674501
0.50537109	0.19687885
0.50439453	0.19701493
0.50341797	0.19715328
0.50278306	0.19724437
0.50229455	0.19731524
0.50146484	0.19743681
0.50048828	0.197582
0.49951172	0.19772948
0.49853516	0.19787926
0.49755859	0.19803136
0.49664897	0.19817513
0.49616108	0.19825293
0.49560547	0.19834253
0.49462891	0.19850164
0.49365234	0.19866309
0.49267578	0.1988269
0.49169922	0.19899308
0.49080235	0.1991478
0.49031444	0.19923269
0.48974609	0.19933259
0.48876953	0.19950596
0.48779297	0.19968174
0.48681641	0.19985994
0.48583984	0.20004057
0.48518259	0.20016346
0.48469412	0.20025561
0.48388672	0.20040919
0.48291016	0.20059721
0.48193359	0.20078772
0.48095703	0.20098072
0.48023539	0.20112492
0.47974708	0.20122329
0.47900391	0.20137424
0.47802734	0.2015748
0.47705078	0.20177791
0.47607422	0.20198358
0.47544302	0.20211781
0.47495449	0.20222257
0.47412109	0.20240266
0.47314453	0.2026161
0.47216797	0.20283214
0.47127073	0.20303297
0.47078285	0.20314299
0.47021484	0.20327215
0.46923828	0.20349615
0.46826172	0.20372282
0.46728516	0.20395217
0.4667259	0.20408462
0.46623718	0.20420131
0.46533203	0.20441902
0.46435547	0.20465656
0.46337891	0.20489684
0.46277003	0.20504798
0.46228143	0.20517019
0.46142578	0.20538575
0.46044922	0.20563441
0.45947266	0.20588589
0.45890375	0.20603361
0.45841504	0.20616146
0.45751953	0.20639741
0.45654297	0.20665749
0.45560572	0.20690981
0.45511797	0.20704206
0.45458984	0.20718633
0.45361328	0.20745517
0.45263672	0.20772695
0.45189347	0.20793579
0.45140521	0.20807392
0.45068359	0.20827947
0.44970703	0.20856026
0.44873427	0.20884296
0.44824662	0.20898567
0.44775391	0.20913095
0.44677734	0.20942093
0.44580078	0.20971399
0.44514921	0.20991123
0.4446607	0.2100601
0.44384766	0.21030955
0.44287109	0.21061207
0.44210728	0.21085091
0.44161908	0.21100458
0.44091797	0.21122673
0.43994141	0.21153893
0.43911694	0.21180504
0.43862891	0.21196362
0.43798828	0.21217314
0.43701172	0.21249523
0.43617469	0.21277396
0.43568669	0.21293754
0.43505859	0.21314946
0.43408203	0.21348167
0.43327727	0.21375801
0.43278919	0.21392671
0.43212891	0.21415639
0.43115234	0.21449897
0.43042172	0.21475756
0.42993342	0.21493149
0.42919922	0.2151947
0.42822266	0.2155479
0.42760529	0.215773
0.42711668	0.21595228
0.42626953	0.21626516
0.42531322	0.21662168
0.42482558	0.21680472
0.42431641	0.21699706
0.42333984	0.21736862
0.42256909	0.21766451
0.42208092	0.21785312
0.42138672	0.21812301
0.42041016	0.21850593
0.4198573	0.21872435
0.41936848	0.21891866
0.41845703	0.21928342
0.41766473	0.21960329
0.41717663	0.21980161
0.41650391	0.22007665
0.41552734	0.22047924
0.4150137	0.22069254
0.41452475	0.2208968
0.41357422	0.22129666
0.41287907	0.22159153
0.41239067	0.22179999
0.41162109	0.22213056
0.41077085	0.22249882
0.41028293	0.22271155
0.40966797	0.22298128
0.40869141	0.22341305
0.4082005	0.22363164
0.40771147	0.22385067
0.40673828	0.22428965
0.40614276	0.22456039
0.40565405	0.22478389
0.40478516	0.22518394
0.40410828	0.22549803
0.40361982	0.22572608
0.40283203	0.22609626
0.40209617	0.22644475
0.4016079	0.22667743
0.40087891	0.22702702
0.40010557	0.22740072
0.39961741	0.22763814
0.39892578	0.22797659
0.39813566	0.22836617
0.39764756	0.2286084
0.39697266	0.22894539
0.39618568	0.22934129
0.39569757	0.22958844
0.39501953	0.22993386
0.39425486	0.2303263
0.39376668	0.23057846
0.39306641	0.23094242
0.3923425	0.23132142
0.39185419	0.23157869
0.39111328	0.23197154
0.39044791	0.23232689
0.38995941	0.23258938
0.38916016	0.23302169
0.38857045	0.23334294
0.3880817	0.23361076
0.38720703	0.23409337
0.38670948	0.23436983
0.38622042	0.23464308
0.38535247	0.2351314
0.38486467	0.23540776
0.38427734	0.23574245
0.38352344	0.23617506
0.38303523	0.23645704
0.38232422	0.23687031
0.38170926	0.23723023
0.38122058	0.23751795
0.38039701	0.23800617
0.37990945	0.23829717
0.37939453	0.23860623
0.37861189	0.23907918
0.37812377	0.23937613
0.37744141	0.23979387
0.37684015	0.24016445
0.37635142	0.24046747
0.37556922	0.24095573
0.37508149	0.24126224
0.37451172	0.24162239
0.37382397	0.24206004
0.37333553	0.24237284
0.37257836	0.24286099
0.37209083	0.2431774
0.37158203	0.24350947
0.37085805	0.24398513
0.37036974	0.24430806
0.36963654	0.24479617
0.36914906	0.24512285
0.36865234	0.24545758
0.36793976	0.24594096
0.3674514	0.24627441
0.36674121	0.24676255
0.36625362	0.2470999
0.36572266	0.24746937
0.3650666	0.24792888
0.36457806	0.24827326
0.36388994	0.24876149
0.36340208	0.24910992
0.36279297	0.24954764
0.36223626	0.24995031
0.36174737	0.25030603
0.36108045	0.25079447
0.36059218	0.25115441
0.35993432	0.25164252
0.35944663	0.25200673
0.35888672	0.2524274
0.35831063	0.25286303
0.35782181	0.25323494
0.35718397	0.25372338
0.35669567	0.25409974
0.35606641	0.25458789
0.35557859	0.25496877
0.35498047	0.25543874
0.35447041	0.25584209
0.35398137	0.25623111
0.35337105	0.25671974
0.35288243	0.25711347
0.35228024	0.25760184
0.35179201	0.25800036
0.35119782	0.25848848
0.35070995	0.25889186
0.35012364	0.25937974
0.3496361	0.25978806
0.34912109	0.26022199
0.34857034	0.26068902
0.34808144	0.26110621
0.3475125	0.26159484
0.34702388	0.2620172
0.34646242	0.26250564
0.34597404	0.26293323
0.34541995	0.2634215
0.34493179	0.26385443
0.34438495	0.26434252
0.34389699	0.26478087
0.3433573	0.26526881
0.34286951	0.26571267
0.34233685	0.26620047
0.3418492	0.26664993
0.34132348	0.26713761
0.34083595	0.26759277
0.34033203	0.26806622
0.33982963	0.26854129
0.33934059	0.26900668
0.33883011	0.26949561
0.33834115	0.26996697
0.33783726	0.27045586
0.33734836	0.2709333
0.33685097	0.27142216
0.3363621	0.27190578
0.33587113	0.27239464
0.33538227	0.27288456
0.33489761	0.27337342
0.33440875	0.27386975
0.33393032	0.27435865
0.33344143	0.2748615
0.33296913	0.27535046
0.3324802	0.27585996
0.33201395	0.27634899
0.3315342	0.27685547
0.33106467	0.2773544
0.33060884	0.27784189
0.33012119	0.27836684
0.32967118	0.27885445
0.32918341	0.27938647
0.32873914	0.27987422
0.32825122	0.28041344
0.32781262	0.28090136
0.32732455	0.28144793
0.32689154	0.28193605
0.3264033	0.2824901
0.3259758	0.28297845
0.32548737	0.28354014
0.32506531	0.28402875
0.32457668	0.28459822
0.32415999	0.28508712
0.32368802	0.28564453
0.32325974	0.28615376
0.32285232	0.28664125
0.32236447	0.28722892
0.32196222	0.28771676
0.32147411	0.28831275
0.32107697	0.28880097
0.32058859	0.28940546
0.32019649	0.2898941
0.31970784	0.29050726
0.31932072	0.29099635
0.31892149	0.29150391
0.31844952	0.29210807
0.31807102	0.29259588
0.31758286	0.2932294
0.31720917	0.29371775
0.31672069	0.29436056
0.31635174	0.29484948
0.3159314	0.29541016
0.31549863	0.29599144
0.31513792	0.29647916
0.31464977	0.29714388
0.31429365	0.29763225
0.31380514	0.29830697
0.31345355	0.29879604
0.31308181	0.29931641
0.31261747	0.29997105
0.31227376	0.30045904
0.31178543	0.30115739
0.3114461	0.30164617
0.31103241	0.30224609
0.31062233	0.30284509
0.31029064	0.30333287
0.30980239	0.30405616
0.30947493	0.30454483
0.30905504	0.30517578
0.30866296	0.30576931
0.3083429	0.30625706
0.30785464	0.30700674
0.30753869	0.30749549
0.30714705	0.30810547
0.30673803	0.30874733
0.30642926	0.30923526
0.3059409	0.3100129
0.30563611	0.31050194
0.30530592	0.31103516
0.30484632	0.31178313
0.30454849	0.31227148
0.30411452	0.31298828
0.30376594	0.31356857
0.30347494	0.31405627
0.30298664	0.3148811
0.30269943	0.3153701
0.30237975	0.31591797
0.30192706	0.31670007
0.30164648	0.31718854
0.30125726	0.31787109
0.30088092	0.31853646
0.30060686	0.31902449
0.30016124	0.31982422
0.29984793	0.32039116
0.29958028	0.3208788
0.29909195	0.32177587
0.29856568	0.32275391
0.29807823	0.32367046
0.29782034	0.32415946
0.29753352	0.32470703
0.29707698	0.32558619
0.29682521	0.32607505
0.29652597	0.32666016
0.29608798	0.32752421
0.29584222	0.328013
0.29554255	0.32861328
0.29511096	0.32948569
0.29487112	0.32997452
0.29458279	0.33056641
0.29414571	0.33147194
0.29391169	0.3319609
0.29364622	0.33251953
0.29319199	0.33348435
0.2929637	0.33397353
0.29273242	0.33447266
0.29228394	0.33544922
0.2920269	0.33601427
0.29180669	0.3365019
0.29140352	0.33740234
0.29110111	0.33808458
0.29088641	0.33857267
0.29054485	0.33935547
0.29018614	0.34018617
0.28997686	0.34067484
0.28970753	0.34130859
0.28929676	0.34228516
0.28907784	0.34281051
0.28887626	0.34329799
0.28849084	0.34423828
0.28818912	0.34498257
0.28799276	0.3454709
0.28770538	0.34619141
0.2873202	0.34716797
0.28711936	0.34768198
0.28693042	0.34816942
0.28656485	0.34912109
0.2862558	0.34993526
0.28607191	0.35042386
0.28582914	0.35107422
0.28546857	0.35205078
0.28522305	0.35272323
0.28504634	0.35321128
0.28476182	0.35400391
0.28441554	0.35498047
0.28421182	0.35556102
0.28404215	0.35604872
0.28373708	0.35693359
0.28340479	0.35791016
0.28322165	0.35845389
0.28305889	0.35894146
0.28275402	0.35986328
0.28243543	0.36083984
0.28225209	0.36140786
0.28209612	0.36189553
0.28181177	0.36279297
0.28150661	0.36376953
0.28130272	0.36442986
0.28115342	0.36491787
0.28090951	0.36572266
0.28061751	0.36669922
0.28037313	0.36752787
0.28023039	0.36801651
0.28004645	0.36865234
0.27976737	0.36962891
0.27949251	0.37060547
0.27932665	0.37120178
0.27919236	0.37168956
0.27895547	0.37255859
0.27869323	0.37353516
0.27844182	0.37448618
0.27831385	0.37497528
0.27818114	0.37548828
0.27793129	0.37646484
0.2776855	0.37744141
0.27745378	0.37837723
0.27733396	0.37886627
0.27720608	0.37939453
0.27697241	0.38037109
0.27674274	0.38134766
0.27651702	0.38232422
0.27638629	0.38289718
0.27627637	0.38338488
0.27607747	0.38427734
0.27586358	0.38525391
0.27565358	0.38623047
0.27547017	0.38709855
0.27536809	0.38758732
0.2752452	0.38818359
0.27504679	0.38916016
0.27485221	0.39013672
0.27466143	0.39111328
0.2744906	0.39200473
0.27439807	0.39249358
0.27429124	0.39306641
0.27411181	0.39404297
0.27393612	0.39501953
0.27376415	0.39599609
0.27359591	0.39697266
0.27347518	0.39768669
0.27339383	0.39817491
0.27327052	0.39892578
0.27311335	0.39990234
0.27295984	0.40087891
0.27280999	0.40185547
0.27266376	0.40283203
0.27252631	0.40377302
0.27245593	0.40426205
0.27238219	0.40478516
0.27224682	0.40576172
0.27211504	0.40673828
0.27198684	0.40771484
0.27186221	0.40869141
0.27174115	0.40966797
0.27162363	0.41064453
0.27152511	0.41148677
0.27146901	0.41197544
0.27139921	0.41259766
0.2712923	0.41357422
0.2711889	0.41455078
0.27108901	0.41552734
0.27099262	0.41650391
0.27089971	0.41748047
0.2708103	0.41845703
0.27072436	0.41943359
0.27064189	0.42041016
0.27056289	0.42138672
0.27051607	0.42198401
0.27047916	0.42247182
0.27041526	0.42333984
0.27034662	0.42431641
0.27028142	0.42529297
0.27021966	0.42626953
0.27016133	0.42724609
0.27010643	0.42822266
0.27005495	0.42919922
0.2700069	0.43017578
0.26996226	0.43115234
0.26992104	0.43212891
0.26988323	0.43310547
0.26984883	0.43408203
0.26981783	0.43505859
0.26979024	0.43603516
0.26976606	0.43701172
0.26974527	0.43798828
0.26972789	0.43896484
0.26971391	0.43994141
0.26970332	0.44091797
0.26969614	0.44189453
0.26969235	0.44287109
0.26969197	0.44384766
0.26969498	0.44482422
0.2697014	0.44580078
0.26971121	0.44677734
0.26972443	0.44775391
0.26974106	0.44873047
0.26976109	0.44970703
0.26978454	0.45068359
0.2698114	0.45166016
0.26984167	0.45263672
0.26987536	0.45361328
0.26991247	0.45458984
0.26995301	0.45556641
0.26999698	0.45654297
0.27004439	0.45751953
0.27009523	0.45849609
0.27014952	0.45947266
0.27020726	0.46044922
0.27026846	0.46142578
0.27033312	0.46240234
0.27040124	0.46337891
0.27047202	0.46434454
0.2705087	0.46483201
0.27054792	0.46533203
0.27062649	0.46630859
0.27070856	0.46728516
0.27079414	0.46826172
0.27088322	0.46923828
0.27097583	0.47021484
0.27107197	0.47119141
0.27117164	0.47216797
0.27127487	0.47314453
0.27138165	0.47412109
0.2714602	0.47482025
0.27151627	0.47530866
0.27160594	0.47607422
0.27172346	0.47705078
0.27184459	0.47802734
0.27196934	0.47900391
0.2720977	0.47998047
0.27222971	0.48095703
0.27236536	0.48193359
0.27244759	0.48251439
0.27251816	0.48300323
0.27264769	0.48388672
0.27279439	0.48486328
0.27294479	0.48583984
0.27309891	0.48681641
0.27325677	0.48779297
0.27338714	0.48858261
0.27346889	0.48907069
0.27358376	0.48974609
0.27375293	0.49072266
0.2739259	0.49169922
0.27410269	0.49267578
0.2742833	0.49365234
0.27439441	0.49424378
0.2744876	0.49473259
0.27465614	0.49560547
0.27484839	0.49658203
0.27504455	0.49755859
0.27524464	0.49853516
0.27536825	0.49912973
0.27547124	0.49961853
0.27565671	0.50048828
0.27586873	0.50146484
0.27608476	0.50244141
0.27628057	0.50331117
0.27639165	0.50379895
0.27652896	0.50439453
0.2767572	0.50537109
0.27698955	0.50634766
0.27722533	0.50732144
0.27734465	0.50780882
0.27746664	0.50830078
0.27771148	0.50927734
0.27796053	0.51025391
0.2782033	0.51119028
0.27833105	0.51167779
0.27847134	0.51220703
0.27873321	0.51318359
0.27899939	0.51416016
0.27921534	0.51494097
0.27935171	0.51542907
0.27954484	0.51611328
0.27982419	0.51708984
0.28010797	0.51806641
0.28026238	0.51859197
0.28040758	0.51908106
0.28068905	0.52001953
0.28098638	0.52099609
0.28119325	0.52166697
0.28134534	0.5221555
0.28159485	0.52294922
0.28190605	0.52392578
0.28214484	0.52466537
0.28230397	0.52515363
0.28254257	0.52587891
0.28286797	0.52685547
0.28311765	0.52759524
0.28328397	0.5280835
0.28353323	0.52880859
0.28387318	0.52978516
0.28411221	0.5304636
0.28428587	0.5309521
0.28456792	0.53173828
0.28492279	0.53271484
0.28512909	0.5332765
0.28531027	0.53376548
0.28564783	0.53466797
0.28598237	0.53555101
0.28616885	0.53603868
0.28639347	0.53662109
0.28677418	0.53759766
0.28703782	0.53826618
0.28723213	0.53875473
0.28755157	0.53955078
0.28791742	0.54045169
0.28811727	0.54093928
0.2883506	0.54150391
0.28875839	0.54248047
0.28901333	0.54308446
0.28922135	0.54357328
0.28959079	0.54443359
0.28992059	0.54519308
0.2901344	0.54568125
0.29044598	0.54638672
0.29083932	0.54726769
0.29105904	0.54775536
0.29132447	0.54833984
0.29176977	0.54931024
0.29199551	0.54979753
0.29222679	0.55029297
0.29268708	0.55126953
0.29294407	0.55180933
0.2931787	0.55229843
0.29362621	0.55322266
0.29390503	0.5537928
0.294146	0.55428177
0.29459059	0.55517578
0.29487871	0.5557495
0.29512614	0.55623846
0.29558084	0.55712891
0.29586541	0.55768086
0.29611945	0.55816992
0.29659762	0.55908203
0.29686547	0.55958821
0.29712626	0.56007746
0.29761456	0.56098514
0.29787921	0.5614726
0.29817407	0.56201172
0.29863534	0.5628474
0.29890699	0.56333524
0.29926031	0.56396484
0.29967039	0.56468899
0.29994921	0.56517731
0.30037563	0.56591797
0.3007201	0.56651094
0.30100626	0.56699982
0.30149449	0.56782663
0.30178486	0.56831406
0.30210504	0.56884766
0.30256704	0.5696109
0.30286504	0.57009906
0.30329692	0.57080078
0.30365534	0.57137814
0.30396116	0.5718671
0.30444946	0.57264113
0.30475978	0.57312885
0.30514551	0.57373047
0.30556238	0.57437518
0.30588085	0.57486384
0.30636906	0.57560663
0.30669223	0.5760942
0.30707017	0.57666016
0.3075078	0.57731004
0.30783947	0.57779869
0.30832769	0.57851198
0.30866427	0.57899964
0.30907475	0.57958984
0.30949354	0.58018705
0.30983901	0.58067592
0.31032736	0.58136131
0.31067797	0.58184932
0.31116344	0.58251953
0.31152174	0.58301013
0.31188164	0.58349945
0.31237029	0.5841584
0.31273558	0.58464699
0.31322384	0.58529473
0.31359462	0.58578263
0.31408248	0.58641941
0.31445885	0.58690667
0.31484448	0.58740234
0.31532831	0.58801924
0.31571477	0.58850802
0.3162032	0.58912078
0.31659553	0.58960902
0.31708362	0.59021155
0.31748194	0.59069931
0.31796971	0.59129182
0.31837414	0.59177914
0.31879723	0.59228516
0.31927221	0.59284869
0.31968766	0.59333769
0.32017633	0.59390827
0.32059821	0.59439692
0.32108665	0.59495812
0.3215151	0.59544646
0.32200332	0.59599846
0.32243848	0.59648653
0.32292649	0.59702951
0.32336849	0.59751735
0.32385632	0.59805147
0.32430532	0.59853913
0.32479299	0.59906456
0.32524913	0.59955207
0.32573667	0.60006897
0.3262001	0.60055636
0.32668753	0.60106488
0.32715843	0.6015522
0.32764409	0.60205078
0.3281243	0.60253978
0.32860867	0.60302905
0.32909792	0.60351926
0.32958984	0.60400813
0.33007951	0.60449083
0.33056679	0.60496729
0.33106929	0.60545465
0.33155661	0.60592344
0.33206749	0.60641089
0.33255489	0.60687214
0.33307435	0.6073597
0.33356187	0.60781354
0.33409012	0.60830125
0.33457781	0.6087478
0.33511507	0.60923567
0.33560296	0.60967504
0.33614947	0.61016311
0.33663761	0.61059543
0.33719361	0.61108371
0.33768205	0.61150908
0.33824778	0.61199761
0.33873657	0.61241613
0.33931229	0.61290492
0.33980148	0.61331671
0.34033203	0.61375969
0.34087717	0.61421098
0.3413646	0.61461116
0.341964	0.61509904
0.34245192	0.61549277
0.34306227	0.615981
0.34355076	0.61636836
0.34417238	0.61685696
0.34466149	0.61723804
0.34521484	0.61766559
0.34578463	0.61810198
0.34627214	0.61847221
0.3469206	0.61896026
0.34740887	0.61932446
0.34806975	0.61981296
0.34855885	0.62017121
0.34912109	0.62057958
0.34972276	0.62101261
0.3502104	0.62136054
0.35090106	0.62184874
0.35138969	0.62219094
0.35205078	0.62264969
0.35258393	0.62301621
0.35307123	0.62334844
0.35379402	0.62383653
0.35428247	0.62416323
0.35498047	0.62462569
0.35550996	0.62497312
0.35599722	0.62529019
0.35675482	0.62577832
0.35724343	0.62609005
0.35791016	0.62651145
0.35850755	0.62688527
0.35899515	0.62718768
0.35979059	0.62767599
0.36027975	0.62797322
0.36083984	0.62831059
0.36158445	0.62875444
0.3620728	0.62904264
0.36279297	0.62946349
0.36340014	0.62981453
0.36388778	0.63009387
0.36474609	0.63058028
0.3652392	0.63085669
0.36572622	0.63112734
0.36661457	0.63161555
0.3671037	0.63188138
0.36767578	0.63218944
0.36850631	0.63263154
0.36899511	0.63288892
0.36962891	0.63321943
0.37042686	0.63363059
0.37091549	0.63387967
0.37158203	0.63421606
0.37237853	0.63461307
0.37286716	0.63485399
0.37353516	0.63518002
0.37436387	0.63557931
0.37485267	0.63581221
0.37548828	0.63611198
0.37638575	0.63652965
0.37687493	0.63675465
0.37744141	0.63701257
0.37841797	0.63745129
0.37893735	0.63768165
0.37942446	0.63789547
0.38037109	0.63830589
0.38104428	0.63859353
0.38153224	0.63879974
0.38232422	0.63913056
0.3831994	0.63949052
0.38368847	0.63968923
0.38427734	0.63992583
0.38525391	0.64031258
0.38589929	0.64056429
0.38638709	0.64075235
0.38720703	0.6410646
0.38817042	0.64142514
0.38865998	0.64160595
0.38916016	0.64178842
0.39013672	0.64213983
0.39100294	0.64244578
0.39149197	0.64261626
0.39208984	0.64282207
0.39306641	0.64315294
0.3939166	0.6434355
0.39440554	0.64359583
0.39501953	0.6437945
0.39599609	0.64410524
0.39692581	0.64439495
0.39741521	0.64454528
0.39794922	0.64470695
0.39892578	0.64499794
0.39990234	0.64528247
0.40054133	0.64546525
0.40102909	0.64560271
0.40185547	0.64583215
0.40283203	0.64609739
0.40380844	0.64635627
0.40429812	0.64648406
0.40478516	0.64660888
0.40576172	0.64685514
0.40673828	0.64709518
0.40771484	0.647329
0.40823986	0.64745246
0.40872696	0.64756478
0.40966797	0.64777805
0.41064453	0.64799336
0.41162109	0.64820257
0.41243088	0.64837144
0.41291961	0.64847147
0.41357422	0.64860275
0.41455078	0.64879376
0.41552734	0.64897876
0.41650391	0.64915778
0.41747473	0.64932982
0.41796439	0.64941482
0.41845703	0.64949791
0.41943359	0.64965906
0.42041016	0.64981429
0.42138672	0.64996363
0.42236328	0.65010709
0.42333984	0.65024468
0.42412592	0.65035123
0.42461451	0.65041564
0.42529297	0.65050233
0.42626953	0.6506224
0.42724609	0.65073666
0.42822266	0.65084512
0.42919922	0.65094778
0.43017578	0.65104467
0.43115234	0.65113578
0.43212891	0.65122112
0.43310547	0.65130071
0.43378747	0.65135307
0.43427546	0.65138855
0.43505859	0.65144261
0.43603516	0.65150495
0.43701172	0.65156154
0.43798828	0.6516124
0.43896484	0.65165751
0.43994141	0.6516969
0.44091797	0.65173054
0.44189453	0.65175845
0.44287109	0.65178063
0.44384766	0.65179706
0.44482422	0.65180775
0.44580078	0.65181269
0.44677734	0.65181188
0.44775391	0.6518053
0.44873047	0.65179297
0.44970703	0.65177486
0.45068359	0.65175096
0.45166016	0.65172128
0.45263672	0.6516858
0.45361328	0.6516445
0.45458984	0.65159738
0.45556641	0.65154442
0.45654297	0.65148561
0.45751953	0.65142093
0.45813988	0.6513771
0.45862883	0.65134035
0.45947266	0.6512739
0.46044922	0.65119152
0.46142578	0.65110321
0.46240234	0.65100893
0.46337891	0.65090868
0.46435547	0.65080243
0.46533203	0.65069016
0.46630859	0.65057185
0.4672594	0.65045082
0.46774637	0.65038708
0.46826172	0.65031698
0.46923828	0.65018036
0.47021484	0.65003759
0.47119141	0.64988864
0.47216797	0.64973348
0.47314453	0.64957208
0.47384926	0.64945181
0.47433772	0.64936639
0.47509766	0.64923039
0.47607422	0.64905002
0.47705078	0.64886328
0.47802734	0.64867012
0.47883942	0.64850457
0.47932722	0.64840311
0.47998047	0.64826434
0.48095703	0.64805163
0.48193359	0.64783234
0.48291016	0.64760643
0.48346169	0.64747616
0.48395109	0.64735822
0.48486328	0.64713444
0.48583984	0.64688828
0.48681641	0.64663532
0.48734613	0.64649551
0.48783567	0.6463639
0.48876953	0.64610858
0.48974609	0.64583474
0.49055781	0.64560174
0.49104561	0.64545948
0.49169922	0.6452658
0.49267578	0.64497054
0.49362697	0.64467602
0.49411391	0.64452284
0.49462891	0.64435826
0.49560547	0.644041
0.49657878	0.64371744
0.49706557	0.64355309
0.49755859	0.64338412
0.49853516	0.64304422
0.4994328	0.64272505
0.49992007	0.64254923
0.50048828	0.64234137
0.50146484	0.64197814
0.50220448	0.64169778
0.50269273	0.6415102
0.50341797	0.64122779
0.50439453	0.64084047
0.5049061	0.64063448
0.50539577	0.6404348
0.50634766	0.64004097
0.50705694	0.63974235
0.50754538	0.63953408
0.50830078	0.63920775
0.50915332	0.63883325
0.50964086	0.63861619
0.51025391	0.63833994
0.51120031	0.63790672
0.51168726	0.63768067
0.51220703	0.63743661
0.51318359	0.6369713
0.51368889	0.63672706
0.5141786	0.63648769
0.51513672	0.63601279
0.51564987	0.6357548
0.51613952	0.63550592
0.51708698	0.63501767
0.51757377	0.63476335
0.51806641	0.63450321
0.51897612	0.63401636
0.51946331	0.63375213
0.52001953	0.63344718
0.52083362	0.63299491
0.5213214	0.63272051
0.52197266	0.63234996
0.52266191	0.63195268
0.52315047	0.63166782
0.52392578	0.6312102
0.5244632	0.63088897
0.52495268	0.63059336
0.52575139	0.63010499
0.52623897	0.62980318
0.52685547	0.62941737
0.52750248	0.62900754
0.52799128	0.62869447
0.52874439	0.62820631
0.52923158	0.62788673
0.52978516	0.62751983
0.5304512	0.6270732
0.53093988	0.62674179
0.53165139	0.62625365
0.53213873	0.62591539
0.53271484	0.62551131
0.53331895	0.62508275
0.533808	0.62473206
0.53448141	0.62424368
0.53496936	0.62388577
0.535627	0.62339795
0.53611395	0.62303268
0.53662109	0.62264847
0.53724217	0.62217273
0.5377311	0.62179408
0.53835489	0.62130565
0.53884304	0.62091921
0.53945272	0.62043124
0.53994017	0.62003683
0.54052734	0.6195566
0.54102302	0.61914678
0.54151265	0.61873793
0.54209204	0.61824888
0.54258114	0.61783158
0.54314783	0.61734286
0.54363648	0.61691691
0.54419085	0.6164285
0.54467913	0.6159937
0.54522154	0.61550555
0.54570952	0.6150617
0.54624033	0.61457377
0.54672808	0.61412065
0.54724761	0.61363291
0.5477352	0.6131703
0.54824377	0.6126827
0.54873127	0.61221037
0.54922919	0.61172286
0.54971664	0.61124056
0.5502042	0.6107531
0.55069168	0.61026058
0.55116916	0.60977311
0.5516567	0.60927012
0.55212437	0.60878258
0.55261203	0.60826884
0.55307015	0.60778117
0.55355797	0.60725641
0.55400679	0.60676855
0.55449482	0.60623248
0.55493457	0.60574437
0.55542284	0.60519668
0.55585377	0.60470825
0.55634231	0.60414864
0.55676463	0.60365981
0.55725347	0.60308797
0.5576674	0.60259866
0.55812615	0.60205078
0.55856234	0.60152436
0.55896199	0.60103723
0.5594497	0.60043643
0.55984151	0.59994867
0.56032967	0.59933449
0.56071383	0.59884603
0.56120244	0.5982181
0.56157914	0.59772886
0.56200669	0.59716797
0.56243769	0.59659654
0.56280164	0.59610916
0.56328968	0.59544858
0.56364665	0.59496023
0.56413522	0.59428462
0.56448538	0.59379522
0.56486345	0.59326172
0.56531812	0.59261323
0.56565661	0.59212542
0.56614495	0.59141399
0.56647707	0.59092493
0.56687574	0.59033203
0.56729199	0.58970631
0.56761319	0.58921861
0.56810151	0.58846905
0.56841675	0.58797991
0.56878543	0.58740234
0.56921525	0.58672165
0.56952028	0.58623365
0.57000529	0.58544922
0.57030823	0.58495391
0.57060349	0.5844669
0.57109161	0.58365295
0.57138156	0.5831642
0.57176032	0.58251953
0.57215522	0.58184002
0.57243608	0.581352
0.57288353	0.58056641
0.57320055	0.58000373
0.57347274	0.5795163
0.57396104	0.5786324
0.57422856	0.57814297
0.57450293	0.57763672
0.57498068	0.57674571
0.57524021	0.57625665
0.57554168	0.57568359
0.57598442	0.57483302
0.57623639	0.57434418
0.57655001	0.57373047
0.57697319	0.57289362
0.57721805	0.57240486
0.5775298	0.57177734
0.57794794	0.57092699
0.57818614	0.5704382
0.57848297	0.56982422
0.57890963	0.5689329
0.57914165	0.56844398
0.57941149	0.56787109
0.57985925	0.56691152
0.58008558	0.56642237
0.58031737	0.56591797
0.58076245	0.56494141
0.581019	0.56437374
0.58123804	0.56388597
0.58163832	0.56298828
0.58194297	0.56229959
0.58215766	0.56181141
0.58249703	0.56103516
0.58285865	0.56020211
0.58306961	0.55971358
0.58334102	0.55908203
0.5837583	0.55810547
0.58397518	0.55759549
0.58418194	0.55710756
0.58458515	0.55615234
0.58487577	0.55546114
0.58508056	0.55497287
0.58540431	0.55419922
0.5857729	0.5533165
0.5859766	0.55282813
0.58621917	0.55224609
0.5866261	0.55126953
0.58687186	0.55068013
0.58707571	0.55019167
0.58744163	0.54931641
0.58776838	0.54853739
0.58797386	0.54804914
0.58826352	0.54736328
0.58866874	0.54640977
0.5888773	0.54592206
0.58909742	0.54541016
0.58952082	0.54443359
0.58978906	0.54382135
0.59000508	0.54333237
0.59038542	0.54248047
0.59071301	0.54175744
0.59093703	0.541269
0.59128166	0.54052734
0.59165411	0.53974102
0.59188911	0.53925308
0.59222145	0.53857422
0.59261877	0.53778173
0.59286855	0.53729393
0.59322037	0.53662109
0.59361541	0.5358871
0.59388512	0.53539843
0.59430011	0.53466797
0.59465616	0.53406247
0.59495338	0.53357116
0.59544114	0.53279612
0.59575894	0.53231079
0.59614789	0.53173828
0.59658639	0.5311228
0.59695265	0.53063021
0.59744136	0.5300083
0.59784613	0.52951937
0.5983325	0.52896761
0.59878888	0.52848063
0.59927366	0.52800024
0.59980209	0.5275127
0.60028817	0.52710311
0.60092626	0.5266125
0.60142082	0.52627351
0.60205078	0.52588634
0.60277969	0.5255033
0.60326797	0.52528579
0.60400391	0.52501168
0.60498047	0.52474763
0.60595703	0.5245924
0.60693359	0.52454188
0.60791016	0.52459256
0.60888672	0.52474216
0.60986328	0.52498903
0.61067254	0.5252671
0.61115545	0.52546301
0.61181641	0.52577281
0.61259879	0.52619653
0.61308444	0.52649027
0.61376953	0.52694884
0.61428217	0.52732508
0.61477878	0.52771566
0.61536034	0.52820935
0.61585234	0.52865547
0.61636094	0.52914761
0.6168516	0.52965035
0.61730547	0.53014262
0.61779646	0.53070322
0.61820735	0.53119707
0.61863789	0.53173828
0.61907556	0.53231467
0.61942808	0.53279969
0.61991551	0.53350046
0.62024153	0.53399032
0.62067473	0.53466797
0.62103463	0.53525526
0.62132148	0.53574087
0.62180981	0.53660241
0.6220779	0.53709534
0.62234238	0.53759766
0.62282055	0.5385442
0.62305941	0.53903655
0.62330102	0.53955078
0.62374172	0.54052734
0.62398869	0.54109812
0.62419215	0.54158388
0.62455437	0.54248047
0.62487276	0.54330659
0.6250551	0.54379643
0.62528456	0.54443359
0.62562139	0.54541016
0.62588041	0.54619835
0.62603574	0.54668751
0.62624307	0.54736328
0.62652935	0.54833984
0.62680023	0.54931641
0.62694199	0.54984805
0.62706647	0.55033376
0.6272976	0.55126953
0.62752519	0.55224609
0.62773933	0.55322266
0.62788607	0.55392836
0.6279834	0.55441636
0.62812865	0.55517578
0.62830454	0.55615234
0.62846835	0.55712891
0.62862037	0.55810547
0.62876086	0.55908203
0.62886707	0.5598781
0.62892888	0.56036711
0.62900814	0.56103516
0.62911538	0.56201172
0.62921196	0.56298828
0.62929805	0.56396484
0.62937383	0.56494141
0.62943945	0.56591797
0.62949506	0.56689453
0.6295408	0.56787109
0.62957678	0.56884766
0.62960313	0.56982422
0.62961997	0.57080078
0.62962739	0.57177734
0.62962549	0.57275391
0.62961435	0.57373047
0.62959407	0.57470703
0.62956472	0.57568359
0.62952637	0.57666016
0.62947909	0.57763672
0.62942293	0.57861328
0.62935795	0.57958984
0.62928421	0.58056641
0.62920175	0.58154297
0.62911061	0.58251953
0.62901083	0.58349609
0.6289324	0.58421201
0.62887607	0.58470042
0.62878549	0.58544922
0.62865999	0.58642578
0.62852596	0.58740234
0.62838342	0.58837891
0.62823241	0.58935547
0.62807293	0.59033203
0.62796019	0.5909941
0.62787412	0.59148295
0.62772855	0.59228516
0.62754368	0.59326172
0.62735036	0.59423828
0.6271486	0.59521484
0.62699915	0.59591362
0.62689194	0.59640216
0.62671968	0.59716797
0.62649249	0.59814453
0.62625684	0.59912109
0.62605651	0.59992485
0.62593227	0.60041258
0.62576	0.60107422
0.62549874	0.60205078
0.62522895	0.60302734
0.62504567	0.6036741
0.62490436	0.60416302
0.62466351	0.60498047
0.62436782	0.60595703
0.62412037	0.60675306
0.62396596	0.60724088
0.62375034	0.60791016
0.62342845	0.60888672
0.62315583	0.60969366
0.62298822	0.6101814
0.62275821	0.61083984
0.62240974	0.61181641
0.62215148	0.61252462
0.62197054	0.61301307
0.62168589	0.61376953
0.62131042	0.61474609
0.62110665	0.61526691
0.62091222	0.61575667
0.62053193	0.61669922
0.62022461	0.61744582
0.62002073	0.61793401
0.61971644	0.61865234
0.619324	0.61956164
0.61911056	0.62004872
0.61886338	0.62060547
0.61842255	0.62158203
0.61818141	0.62210773
0.61795398	0.62259739
0.61751188	0.62353516
0.61723295	0.62411738
0.61699566	0.62460666
0.61656199	0.62548828
0.61626476	0.62608332
0.61601747	0.6265725
0.61557213	0.62744141
0.61527646	0.62800989
0.61501903	0.62849923
0.61454148	0.62939453
0.61426765	0.62990084
0.6139999	0.63039055
0.61351156	0.6312718
0.61323794	0.63175902
0.61291705	0.63232422
0.61247107	0.6330995
0.61218686	0.63358751
0.61178041	0.63427734
0.61140889	0.63489994
0.6111139	0.6353889
0.61062572	0.63618814
0.61032456	0.63667519
0.60999235	0.63720703
0.60952991	0.63793856
0.60921764	0.63842685
0.6087432	0.63916016
0.60841105	0.63966758
0.60808744	0.64015718
0.60759889	0.64088792
0.60726877	0.64137609
0.60678085	0.64208955
0.60644413	0.64257643
0.60610209	0.64306641
0.6056136	0.64375852
0.60526502	0.64424703
0.6047769	0.64492372
0.60442147	0.64541117
0.60399067	0.64599609
0.60357161	0.64655911
0.60320388	0.64704833
0.60271531	0.64769155
0.60234047	0.64817991
0.60185238	0.64880929
0.60147033	0.64929688
0.60099112	0.64990234
0.60059334	0.65039983
0.60019833	0.65088936
0.59970942	0.6514892
0.5993069	0.65197812
0.59881836	0.65256566
0.5984082	0.65305406
0.59792	0.6536297
0.59750209	0.65411765
0.5970142	0.65468178
0.59658841	0.65516935
0.59610081	0.65572234
0.59566701	0.65620959
0.59519185	0.65673828
0.59473771	0.65723879
0.59428951	0.6577282
0.59380035	0.65825731
0.59334377	0.65874651
0.59285474	0.65926555
0.59238961	0.65975459
0.59190068	0.66026385
0.59142687	0.66075278
0.590938	0.66125255
0.59045532	0.66174141
0.58996647	0.66223196
0.58947478	0.6627208
0.58898591	0.66320236
0.58848503	0.66369122
0.5879961	0.66416405
0.58748585	0.66465297
0.58699681	0.66511729
0.58647701	0.6656063
0.58598781	0.66606234
0.58545828	0.66655147
0.58496888	0.66699943
0.58447266	0.66744967
0.58393974	0.66792882
0.5834524	0.66836307
0.58290013	0.66885072
0.58241249	0.66927742
0.5818498	0.66976533
0.58136182	0.67018466
0.58078848	0.67067286
0.58030009	0.67108499
0.57971588	0.6715735
0.57922702	0.67197858
0.57863171	0.67246742
0.57814233	0.67286562
0.57763672	0.67327363
0.57704559	0.67374633
0.57655798	0.67413278
0.57593654	0.67462083
0.57544829	0.6750008
0.57481487	0.67548926
0.57432592	0.67586288
0.57373047	0.67631389
0.57319046	0.6767192
0.57270311	0.67708194
0.57204141	0.67756994
0.57155322	0.67792668
0.57087858	0.67841514
0.57038948	0.67876601
0.56982422	0.6791681
0.56921126	0.67960013
0.56872355	0.67994087
0.56801818	0.68042912
0.56752942	0.68076429
0.56689453	0.68119584
0.5663199	0.68158281
0.56583238	0.68190836
0.56509434	0.68239657
0.56460561	0.68271682
0.56396484	0.68313301
0.56336232	0.68352068
0.56287466	0.68383176
0.56210183	0.68432006
0.5616128	0.6846261
0.56103516	0.68498458
0.56033293	0.68541617
0.55984479	0.68571346
0.55908203	0.68617361
0.55854495	0.68649446
0.55805761	0.68678325
0.55722551	0.68727148
0.55673651	0.68755558
0.55615234	0.68789213
0.55539504	0.68832405
0.55490663	0.68860001
0.55419922	0.68899608
0.5535422	0.68936019
0.55305427	0.68962821
0.55224609	0.69006788
0.55166566	0.69038039
0.5511781	0.69064068
0.55029297	0.69110847
0.549764	0.69138511
0.54927668	0.69163787
0.54833984	0.69211873
0.54783567	0.6923748
0.54734847	0.69262019
0.54638672	0.69309952
0.545879	0.69334986
0.54539178	0.69358807
0.54443359	0.69405164
0.54389217	0.69431069
0.54340478	0.69454189
0.54248047	0.69497584
0.54187321	0.69525767
0.54138551	0.69548201
0.54052734	0.69587283
0.53981998	0.69619114
0.53933181	0.69640877
0.53857422	0.6967433
0.53773015	0.69711144
0.53724134	0.6973225
0.53662109	0.69758788
0.53564453	0.69800066
0.53511126	0.69822353
0.5346239	0.69842536
0.53369141	0.69880748
0.53293786	0.69911222
0.53244947	0.6993078
0.53173828	0.69958987
0.53076172	0.69997208
0.53022892	0.70017824
0.52974155	0.70036501
0.52880859	0.70071874
0.52795701	0.70103702
0.52746818	0.70121783
0.52685547	0.70144225
0.52587891	0.70179544
0.5251389	0.70205934
0.52465057	0.70223172
0.52392578	0.702485
0.52294922	0.70282148
0.52225766	0.70305648
0.52176955	0.70322064
0.52099609	0.70347807
0.52001953	0.70379829
0.51930532	0.70402914
0.51881711	0.70418527
0.51806641	0.7044228
0.51708984	0.70472719
0.5162725	0.70497796
0.51578383	0.70512624
0.51513672	0.70532045
0.51416016	0.7056094
0.51318359	0.70589332
0.51265823	0.70604416
0.51217084	0.70618241
0.51123047	0.70644606
0.51025391	0.70671502
0.50942431	0.70693963
0.50893559	0.7070704
0.50830078	0.70723822
0.50732422	0.70749255
0.50634766	0.70774209
0.50557316	0.70793662
0.50508468	0.7080578
0.50439453	0.70822688
0.50341797	0.70846219
0.50244141	0.70869286
0.50156631	0.7088956
0.5010774	0.70900742
0.50048828	0.70914026
0.49951172	0.70935706
0.49853516	0.70956932
0.49755859	0.70977706
0.49687309	0.70992026
0.496385	0.71002075
0.49560547	0.71017902
0.49462891	0.71037331
0.49365234	0.71056318
0.49267578	0.71074865
0.49192224	0.7108888
0.49143386	0.71097825
0.49072266	0.71110646
0.48974609	0.71127885
0.48876953	0.71144692
0.48779297	0.71161071
0.48681641	0.71177023
0.48612035	0.71188141
0.48563222	0.71195798
0.48486328	0.71207651
0.48388672	0.71222331
0.48291016	0.71236592
0.48193359	0.71250435
0.48095703	0.71263862
0.47998047	0.71276874
0.47926419	0.71286163
0.47877597	0.7129236
0.47802734	0.7130166
0.47705078	0.71313436
0.47607422	0.71324804
0.47509766	0.71335765
0.47412109	0.7134632
0.47314453	0.7135647
0.47216797	0.71366217
0.47119141	0.71375562
0.47033563	0.71383422
0.46984684	0.71387793
0.46923828	0.71393049
0.46826172	0.71401193
0.46728516	0.7140894
0.46630859	0.71416289
0.46533203	0.71423243
0.46435547	0.71429801
0.46337891	0.71435965
0.46240234	0.71441736
0.46142578	0.71447114
0.46044922	0.71452099
0.45947266	0.71456694
0.45849609	0.71460898
0.45751953	0.71464711
0.45654297	0.71468135
0.45556641	0.7147117
0.45458984	0.71473816
0.45361328	0.71476074
0.45263672	0.71477945
0.45166016	0.71479428
0.45068359	0.71480523
0.44970703	0.71481232
0.44873047	0.71481555
0.44775391	0.71481491
0.44677734	0.71481041
0.44580078	0.71480204
0.44482422	0.71478982
0.44384766	0.71477373
0.44287109	0.71475379
0.44189453	0.71472999
0.44091797	0.71470232
0.43994141	0.7146708
0.43896484	0.71463541
0.43798828	0.71459616
0.43701172	0.71455304
0.43603516	0.71450605
0.43505859	0.71445518
0.43408203	0.71440044
0.43310547	0.71434183
0.43212891	0.71427932
0.43115234	0.71421293
0.43017578	0.71414265
0.42919922	0.71406847
0.42822266	0.71399039
0.42725012	0.71390874
0.42676279	0.71386676
0.42626953	0.71382249
0.42529297	0.71373265
0.42431641	0.71363889
0.42333984	0.71354119
0.42236328	0.71343955
0.42138672	0.71333395
0.42041016	0.71322439
0.41943359	0.71311086
0.41845703	0.71299335
0.41779897	0.71291205
0.41731039	0.71285031
0.41650391	0.71274635
0.41552734	0.71261684
0.41455078	0.7124833
0.41357422	0.71234573
0.41259766	0.71220412
0.41162109	0.71205845
0.41090592	0.71194926
0.41041757	0.71187336
0.40966797	0.71175488
0.40869141	0.71159695
0.40771484	0.71143491
0.40673828	0.71126875
0.40576172	0.71109845
0.4050667	0.7109748
0.40457827	0.71088653
0.40380859	0.71074536
0.40283203	0.71056254
0.40185547	0.71037552
0.40087891	0.71018427
0.4000775	0.71002418
0.39958949	0.70992536
0.39892578	0.70978905
0.39794922	0.70958502
0.39697266	0.70937671
0.39599609	0.70916409
0.39534683	0.70902042
0.39485821	0.70891086
0.39404297	0.7087258
0.39306641	0.70850009
0.39208984	0.70827
0.39130018	0.70808072
0.39081213	0.70796235
0.39013672	0.70779653
0.38916016	0.7075531
0.38818359	0.70730519
0.38740979	0.70710556
0.38692168	0.7069782
0.38623047	0.7067958
0.38525391	0.70653426
0.38427734	0.70626815
0.38364753	0.70609417
0.38315883	0.70595766
0.38232422	0.70572202
0.38134766	0.70544197
0.38048043	0.70518933
0.3799927	0.70504573
0.37939453	0.70486774
0.37841797	0.70457349
0.37744141	0.70427448
0.37691823	0.70411247
0.37642909	0.7039594
0.37548828	0.70366191
0.37451172	0.70334834
0.37392437	0.70315747
0.37343549	0.70299703
0.37255859	0.70270637
0.37158203	0.70237794
0.371001	0.70218026
0.3705121	0.70201232
0.36962891	0.70170596
0.36865234	0.70136237
0.36814041	0.70118036
0.36765121	0.70100479
0.36669922	0.70065971
0.36582436	0.70033824
0.36533666	0.70015731
0.36474609	0.69993625
0.36376953	0.6995666
0.36307217	0.6992994
0.36258374	0.69911059
0.36181641	0.69881127
0.36085319	0.69843084
0.36036586	0.69823648
0.35986328	0.69803431
0.35888672	0.69763757
0.35819085	0.69735151
0.35770241	0.69714899
0.35693359	0.69682741
0.35605445	0.6964554
0.35556677	0.69624714
0.35498047	0.6959947
0.35400391	0.69556975
0.35346732	0.69533388
0.35297822	0.69511717
0.35205078	0.69470238
0.35140182	0.69440902
0.35091319	0.69418634
0.35009766	0.69381142
0.34936771	0.6934723
0.34887941	0.69324356
0.34814453	0.69289642
0.3473631	0.6925235
0.34687502	0.69228859
0.34619141	0.69195692
0.34538626	0.69156237
0.34489828	0.6913212
0.34423828	0.69099243
0.34343559	0.69058869
0.3429476	0.69034115
0.34228516	0.69000246
0.34150962	0.68960219
0.34102151	0.68934816
0.34033203	0.68898649
0.33960696	0.68860261
0.33911865	0.68834199
0.33837891	0.68794398
0.33772636	0.68758968
0.33723774	0.68732235
0.33642578	0.68687436
0.33586663	0.68656311
0.33537763	0.68628894
0.33451426	0.68580069
0.33402681	0.68552263
0.33349609	0.68521776
0.33269401	0.68475306
0.33220602	0.68446797
0.33154297	0.68407766
0.33089168	0.68369102
0.33040306	0.68339877
0.32959367	0.68291061
0.32910637	0.68261426
0.32861328	0.68231238
0.32782576	0.68182627
0.3273377	0.68152254
0.32666016	0.68109767
0.32607331	0.68072668
0.32558444	0.68041542
0.32482363	0.67992713
0.32433587	0.67961156
0.32373047	0.67921705
0.32310139	0.67880387
0.32261269	0.67848053
0.32188053	0.67799228
0.32139281	0.67766449
0.32080078	0.67726375
0.3201861	0.67684445
0.31969735	0.67650863
0.31899213	0.67602033
0.31850424	0.67567991
0.31787109	0.67523489
0.31732338	0.67484698
0.31683436	0.67449826
0.31615453	0.6740098
0.31566628	0.67365633
0.31499716	0.67316825
0.31450962	0.67280995
0.31396484	0.67240684
0.31336423	0.67195912
0.31287543	0.67159213
0.31222972	0.67110374
0.31174154	0.67073175
0.31110573	0.6702437
0.31061812	0.66986664
0.31005859	0.66943098
0.30950498	0.66899677
0.30901601	0.66861062
0.30840184	0.66812206
0.30791336	0.66773065
0.30730838	0.66724239
0.30682035	0.66684565
0.30622436	0.66635767
0.30573673	0.66595553
0.30517578	0.6654897
0.30466229	0.66506023
0.30417319	0.66464841
0.30359684	0.66415966
0.30310807	0.66374223
0.30254009	0.6632537
0.30205162	0.66283059
0.30149183	0.66234227
0.30100363	0.66191338
0.30045187	0.66142526
0.2999639	0.66099052
0.29942001	0.66050257
0.29893224	0.6600619
0.29839605	0.65957411
0.29790844	0.65912742
0.29737981	0.65863977
0.29689234	0.65818696
0.29638672	0.65771409
0.29588376	0.65724044
0.29539467	0.65677669
0.29488251	0.65628772
0.29439352	0.65581761
0.29388844	0.65532869
0.29339951	0.65485212
0.29290137	0.65436324
0.29241248	0.65388011
0.29192115	0.65339124
0.29143228	0.65290145
0.29094764	0.65241257
0.29045876	0.65191602
0.28998067	0.6514271
0.28949177	0.65092368
0.28902012	0.6504347
0.28853117	0.64992431
0.28806584	0.64943525
0.28758438	0.64892578
0.28711771	0.64842859
0.2866632	0.64794114
0.28617557	0.64741459
0.28572708	0.646927
0.28523932	0.6463931
0.28479675	0.64590536
0.28430884	0.64536398
0.28387207	0.64487605
0.28338399	0.64432706
0.28295294	0.64383892
0.28246468	0.64328221
0.28203924	0.64279383
0.28155078	0.64222926
0.28113087	0.6417406
0.28064221	0.64116805
0.28022772	0.64067908
0.27977099	0.64013672
0.27932967	0.63960907
0.27892452	0.63912153
0.27843662	0.63853039
0.27803666	0.63804247
0.27754849	0.63744288
0.27715363	0.63695456
0.27666519	0.63634637
0.27627536	0.63585762
0.27579709	0.63525391
0.27540174	0.63475144
0.27502057	0.63426399
0.27453265	0.63363572
0.27415628	0.63314777
0.27366804	0.63251038


==> tikz/advection_long_profile_N1024-4.tsv <==
0.27366804	0.63251038
0.27329642	0.63202189
0.27280785	0.63137522
0.27244089	0.63088615
0.27205682	0.63037109
0.27158956	0.62974016
0.27123067	0.62925225
0.27074241	0.62858385
0.27038799	0.62809528
0.26991689	0.62744141
0.26954936	0.62692772
0.26920268	0.62644023
0.26871462	0.62574911
0.26837224	0.62526089
0.2678838	0.62455948
0.26754566	0.62407047
0.26717777	0.62353516
0.26672279	0.62286846
0.26639199	0.62238041
0.26590362	0.62165478
0.2655769	0.62116586
0.26520474	0.62060547
0.26476534	0.61993912
0.26444569	0.61945107
0.26395731	0.61870007
0.26364158	0.61821107
0.26329807	0.61767578
0.26284081	0.61695812
0.26253189	0.61646989
0.26206244	0.61572266
0.26173827	0.61520294
0.26143602	0.61471543
0.26094782	0.61392227
0.26064926	0.61343365
0.26026033	0.61279297
0.25986563	0.61213799
0.25957349	0.61164999
0.25909203	0.61083984
0.25879651	0.61033889
0.25851065	0.60985144
0.25802245	0.60901273
0.25774007	0.60852402
0.25738765	0.60791016
0.25697237	0.60718134
0.25669607	0.60669306
0.25628244	0.60595703
0.25593458	0.60533328
0.25566422	0.60484539
0.25520136	0.60400391
0.25490875	0.60346787
0.25464422	0.60298029
0.25415593	0.60207337
0.25389462	0.6015843
0.25362373	0.60107422
0.25314757	0.60017064
0.25289189	0.59968175
0.2526005	0.59912109
0.25215048	0.59824834
0.25190033	0.59775956
0.25159947	0.59716797
0.25116443	0.59630562
0.25091968	0.59581688
0.25062013	0.59521484
0.25018915	0.59434158
0.24994971	0.5938528
0.24966201	0.59326172
0.24922442	0.59235526
0.24899018	0.59186637
0.24872464	0.59130859
0.24826999	0.59034567
0.24804087	0.58985659
0.24780757	0.58935547
0.24735654	0.58837891
0.24710152	0.58782212
0.24687959	0.58733444
0.24646917	0.58642578
0.24617196	0.58576194
0.2459549	0.58527389
0.24560109	0.58447266
0.24525198	0.58367491
0.24503971	0.58318641
0.24475189	0.58251953
0.24434139	0.58155976
0.24413383	0.58107071
0.2439212	0.58056641
0.24351272	0.57958984
0.24323701	0.57892463
0.2430361	0.57843657
0.24270918	0.57763672
0.24234913	0.5767473
0.24215273	0.57625849
0.24192329	0.57568359
0.24153688	0.57470703
0.24127801	0.57404673
0.24108799	0.57355869
0.2407769	0.57275391
0.2404118	0.57179985
0.24022611	0.57131084
0.24003377	0.57080078
0.23966847	0.56982422
0.23937246	0.56902474
0.23919289	0.56853624
0.23895012	0.56787109
0.23859702	0.56689453
0.23835151	0.56620896
0.23817795	0.56572082
0.23790282	0.56494141
0.23756163	0.56396484
0.23734851	0.56334922
0.23718081	0.5628613
0.23689098	0.56201172
0.23656142	0.56103516
0.23636301	0.56044189
0.23620106	0.55995404
0.23591375	0.55908203
0.23559555	0.55810547
0.23539461	0.55748297
0.23523828	0.55699503
0.23497033	0.55615234
0.23466323	0.55517578
0.23444292	0.554468
0.23429209	0.55397979
0.23405995	0.55322266
0.23376371	0.55224609
0.23350756	0.55139203
0.23336213	0.55090337
0.23318189	0.55029297
0.23289628	0.54931641
0.23261413	0.54833984
0.23244802	0.54775953
0.23230952	0.5472717
0.23206025	0.54638672
0.23178845	0.54541016
0.23154944	0.54454116
0.2314161	0.54405246
0.231255	0.54345703
0.23099332	0.54248047
0.23073496	0.54150391
0.23053777	0.54075003
0.23041108	0.54026168
0.23022817	0.53955078
0.22997969	0.53857422
0.22973444	0.53759766
0.22955249	0.53686478
0.22943229	0.53637649
0.22925363	0.53564453
0.22901802	0.53466797
0.22878557	0.53369141
0.22859296	0.53287195
0.22847911	0.53238341
0.22833013	0.53173828
0.22810709	0.53076172
0.22788715	0.52978516
0.22767029	0.52880859
0.22755093	0.5282658
0.22744478	0.52777806
0.22724576	0.52685547
0.22703805	0.52587891
0.22683336	0.52490234
0.22664719	0.52400146
0.22654711	0.5235127
0.22643296	0.52294922
0.22623723	0.52197266
0.22604445	0.52099609
0.22585461	0.52001953
0.22567324	0.51907208
0.22558053	0.5185832
0.22548371	0.51806641
0.22530262	0.51708984
0.22512441	0.51611328
0.22494908	0.51513672
0.22477661	0.51416016
0.22465029	0.51343467
0.22456619	0.5129464
0.22444021	0.51220703
0.22427625	0.51123047
0.2241151	0.51025391
0.22395675	0.50927734
0.22380119	0.50830078
0.22367851	0.50751814
0.22360281	0.50702972
0.2234984	0.50634766
0.22335115	0.50537109
0.22320664	0.50439453
0.22306487	0.50341797
0.22292583	0.50244141
0.22278949	0.50146484
0.22268917	0.50073382
0.22262304	0.50024553
0.22252495	0.49951172
0.22239672	0.49853516
0.22227117	0.49755859
0.22214829	0.49658203
0.22202808	0.49560547
0.22191051	0.49462891
0.2217956	0.49365234
0.22170928	0.49290397
0.2216538	0.49241564
0.22157368	0.49169922
0.22146666	0.49072266
0.22136225	0.48974609
0.22126046	0.48876953
0.22116127	0.48779297
0.22106468	0.48681641
0.22097067	0.48583984
0.22087925	0.48486328
0.22079041	0.48388672
0.22072491	0.48314846
0.22068241	0.48266016
0.22062044	0.48193359
0.2205393	0.48095703
0.22046071	0.47998047
0.22038468	0.47900391
0.22031119	0.47802734
0.22024024	0.47705078
0.22017183	0.47607422
0.22010595	0.47509766
0.2200426	0.47412109
0.21998177	0.47314453
0.21992346	0.47216797
0.21986767	0.47119141
0.21981439	0.47021484
0.21976362	0.46923828
0.21973273	0.46862215
0.21970922	0.46813416
0.21966959	0.46728516
0.21962633	0.46630859
0.21958557	0.46533203
0.21954731	0.46435547
0.21951153	0.46337891
0.21947825	0.46240234
0.21944746	0.46142578
0.21941916	0.46044922
0.21939334	0.45947266
0.21937	0.45849609
0.21934915	0.45751953
0.21933079	0.45654297
0.2193149	0.45556641
0.21930149	0.45458984
0.21929057	0.45361328
0.21928212	0.45263672
0.21927615	0.45166016
0.21927266	0.45068359
0.21927165	0.44970703
0.21927313	0.44873047


==> tikz/advection_long_profile_N1024-5.tsv <==
0.219096365091722	0.449834860704074
0.219140290020883	0.444020269159737
0.219272166680588	0.438207274406988
0.219492149266683	0.432399344923401
0.219800392350169	0.426599929208914
0.220197051270974	0.420812448741442
0.220682282443257	0.415040291069187
0.221256243571015	0.409286803076842
0.221919093772684	0.403555284461529
0.222670993613482	0.397848981452002
0.223512105044239	0.392171080802335
0.224442591245444	0.386524704088576
0.225462616375241	0.380912902334193
0.226572345220149	0.375338650986728
0.227771942747263	0.369804845265064
0.229061573556727	0.364314295893366
0.230441401233323	0.358869725234377
0.231911587596058	0.353473763831238
0.233472291844702	0.348128947363944
0.235123669602317	0.342837714023008
0.236865871852924	0.337602402299933
0.238699043773592	0.332425249191035
0.24062332346038	0.327308388808355
0.24263884054777	0.322253851388762
0.244745714721412	0.317263562689999
0.246944054124321	0.312339343760192
0.24923395365684	0.307482911065583
0.251615493171165	0.30269587695935
0.254088735561453	0.297979750473261
0.256653724751029	0.293335938412545
0.259310483578646	0.288765746733583
0.262059011586246	0.284270382183315
0.264899282711213	0.279850954178918
0.267831242886746	0.275508476905934
0.270854807554572	0.271243871613249
0.27396985909496	0.267057969083277
0.277176244179705	0.262951512256216
0.280473771054577	0.258925158987602
0.283862206758498	0.254979484919145
0.287341274287653	0.251114986443442
0.290910649713598	0.247332083744028
0.294569959265421	0.243631123893142
0.298318776386793	0.240012383990663
0.302156618780086	0.23647607432833
0.306082945450299	0.233022341564854
0.310097153762793	0.229651271898277
0.314198576529768	0.226362894223046
0.318386479141274	0.223157183260435
0.322660056757544	0.220034062651876
0.327018431580233	0.216993408005858
0.331460650221043	0.214035049889956
0.335985681186834	0.211158776760571
0.340592412500872	0.208364337823925
0.345279649480634	0.205651445822521
0.350046112692596	0.20301977974236
0.354890436104896	0.200468987436798
0.359811165458775	0.197998688163659
0.364806756879406	0.195608475033026
0.369875575746607	0.19329791736357
0.375015895845268	0.191066562945964
0.380225898814498	0.188913940212436
0.38550367391364	0.186839560311938
0.390847218122054	0.184842919090841
0.396254436587831	0.182923498979549
0.401723143439371	0.181080770785571
0.407251062971242	0.179314195394099
0.41283583121407	0.177623225377221
0.418474997895379	0.176007306513266
0.424166028796061	0.174465879217852
0.429906308504086	0.17299837988848
0.435693143564348	0.171604242164544
0.441523766020393	0.170282898104822
0.447395337340568	0.169033779284568
0.453304952718163	0.167856317814341
0.459249645731615	0.166749947282841
0.465226393347845	0.16571410362599
0.471232121248613	0.164748225924511
0.477263709456916	0.163851757132247
0.483317998237248	0.163024144737533
0.489391794241351	0.162264841359758
0.495481876868322	0.161573305283379
0.501585004805959	0.160949000931488
0.507697922718421	0.160391399281066
0.513817368043661	0.159899978221949
0.51994007786308	0.159474222861534
0.526062795805122	0.159113625777127
0.53218227894402	0.158817687217828
0.538295304655124	0.158585915257767
0.544398677388635	0.158417825902432
0.550489235324231	0.158312943149784
0.556563856870694	0.158270799007772
0.562619466975663	0.15829093346983
0.568653043213062	0.15837289444984
0.574661621617548	0.158516237678023
0.580642302238124	0.158720526559131
0.58659225438542	0.158985331994305
0.592508721550401	0.159310232167862
0.5983890259749	0.159694812300268
0.604230572857867	0.160138664368505
0.610030854184177	0.160641386794979
0.615787452166098	0.161202584106117
0.621498042290808	0.161821866561736
0.627160395970328	0.162498849756274
0.632772382793322	0.163233154192925
0.638331972381093	0.164024404831714
0.643837235852914	0.164872230612541
0.649286346908189	0.165776263954214
0.654677582535451	0.166736140230472
0.660009323360329	0.167751497224023
0.665280053646287	0.168821974559616
0.670488360963905	0.169947213117177
0.675632935545661	0.171126854426062
0.680712569344319	0.172360540041485
0.685726154814251	0.173647910904226
0.690672683435266	0.174988606684726
0.695551243999454	0.176382265112725
0.700361020681497	0.177828521293636
0.705101290913133	0.179327007012875
0.709771423082374	0.180877350029437
0.714370874077597	0.182479173359991
0.718899186696621	0.184132094554925
0.723355986939823	0.185835724967699
0.727740981206215	0.187589669019036
0.732053953410121	0.189393523457408
0.736294762035808	0.191246876617485
0.740463337146045	0.19314930767813
0.744559677359908	0.195100385921666
0.748583846814128	0.197099669996181
0.752535972121128	0.199146707182679
0.75641623933614	0.201241032668966
0.760224890944484	0.203382168832206
0.763962222879337	0.205569624532104
0.767628581579238	0.207802894416799
0.771224361093539	0.210081458243508
0.77475000024327	0.212404780216079
0.778205979843802	0.214772308341586
0.781592819994943	0.217183473808177
0.784911077443351	0.219637690386403
0.788161343021178	0.222134353856239
0.791344239164412	0.224672841462071
0.794460417513438	0.227252511397861
0.79751055659803	0.229872702324799
0.800495359608081	0.232532732923584
0.803415552251107	0.235231901483585
0.806271880696988	0.237969485531032
0.809065109609925	0.240744741498318
0.811796020267323	0.243556904436508
0.814465408764806	0.246405187772949
0.817074084306438	0.249288783115967
0.819622867578752	0.252206860108325
0.822112589207145	0.255158566331227
0.824544088292804	0.2581430272603
0.826918211028318	0.261159346275071
0.829235809389859	0.264206604723111
0.831497739903761	0.267283862040004
0.833704862485196	0.270390155926022
0.835858039346568	0.273524502580245
0.837958133973233	0.27668589699271
0.840006010164021	0.279873313294824
0.84200253113414	0.283085705168296
0.843948558677884	0.28632200631233
0.845844952388738	0.289581130968888
0.847692568934276	0.29286197450532
0.849492261383546	0.296163414053679
0.851244878584383	0.299484309205584
0.852951264588364	0.302823502761396
0.854612258120983	0.306179821532114
0.856228692094861	0.30955207719231
0.857801393163676	0.312939067182032
0.859331181314701	0.316339575655469
0.860818869497836	0.31975237447393
0.862265263289079	0.323176224240443
0.86367116058652	0.326609875373179
0.865037351336886	0.33005206921456
0.866364617290876	0.333501539172877
0.867653731785495	0.336957011893045
0.868905459551681	0.340417208452882
0.870120556545658	0.343880845581376
0.871299769802389	0.347346636895044
0.872443837309722	0.350813294148663
0.873553487901744	0.354279528496368
0.874629441170039	0.35774405175919
0.875672407391536	0.361205577695053
0.876683087471704	0.364662823267228
0.877662172901985	0.36811450990732
0.878610345730268	0.37155936476877
0.879528278543441	0.374996121967145
0.880416634460963	0.378423523803295
0.881276067138531	0.381840321965814
0.882107220780952	0.385245278709158
0.88291073016338	0.388637168004081
0.883687220660096	0.392014776657038
0.884437308280125	0.395376905395612
0.885161599708919	0.398722369916816
0.885860692355515	0.402050001895863
0.886535174404489	0.405358649952672
0.887185624872126	0.4086471805739
0.887812613666297	0.411914478988554
0.88841670164947	0.415159449995151
0.88899844070442	0.418381018739049
0.889558373802182	0.421578131438488
0.8900970350718	0.424749756058222
0.890614949871528	0.427894882929962
0.891112634861098	0.431012525318936
0.891590598074719	0.434101719936162
0.892049338994521	0.437161527396306
0.892489348624139	0.440191032621161
0.892911109562184	0.443189345188975
0.893315096075373	0.446155599630165
0.893701774171085	0.449088955670019
0.894071601669163	0.451988598419323
0.894425028272749	0.454853738513794
0.894762495638054	0.457683612203698
0.89508443744285	0.460477481394819
0.895391279453596	0.463234633642339
0.895683439591077	0.465954382099236
0.895961327994472	0.468636065420892
0.896225347083725	0.471279047627652
0.896475891620195	0.473882717927385
0.896713348765499	0.476446490499852
0.896938098138509	0.478969804245019
0.897150511870458	0.4814521224973
0.897350954658138	0.483892932707971
0.897539783815166	0.48629174609771
0.89771734932131	0.488648097281628
0.89788399386988	0.490961543868681
0.898040052913187	0.493231666037963
0.898185854706079	0.495458066093619
0.898321720347596	0.497640368000812
0.898447963820745	0.499778216904626
0.89856489203046	0.501871278634107
0.898672804839751	0.503919239193217
0.898771995104121	0.505921804240951
0.898862748704274	0.507878698562212
0.898945344577195	0.509789665531527
0.899020054745606	0.511654466571162
0.899087144345935	0.513472880605542
0.899146871654801	0.51524470351351
0.899199488114095	0.516969747579943
0.899245238354737	0.518647840948357
0.899284360219185	0.520278827075861
0.899317084782728	0.521862564191707
0.899343636373692	0.523398924760918
0.899364232592597	0.524887794954083
0.89937908433034	0.526329074124317
0.899388395785499	0.527722674292759
0.899392364480829	0.529068519643295
0.899391181279009	0.530366546027592
0.899385030397735	0.531616700481148
0.899374089424231	0.532818940751394
0.899358529329249	0.533973234838235
0.899338514480631	0.535079560547917
0.899314202656507	0.53613790506075
0.899285745058209	0.537148264513186
0.89925328632296	0.538110643594746
0.899216964536416	0.539025055160329
0.899176911245114	0.539891519857995
0.899133251468913	0.540710065772965
0.899086103713477	0.541480728087695
0.899035579982854	0.542203548758544
0.898981785792232	0.542878576209138
0.898924820180906	0.54350586504052
0.89886477572553	0.544085475758362
0.898801738553684	0.544617474517109
0.898735788357821	0.54510193288126
0.89866699840964	0.545538927603814
0.898595435574909	0.545928540421693
0.898521160328818	0.546270857868348
0.898444226771841	0.546565971103192
0.898364682646199	0.546813975758046
0.898282569352924	0.547014971800317
0.898197921969561	0.547169063412776
0.898110769268523	0.54727635888984
0.898021133736146	0.547336970550159
0.897929031592439	0.547351014665232
0.89783447281155	0.547318611403977
0.897737461142982	0.547239884792853
0.89763799413354	0.547114962691489
0.89753606315003	0.54694397678331
0.897431653402733	0.546727062581078
0.897324743969609	0.546464359446944
0.897215307821293	0.54615601062676
0.897103311846813	0.545802163298242
0.896988716880083	0.545402968632729
0.896871477727119	0.544958581870164
0.896751543193988	0.544469162406818
0.896628856115471	0.54393487389556
0.896503353384435	0.543355884358156
0.896374965981854	0.542732366309108
0.896243619007535	0.542064496890856
0.896109231711432	0.541352458019577
0.895971717525612	0.540596436541396
0.895830984096782	0.539796624398413
0.895686933319383	0.538953218803965
0.895539461369219	0.538066422426955
0.895388458737562	0.537136443584122
0.895233810265754	0.536163496440526
0.895075395180206	0.535147801216854
0.894913087127822	0.534089584403634
0.894746754211766	0.532989078981381
0.894576259027575	0.531846524646297
0.894401458699529	0.530662168040661
0.894222204917316	0.529436262987591
0.894038343972871	0.528169070729208
0.893849716797417	0.526860860167725
0.893656158998639	0.525511908108743
0.893457500897956	0.524122499505983
0.893253567567866	0.522692927706791
0.893044178869315	0.521223494697692
0.892829149489058	0.519714511349195
0.892608288976989	0.518166297659136
0.892381401783375	0.516579182993748
0.892148287296004	0.514953506325694
0.891908739877181	0.513289616468284
0.891662548900555	0.511587872305009
0.891409498787749	0.50984864301367
0.891149369044772	0.50807230828418
0.89088193429817	0.506259258529326
0.890606964330922	0.50440989508759
0.89032422411803	0.502524630417206
0.890033473861813	0.500603888280688
0.889734469026871	0.498648103918957
0.889426960374717	0.496657724214241
0.88911069399807	0.494633207841038
0.888785411354803	0.492575025404278
0.888450849301521	0.490483659563817
0.888106740126812	0.488359605144746
0.887752811584151	0.486203369232572
0.88738878692446	0.484015471252581
0.887014384928349	0.481796443032803
0.886629319938062	0.479546828849758
0.886233301889144	0.477267185456622
0.885826036341827	0.474958082092784
0.885407224512223	0.47262010047473
0.884976563303317	0.47025383476744
0.884533745335808	0.467859891535883
0.884078458978858	0.465438889676252
0.883610388380797	0.462991460326595
0.883129213499833	0.46051824675641
0.882634610134832	0.458019904235018
0.882126249956262	0.455497099878658
0.881603800537331	0.452950512475847
0.88106692538545	0.450380832291266
0.880515283974082	0.447788760847991
0.879948531775077	0.445175010688167
0.879366320291596	0.442540305112215
0.878768297091751	0.439885377896933
0.878154105843044	0.437210972992493
0.877523386347766	0.434517844198972
0.876875774579475	0.431806754822623
0.876210902720676	0.429078477312411
0.875528399201885	0.426333792877451
0.874827888742217	0.423573491085896
0.874108992391651	0.420798369445953
0.873371327575181	0.418009232969868
0.872614508139011	0.415206893721632
0.871838144398973	0.412392170349278
0.871041843191435	0.409565887602833
0.870225207926819	0.406728875838747
0.869387838646023	0.403881970511993
0.868529332079977	0.401026011656963
0.867649281712485	0.398161843358064
0.866747277846742	0.395290313211558
0.865822907675689	0.392412271779613
0.864875755356495	0.389528572037882
0.8639054020895	0.386640068818026
0.862911426201824	0.383747618246187
0.861893403236063	0.380852077179156
0.860850906044268	0.377954302639144
0.859783504887627	0.375055151248832
0.858690767542143	0.37215547866782
0.857572259410661	0.369256139031935
0.856427543641623	0.366357984396697
0.855256181254901	0.363461864186197
0.854057731275109	0.360568624648798
0.852831750872765	0.357679108320753
0.851577795513734	0.354794153499175
0.850295419117349	0.351914593725398
0.848984174223634	0.349041257279962
0.847643612170068	0.346174966690314
0.846273283278317	0.343316538252293
0.844872737051445	0.34046678156649
0.843441522381953	0.337626499090247
0.841979187771238	0.334796485706462
0.840485281560849	0.331977528309809
0.838959352176089	0.329170405411308
0.837400948382374	0.326375886761825
0.835809619554958	0.323594732995353
0.834184915962335	0.320827695292333
0.832526389064012	0.318075515063877
0.830833591822983	0.315338923657049
0.829106079033526	0.312618642081814
0.827343407664662	0.309915380759656
0.825545137219915	0.307229839294427
0.823710830113747	0.304562706265339
0.821840052065177	0.301914659042339
0.819932372508986	0.29928636362378
0.817987365025032	0.29667847449646
0.816004607786026	0.294091634517875
0.813983684024166	0.291526474820497
0.811924182517091	0.288983614737951
0.809825698093383	0.28646366175272
0.807687832158034	0.283967211465111
0.805510193238113	0.281494847583087
0.803292397548901	0.279047141932569
0.801034069580643	0.276624654487636
0.798734842706202	0.274227933420319
0.796394359809527	0.271857515169206
0.794012273935155	0.269513924526446
0.791588248958633	0.267197674742466
0.789121960277799	0.264909267647778
0.786613095524743	0.26264919379119
0.784061355298307	0.260417932593767
0.781466453916645	0.258215952517815
0.77882812018957	0.256043711250124
0.776146098210118	0.253901655898807
0.773420148164744	0.251790223202938
0.770650047161423	0.249709839754226
0.767835590074808	0.247660922229978
0.76497659040762	0.245643877636624
0.762072881166928	0.243659103562897
0.759124315754501	0.241706988442124
0.756130768869522	0.239787911822635
0.753092137422482	0.23790224464571
0.75000834145843	0.23605034953019
0.746879325087959	0.234232581063089
0.743705057423946	0.232449286095436
0.740485533521956	0.230700804042612
0.737220775322165	0.228987467188508
0.733910832590393	0.227309600992787
0.730555783855652	0.225667524400538
0.727155737341641	0.224061550153703
0.723710831889269	0.222491985103582
0.720221237867214	0.220959130523766
0.716687158067449	0.219463282422924
0.713108828582413	0.218004731856762
0.709486519660442	0.216583765238626
0.70582053653594	0.215200664648105
0.702111220230661	0.213855708137123
0.698358948322313	0.212549170032917
0.694564135676816	0.211281321237433
0.690727235140053	0.210052429522513
0.6868487381855	0.208862759820491
0.68292917551345	0.207712574509582
0.678969117598039	0.206602133693662
0.674969175177944	0.205531695475913
0.670929999686934	0.204501516225913
0.666852283620197	0.203511850839669
0.662736760832778	0.202562952992201
0.658584206766241	0.20165507538218
0.654395438600105	0.200788469968249
0.650171315324594	0.199963388196569
0.64591273773135	0.199180081219158
0.641620648319296	0.198438800102654
0.637296031112708	0.197739796027045
0.632939911389123	0.197083320473978
0.628553355314783	0.196469625404221
0.624137469485995	0.195898963423908
0.619693400374664	0.195371587939095
0.615222333677072	0.194887753298277
0.610725493565225	0.194447714922407
0.606204141840393	0.194051729422026
0.60165957698913	0.193700054701066
0.597093133142503	0.193392950046909
0.592506178939449	0.193130676206263
0.587900116296102	0.192913495446417
0.583276379083069	0.192741671601424
0.578636431713324	0.192615470102771
0.573981767643742	0.192535157994057
0.569313907793917	0.19250100392922
0.564634398886258	0.192513278153823
0.559944811711888	0.192572252468929
0.555246739327267	0.192678200177042
0.550541795186911	0.192831396009633
0.545831611217919	0.193032116035719
0.541117835842377	0.193280637550988
0.536402131954193	0.193577238946909
0.53168617485681	0.193922199559342
0.526971650169023	0.194315799496042
0.522260251705774	0.194758319442562
0.517553679341487	0.195250040445953
0.512853636863078	0.195791243675754
0.508161829820306	0.196382210161673
0.503479963380869	0.197023220507425
0.498809740197663	0.197714554580162
0.494152858295648	0.198456491174953
0.489511008985387	0.199249307653767
0.484885874810484	0.200093279558439
0.480279127535619	0.200988680197083
0.475692426181814	0.201935780203461
0.471127415115121	0.202934847068839
0.466585722194682	0.203986144645856
0.462068956985723	0.205089932623993
0.45757870904256	0.206246465976249
0.453116546266384	0.207455994376664
0.448684013342046	0.208718761588391
0.444282630257649	0.210035004822056
0.439913890910224	0.211404954064205
0.435579261800408	0.21282883137568
0.431280180818275	0.214306850159898
0.427018056122286	0.215839214401006
0.422794265112704	0.217426117871979
0.418610153500097	0.219067743312944
0.414467034469626	0.220764261579874
0.410366187940726	0.222515830764157
0.406308859921805	0.224322595283483
0.402296261958925	0.2261846849447
0.398329570677073	0.228102213979411
0.394409927412307	0.230075280053187
0.390538437932599	0.232103963249499
0.386716172244966	0.234188325029523
0.382944164486082	0.236328407169276
0.379223412893407	0.23852423067557
0.375554879853493	0.240775794682567
0.371939492024036	0.243083075330858
0.368378140525934	0.245446024631191
0.364871681201567	0.247864569315187
0.361420934935294	0.250338609675607
0.358026688032169	0.252868018398864
0.354689692650625	0.255452639392853
0.351410667285055	0.258092286613192
0.348190297294004	0.260786742891348
0.345029235469732	0.263535758768303
0.341928102645051	0.26633905133751
0.338887488333158	0.269196303101327
0.335907951396413	0.272107160845127
0.332990020740062	0.27507123453355
0.330134196026855	0.27808809623363
0.327340948408849	0.281157279069542
0.324610721272544	0.284278276214041
0.321943930993814	0.287450539921714
0.319340967699135	0.290673480609289
0.31680219602974	0.293946465988459
0.314327955905562	0.297268820256555
0.311918563285855	0.300639823350691
0.309574310923641	0.304058710270818
0.307295469111225	0.307524670477246
0.305082286414158	0.311036847368126
0.302934990391317	0.314594337842158
0.300853788298681	0.318196191951983
0.298838867774803	0.321841412653202
0.296890397505953	0.325528955653984
0.295008527869127	0.329257729369927
0.293193391551229	0.33302659498853
0.29144510414293	0.336834366647318
0.289763764705782	0.340679811729272
0.288149456311359	0.344561651278808
0.286602246551285	0.348478560541096
0.285122188017168	0.352429169627006
0.283709318749563	0.356412064305391
0.282363662655218	0.360425786923963
0.281085229891968	0.364468837459199
0.27987401722075	0.368539674695386
0.278730008324329	0.372636717531909
0.277653174092425	0.376758346417503
0.276643472872999	0.380902904909417
0.275700850689646	0.385068701354515
0.274825241424993	0.38925401068913
0.274016566970235	0.393457076353221
0.273274737340932	0.397676112314144
0.272599650759304	0.401909305194489
0.271991193703383	0.406154816497727
0.271449240923378	0.410410784924977
0.270973655425782	0.41467532877545
0.270564288425752	0.418946548422761
0.270220979268428	0.423222528858579
0.269943555319886	0.427501342294882
0.269731831828524	0.431781050815575
0.269585611757758	0.436059709067899
0.269504685590953	0.440335366983899
0.269488831109614	0.444606072521896
0.269537813145917	0.448869874417942
0.269651383310763	0.453124824937072
0.269829279698566	0.457368982614224
0.27007122657011	0.461600414974863
0.270376934014847	0.465817201225402
0.270746097594112	0.470017434903821
0.271178397966758	0.474199226481147
0.271673500498875	0.478360705904904
0.272231054859213	0.482500025075909
0.272850694602118	0.486615360250414
0.273532036739774	0.490704914360058
0.274274681305675	0.494766919242601
0.275078210911279	0.498799637777131
0.275942190297901	0.502801365918011
0.276866165885934	0.506770434622394
0.277849665323563	0.510705211667016
0.278892197037236	0.514604103350495
0.279993249786119	0.518465556078049
0.281152292222928	0.52228805782642
0.282368772463485	0.526070139487222
0.283642117667456	0.529810376087808
0.284971733632708	0.53350738788926
0.286357004405798	0.537159841361818
0.287797291911098	0.540766450038639
0.289291935601121	0.544325975249366
0.290840252130522	0.547837226735425
0.292441535056368	0.551299063149617
0.294095054567186	0.554710392442953
0.295800057243261	0.558070172142034
0.297555765850668	0.561377409520771
0.29936137917147	0.564631161670516
0.301216071872395	0.567830535472891
0.303118994414334	0.570974687480006
0.305069273004843	0.574062823706819
0.307066009595738	0.577094199340566
0.309108281927821	0.580068118372386
0.311195143624581	0.582983933156265
0.313325624336647	0.58584104390052
0.315498729938522	0.588638898096952
0.317713442779106	0.591376989892957
0.319968721987196	0.594054859411599
0.322263503833055	0.596672092024752
0.324596702146921	0.599228317584207
0.326967208795113	0.601723209615539
0.329373894214137	0.604156484479368
0.331815608003067	0.606527900504492
0.33429117957409	0.608837257097177
0.336799418861041	0.611084393830684
0.339339117085304	0.613269189518918
0.341909047578399	0.615391561277849
0.344507966660147	0.617451463578173
0.347134614571206	0.619448887292402
0.34978771645838	0.621383858739391
0.352465983410955	0.62325643872906
0.355168113545959	0.625066721609808
0.357892793140168	0.626814834321007
0.360638697806238	0.628500935452576
0.363404493710285	0.630125214313567
0.366188838827949	0.631687890011411
0.368990384235785	0.633189210543267
0.37180777543464	0.63462945190077
0.374639653701492	0.636008917189222
0.377484657466149	0.637327935762168
0.38034142370893	0.638586862372044
0.383208589375467	0.639786076337502
0.386084792804638	0.640925980727814
0.388968675165491	0.642007001564655
0.391858881899107	0.643029587041398
0.394754064161185	0.643994206759965
0.397652880261216	0.644901350985143
0.400553997094101	0.645751529916213
0.403456091560095	0.646545272975581
0.40635785196901	0.647283128114091
0.409257979424787	0.647965661132594
0.412155189186473	0.648593455019257
0.415048212001929	0.64916710930211
0.417935795410665	0.649687239416209
0.420816705012338	0.650154476084804
0.423689725697663	0.650569464713857
0.426553662838654	0.650932864799214
0.429407343435319	0.651245349345747
0.432249617216158	0.651507604297753
0.435079357690031	0.651720327979901
0.437895463147138	0.651884230548012
0.440696857607237	0.652000033448977
0.443482491713273	0.65206846888913
0.446251343569022	0.652090279310389
0.449002419519454	0.652066216873532
0.451734754872856	0.651997042947978
0.454447414563972	0.651883527607484
0.457139493757631	0.651726449131196
0.459810118392624	0.651526593509524
0.46245844566574	0.651284753954368
0.465083664456196	0.65100173041324
0.467684995690797	0.65067832908689
0.470261692650443	0.650315361950055
0.472813041218765	0.649913646275056
0.475338360073838	0.649474004157933
0.477837000824083	0.648997262046944
0.480308348089708	0.648484250273219
0.482751819531014	0.647935802583461
0.485166865825223	0.64735275567462
0.487552970593388	0.646735948730514
0.489909650279275	0.646086222960388
0.492236453981979	0.645404421139509
0.494532963244268	0.64469138715187
0.496798791798635	0.64394796553518
0.499033585273114	0.643175001028303
0.501237020858969	0.642373338121393
0.503408806942332	0.641543820608986
0.50554868270198	0.640687291146346
0.50765641767535	0.639804590809404
0.509731811294965	0.638896558658648
0.511774692397356	0.637964031307369
0.513784918706646	0.637007842494661
0.515762376294806	0.636028822663638
0.517706979020671	0.635027798545306
0.519618667949698	0.634005592748582
0.521497410756411	0.632963023356943
0.523343201111441	0.631900903532215
0.525156058055	0.630820041125991
0.526936025358532	0.629721238299234
0.528683170876329	0.628605291150531
0.530397585888668	0.627472989353561
0.532079384438099	0.62632511580427
0.533728702660379	0.625162446278255
0.535345698111477	0.623985749098869
0.536930549091994	0.622795784816551
0.538483453970305	0.621593305899808
0.54000463050563	0.620379056438364
0.541494315172146	0.619153771858889
0.542952762485244	0.617918178653723
0.544380244330887	0.616672994123015
0.54577704929903	0.615418926130647
0.547143482021914	0.614156672874272
0.548479862518061	0.612886922669846
0.549786525542675	0.611610353750859
0.551063819945115	0.610327634082632
0.55231210803403	0.609039421191839
0.553531764950711	0.607746362011505
0.554723178051139	0.606449092741619
0.555886746297155	0.605148238725533
0.557022879657131	0.60384441434224
0.558131998516484	0.602538222914599
0.559214533098295	0.601230256633566
0.560270922894293	0.599921096498433
0.561301616106372	0.598611312273045
0.562307069098823	0.597301462457942
0.563287745861381	0.595992094278358
0.564244117483164	0.594683743687928
0.565176661637583	0.593376935387962
0.566085862078177	0.592072182862135
0.566972208145426	0.590769988426348
0.567836194284469	0.589470843293527
0.568678319573637	0.588175227653149
0.569499087263759	0.586883610765118
0.570299004328079	0.585596451067767
0.571078581022683	0.584314196299582
0.571838330457259	0.583037283634337
0.572578768176023	0.581766139829228
0.573300411748635	0.58050118138562
0.574003780370881	0.579242814721995
0.574689394474907	0.57799143635864
0.575357775348801	0.576747433113673
0.57600944476523	0.575511182309885
0.576644924618931	0.57428305199196
0.577264736572766	0.573063401153566
0.577869401712069	0.571852579973817
0.578459440207026	0.570650930062602
0.579035370982795	0.569458784714247
0.579597711397065	0.568276469169003
0.580146976924774	0.567104300881824
0.580683680849696	0.565942589797855
0.581208333962567	0.564791638634181
0.581721444265475	0.563651743167174
0.582223516682194	0.562523192524991
0.582715052774158	0.561406269484615
0.583196550461767	0.560301250772915
0.583668503750732	0.559208407371149
0.584131402463126	0.558128004822404
0.584585731972866	0.557060303541366
0.585031972945308	0.556005559125931
0.585470601080665	0.55496402267008
0.585902086860942	0.55393594107746
0.58632689530011	0.552921557375199
0.586745485697227	0.55192111102732
0.587158311392221	0.550934838247345
0.587565819524067	0.549962972309422
0.587968450791095	0.549005743857589
0.588366639213143	0.548063381212566
0.588760811895336	0.547136110675578
0.589151388793218	0.546224156828736
0.58953878247902	0.545327742831442
0.589923397908825	0.544447090712329
0.590305632190418	0.543582421656215
0.590685874351626	0.54273395628566
0.591064505108929	0.541901914936546
0.591441896636191	0.541086517927271
0.591818412333318	0.540287985821067
0.592194406594704	0.539506539680959
0.5925702245773	0.538742401316932
0.59294620196821	0.537995793524823
0.593322664751677	0.537266940316502
0.593699928975363	0.536556067140903
0.594078300515861	0.535863401095438
0.594458074843349	0.535189171127394
0.59483953678536	0.534533608224859
0.595222960289618	0.53389694559674
0.595608608185959	0.533279418841509
0.595996731947295	0.532681266104191
0.596387571449712	0.53210272822124
0.596781354731676	0.531544048852873
0.597178297752469	0.531005474602465
0.597578604149917	0.530487255122638
0.597982464997505	0.529989643207607
0.598390058561024	0.529512894871464
0.598801550054895	0.529057269411979
0.599217091398316	0.528623029459568
0.599636820971452	0.528210441011068
0.600060863371854	0.52781977344797
0.600489329171344	0.527451299538736
0.600922314673627	0.5271052954249
0.601359901672893	0.526782040590595
0.601802157213703	0.526481817815187
0.602249133352473	0.526204913108715
0.602700866920902	0.525951615629816
0.603157379291679	0.52572221758586
0.603618676146843	0.525517014114982
0.604084747249224	0.525336303149793
0.604555566217309	0.525180385262438
0.605031090304021	0.525049563490813
0.605511260179827	0.524944143145696
0.605995999720626	0.524864431598545
0.606485215800911	0.52481073804979
0.606978798092685	0.524783373277428
0.607476618870619	0.524782649365739
0.607978532823985	0.524808879413986
0.608484376875864	0.524862377224967
0.60899397001017	0.524943456973296
0.609507113107037	0.525052432853349
0.610023588787087	0.525189618706797
0.610543161265147	0.52535532762969
0.611065576213959	0.525549871559087
0.611590560638441	0.525773560839242
0.61211782276103	0.526026703767401
0.612647051918683	0.52630960611929
0.613177918472058	0.526622570654397
0.613710073727424	0.52696589660121
0.614243149871831	0.527339879122584
0.614776759922063	0.527744808761483
0.615310497687864	0.528180970867338
0.615843937749979	0.528648645003352
0.616376635453436	0.529148104335108
0.616908126916582	0.529679615000869
0.617437929056301	0.53024343546405
0.617965539629833	0.530839815848341
0.618490437293625	0.531468997256075
0.619012081679581	0.532131211070444
0.619529913489072	0.53282667824224
0.620043354605054	0.533555608561865
0.620551808222596	0.534318199917443
0.62105465899809	0.535114637539859
0.621551273217422	0.535945093235698
0.622040998983306	0.536809724609093
0.622523166421998	0.537708674273543
0.622997087909533	0.538642069054896
0.62346205831767	0.539610019186687
0.623917355279588	0.540612617499166
0.624362239475483	0.541649938603396
0.624795954938073	0.542722038071878
0.625217729378054	0.543828951617264
0.625626774529516	0.544970694270747
0.626022286515264	0.546147259561881
0.626403446232035	0.547358618701538
0.626769419755513	0.548604719769924
0.627119358765048	0.54988548691155
0.627452400988008	0.551200819539144
0.627767670663582	0.552550591548636
0.628064279025963	0.553934650547262
0.628341324806696	0.5553528170971
0.628597894756104	0.556804883976165
0.628833064183577	0.558290615459518
0.629045897516603	0.559809746622605
0.629235448878355	0.561361982669341
0.629400762683708	0.562946998287275
0.629540874253513	0.564564437032347
0.629654810447031	0.56621391074567
0.62974159031238	0.567894999004825
0.629800225754915	0.569607248612133
0.629829722223473	0.571350173122319
0.629829079414416	0.573123252412051
0.629797291993477	0.574925932293658
0.629733350335408	0.576757624175414
0.629636241281479	0.578617704770606
0.629504948914941	0.580505515857558
0.629338455354532	0.582420364092737
0.629135741566257	0.584361520878835
0.62889578819359	0.58632822228975
0.628617576406435	0.588319669054102
0.628300088769063	0.590335026598886
0.627942310127461	0.592373425154607
0.627543228516429	0.594433959923133
0.627101836086903	0.596515691309229
0.626617130053982	0.598617645216595
0.626088113666178	0.600738813408997
0.625513797196483	0.602878153936783
0.62489319895583	0.605034591628925
0.624225346329595	0.607207018650433
0.623509276837808	0.609394295124724
0.62274403921974	0.611595249820256
0.621928694543568	0.613808680900513
0.621062317341818	0.616033356736114
0.620143996773269	0.618268016777533
0.619172837812018	0.620511372486713
0.618147962464326	0.622762108325493
0.617068511013919	0.625018882798587
0.615933643296236	0.627280329548549
0.614742540002203	0.629545058499879
0.6134944040119	0.631811657049315
0.612188461758489	0.634078691298909
0.610823964622576	0.63634470732854
0.609400190357149	0.638608232504059
0.607916444542962	0.640867776817301
0.606372062074198	0.643121834253868
0.60476640867393	0.645368884184598
0.603098882438792	0.647607392776395
0.601368915411966	0.649835814418075
0.599575975183396	0.6520525931568
0.5977195665158	0.654256164140638
0.595799232994821	0.656444955062738
0.593814558701331	0.658617387602619
0.59176516990345	0.660771878860222
0.589650736765704	0.662906842778207
0.587470975072136	0.665020691548322
0.585225647959938	0.667111836997561
0.582914567659713	0.669178691950132
0.580537597238028	0.671219671561299
0.578094652337539	0.673233194619412
0.575585702909442	0.675217684812612
0.573010774932648	0.677171571956916
0.570369952113548	0.679093293182652
0.567663377559826	0.680981294076423
0.564891255421294	0.682834029776131
0.562053852490382	0.684649966016736
0.559151499754344	0.686427580124903
0.556184593891022	0.6881653619608
0.553153598699524	0.689861814805756
0.550059046456858	0.691515456194741
0.546901539191351	0.693124818692945
0.543681749863299	0.694688450616081
0.54040042344329	0.696204916694298
0.537058377878311	0.697672798679957
0.533656504935827	0.699090695899816
0.530195770916026	0.700457225752432
0.526677217222376	0.701771024151969
0.523101960780993	0.703030745919785
0.519471194299527	0.704235065125543
0.515786186356413	0.705382675379819
0.512048281312256	0.706472290080391
0.508258899035121	0.707502642614762
0.504419534432551	0.708472486521564
0.500531756783728	0.709380595613814
0.496597208865999	0.710225764067143
0.492617605871094	0.71100680647633
0.488594734107135	0.71172255788368
0.484530449484026	0.712371873782891
0.480426675780601	0.712953630102283
0.476285402693542	0.713466723171335
0.472108683669162	0.713910069674647
0.467898633520684	0.714282606597546
0.46365742583498	0.714583291167634
0.459387290174247	0.714811100796708
0.455090509079432	0.714965033027504
0.450769414883913	0.715044105489831
0.446426386346986	0.715047355870664
0.442063845118497	0.714973841902847
0.437684252047026	0.71482264137704
0.433290103345352	0.714592852181586
0.428883926628144	0.714283592374976
0.424468276837888	0.713894000295544
0.420045732075911	0.713423234713039
0.415618889356384	0.712870475026647
0.411190360301664	0.71223492151402
0.406762766798012	0.711515795635743
0.402338736631076	0.710712340399646
0.397920899120673	0.709823820789226
0.393511880774612	0.708849524260316
0.389114300981027	0.707788761310041
0.384730767758483	0.706640866121885
0.380363873582784	0.705405197290538
0.37601619130857	0.70408113862998
0.37169027020333	0.702668100068
0.3673886321104	0.701165518630114
0.363113767756584	0.699572859515523
0.358868133218862	0.697889617267414
0.35465414656356	0.696115317039605
0.350474184669877	0.694249515961024
0.34633058024846	0.692291804599198
0.342225619064154	0.690241808523323
0.338161537370746	0.688099189967068
0.334140519563882	0.685863649590609
0.330164696057018	0.683534928340851
0.326236141383583	0.681112809408027
0.322356872527409	0.678597120276323
0.318528847481663	0.67598773486519
0.314753964035557	0.673284575757419
0.311034058786533	0.670487616509043
0.307370906374593	0.667596884035337
0.303766218934153	0.664612461066143
0.300221645757867	0.661534488662865
0.29673877316586	0.658363168788415
0.293319124572921	0.655098766920307
0.289964160745507	0.651741614696123
0.286675280239696	0.648292112579405
0.283453820010694	0.644750732532965
0.280301056183964	0.641118020685499
0.27721820497785	0.637394599976392
0.274206423767066	0.633581172762442
0.271266812276401	0.629678523369293
0.268400413893815	0.625687520569423
0.265608217092073	0.621609119967611
0.262891156948167	0.6174443662741
0.260250116749773	0.61319439544486
0.257685929678297	0.60886043666795
0.255199380558184	0.60444381417447
0.252791207662453	0.599945948852331
0.250462104564792	0.595368359641093
0.248212722028784	0.590712664686118
0.246043669925294	0.585980582230707
0.243955519169402	0.581173931225451
0.241948803668665	0.576294631634757
0.240024022274919	0.571344704421587
0.238181640732243	0.566326271192749
0.236422093614193	0.561241553488731
0.23474578624372	0.556092871703596
0.233153096589715	0.550882643622877
0.231644377134474	0.545613382569434
0.230219956706798	0.540287695149982
0.228880142275779	0.534908278597483
0.227625220700777	0.529477917707882
0.226455460433325	0.523999481372364
0.22537111316715	0.518475918709931
0.224372415432694	0.51291025480802
0.223459590132897	0.507305586082602
0.222632848017221	0.501665075272372
0.221892389091138	0.495991946085005
0.221238403958561	0.490289477516845
0.220671075094874	0.484560997870439
0.220190578048395	0.478809878497282
0.21979708256829	0.473039527296026
0.219490753657073	0.467253381998754
0.219271752545964	0.461454903280246
0.21914023759148	0.455647567726971
0.219096365091722	0.449834860704074


==> tikz/advection_long_profile_N2048-1.tsv <==
0.21914728	0.44995117
0.21914743	0.44946289
0.2191482	0.44897461
0.21914959	0.44848633
0.2191516	0.44799805
0.21915424	0.44750977
0.21915749	0.44702148
0.21916136	0.4465332
0.21916585	0.44604492
0.21917095	0.44555664
0.21917668	0.44506836
0.21918302	0.44458008
0.21918999	0.4440918
0.21919758	0.44360352
0.2192058	0.44311523
0.21921464	0.44262695
0.21922408	0.44213867
0.21923362	0.44167539
0.21923878	0.44142984
0.21924483	0.44116211
0.21925614	0.44067383
0.21926808	0.44018555
0.21928064	0.43969727
0.21929383	0.43920898
0.21930763	0.4387207
0.21932206	0.43823242
0.21933712	0.43774414
0.21935279	0.43725586
0.21936909	0.43676758
0.21938602	0.4362793
0.21940357	0.43579102
0.21942174	0.43530273
0.21944054	0.43481445
0.21945997	0.43432617
0.21948002	0.43383789
0.21950071	0.43334961
0.21952201	0.43286133
0.21954395	0.43237305
0.2195665	0.43188477
0.21958968	0.43139648
0.21961348	0.4309082
0.21963794	0.43041992
0.21966303	0.42993164
0.2196887	0.42944336
0.21971414	0.42897163
0.21972743	0.4287269
0.219742	0.4284668
0.21976958	0.42797852
0.2197978	0.42749023
0.21982666	0.42700195
0.21985614	0.42651367
0.21988625	0.42602539
0.21991701	0.42553711
0.2199484	0.42504883
0.21998043	0.42456055
0.2200131	0.42407227
0.22004641	0.42358398
0.22008034	0.4230957
0.22011491	0.42260742
0.22015014	0.42211914
0.22018601	0.42163086
0.22020948	0.42131587
0.22022783	0.42107146
0.22025963	0.4206543
0.22029738	0.42016602
0.22033579	0.41967773
0.22037484	0.41918945
0.22041454	0.41870117
0.22045488	0.41821289
0.22049587	0.41772461
0.22053751	0.41723633
0.22057981	0.41674805
0.22062274	0.41625977
0.22066632	0.41577148
0.22069571	0.41544632
0.22071791	0.41520177
0.2207554	0.41479492
0.2208009	0.41430664
0.22084706	0.41381836
0.22089387	0.41333008
0.22094134	0.4128418
0.22098946	0.41235352
0.22103823	0.41186523
0.22108766	0.41137695
0.22113777	0.41088867
0.22117719	0.41050909
0.22120267	0.41026429
0.22123995	0.40991211
0.221292	0.40942383
0.22134473	0.40893555
0.2213981	0.40844727
0.22145214	0.40795898
0.22150685	0.4074707
0.22156222	0.40698242
0.22161829	0.40649414
0.22166307	0.40610817
0.22169153	0.40586343
0.22173234	0.40551758
0.22179033	0.4050293
0.22184902	0.40454102
0.2219084	0.40405273
0.22196846	0.40356445
0.2220292	0.40307617
0.2220906	0.40258789
0.22214469	0.40216209
0.22217585	0.40191729
0.2222154	0.40161133
0.22227878	0.40112305
0.22234288	0.40063477
0.22240766	0.40014648
0.22247311	0.3996582
0.22253921	0.39916992
0.222606	0.39868164
0.22264795	0.39837795
0.22268182	0.39813363
0.22274175	0.39770508
0.22281059	0.3972168
0.22288013	0.39672852
0.22295039	0.39624023
0.22302131	0.39575195
0.2230929	0.39526367
0.22313675	0.39496741
0.22317303	0.39472309
0.22323831	0.39428711
0.22331199	0.39379883
0.22338636	0.39331055
0.22346149	0.39282227
0.22353733	0.39233398
0.22360408	0.39190731
0.22364244	0.39166291
0.22369103	0.39135742
0.22376893	0.39086914
0.22384757	0.39038086
0.22392686	0.38989258
0.22400678	0.3894043
0.22408407	0.38893739
0.22412461	0.38869305
0.2241691	0.38842773
0.22425123	0.38793945
0.22433408	0.38745117
0.2244177	0.38696289
0.22450202	0.38647461
0.22457684	0.38604439
0.22461946	0.38580003
0.22467278	0.38549805
0.22475924	0.38500977
0.22484645	0.38452148
0.22493436	0.3840332
0.22502301	0.38354492
0.22508261	0.38321913
0.2251274	0.38297466
0.22520253	0.38256836
0.22529333	0.38208008
0.22538492	0.3815918
0.22547718	0.38110352
0.22555473	0.38069669
0.22560141	0.38045209
0.22566412	0.38012695
0.22575862	0.37963867
0.2258539	0.37915039
0.22594983	0.37866211
0.22603612	0.3782269
0.22608467	0.3779823
0.22614419	0.37768555
0.22624242	0.37719727
0.22634148	0.37670898
0.22644121	0.3762207
0.2265269	0.3758043
0.22657728	0.37555994
0.22664304	0.37524414
0.22674502	0.37475586
0.22684784	0.37426758
0.22695138	0.3737793
0.22702709	0.37342474
0.22707937	0.37318041
0.2271609	0.37280273
0.22726673	0.37231445
0.22737331	0.37182617
0.2274808	0.37133789
0.22753691	0.37108408
0.22759118	0.37083988
0.22769794	0.37036133
0.22780773	0.36987305
0.22791825	0.36938477
0.22800054	0.36902351
0.22805631	0.36877918
0.22814173	0.3684082
0.22825461	0.36791992
0.22836821	0.36743164
0.22847045	0.36699558
0.22852785	0.36675127
0.2285981	0.36645508
0.22871414	0.3659668
0.22883093	0.36547852
0.22894674	0.36499812
0.22900582	0.36475401
0.22906721	0.36450195
0.22918645	0.36401367
0.22930648	0.36352539
0.22942746	0.36303711
0.22949023	0.36278516
0.22955123	0.362541
0.22967178	0.36206055
0.22979508	0.36157227
0.22991872	0.3610863
0.22998105	0.36084213
0.23004443	0.3605957
0.23017024	0.36010742
0.23029683	0.35961914
0.23041457	0.35916829
0.23047849	0.35892393
0.23055281	0.35864258
0.23068197	0.3581543
0.23081198	0.35766602
0.23091715	0.35727358
0.2309827	0.35702918
0.23107464	0.35668945
0.23120713	0.35620117
0.2313406	0.35571289
0.23142643	0.35540044
0.23149377	0.3551561
0.23161005	0.35473633
0.23174592	0.35424805
0.23187387	0.35379158
0.23194247	0.35354723
0.2320206	0.35327148
0.23215912	0.3527832
0.23229859	0.35229492
0.23239522	0.35195837
0.23246559	0.35171408
0.23258023	0.35131836
0.23272219	0.35083008
0.23285183	0.35038745
0.23292348	0.35014309
0.23300915	0.34985352
0.23315379	0.34936523
0.23329951	0.34887695
0.23338551	0.34858988
0.23345898	0.34834565
0.2335935	0.34790039
0.2337418	0.34741211
0.23385146	0.34705302
0.23392629	0.34680872
0.23404131	0.34643555
0.23419221	0.34594727
0.23432152	0.34553191
0.23439769	0.3452876
0.23449724	0.3449707
0.23465091	0.34448242
0.23479571	0.34402581
0.23487329	0.34378152
0.2349615	0.34350586
0.235118	0.34301758
0.23527409	0.34253409
0.2353531	0.34228993
0.23543411	0.34204102
0.23559345	0.34155273
0.23575393	0.34106445
0.2358371	0.34081204
0.23591797	0.34056788
0.23607742	0.34008789
0.23624078	0.33959961
0.23632538	0.33934734
0.23640768	0.33910318
0.23656999	0.33862305
0.23673466	0.33813945
0.23681801	0.33789532
0.23690337	0.33764648
0.23707128	0.3371582
0.23723016	0.33669961
0.23731499	0.33645547
0.23741064	0.33618164
0.23758142	0.33569336
0.23773007	0.33527133
0.23781636	0.3350271
0.23792671	0.3347168
0.23810058	0.33422852
0.23823451	0.33385435
0.23832219	0.33360997
0.23845165	0.33325195
0.23862876	0.33276367
0.23874355	0.33244846
0.23883273	0.33220417
0.2389857	0.33178711
0.23916589	0.33129883
0.23925707	0.33105271
0.23934788	0.33080857
0.23952912	0.33032227
0.23968325	0.32991113
0.23977506	0.32966681
0.2398966	0.3293457
0.24008192	0.32885742
0.24020463	0.32853552
0.24029798	0.32829126
0.2404555	0.32788086
0.24063604	0.32741298
0.24073053	0.32716881
0.24083355	0.3269043
0.24102409	0.32641602
0.24116531	0.32605592
0.24126131	0.32581159
0.2414084	0.32543945
0.24160211	0.32495138
0.24179716	0.32446289
0.2419931	0.32397461
0.24213945	0.32361175
0.24223821	0.32336747
0.24238834	0.32299805
0.24258173	0.32252409
0.24268162	0.32227991
0.242788	0.32202148
0.24298951	0.3215332
0.24312732	0.32120076
0.24322886	0.32095651
0.24339587	0.32055664
0.24357518	0.32012908
0.24367782	0.31988485
0.24380673	0.31958008
0.24401386	0.3190918
0.24412919	0.31882093
0.24423362	0.31857675
0.24443163	0.31811523
0.24458279	0.31776446
0.24468833	0.3175202
0.24485401	0.31713867
0.24503868	0.316715
0.24514539	0.31647074
0.24528105	0.31616211
0.24549633	0.31567383
0.24560488	0.31542836
0.24571342	0.31518422
0.2459305	0.31469727
0.24606671	0.31439296
0.24617641	0.31414874
0.24636943	0.3137207
0.24653091	0.31336406
0.24664179	0.31311979
0.24681318	0.31274414
0.24699752	0.31234153
0.24710961	0.31209726
0.24726179	0.31176758
0.24746656	0.31132527
0.2475799	0.31108103
0.24771531	0.31079102
0.24793808	0.31031515
0.24805269	0.31007099
0.2481738	0.30981445
0.24840491	0.30932617
0.24852799	0.30906701
0.24864449	0.30882285
0.24887096	0.30834961
0.24900579	0.30806889
0.24912355	0.3078247
0.2493421	0.30737305
0.24948614	0.30707646
0.24960517	0.30683225
0.24981838	0.30639648
0.24996907	0.3060896
0.25008939	0.30584538
0.25029986	0.30541992
0.2504546	0.3051082
0.25057624	0.30486397
0.2507866	0.30444336
0.25094277	0.30413215
0.25106573	0.30388792
0.25127864	0.3034668
0.2514336	0.30316132
0.25155791	0.30291709
0.25177605	0.30249023
0.25192712	0.30219558
0.25205278	0.30195136
0.25227885	0.30151367
0.25242334	0.30123482
0.25255038	0.30099062
0.25278712	0.30053711
0.2529223	0.30027894
0.25305074	0.30003477
0.25329488	0.29957201
0.25342402	0.29932785
0.25355996	0.29907227
0.25379803	0.29862575
0.25392855	0.29838154
0.25408221	0.2980957
0.254304	0.29768409
0.25443591	0.29743983
0.25461014	0.29711914
0.25481282	0.29674692
0.25494616	0.29650264
0.25514379	0.29614258
0.25532452	0.29581413
0.25545932	0.29556987
0.25568324	0.29516602
0.25583911	0.29488561
0.25597543	0.29464142
0.25621957	0.29420548
0.25635666	0.2939613
0.2565035	0.29370117
0.25673862	0.29328558
0.25687713	0.29304133
0.25705781	0.29272461
0.25726068	0.29236972
0.25740068	0.29212545
0.25761813	0.29174805
0.25778575	0.29145773
0.25792731	0.29121358
0.25817146	0.2907939
0.25831386	0.29054971
0.2584701	0.2902832
0.25870115	0.28988995
0.25884501	0.28964568
0.25904586	0.28930664
0.25923397	0.2889897
0.25937941	0.28874548
0.25962358	0.28833721
0.25976991	0.28809307
0.25992128	0.2878418
0.26016113	0.28744451
0.26030896	0.28720024
0.26051291	0.28686523
0.26070192	0.28655519
0.26085135	0.28631107
0.26109551	0.28591368
0.26124589	0.28566951
0.26141244	0.28540039
0.26164116	0.28503161
0.26179306	0.28478734
0.26202039	0.28442383
0.26219015	0.28415279
0.26234374	0.28390866
0.26258789	0.28352167
0.26274223	0.28327748
0.26294488	0.28295898
0.26314194	0.28264953
0.26329802	0.28240544
0.26354219	0.28202503
0.26369934	0.28178084
0.26388468	0.28149414
0.26410135	0.28115945
0.26426005	0.28091532
0.26450425	0.28054131
0.264664	0.28029716
0.26484004	0.2800293
0.26506857	0.2796822
0.26522997	0.27943791
0.26547419	0.2790701
0.26563656	0.27882593
0.26581126	0.27856445
0.26604383	0.27821706
0.26620789	0.27797276
0.26645215	0.27761105
0.26661723	0.27736686
0.26679873	0.27709961
0.26702716	0.27676386
0.26719398	0.27651955
0.26743823	0.27616372
0.26760612	0.27591952
0.26780273	0.27563477
0.26801892	0.27532204
0.26818842	0.27507796
0.26843261	0.27472775
0.26860337	0.27448349
0.26882362	0.27416992
0.26901908	0.27389186
0.26919142	0.27364773
0.26943553	0.27330283
0.26960892	0.27305849
0.26985322	0.27271662
0.27002783	0.27247252
0.27021146	0.2722168
0.27044729	0.27188879
0.27062339	0.27164453
0.27086762	0.27130766
0.27104516	0.27106334
0.2712728	0.27075195
0.2714679	0.27048533
0.27164715	0.2702412
0.27189127	0.26990926
0.27207129	0.26966499
0.27231562	0.26933581
0.27249719	0.26909157
0.27271602	0.26879883
0.27292397	0.268521
0.27310732	0.26827688
0.27335146	0.26795244
0.27353564	0.26770812
0.27377992	0.26738627
0.27396553	0.26714197
0.27419203	0.2668457
0.27439649	0.26657865
0.27458413	0.26633452
0.27482833	0.26601741
0.27501669	0.26577321
0.27526091	0.26545832
0.27545068	0.26521389
0.2756949	0.26490151
0.27588592	0.26465737
0.27608501	0.2644043
0.27632223	0.26410321
0.27651518	0.2638591
0.27675938	0.26355098
0.27695328	0.26330665
0.2771975	0.2630009
0.2773928	0.26275649
0.27763696	0.26245293
0.27783346	0.2622088
0.27803253	0.26196289
0.27827535	0.2616634
0.2784739	0.26141931
0.27871817	0.26111991
0.27891773	0.26087562
0.27916193	0.26057843
0.27936287	0.260334
0.2796071	0.26003892
0.2798093	0.25979469
0.28003684	0.25952148
0.2802569	0.25925756
0.28046147	0.25901344
0.28070576	0.25872252
0.28091119	0.25847843
0.28115555	0.25818927
0.28136221	0.25794498
0.28160644	0.25765795
0.28181446	0.25741352
0.28205867	0.25712859
0.28226807	0.25688423
0.28251222	0.25660104
0.28272282	0.25635687
0.28294264	0.25610352
0.2831789	0.25583156
0.28339194	0.25558739
0.28363624	0.25530813
0.2838503	0.25506404
0.2840947	0.2547865
0.28431005	0.25454226
0.28455436	0.25426665
0.28477108	0.25402232
0.2850153	0.25374864
0.28523337	0.2535042
0.2854775	0.25323246
0.28569706	0.25298799
0.28594126	0.25271782
0.28616201	0.25247361
0.28640615	0.25220514
0.28662826	0.25196097
0.28685887	0.25170898
0.28709588	0.25145015
0.28732065	0.25120601
0.28756488	0.2509411
0.28779085	0.25069703
0.28803529	0.2504338
0.28826239	0.25018969
0.28850692	0.24992805
0.28873542	0.2496839
0.2889799	0.24942396
0.28920983	0.24917979
0.28945421	0.24892161
0.28968563	0.24867735
0.28992998	0.24842088
0.2901629	0.24817661
0.2904072	0.24792179
0.29064164	0.24767741
0.29088577	0.24742426
0.29112174	0.24717993
0.2913658	0.24692834
0.29160327	0.24668405
0.29184728	0.24643401
0.29208627	0.24618975
0.29233039	0.24594109
0.29257071	0.24569698
0.29281482	0.24544987
0.29305665	0.24520576
0.29330076	0.24496021
0.2935441	0.2447161
0.29378821	0.24447206
0.29403305	0.24422795
0.29427716	0.24398541
0.29452356	0.24374134
0.29476777	0.24350008
0.29501557	0.24325618
0.29525974	0.24301635
0.29550912	0.24277247
0.29575325	0.2425341
0.29600425	0.24229024
0.29624832	0.24205329
0.29650104	0.24180939
0.296745	0.24157394
0.29699935	0.24133001
0.29724326	0.24109601
0.29749927	0.24085205
0.29774315	0.2406195
0.29800081	0.24037549
0.29824459	0.24014441
0.29850398	0.23990031
0.2987477	0.2396706
0.2990088	0.2394265
0.29925252	0.23919821
0.29951527	0.23895401
0.29975908	0.23872725
0.30002317	0.23848311
0.30026725	0.23825755
0.30053298	0.23801339
0.30077711	0.23778917
0.30102539	0.23756244
0.30128871	0.23732214
0.30153284	0.23710044
0.3018021	0.23685647
0.30204611	0.23663593
0.30231718	0.23639203
0.30256128	0.23617264
0.30283406	0.2359288
0.30307803	0.23571079
0.30335271	0.23546687
0.30359657	0.23525016
0.30387315	0.23500616
0.30411697	0.23479089
0.30439523	0.23454672
0.30463919	0.23433275
0.30491912	0.23408861
0.30516325	0.23387583
0.30541992	0.23365332
0.30568916	0.23342013
0.30593328	0.23320965
0.30621706	0.23296572
0.30646117	0.2327562
0.3067468	0.23251236
0.30699074	0.23230413
0.30727843	0.23206018
0.30752228	0.23185325
0.30781185	0.23160915
0.30805578	0.23140355
0.30834706	0.23115941
0.30859121	0.23095491
0.30883789	0.23074942
0.30912875	0.23050754
0.30937285	0.23030505
0.30966826	0.23006117
0.30991221	0.22985985
0.31020975	0.22961591
0.31045363	0.22941587
0.31075298	0.22917178
0.31099706	0.22897296
0.3112793	0.22874422
0.31154253	0.22853105
0.31178667	0.22833431
0.31209028	0.22809034
0.31233431	0.22789448
0.31264004	0.22765058
0.31288393	0.22745596
0.31319161	0.22721189
0.31343568	0.22701848
0.3137207	0.22679373
0.31398954	0.22658192
0.31423369	0.2263905
0.31454584	0.22614653
0.31478983	0.225956
0.31510415	0.22571201
0.31534807	0.22552272
0.31566436	0.22527861
0.3159085	0.22509037
0.31616211	0.22489584
0.31647135	0.22465912
0.31671547	0.22447255
0.31703645	0.2242287
0.31728035	0.2240434
0.31760348	0.22379931
0.3178476	0.22361513
0.31811523	0.22341419
0.31841721	0.22318784
0.31866123	0.22300536
0.31898933	0.22276135
0.3192332	0.22257999
0.31956329	0.2223359
0.31980742	0.2221556
0.32006836	0.22196382
0.32038417	0.2217322
0.32062835	0.22155336
0.32096336	0.22130956
0.32120734	0.22113202
0.3215332	0.22089611
0.32178872	0.22071133
0.32203287	0.2205357
0.322373	0.22029171
0.32261698	0.22011678
0.32295936	0.21987277
0.32320347	0.21969908
0.32348633	0.21949868
0.32379246	0.2192821
0.32403649	0.21910992
0.32438441	0.21886593
0.32462827	0.21869494
0.32495117	0.21846954
0.32522229	0.21828049
0.32546646	0.21811115
0.32581949	0.21786718
0.32606339	0.2176986
0.32641602	0.21745625
0.32666274	0.21728692
0.32690688	0.21712025
0.32726527	0.21687623
0.32750916	0.21671021
0.32786984	0.21646613
0.32811398	0.21630117
0.32836914	0.21612963
0.32872196	0.21589301
0.32896589	0.21572951
0.32933209	0.21548544
0.3295762	0.21532298
0.32983398	0.21515232
0.33018984	0.21491733
0.3304338	0.21475635
0.33080563	0.21451227
0.33104973	0.21435223
0.33129883	0.21418983
0.33166916	0.21394904
0.33191316	0.21379055
0.33227539	0.21355643
0.33253493	0.21338883
0.33277907	0.21323202
0.33316023	0.21298797
0.33340427	0.21283196
0.33374023	0.21261817
0.33403214	0.21243265
0.33427623	0.21227809
0.33466348	0.21203399
0.33490734	0.21188042
0.33520508	0.21169387
0.33554175	0.21148344
0.33578569	0.21133118
0.33617873	0.21108709
0.33642282	0.21093567
0.33666992	0.21078325
0.33706366	0.21054102
0.33730763	0.2103911
0.33764648	0.21018396
0.33795156	0.20999787
0.33819537	0.20984939
0.3385985	0.20960529
0.33884238	0.20945769
0.33911133	0.20929583
0.33949303	0.20906673
0.33973698	0.20892046
0.34008789	0.20871118
0.34039081	0.2085309
0.3406347	0.20838604
0.34104791	0.20814194
0.34129179	0.20799792
0.34155273	0.2078447
0.34195266	0.20761053
0.3421966	0.20746781
0.3425293	0.2072743
0.3428609	0.20708185
0.34310482	0.20694049
0.34350586	0.20670938
0.34377245	0.20655587
0.34401655	0.20641595
0.34444395	0.20617191
0.3446879	0.2060327
0.3449707	0.2058722
0.34536313	0.20565011
0.34560707	0.20551219
0.34594727	0.20532095
0.34628597	0.20513099
0.3465299	0.20499439
0.34692383	0.20477501
0.3472125	0.2046145
0.34745648	0.20447924
0.34789893	0.20423514
0.34814283	0.20410062
0.34838867	0.20396581
0.34883332	0.20372268
0.34907731	0.20358937
0.34936523	0.20343297
0.34977173	0.20321274
0.35001572	0.20308067
0.3503418	0.20290521
0.35071414	0.20270534
0.35095809	0.20257456
0.35131836	0.20238249
0.35166063	0.20220046
0.35190457	0.20207092
0.35229492	0.20186477
0.35261126	0.20169806
0.3528552	0.20156977
0.35327148	0.20135202
0.35356612	0.20119814
0.3538101	0.20107108
0.35424805	0.20084414
0.35452527	0.20070064
0.35476929	0.20057481
0.35522461	0.20034107
0.35548882	0.20020555
0.35573288	0.20008094
0.35620117	0.19984279
0.35645683	0.19971285
0.35670093	0.19958944
0.35717773	0.19934922
0.35742939	0.19922251
0.3576735	0.19910027
0.3581543	0.19886031
0.35840656	0.1987345
0.35865066	0.19861341
0.35913086	0.19837603
0.35938846	0.1982488
0.35963255	0.19812885
0.36010742	0.19789633
0.36037514	0.19776538
0.36061919	0.19764654
0.36108398	0.19742113
0.36136669	0.19728421
0.3616107	0.19716647
0.36206055	0.19695041
0.36236319	0.19680528
0.36260715	0.19668862
0.36303711	0.19648409
0.36336474	0.19632856
0.36360867	0.19621297
0.36401367	0.19602213
0.36437138	0.195854
0.36461535	0.19573951
0.36499023	0.19556448
0.36538319	0.19538158
0.36562723	0.19526815
0.3659668	0.19511115
0.36640028	0.19491129
0.36664434	0.19479895
0.36694336	0.19466205
0.36742275	0.19444312
0.36766684	0.19433186
0.36791992	0.1942171
0.3684082	0.19399629
0.36869512	0.19386687
0.36893911	0.19375714
0.36938477	0.19355761
0.36972902	0.19340393
0.369973	0.1932952
0.37036133	0.19312297
0.37076853	0.19294298
0.37101256	0.19283525
0.37133789	0.19269242
0.37181378	0.19248405
0.37205791	0.19237739
0.37231445	0.19226585
0.37280273	0.19205407
0.37310948	0.1919215
0.37335344	0.19181627
0.3737793	0.19163346
0.37416706	0.19146754
0.37441104	0.19136323
0.37475586	0.19121675
0.37523068	0.1910155
0.37547483	0.19091227
0.37573242	0.19080388
0.3762207	0.19059888
0.37654518	0.19046318
0.37678914	0.19036133
0.37719727	0.1901918
0.37762186	0.19001594
0.37786596	0.18991505
0.37817383	0.18978843
0.37866211	0.18958812
0.37894937	0.18947069
0.37919337	0.1893712
0.37963867	0.18919039
0.38003963	0.18902813
0.38028363	0.1889295
0.38061523	0.18879631
0.38110352	0.18860059
0.3813809	0.18848979
0.38162492	0.1883926
0.38208008	0.18821201
0.38248531	0.18805179
0.38272932	0.18795545
0.38305664	0.18782702
0.38354492	0.18763576
0.3838411	0.18752023
0.38408508	0.18742526
0.38452148	0.18725614
0.3849602	0.18708666
0.38520428	0.18699258
0.38549805	0.18687998
0.38598633	0.18669313
0.38633134	0.18656174
0.3865752	0.18646893
0.38696289	0.18632228
0.38745117	0.186138
0.38770998	0.18604064
0.38795404	0.18594918
0.38842773	0.18577222
0.38885278	0.18561401
0.38909688	0.18552336
0.3894043	0.1854098
0.38989258	0.18522975
0.39024809	0.18509934
0.39049205	0.18500989
0.39086914	0.18487246
0.39135742	0.18469491
0.39165167	0.18458839
0.39189561	0.18450023
0.39233398	0.18434257
0.39281967	0.18416842
0.39306383	0.18408111
0.39331055	0.18399332
0.39379883	0.18381998
0.3942411	0.1836636
0.39448521	0.1835775
0.39477539	0.18347568
0.39526367	0.18330466
0.39567182	0.18316241
0.39591581	0.18307753
0.39624023	0.18296521
0.39672852	0.18279652
0.39711184	0.18266484
0.39735577	0.1825811
0.39770508	0.18246182
0.39819336	0.18229546
0.39856154	0.18217078
0.39880544	0.1820882
0.39916992	0.18196546
0.3996582	0.18180144
0.40002128	0.18168022
0.40026517	0.18159878
0.40063477	0.18147605
0.40112305	0.18131432
0.40149134	0.18119309
0.40173522	0.1811128
0.40209961	0.1809935
0.40258789	0.18083404
0.402972	0.18070935
0.40321589	0.1806302
0.40356445	0.1805177
0.40405273	0.18036048
0.4044636	0.18022897
0.40470748	0.18015095
0.4050293	0.1800486
0.40551758	0.17989363
0.4059663	0.17975194
0.40621031	0.17967498
0.40649414	0.17958604
0.40698242	0.17943334
0.4074707	0.17928132
0.40772507	0.17920237
0.40796911	0.1791269
0.40844727	0.17897952
0.40893555	0.17882959
0.40925213	0.17873298
0.40949598	0.17865849
0.40991211	0.17853212
0.41040039	0.17838427
0.41079127	0.17826667
0.4110351	0.17819329
0.41137695	0.17809106
0.41186523	0.1779454
0.41234304	0.17780356
0.41258717	0.17773126
0.4128418	0.17765624
0.41333008	0.17751274
0.41381836	0.17736979
0.41415317	0.17727239
0.414397	0.17720139
0.41479492	0.17708625
0.4152832	0.17694536
0.4157324	0.17681644
0.41597635	0.17674656
0.41625977	0.17666581
0.41674805	0.17652703
0.41723633	0.17638881
0.4175706	0.1762948
0.41781443	0.17622617
0.41821289	0.1761147
0.41870117	0.17597855
0.41917901	0.17584593
0.41942311	0.17577834
0.41967773	0.17570826
0.42016602	0.17557416
0.4206543	0.17544053
0.42104794	0.17533348
0.42129182	0.17526719
0.42163086	0.17517559
0.42211914	0.17504403
0.42260742	0.17491304
0.42293289	0.1748263
0.42317673	0.17476125
0.42358398	0.17465328
0.42407227	0.17452427
0.42456055	0.17439584
0.42483455	0.17432418
0.42507847	0.17426038
0.42553711	0.1741411
0.42602539	0.1740146
0.4265094	0.1738898
0.42675354	0.17382702
0.42700195	0.1737635
0.42749023	0.17363899
0.42797852	0.17351497
0.42844755	0.17339644
0.42869155	0.17333495
0.42895508	0.17326888
0.42944336	0.17314678
0.42993164	0.1730252
0.43040468	0.17290802
0.43064864	0.17284775
0.4309082	0.17278398
0.43139648	0.17266436
0.43188477	0.17254524
0.43237305	0.17242669
0.43262629	0.17236547
0.43287032	0.17230667
0.43334961	0.17219161
0.43383789	0.17207489
0.43432617	0.1719587
0.43462531	0.17188795
0.43486912	0.17183024
0.43530273	0.17172835
0.43579102	0.17161404
0.4362793	0.17150029
0.43664662	0.17141515
0.43689045	0.17135865
0.43725586	0.17127457
0.43774414	0.17116259
0.43823242	0.17105113
0.43869093	0.17094699
0.43893485	0.17089163
0.43920898	0.17082993
0.43969727	0.17072032
0.44018555	0.17061121
0.44067383	0.17050267
0.44100526	0.17042938
0.44124908	0.17037545
0.44165039	0.17028733
0.44213867	0.17018048
0.44262695	0.17007417
0.44310082	0.16997151
0.44334482	0.16991873
0.44360352	0.16986315
0.4440918	0.16975863
0.44458008	0.16965459
0.44506836	0.16955111
0.44546944	0.16946654
0.4457133	0.16941518
0.44604492	0.16934583
0.4465332	0.16924405
0.44702148	0.16914273
0.44750977	0.16904194
0.44786741	0.16896851
0.44811121	0.16891846
0.44848633	0.16884206
0.44897461	0.16874299
0.44946289	0.16864442
0.44995117	0.1685464
0.45029729	0.1684773
0.45054109	0.16842862
0.45092773	0.16835203
0.45141602	0.16825566
0.4519043	0.16815974
0.45239258	0.16806434
0.45276088	0.16799276
0.45300467	0.1679454
0.45336914	0.16787518
0.45385742	0.16778147
0.4543457	0.16768825
0.45483398	0.16759557
0.45526109	0.16751491
0.45550506	0.1674689
0.45581055	0.16741173
0.45629883	0.16732067
0.45678711	0.16723002
0.45727539	0.16713988
0.45776367	0.16705026
0.45804486	0.16699892
0.45828871	0.1669544
0.45874023	0.16687266
0.45922852	0.16678466
0.4597168	0.16669716
0.46020508	0.16661016
0.46062716	0.16653535
0.46087114	0.16649216
0.46118164	0.16643761
0.46166992	0.16635214
0.4621582	0.16626711
0.46264648	0.1661826
0.46313477	0.16609861
0.46349977	0.16603618
0.46374355	0.16599452
0.46411133	0.16593221
0.46459961	0.16584982
0.46508789	0.16576785
0.46557617	0.16568636
0.46606445	0.16560534
0.46642311	0.16554614
0.46666687	0.16550593
0.46704102	0.16544476
0.4675293	0.1653653
0.46801758	0.16528629
0.46850586	0.1652078
0.46899414	0.16512981
0.46940218	0.165065
0.46964615	0.16502631
0.4699707	0.16497525
0.47045898	0.16489874
0.47094727	0.16482261
0.47143555	0.16474695
0.47192383	0.16467178
0.47241211	0.16459711
0.47268668	0.16455538
0.47293047	0.16451832
0.47338867	0.16444937
0.47387695	0.16437627
0.47436523	0.16430358
0.47485352	0.16423135
0.4753418	0.16415954
0.47579602	0.16409312
0.47603987	0.16405749
0.47631836	0.1640172
0.47680664	0.1639469
0.47729492	0.16387703
0.4777832	0.16380766
0.47827148	0.1637388
0.47875977	0.1636704
0.47922758	0.16360527
0.47947153	0.16357135
0.47973633	0.16353484
0.48022461	0.16346782
0.48071289	0.16340117
0.48120117	0.16333497
0.48168945	0.16326926
0.48217773	0.16320405
0.48266602	0.16313931
0.48299104	0.16309651
0.48323471	0.16306443
0.48364258	0.16301132
0.48413086	0.16294807
0.48461914	0.16288516
0.48510742	0.16282265
0.4855957	0.16276058
0.48608398	0.16269896
0.48657227	0.16263779
0.48685585	0.16260253
0.48709946	0.1625722
0.48754883	0.16251701
0.48803711	0.16245743
0.48852539	0.16239824
0.48901367	0.16233946
0.48950195	0.16228111
0.48999023	0.16222314
0.49047852	0.16216554
0.49084072	0.1621231
0.49108404	0.16209454
0.49145508	0.1620517
0.49194336	0.16199569
0.49243164	0.16194006
0.49291992	0.16188484
0.4934082	0.16183009
0.49389648	0.16177581
0.49438477	0.16172194
0.49487305	0.1616684
0.49521253	0.1616314
0.4954557	0.1616048
0.49584961	0.16156249
0.49633789	0.16151044
0.49682617	0.16145877
0.49731445	0.16140751
0.49780273	0.16135668
0.49829102	0.16130631
0.4987793	0.16125641
0.49926758	0.16120694
0.49975586	0.16115784
0.50000316	0.16113313
0.50024613	0.16110874
0.50073242	0.16106074
0.5012207	0.16101301
0.50170898	0.16096568
0.50219727	0.16091876
0.50268555	0.16087226
0.50317383	0.1608262
0.50366211	0.16078058
0.50415039	0.16073543
0.50463867	0.1606907
0.50501492	0.16065649
0.50525846	0.16063433
0.50561523	0.16060229
0.50610352	0.16055882
0.5065918	0.16051578
0.50708008	0.16047316
0.50756836	0.16043096
0.50805664	0.16038918
0.50854492	0.16034782
0.5090332	0.16030688
0.50952148	0.16026638
0.51000977	0.16022631
0.51049805	0.16018668
0.51080939	0.16016163
0.51105291	0.16014204
0.51147461	0.16010854
0.51196289	0.16007016
0.51245117	0.16003219
0.51293945	0.15999464
0.51342773	0.1599575
0.51391602	0.15992079
0.5144043	0.1598845
0.51489258	0.15984862
0.51538086	0.15981317
0.51586914	0.15977813
0.51635742	0.15974351
0.5168457	0.15970933
0.51726712	0.15968016
0.51751101	0.15966335
0.51782227	0.15964215
0.51831055	0.15960919
0.51879883	0.15957666
0.51928711	0.15954453
0.51977539	0.15951282
0.52026367	0.15948153
0.52075195	0.15945065
0.52124023	0.15942018
0.52172852	0.15939012
0.5222168	0.15936048
0.52270508	0.15933126
0.52319336	0.15930244
0.52368164	0.15927404
0.52416992	0.15924605
0.5246582	0.15921848
0.52512984	0.15919225
0.52537395	0.15917877
0.52563477	0.15916456
0.52612305	0.15913821
0.52661133	0.15911227
0.52709961	0.15908675
0.52758789	0.15906163
0.52807617	0.15903692
0.52856445	0.15901262
0.52905273	0.15898872
0.52954102	0.15896524
0.5300293	0.15894216
0.53051758	0.15891949
0.53100586	0.15889723
0.53149414	0.15887538
0.53198242	0.15885394
0.5324707	0.15883291
0.53295898	0.15881229
0.53344727	0.15879208
0.53393555	0.15877227
0.53442383	0.15875288
0.53491211	0.15873388
0.53540039	0.1587153
0.53584416	0.15869876
0.53608817	0.15868976
0.53637695	0.15867933
0.53686523	0.15866195
0.53735352	0.15864498
0.5378418	0.15862841
0.53833008	0.15861224
0.53881836	0.15859648
0.53930664	0.15858113
0.53979492	0.15856618
0.5402832	0.15855163
0.54077148	0.15853749
0.54125977	0.15852376
0.54174805	0.15851043
0.54223633	0.15849751
0.54272461	0.15848499
0.54321289	0.15847287
0.54370117	0.15846116
0.54418945	0.15844985
0.54467773	0.15843895
0.54516602	0.15842844
0.5456543	0.15841835
0.54614258	0.15840865
0.54663086	0.15839936
0.54711914	0.15839047
0.54760742	0.15838199
0.5480957	0.1583739
0.54858398	0.15836622
0.54907227	0.15835895
0.54956055	0.15835208
0.55004883	0.15834561
0.55053711	0.15833954
0.55102539	0.15833387
0.55151367	0.15832861
0.55200195	0.15832376
0.55249023	0.1583193
0.55297852	0.15831525
0.5534668	0.1583116
0.55395508	0.15830836
0.55444336	0.15830552
0.55493164	0.15830307
0.55541992	0.15830104
0.5559082	0.1582994
0.55639648	0.15829817
0.55688477	0.15829734
0.55737305	0.15829692
0.55786133	0.15829689
0.55834961	0.15829728
0.55883789	0.15829807
0.55932617	0.15829926
0.55981445	0.15830086
0.56030273	0.15830286
0.56079102	0.15830526
0.5612793	0.15830807
0.56176758	0.15831128
0.56225586	0.1583149
0.56274414	0.15831892
0.56323242	0.15832334
0.5637207	0.15832818
0.56420898	0.15833341
0.56469727	0.15833905
0.56518555	0.1583451
0.56567383	0.15835156
0.56616211	0.15835841
0.56665039	0.15836568
0.56713867	0.15837335
0.56762695	0.15838143
0.56811523	0.15838991
0.56860352	0.1583988
0.5690918	0.15840809
0.56958008	0.1584178
0.57006836	0.15842791
0.57055664	0.15843842
0.57104492	0.15844935
0.5715332	0.15846068
0.57202148	0.15847242
0.57250977	0.15848457
0.57299805	0.15849712
0.57348633	0.15851009
0.57397461	0.15852346
0.57446289	0.15853724
0.57495117	0.15855144
0.57543945	0.15856604
0.57592773	0.15858105
0.57641602	0.15859647
0.5769043	0.1586123
0.57739258	0.15862855
0.57788086	0.1586452
0.57836914	0.15866227
0.57885742	0.15867976
0.57913934	0.15869001
0.57938355	0.15869905
0.57983398	0.15871596
0.58032227	0.15873468
0.58081055	0.15875381
0.58129883	0.15877336
0.58178711	0.15879332
0.58227539	0.15881369
0.58276367	0.15883448
0.58325195	0.15885568
0.58374023	0.1588773
0.58422852	0.15889934
0.5847168	0.15892179
0.58520508	0.15894466
0.58569336	0.15896795
0.58618164	0.15899166
0.58666992	0.15901579
0.5871582	0.15904033
0.58764648	0.1590653
0.58813477	0.15909068
0.58862305	0.15911647
0.58911133	0.15914269
0.58957177	0.1591678
0.58981613	0.15918121
0.59008789	0.15919638
0.59057617	0.15922386
0.59106445	0.15925175
0.59155273	0.15928007
0.59204102	0.15930882
0.5925293	0.15933798
0.59301758	0.15936757
0.59350586	0.15939759
0.59399414	0.15942803
0.59448242	0.1594589
0.5949707	0.1594902
0.59545898	0.15952193
0.59594727	0.15955408
0.59643555	0.15958666
0.59692383	0.15961967
0.5973979	0.15965212
0.59764217	0.15966894
0.59790039	0.15968697
0.59838867	0.15972127
0.59887695	0.15975599
0.59936523	0.15979114
0.59985352	0.15982673
0.6003418	0.15986275
0.60083008	0.1598992
0.60131836	0.15993608
0.60180664	0.1599734
0.60229492	0.16001115
0.6027832	0.16004934
0.60327148	0.16008796
0.60375977	0.16012702
0.60406279	0.16015146
0.60430702	0.16017131
0.60473633	0.16020645
0.60522461	0.16024683
0.60571289	0.16028764
0.60620117	0.16032889
0.60668945	0.16037059
0.60717773	0.16041273
0.60766602	0.16045531
0.6081543	0.16049833
0.60864258	0.16054179
0.60913086	0.1605857
0.60957633	0.16062615
0.60982065	0.16064842
0.61010742	0.16067486
0.6105957	0.16072011
0.61108398	0.1607658
0.61157227	0.16081194
0.61206055	0.16085853
0.61254883	0.16090556
0.61303711	0.16095305
0.61352539	0.16100099
0.61401367	0.16104937
0.61450195	0.16109821
0.61479565	0.16112779
0.61503987	0.16115254
0.61547852	0.16119726
0.6159668	0.16124746
0.61645508	0.16129812
0.61694336	0.16134924
0.61743164	0.16140081
0.61791992	0.16145285
0.6184082	0.16150534
0.61889648	0.16155829
0.61930538	0.16160299
0.6195497	0.1616298
0.61987305	0.16166559
0.62036133	0.16171993
0.62084961	0.16177474
0.62133789	0.16183002
0.62182617	0.16188576
0.62231445	0.16194196
0.62280273	0.16199864
0.62329102	0.16205578
0.62364024	0.16209693
0.62388452	0.16212583
0.62426758	0.16217146
0.62475586	0.16223001
0.62524414	0.16228903
0.62573242	0.16234852
0.6262207	0.16240849
0.62670898	0.16246893
0.62719727	0.16252985
0.62758882	0.16257905
0.62783313	0.16260985
0.62817383	0.16265313
0.62866211	0.16271548
0.62915039	0.16277832
0.62963867	0.16284164
0.63012695	0.16290544
0.63061523	0.16296971
0.63110352	0.16303448
0.63141823	0.16307647
0.63166247	0.16310921
0.63208008	0.16316548
0.63256836	0.16323171
0.63305664	0.16329843
0.63354492	0.16336564
0.6340332	0.16343335
0.63452148	0.16350155
0.63490174	0.163555
0.63514603	0.16358945
0.63549805	0.16363943
0.63598633	0.16370911
0.63647461	0.1637793
0.63696289	0.16384997
0.63745117	0.16392115
0.63793945	0.16399282
0.63829719	0.16404565
0.63854147	0.16408184
0.63891602	0.16413768
0.6394043	0.16421086
0.63989258	0.16428456
0.64038086	0.16435876
0.64086914	0.16443347
0.64135742	0.16450869
0.64161549	0.16454861
0.64185966	0.16458661
0.64233398	0.16466068
0.64282227	0.16473744
0.64331055	0.16481472
0.64379883	0.1648925
0.64428711	0.16497082
0.64462058	0.16502459
0.64486485	0.16506412
0.64526367	0.165129
0.64575195	0.16520887
0.64624023	0.16528926
0.64672852	0.16537018
0.6472168	0.16545163
0.64756436	0.16550992
0.64780865	0.16555102
0.64819336	0.1656161
0.64868164	0.16569914
0.64916992	0.16578272
0.6496582	0.16586682
0.65014648	0.16595146
0.65045254	0.16600477
0.65069683	0.16604749
0.65112305	0.16612234
0.65161133	0.16620859
0.65209961	0.16629537
0.65258789	0.1663827
0.65304646	0.1664652
0.65329072	0.16650924
0.65356445	0.16655899
0.65405273	0.16664796
0.65454102	0.16673749
0.6550293	0.16682756
0.65551758	0.16691818
0.6558378	0.16697792
0.65608211	0.16702363
0.65649414	0.1671011
0.65698242	0.16719339
0.6574707	0.16728624
0.65795898	0.16737965
0.65834287	0.1674535
0.6585872	0.16750055
0.65893555	0.16756814
0.65942383	0.16766323
0.65991211	0.1677589
0.66040039	0.16785515
0.66080876	0.16793609
0.6610531	0.16798458
0.66137695	0.16804934
0.66186523	0.16814729
0.66235352	0.16824582
0.6628418	0.16834493
0.66323812	0.16842582
0.66348261	0.16847576
0.66381836	0.16854489
0.66430664	0.16864575
0.66479492	0.1687472
0.6652832	0.16884924
0.66563368	0.16892287
0.66587806	0.16897426
0.66625977	0.16905507
0.66674805	0.16915887
0.66723633	0.16926326
0.66772461	0.16936825
0.66799796	0.16942725
0.66824217	0.16948019
0.66870117	0.16958003
0.66918945	0.16968683
0.66967773	0.16979421
0.67008809	0.16988495
0.67033259	0.16993906
0.6706543	0.17001084
0.67114258	0.17012006
0.67163086	0.1702299
0.67211914	0.17034037
0.67239478	0.17040296
0.672639	0.17045864
0.6730957	0.17056312
0.67358398	0.17067544
0.67407227	0.1707884
0.67443077	0.17087173
0.6746752	0.17092859
0.67504883	0.17101614
0.67553711	0.17113097
0.67602539	0.17124643
0.6764422	0.17134549
0.67668669	0.17140365
0.67700195	0.17147925
0.67749023	0.17159663
0.67797852	0.17171461
0.67843019	0.17182436
0.67867464	0.17188383
0.67895508	0.17195258
0.67944336	0.17207253
0.67993164	0.17219305
0.68039617	0.1723084
0.68064044	0.17236916
0.6809082	0.17243622
0.68139648	0.1725588
0.68188477	0.17268197
0.68234055	0.17279764
0.68258499	0.17285974
0.68286133	0.17293047
0.68334961	0.17305572
0.68383789	0.17318159
0.68426493	0.17329225
0.68450941	0.17335565
0.68481445	0.17343536
0.68530273	0.17356327
0.68579102	0.17369189
0.68617021	0.17379222
0.68641467	0.17385695
0.68676758	0.1739511
0.68725586	0.17408175
0.68774414	0.17421317
0.68805706	0.17429773
0.68830137	0.17436384
0.6887207	0.17447797
0.68920898	0.1746113
0.68968252	0.17474142
0.68992701	0.17480865
0.69018555	0.17488032
0.69067383	0.17501586
0.69116211	0.17515213
0.69153498	0.17525671
0.69177941	0.17532531
0.69213867	0.1754268
0.69262695	0.17556515
0.69311523	0.17570433
0.69337183	0.17577767
0.693616	0.17584777
0.6940918	0.17598477
0.69458008	0.17612605
0.69494851	0.17623323
0.69519291	0.17630437
0.69555664	0.17641092
0.69604492	0.17655433
0.69651092	0.17669208
0.6967553	0.17676434
0.69702148	0.17684367
0.69750977	0.17698938
0.69799805	0.17713594
0.69830285	0.17722772
0.69854714	0.17730153
0.69897461	0.17743125
0.69946289	0.17757994
0.69983678	0.17769447
0.70008117	0.17776939
0.70043945	0.17787991
0.70092773	0.17803086
0.70135764	0.17816465
0.70160208	0.17824075
0.7019043	0.17833545
0.70239258	0.17848877
0.70286593	0.17863835
0.70311018	0.17871563
0.70336914	0.17879803
0.70385742	0.17895375
0.7043457	0.17911041
0.70460584	0.17919404
0.70485002	0.17927291
0.70532227	0.17942588
0.70581055	0.17958494
0.70608956	0.17967605
0.7063338	0.17975611
0.70678711	0.17990527
0.70727539	0.18006674
0.70756183	0.18016169
0.70780606	0.18024297
0.70825195	0.18039196
0.70874023	0.18055594
0.70902279	0.18065106
0.70926704	0.18073358
0.7097168	0.1808861
0.71020508	0.18105259
0.71047306	0.18114415
0.71071726	0.18122792
0.71118164	0.18138771
0.71166869	0.18155635
0.71191285	0.18164104
0.7121582	0.18172652
0.71264648	0.18189698
0.71309823	0.18205576
0.71334241	0.18214175
0.71362305	0.18224105
0.71411133	0.18241404
0.71451801	0.18255904
0.7147622	0.18264632
0.71508789	0.18276339
0.71557617	0.18293913
0.71592814	0.18306634
0.71617249	0.18315486
0.71655273	0.18329349
0.71704102	0.18347211
0.71732863	0.18357773
0.71757286	0.18366752
0.71801758	0.18383163
0.71847655	0.18400203
0.71872066	0.18409296
0.71899414	0.18419528
0.71948242	0.18437821
0.71985948	0.18452011
0.72010386	0.18461223
0.72045898	0.18474705
0.72094727	0.18493299
0.72123349	0.18504245
0.72147768	0.18513596
0.72192383	0.18530734
0.72235571	0.18547413
0.72260004	0.18556862
0.72290039	0.18568573
0.72338867	0.18587628
0.72371332	0.18600351
0.72395759	0.18609942
0.72436523	0.18626013
0.72481938	0.18644001
0.72506359	0.18653695
0.7253418	0.18664808
0.72583008	0.18684346
0.7261614	0.18697658
0.72640566	0.18707493
0.72680664	0.18723705
0.72725216	0.18741798
0.7274964	0.18751735
0.7277832	0.1876348
0.72827148	0.18783511
0.72857934	0.18796194
0.72882356	0.18806283
0.72924805	0.1882388
0.72965544	0.1884084
0.7298997	0.18851024
0.73022461	0.18864654
0.73071289	0.18885199
0.73096863	0.18895992
0.73121279	0.1890634
0.73168945	0.18926594
0.73203068	0.18941156
0.73227493	0.18951604
0.73266602	0.18968408
0.73308622	0.18986527
0.73333046	0.18997076
0.73364258	0.19010639
0.73413086	0.19031913
0.73437944	0.19042774
0.73462359	0.19053493
0.73510742	0.19074789
0.73542181	0.19088681
0.73566604	0.19099505
0.73608398	0.19118099
0.73645808	0.19134804
0.73670235	0.19145734
0.73706055	0.19161845
0.73748833	0.19181144
0.73773255	0.19192183
0.73803711	0.19206031
0.73851262	0.19227706
0.73875679	0.19238863
0.73901367	0.19250666
0.73950195	0.19273151
0.73977501	0.19285768
0.74001919	0.19297095
0.74047852	0.19318467
0.74078752	0.19332897
0.74103174	0.19344337
0.74145508	0.19364243
0.74179445	0.19380256
0.74203871	0.19391811
0.74243164	0.19410484
0.74279588	0.19427849
0.74304014	0.19439521
0.7434082	0.19457196
0.74379193	0.19475678
0.7440362	0.19487467
0.74438477	0.19504381
0.74478271	0.19523743
0.74502695	0.19535654
0.74536133	0.19552047
0.74576824	0.19572052
0.74601248	0.19584086
0.74633789	0.19600202
0.74674869	0.19620604
0.74699292	0.19632762
0.74731445	0.19648848
0.74772414	0.19669403
0.74796839	0.19681684
0.74829102	0.19697994
0.74869466	0.19718453
0.74893887	0.19730862
0.74926758	0.19747645
0.74966039	0.19767754
0.74990462	0.1978029
0.75024414	0.19797805
0.7506214	0.19817311
0.75086566	0.19829973
0.7512207	0.1984848
0.75157776	0.19867128
0.75182201	0.1987992
0.75219727	0.19899671
0.75252956	0.19917206
0.75277383	0.1993013
0.75317383	0.19951397
0.75347693	0.19967549
0.75372114	0.19980607
0.75415039	0.2000365
0.75441992	0.20018158
0.7546641	0.20031356
0.75511445	0.20055771
0.75535863	0.20069035
0.75561523	0.20083054
0.75604875	0.20106788
0.75629294	0.20120192
0.7565918	0.2013668
0.7569789	0.20158083
0.75722315	0.20171624
0.75756836	0.20190867
0.75790496	0.20209661
0.75814924	0.20223339
0.75854492	0.2024561
0.75882708	0.2026152
0.75907124	0.20275346
0.75950104	0.20299761
0.75974523	0.20313665
0.76000977	0.20328803
0.76041511	0.20352052
0.76065937	0.20366093
0.76098633	0.20384996
0.76132541	0.20404636
0.76156967	0.20418824
0.76196289	0.20441772
0.7622321	0.20457516
0.76247623	0.20471856
0.76289073	0.2049627
0.76313492	0.2051068
0.76342773	0.20528067
0.76378981	0.20549601
0.76403408	0.20564166
0.7644043	0.20586357
0.76468548	0.20603241
0.7649296	0.20617962
0.76533327	0.20642376
0.76557757	0.20657181
0.76586914	0.20674956
0.7662217	0.20696481
0.76646596	0.20711435
0.7668457	0.20734801
0.76710691	0.20750899
0.76735104	0.20766016
0.76774434	0.2079043
0.76798857	0.20805623
0.76831055	0.20825775
0.76862278	0.20845337
0.76886686	0.20860692
0.76925358	0.20885109
0.76949775	0.20900563
0.76977539	0.20918212
0.77012533	0.20940499
0.77036959	0.20956106
0.77074981	0.20980532
0.77099401	0.20996228
0.77124023	0.21012138
0.77161517	0.21036416
0.77185947	0.21052279
0.7722168	0.21075614
0.77247763	0.21092657
0.77272176	0.21108688
0.77309263	0.21133104
0.77333684	0.2114922
0.77368164	0.21172108
0.77394898	0.21189862
0.77419311	0.21206155
0.77455791	0.21230568
0.77480223	0.21246954
0.77514648	0.21270181
0.77540841	0.21287859
0.77565255	0.21304419
0.7760116	0.21328834
0.77625584	0.21345485
0.77661133	0.21369864
0.77685625	0.21386665
0.7771004	0.21403499
0.77745384	0.21427913
0.77769808	0.21444837
0.77804859	0.21469265
0.77829275	0.21486302
0.77856445	0.2150534
0.77888486	0.21527816
0.77912915	0.21545027
0.77947424	0.21569447
0.77971849	0.21586775
0.7800293	0.21608931
0.78030502	0.21628602
0.78054916	0.21646086
0.78088924	0.21670496
0.78113358	0.21688079
0.78147059	0.21712511
0.78171469	0.21730232
0.78198242	0.21749743
0.78229354	0.21772443
0.78253767	0.21790301
0.78287008	0.21814719
0.78311448	0.21832712
0.78344385	0.2185714
0.78368792	0.21875259
0.78393555	0.21893718
0.78425922	0.21917877
0.78450342	0.21936141
0.7848283	0.21960559
0.78507272	0.21978959
0.78539483	0.22003384
0.78563892	0.22021911
0.78588867	0.22040956
0.78620286	0.2206495
0.78644699	0.22083642
0.78676482	0.22108059
0.7870092	0.22126865
0.78732437	0.2215129
0.78756857	0.22170232
0.7878418	0.22191547
0.78812543	0.22213706
0.78836955	0.22232849
0.78868026	0.22257269
0.78892454	0.22276496
0.78923298	0.22300915
0.78947742	0.22320279
0.78978358	0.223447
0.79002774	0.22364188
0.7902832	0.22384696
0.7905757	0.22408212
0.7908198	0.2242791
0.79112169	0.22452335
0.79136597	0.22472125
0.79166568	0.22496546
0.79191011	0.22516473
0.79220765	0.22540896
0.79245189	0.22560948
0.79272461	0.22583475
0.79299143	0.22605542
0.79323555	0.22625829
0.79352885	0.22650256
0.79377299	0.22670633
0.79406449	0.22695065
0.79430881	0.22715563
0.79459808	0.22739984
0.79484252	0.22760623
0.7951298	0.22785046
0.79537405	0.22805814
0.7956543	0.22829784
0.79590359	0.2285112
0.79614773	0.22872136
0.79643107	0.22896559
0.79667519	0.22917689
0.79695662	0.22942118
0.79720081	0.22963352
0.79748043	0.22987787
0.79772474	0.23009154
0.79800235	0.23033579
0.79824677	0.23055082
0.79852235	0.23079497
0.79876682	0.23101151
0.79904073	0.23125568
0.79928495	0.23147344
0.79955713	0.23171758
0.79980128	0.23193666
0.80004883	0.23216013
0.80031573	0.23240125
0.80055986	0.23262297
0.80082829	0.23286727
0.80107233	0.23309004
0.80133919	0.23333455
0.80158333	0.23355861
0.80184835	0.23380305
0.80209259	0.23402857
0.80235582	0.23427294
0.80260011	0.23449989
0.80286157	0.23474419
0.8031059	0.23497259
0.80336561	0.23521684
0.80360999	0.23544669
0.80386796	0.23569089
0.80411241	0.23592229
0.80436862	0.23616638
0.80461308	0.23639924
0.80486765	0.23664331
0.80511214	0.2368776
0.80536503	0.23712166
0.80560957	0.23735743
0.80586078	0.23760148
0.80610534	0.23783876
0.80635493	0.23808282
0.80659948	0.23832158
0.80684755	0.23856556
0.80709201	0.23880592
0.80733886	0.23905007
0.80758298	0.23929177
0.80782827	0.2395359
0.80807228	0.23977924
0.80831622	0.24002324
0.80856014	0.24026815
0.80880296	0.24051234
0.80904655	0.24075854
0.80928783	0.24100271
0.80953146	0.24125048
0.80977121	0.24149465
0.81001486	0.24174401
0.81025309	0.24198818
0.81049679	0.24223912
0.81073352	0.24248329
0.81097724	0.24273586
0.81121247	0.24298002
0.81145622	0.24323421
0.81168998	0.24347836
0.81193376	0.24373422
0.81216609	0.24397833
0.81240992	0.24423595
0.81264077	0.24447995
0.81288465	0.24473928
0.81311406	0.24498323
0.81335798	0.2452443
0.81358597	0.24548818
0.81382995	0.24575102
0.81405652	0.24599484
0.81430054	0.24625946
0.81452566	0.24650318
0.8147698	0.24676961
0.81499342	0.24701342
0.81523757	0.24728128
0.81545991	0.24752532
0.81570408	0.24779488
0.81592509	0.24803899
0.81615194	0.24829102
0.81638891	0.24855448
0.81660742	0.24879861
0.81685138	0.24907183
0.81706874	0.24931583
0.81731267	0.24959097
0.81752883	0.24983501
0.8177727	0.25011193
0.81798752	0.25035585
0.81823146	0.25063475
0.81844494	0.25087858
0.81868906	0.25115939
0.81890107	0.25140322
0.81914524	0.25168571
0.81935605	0.25192977
0.81958582	0.25219727
0.81980982	0.25245822
0.82001831	0.25270236
0.82026226	0.25298875
0.82046979	0.25323285
0.82071365	0.25352119
0.82091991	0.25376513
0.82116385	0.25405558
0.82136882	0.25429942
0.82161293	0.25459177
0.82181655	0.25483572
0.82205829	0.25512695
0.82226322	0.255374
0.82246463	0.25561814
0.8227086	0.25591449
0.82290918	0.25615863
0.823153	0.25645701
0.82335232	0.25670092
0.82359632	0.25700155
0.8237943	0.25724542
0.82403841	0.25754787
0.82423524	0.25779199
0.82444751	0.25805664
0.82467508	0.25834073
0.8248699	0.25858481
0.82511384	0.25889178
0.82530764	0.25913573
0.82555164	0.25944483
0.82574414	0.25968875
0.82598826	0.25999979
0.82617967	0.26024393
0.82637787	0.26049805
0.82661407	0.2608015
0.82680376	0.26104565
0.82704756	0.26136131
0.82723597	0.26160521
0.82748003	0.26192307
0.82766722	0.26216715
0.82788399	0.26245117
0.82809759	0.26273133
0.82828288	0.26297546
0.82852685	0.26329815
0.82871121	0.26354208
0.82895524	0.26386691
0.82913837	0.26411097
0.82935744	0.2644043
0.82956475	0.26468214
0.82974603	0.26492629
0.82999001	0.26525608
0.8301704	0.26550001
0.83041445	0.26583199
0.83059364	0.26607608
0.83079921	0.26635742
0.83101606	0.26665457
0.83119356	0.26689865
0.83143751	0.26723587
0.83161399	0.26747977
0.8318581	0.26781905
0.83203354	0.26806321
0.83221035	0.26831055
0.83245208	0.26864948
0.83262592	0.26889345
0.83286991	0.269238
0.83304249	0.26948208
0.833249	0.26977539
0.83345843	0.27007316
0.83362942	0.27031726
0.83387341	0.27066743
0.83404335	0.27091133
0.83427143	0.27124023
0.83445661	0.2715076
0.83462477	0.27175178
0.83486875	0.27210721
0.83503619	0.27235111
0.83527779	0.27270508
0.83544671	0.27295291
0.83561224	0.27319705
0.83585625	0.27355793
0.83602113	0.27380182
0.83626523	0.274165
0.83642907	0.27440914
0.83659531	0.2746582
0.83683604	0.2750198
0.83699835	0.27526374
0.83724244	0.27563259
0.83740379	0.27587671
0.83756569	0.27612305
0.83780826	0.27649311
0.83796805	0.2767371
0.83820427	0.27709961
0.83837106	0.27735584
0.83852908	0.27759998
0.83877312	0.27797816
0.83893037	0.27822219
0.83914991	0.27856445
0.83933093	0.27884697
0.83948666	0.2790911
0.83973073	0.27947512
0.83988552	0.27971911
0.84008138	0.2800293
0.84028371	0.28035053
0.84043711	0.28059438
0.84068119	0.28098442
0.84083372	0.28122848
0.84099885	0.28149414
0.84122951	0.28186618
0.84138057	0.28211015
0.84160267	0.2824707
0.84177491	0.28275061
0.84192447	0.28299472
0.8421685	0.28339468
0.84231725	0.28363861
0.84249732	0.28393555
0.8427093	0.28428602
0.84285667	0.28452997
0.84308632	0.28491211
0.84324733	0.28518027
0.84339317	0.28542441
0.8436372	0.28583441
0.8437823	0.28607834
0.84395896	0.28637695
0.84417074	0.28673589
0.84431449	0.28697984
0.84453353	0.28735352
0.84470155	0.28764071
0.84484387	0.2878846
0.84508796	0.28830504
0.84522949	0.2885489
0.84538499	0.28881836
0.84561442	0.28921702
0.84575469	0.28946096
0.84594559	0.28979492
0.84613821	0.29013264
0.84627713	0.29037656
0.8465008	0.29077148
0.84665935	0.2910518
0.84679688	0.29129577
0.84704097	0.2917308
0.84717777	0.29197467
0.8473237	0.29223633
0.84755799	0.29265756
0.84769358	0.29290156
0.84786557	0.29321289
0.84807242	0.29358824
0.8482067	0.29383219
0.84840225	0.29418945
0.84858428	0.29452276
0.84871728	0.29476668
0.84893381	0.29516602
0.8490936	0.29546115
0.84922531	0.29570513
0.84946031	0.29614258
0.8496004	0.29640353
0.84973082	0.2966476
0.84997487	0.29710606
0.85010468	0.29735005
0.85024084	0.29760742
0.8504779	0.29805679
0.85060651	0.2983008
0.85075492	0.29858398
0.85097849	0.29901169
0.8511059	0.29925573
0.85126419	0.29956055
0.85147667	0.29997083
0.8516029	0.30021486
0.85176869	0.30053711
0.85197246	0.3009343
0.85209751	0.30117832
0.85226843	0.30151367
0.85246588	0.30190217
0.85258975	0.30214611
0.8527635	0.30249023
0.85295698	0.30287447
0.8530797	0.30311841
0.85325397	0.3034668
0.85344578	0.3038513
0.85356736	0.30409525
0.85373988	0.30444336
0.85393231	0.30483273
0.85405278	0.30507675
0.85422128	0.30541992
0.85441659	0.30581884
0.85453592	0.30606289
0.85469823	0.30639648
0.85489867	0.30680968
0.85501689	0.30705373
0.85517078	0.30737305
0.85537854	0.30780534
0.85549567	0.30804938
0.85563898	0.30834961
0.85585625	0.3088059
0.85597229	0.30904995
0.8561029	0.30932617
0.8563318	0.30981145
0.85644677	0.3100555
0.85656261	0.31030273
0.85679076	0.31079102
0.85691914	0.31106629
0.85703254	0.31131033
0.85724416	0.31176758
0.85738944	0.31208223
0.85750185	0.31232618
0.85769346	0.31274414
0.85785769	0.31310336
0.85796907	0.31334734
0.85813871	0.3137207
0.85832395	0.31412974
0.85843432	0.31437377
0.85857986	0.31469727
0.85878819	0.3151615
0.85889751	0.3154056
0.85901705	0.31567383
0.85923414	0.31616211
0.85935872	0.3164431
0.8594666	0.31668712
0.85966544	0.31713867
0.85981801	0.31748624
0.85992495	0.31773022
0.86009291	0.31811523
0.8602754	0.31853497
0.86038137	0.31877902
0.86051647	0.3190918
0.86072685	0.31958008
0.86083583	0.3198336
0.86094032	0.32007771
0.86114476	0.32055664
0.86128844	0.32089435
0.86139206	0.32113831
0.86155894	0.3215332
0.86173922	0.32196095
0.8618419	0.32220505
0.86196946	0.32250977
0.86217337	0.32299805
0.86228988	0.3232779
0.86239118	0.32352192
0.86257841	0.32397461
0.8627361	0.32435707
0.8628366	0.32460104
0.8629799	0.32495117
0.86317938	0.32543945
0.86328006	0.32568653
0.8633791	0.32593066
0.86357554	0.32641602
0.86372183	0.32677881
0.86382007	0.32702272
0.86396816	0.32739258
0.86416189	0.32787732
0.86425921	0.3281215
0.86435748	0.32836914
0.86455081	0.32885742
0.86469666	0.32922726
0.8647928	0.32947123
0.86493487	0.32983398
0.86512576	0.33032227
0.86522766	0.33058374
0.86532244	0.3308278
0.86550481	0.33129883
0.86566091	0.33170344
0.86575491	0.33194753
0.86588056	0.33227539
0.86606732	0.33276367
0.86618565	0.33307442
0.86627842	0.33331836
0.86643812	0.33374023
0.86661486	0.33420842
0.86670679	0.33445258
0.86680583	0.3347168
0.86698849	0.33520508
0.86713356	0.33559458
0.86722431	0.33583854
0.8673513	0.33618164
0.86753165	0.33666992
0.86764861	0.33698816
0.86773824	0.337232
0.86788972	0.33764648
0.86806772	0.33813477
0.86816027	0.33838939
0.86824866	0.33863347
0.86842122	0.33911133
0.8685808	0.33955482
0.86866844	0.33979896
0.8687717	0.34008789
0.86894588	0.34057617
0.86908666	0.34097282
0.86917318	0.34121676
0.86929176	0.34155273
0.86946371	0.34204102
0.86958911	0.34239909
0.86967457	0.34264295
0.86980511	0.34301758
0.86997484	0.34350586
0.87008826	0.34383391
0.87017264	0.34407776
0.87031186	0.34448242
0.87047941	0.3449707
0.87058413	0.34527747
0.87066745	0.34552141
0.87081211	0.34594727
0.8709775	0.34643555
0.87107679	0.34673013
0.87115903	0.34697409
0.87130594	0.34741211
0.87146921	0.34790039
0.87156625	0.34819205
0.87164745	0.34843601
0.87179345	0.34887695
0.87195463	0.34936523
0.87205259	0.34966351
0.87213273	0.34990742
0.87227472	0.3503418
0.87243384	0.35083008
0.87253582	0.35114468
0.87261493	0.35138857
0.87274983	0.35180664
0.87290694	0.35229492
0.87301601	0.35263579
0.87309409	0.35287967
0.87321888	0.35327148
0.87337401	0.35375977
0.87349321	0.35413706
0.87357027	0.35438095
0.87368196	0.35473633
0.87383509	0.35522461
0.87396744	0.35564879
0.87404348	0.35589272
0.87413914	0.35620117
0.87429022	0.35668945
0.87443868	0.3571711
0.87451376	0.35741524
0.87459052	0.35766602
0.87473964	0.3581543
0.87488826	0.35864258
0.87498111	0.35894928
0.875055	0.35919319
0.87518336	0.35961914
0.87533011	0.36010742
0.87544573	0.36049418
0.87551864	0.36073818
0.87562144	0.36108398
0.87576625	0.36157227
0.87590758	0.36205083
0.87597946	0.36229486
0.87605395	0.36254883
0.87619686	0.36303711
0.87633928	0.36352539
0.87643752	0.36386399
0.87650829	0.36410791
0.87662204	0.36450195
0.87676261	0.36499023
0.87689293	0.36544489
0.87696275	0.36568903
0.87704184	0.3659668
0.87718058	0.36645508
0.87731882	0.36694336
0.87741452	0.36728326
0.87748321	0.36752717
0.87759323	0.36791992
0.87772962	0.3684082
0.87786369	0.36889005
0.8779315	0.36913411
0.87800077	0.36938477
0.87813537	0.36987305
0.87826951	0.37036133
0.87837719	0.37075507
0.87844386	0.37099897
0.87853597	0.37133789
0.87866834	0.37182617
0.87880016	0.37231445
0.87888606	0.37263395
0.87895165	0.37287784
0.87906209	0.37329102
0.87919223	0.3737793
0.87932182	0.37426758
0.87939051	0.37452697
0.87945494	0.37477094
0.87957936	0.37524414
0.87970731	0.37573242
0.87982699	0.37619094
0.8798906	0.37643498
0.87996161	0.37670898
0.88008784	0.37719727
0.88021362	0.37768555
0.88032374	0.37811473
0.88038626	0.37835877
0.88046356	0.37866211
0.88058766	0.37915039
0.88071133	0.37963867
0.8808162	0.38005439
0.88087768	0.38029842
0.88095706	0.38061523
0.88107908	0.38110352
0.88120065	0.3815918
0.88130448	0.38201052
0.88136491	0.38225455
0.88144217	0.38256836
0.88156209	0.38305664
0.88168156	0.38354492
0.88178855	0.383984
0.88184793	0.38422806
0.88191895	0.38452148
0.88203685	0.38500977
0.88215429	0.38549805
0.88226855	0.38597508
0.88232693	0.38621915
0.88238771	0.38647461
0.88250358	0.38696289
0.88261901	0.38745117
0.88273393	0.38793945
0.88280187	0.38822913
0.882859	0.38847299
0.88296224	0.38891602
0.88307567	0.3894043
0.88318862	0.38989258
0.88327286	0.3902582
0.88332903	0.39050221
0.88341304	0.39086914
0.88352454	0.39135742
0.88363557	0.3918457
0.88374002	0.39230694
0.8837952	0.39255101
0.8838562	0.39282227
0.88396572	0.39331055
0.88407482	0.39379883
0.88418342	0.39428711
0.88425748	0.39462129
0.88431145	0.39486517
0.88439919	0.39526367
0.88450637	0.39575195
0.88461311	0.39624023
0.88471599	0.39671286
0.88476904	0.39695694
0.88482523	0.3972168
0.88493055	0.39770508
0.88503546	0.39819336
0.88513989	0.39868164
0.88522294	0.39907153
0.88527486	0.39931555
0.88534735	0.3996582
0.88545036	0.40014648
0.88555294	0.40063477
0.88565506	0.40112305
0.88572409	0.40145429
0.88577485	0.40169825
0.88585797	0.40209961
0.88595876	0.40258789
0.88605913	0.40307617
0.88615906	0.40356445
0.88621969	0.40386171
0.88626935	0.40410562
0.88635757	0.40454102
0.88645615	0.4050293
0.88655429	0.40551758
0.88665198	0.40600586
0.88670972	0.40629549
0.88675826	0.40653942
0.88684601	0.40698242
0.88694239	0.4074707
0.88703835	0.40795898
0.88713389	0.40844727
0.88719428	0.408757
0.88724177	0.40900095
0.88732369	0.40942383
0.88741796	0.40991211
0.88751181	0.41040039
0.88760523	0.41088867
0.88767356	0.41124731
0.88771997	0.41149127
0.88779074	0.41186523
0.88788284	0.41235352
0.88797453	0.4128418
0.8880658	0.41333008
0.88814747	0.41376876
0.88819282	0.4140128
0.88824715	0.41430664
0.88833718	0.41479492
0.88842685	0.4152832
0.8885161	0.41577148
0.88860495	0.41625977
0.88866056	0.41656651
0.88870471	0.41681045
0.88878138	0.41723633
0.88886897	0.41772461
0.88895615	0.41821289
0.8890429	0.41870117
0.88912317	0.4191549
0.88916627	0.41939896
0.88921523	0.41967773
0.88930076	0.42016602
0.88938595	0.4206543
0.88947074	0.42114258
0.88955515	0.42163086
0.88962285	0.42202408
0.88966478	0.42226806
0.88972278	0.42260742
0.88980598	0.4230957
0.88988879	0.42358398
0.88997119	0.42407227
0.89005319	0.42456055
0.8901154	0.42493258
0.89015613	0.42517655
0.89021599	0.42553711
0.89029679	0.42602539
0.89037725	0.42651367
0.89045732	0.42700195
0.89053703	0.42749023
0.89060089	0.4278831
0.89064049	0.42812707
0.89069532	0.4284668
0.89077387	0.42895508
0.89085205	0.42944336
0.89092983	0.42993164
0.89100722	0.43041992
0.89107955	0.43087849
0.89111797	0.43112254
0.89116084	0.43139648
0.89123703	0.43188477
0.8913129	0.43237305
0.8913884	0.43286133
0.89146353	0.43334961
0.89153832	0.43383789
0.89158858	0.43416741
0.89162573	0.43441132
0.89168678	0.43481445
0.89176046	0.43530273
0.89183377	0.43579102
0.89190669	0.4362793
0.89197923	0.43676758
0.8920514	0.43725586
0.89208862	0.43750837
0.89212442	0.43775241
0.89219457	0.43823242
0.89226561	0.4387207
0.89233631	0.43920898
0.89240665	0.43969727
0.89247665	0.44018555
0.89254484	0.44066355
0.8925796	0.44090759
0.89261563	0.44116211
0.89268452	0.44165039
0.8927531	0.44213867
0.89282131	0.44262695
0.89288914	0.44311523
0.8929566	0.44360352
0.89302369	0.4440918
0.89306177	0.44436998
0.89309506	0.4446139
0.89315676	0.44506836
0.89322276	0.44555664
0.89328844	0.44604492
0.89335377	0.4465332
0.89341877	0.44702148
0.89348344	0.44750977
0.89353519	0.44790232
0.89356729	0.44814625
0.89361174	0.44848633
0.89367532	0.44897461
0.89373857	0.44946289
0.89380145	0.44995117
0.89386396	0.45043945
0.89392612	0.45092773
0.89398792	0.45141602
0.89403084	0.45175679
0.89406151	0.45200068
0.89411047	0.45239258
0.89417122	0.45288086
0.89423168	0.45336914
0.8942918	0.45385742
0.89435159	0.4543457
0.89441104	0.45483398
0.89447016	0.45532227
0.89451544	0.4556982
0.89454476	0.45594208
0.89458733	0.45629883
0.89464535	0.45678711
0.89470304	0.45727539
0.89476038	0.45776367
0.89481736	0.45825195
0.894874	0.45874023
0.89493031	0.45922852
0.89498629	0.4597168
0.89501686	0.45998443
0.89504464	0.46022832
0.89509728	0.46069336
0.89515228	0.46118164
0.89520697	0.46166992
0.89526131	0.4621582
0.8953153	0.46264648
0.89536895	0.46313477
0.89542225	0.46362305
0.89547521	0.46411133
0.8955047	0.46438444
0.89553095	0.46462826
0.89558008	0.46508789
0.89563199	0.46557617
0.89568358	0.46606445
0.89573482	0.46655273
0.89578574	0.46704102
0.89583634	0.4675293
0.89588663	0.46801758
0.89593661	0.46850586
0.89597881	0.46892051
0.89600359	0.46916438
0.8960356	0.46948242
0.89608452	0.4699707
0.89613314	0.47045898
0.89618142	0.47094727
0.89622935	0.47143555
0.89627695	0.47192383
0.8963242	0.47241211
0.89637111	0.47290039
0.89641769	0.47338867
0.89646263	0.47386309
0.8964857	0.47410705
0.89650989	0.47436523
0.89655543	0.47485352
0.8966007	0.4753418
0.89664569	0.47583008
0.89669034	0.47631836
0.89673466	0.47680664
0.89677863	0.47729492
0.89682224	0.4777832
0.89686551	0.47827148
0.89690844	0.47875977
0.89695105	0.47924805
0.89697247	0.4794943
0.89699354	0.4797382
0.89703525	0.48022461
0.89707681	0.48071289
0.89711806	0.48120117
0.89715896	0.48168945
0.89719953	0.48217773
0.89723979	0.48266602
0.89727976	0.4831543
0.89731942	0.48364258
0.89735875	0.48413086
0.89739773	0.48461914
0.89743636	0.48510742
0.89745824	0.48538611
0.89747733	0.48562962
0.89751249	0.48608398
0.89755	0.48657227
0.89758725	0.48706055
0.89762417	0.48754883
0.89766076	0.48803711
0.89769699	0.48852539
0.89773286	0.48901367
0.89776836	0.48950195
0.89780352	0.48999023
0.89783835	0.49047852
0.89787288	0.4909668
0.89790716	0.49145508
0.89793673	0.49187959
0.89795369	0.49212292
0.8979748	0.49243164
0.89800785	0.49291992
0.89804057	0.4934082
0.89807301	0.49389648
0.89810513	0.49438477
0.89813691	0.49487305
0.89816833	0.49536133
0.89819941	0.49584961
0.89823014	0.49633789
0.89826052	0.49682617
0.89829055	0.49731445
0.89832021	0.49780273
0.89834948	0.49829102
0.89837837	0.4987793
0.89840695	0.49926758
0.89842933	0.49965323
0.8984435	0.49989615
0.89846333	0.50024414
0.89849082	0.50073242
0.89851794	0.5012207
0.89854473	0.50170898
0.89857116	0.50219727
0.89859723	0.50268555
0.89862293	0.50317383
0.89864826	0.50366211
0.89867322	0.50415039
0.8986978	0.50463867
0.89872201	0.50512695
0.89874584	0.50561523
0.89876928	0.50610352
0.89879235	0.5065918
0.89881503	0.50708008
0.89883733	0.50756836
0.89885924	0.50805664
0.89888074	0.50854492
0.89890184	0.5090332
0.89891903	0.50943756
0.89892935	0.50968096
0.898943	0.51000977
0.89896295	0.51049805
0.8989825	0.51098633
0.89900165	0.51147461
0.89902039	0.51196289
0.89903872	0.51245117
0.89905663	0.51293945
0.89907412	0.51342773
0.89909118	0.51391602
0.89910781	0.5144043
0.899124	0.51489258
0.89913974	0.51538086
0.89915504	0.51586914
0.8991699	0.51635742
0.8991843	0.5168457
0.89919826	0.51733398
0.89921176	0.51782227
0.89922481	0.51831055
0.8992374	0.51879883
0.89924953	0.51928711
0.8992612	0.51977539
0.89927239	0.52026367
0.8992831	0.52075195
0.89929333	0.52124023
0.89930305	0.52172852
0.89931225	0.5222168
0.89932092	0.52270508
0.89932904	0.52319336
0.89933659	0.52368164
0.89934357	0.52416992
0.89934996	0.5246582
0.89935577	0.52514648
0.89936101	0.52563477
0.89936567	0.52612305
0.89936976	0.52661133
0.89937329	0.52709961
0.89937624	0.52758789
0.8993786	0.52807617
0.89938031	0.52856445
0.89938132	0.52905273
0.89938154	0.52954102
0.89938089	0.5300293
0.89937928	0.53051758
0.89937666	0.53100586
0.89937302	0.53149414
0.89936843	0.53198242
0.89936307	0.5324707
0.8993572	0.53295898
0.89935117	0.53344727
0.89934534	0.53393555
0.89933999	0.53442383
0.89933518	0.53491211
0.89933063	0.53540039
0.89932561	0.53588867
0.89931884	0.53637695
0.89930862	0.53686523
0.89929297	0.53735352
0.89927	0.5378418
0.89923839	0.53833008
0.89919797	0.53881836
0.89915036	0.53930664
0.8990993	0.53979492
0.89905072	0.5402832
0.89901205	0.54077148
0.89899112	0.54125977
0.89899454	0.54174805
0.89902602	0.54223633
0.89908444	0.54272461
0.89916164	0.54321289
0.89924103	0.54370117
0.89929897	0.54418945
0.89930766	0.54467773
0.89923757	0.54516602
0.89906179	0.5456543
0.89893355	0.54590924
0.89870186	0.54620994
0.89845497	0.54639836
0.89838878	0.54641704
0.89817469	0.54630517
0.89783958	0.54601501
0.8975755	0.54573094
0.89742192	0.5454672
0.89723364	0.54516602
0.89703462	0.54477557
0.89694105	0.54450822
0.89682004	0.54418945
0.89665685	0.54370117
0.89653263	0.54327338
0.89647235	0.5430145
0.89640026	0.54272461
0.89628575	0.54223633
0.89617859	0.54174805
0.89607959	0.54125977
0.89601408	0.54091747
0.89596981	0.54066966
0.89589921	0.5402832
0.89581206	0.53979492
0.89572761	0.53930664
0.89564565	0.53881836
0.89556547	0.53833008
0.89551679	0.53802982
0.8954777	0.53778495
0.89540882	0.53735352
0.89533154	0.53686523
0.89525496	0.53637695
0.8951791	0.53588867
0.89510382	0.53540039
0.89504292	0.53500301
0.89500571	0.53475852
0.89495476	0.53442383
0.89488075	0.53393555
0.89480716	0.53344727
0.894734	0.53295898
0.89466122	0.5324707
0.89458879	0.53198242
0.89454196	0.53166559
0.89450602	0.53142126
0.89444493	0.53100586
0.89437337	0.53051758
0.89430207	0.5300293
0.89423102	0.52954102
0.89416018	0.52905273
0.89408952	0.52856445
0.8940486	0.52828124
0.89401341	0.528037
0.89394869	0.52758789
0.89387845	0.52709961
0.89380834	0.52661133
0.89373833	0.52612305
0.89366842	0.52563477
0.89359859	0.52514648
0.89355919	0.52487079
0.89352433	0.52462661
0.89345913	0.52416992
0.89338946	0.52368164
0.89331983	0.52319336
0.89325024	0.52270508
0.89318067	0.5222168
0.89311111	0.52172852
0.89307137	0.52144956
0.89303659	0.52120541
0.89297198	0.52075195
0.8929024	0.52026367
0.8928328	0.51977539
0.89276318	0.51928711
0.89269353	0.51879883
0.89262383	0.51831055
0.89258355	0.51802846
0.89254866	0.51778434
0.89248428	0.51733398
0.89241444	0.5168457
0.89234453	0.51635742
0.89227455	0.51586914
0.89220449	0.51538086
0.89213436	0.51489258
0.89209455	0.51461572
0.89205941	0.51437163
0.8919938	0.51391602
0.89192341	0.51342773
0.89185292	0.51293945
0.89178232	0.51245117
0.89171162	0.51196289
0.89164079	0.51147461
0.89160345	0.51121748
0.89156793	0.51097341
0.89149876	0.51049805
0.8914276	0.51000977
0.89135631	0.50952148
0.89128489	0.5090332
0.89121333	0.50854492
0.8911454	0.50808238
0.89110946	0.50783845
0.8910697	0.50756836
0.89099772	0.50708008
0.89092561	0.5065918
0.89085335	0.50610352
0.89078092	0.50561523
0.89070833	0.50512695
0.8906485	0.50472541
0.89061202	0.50448149
0.89056253	0.50415039
0.89048945	0.50366211
0.89041624	0.50317383
0.89034285	0.50268555
0.89026927	0.50219727
0.89019551	0.50170898
0.89014764	0.50139292
0.89011053	0.50114902
0.89004723	0.50073242
0.88997293	0.50024414
0.88989847	0.49975586
0.88982382	0.49926758
0.88974898	0.4987793
0.88967998	0.49833058
0.88964228	0.49808682
0.88959841	0.49780273
0.88952288	0.49731445
0.88944723	0.49682617
0.88937142	0.49633789
0.88929541	0.49584961
0.88921915	0.49536133
0.88917055	0.49505108
0.88913212	0.49480726
0.88906563	0.49438477
0.88898867	0.49389648
0.88891156	0.4934082
0.88883429	0.49291992
0.8887568	0.49243164
0.88869494	0.49204322
0.88865585	0.49179946
0.88860069	0.49145508
0.88852233	0.4909668
0.88844384	0.49047852
0.8883652	0.48999023
0.88828638	0.48950195
0.88821527	0.48906297
0.88817551	0.48881923
0.88812761	0.48852539
0.88804783	0.48803711
0.88796788	0.48754883
0.88788778	0.48706055
0.88780752	0.48657227
0.88773135	0.48611028
0.8876909	0.48586649
0.88764598	0.4855957
0.88756474	0.48510742
0.88748329	0.48461914
0.88740166	0.48413086
0.88731988	0.48364258
0.88724301	0.48318487
0.88720183	0.48294102
0.88715538	0.48266602
0.88707266	0.48217773
0.88698968	0.48168945
0.88690648	0.48120117
0.8868231	0.48071289
0.88675007	0.48028628
0.88670812	0.48004237
0.88665546	0.47973633
0.8865712	0.47924805
0.88648665	0.47875977
0.88640185	0.47827148
0.88631684	0.4777832
0.88625238	0.47741388
0.88620961	0.47716992
0.8861459	0.47680664
0.88606002	0.47631836
0.88597385	0.47583008
0.88588741	0.4753418
0.88580073	0.47485352
0.88574975	0.47456702
0.88570613	0.47432302
0.88562636	0.47387695
0.88553879	0.47338867
0.88545093	0.47290039
0.88536282	0.47241211
0.88528632	0.47198936
0.88524197	0.47174547
0.88518558	0.47143555
0.88509652	0.47094727
0.88500719	0.47045898
0.88491759	0.4699707
0.88482775	0.46948242
0.88477418	0.46919206
0.88472895	0.46894807
0.88464691	0.46850586
0.88455605	0.46801758
0.88446491	0.4675293
0.88437353	0.46704102
0.88430257	0.46666286
0.88425658	0.46641891
0.88418971	0.46606445
0.88409732	0.46557617
0.88400462	0.46508789
0.88391165	0.46459961
0.8838271	0.46415677
0.88378032	0.46391285
0.88372471	0.46362305
0.88363075	0.46313477
0.88353648	0.46264648
0.88344192	0.4621582
0.88334769	0.46167312
0.88330013	0.46142911
0.88325177	0.46118164
0.88315618	0.46069336
0.88306029	0.46020508
0.8829641	0.4597168
0.88286763	0.45922852
0.88281589	0.45896731
0.88276733	0.45872328
0.88267346	0.45825195
0.88257589	0.45776367
0.88247802	0.45727539
0.88237987	0.45678711
0.88232745	0.45652697
0.88227805	0.45628293
0.88218235	0.45581055
0.88208309	0.45532227
0.88198352	0.45483398
0.88188482	0.45435141
0.88183474	0.4541074
0.88178331	0.45385742
0.88168266	0.45336914
0.88158168	0.45288086
0.88148037	0.45239258
0.88138867	0.45195181
0.8813377	0.45170788
0.88127665	0.45141602
0.88117424	0.45092773
0.88107147	0.45043945
0.8809684	0.44995117
0.8808881	0.44957174
0.88083623	0.44932777
0.88076108	0.44897461
0.88065686	0.44848633
0.88055229	0.44799805
0.88044741	0.44750977
0.88038299	0.44721056
0.88033021	0.44696654
0.88023639	0.4465332
0.88013034	0.44604492
0.88002394	0.44555664
0.87992676	0.44511191
0.87987323	0.44486797
0.87980998	0.44458008
0.87970241	0.4440918
0.87959448	0.44360352
0.87948621	0.44311523
0.87941327	0.44278706
0.87935879	0.44254305
0.87926842	0.44213867
0.87915893	0.44165039
0.8790491	0.44116211
0.8789502	0.44072366
0.87889494	0.44047971
0.87882822	0.44018555
0.87871718	0.43969727
0.87860575	0.43920898
0.87849399	0.4387207
0.87842799	0.43843303
0.87837175	0.43818899
0.87826911	0.43774414
0.87815608	0.43725586
0.87804269	0.43676758
0.87795782	0.43640299
0.87790076	0.43615901
0.87781462	0.43579102
0.87769996	0.43530273
0.87758493	0.43481445
0.87748439	0.43438887
0.87742651	0.43414491
0.87735359	0.43383789
0.87723728	0.43334961
0.87712057	0.43286133
0.87700765	0.43239026
0.87694895	0.43214629
0.87688591	0.43188477
0.87676793	0.43139648
0.87664953	0.4309082
0.87653077	0.43041992
0.87646806	0.43016265
0.87640829	0.42991859
0.87629179	0.42944336
0.87617167	0.42895508
0.87605119	0.4284668
0.8759837	0.42819391
0.87592307	0.42794985
0.87580874	0.42749023
0.87568688	0.42700195
0.87556465	0.42651367
0.87549585	0.42623949
0.87543434	0.42599543
0.87531868	0.42553711
0.87519505	0.42504883
0.87507104	0.42456055
0.87500445	0.42429899
0.87494204	0.42405492
0.87482147	0.42358398
0.87469604	0.4230957
0.8745725	0.42261622
0.87450941	0.42237221
0.87444382	0.42211914
0.874317	0.42163086
0.87418974	0.42114258
0.87407476	0.42070261
0.87401073	0.42045872
0.87393382	0.42016602
0.87380514	0.41967773
0.87367603	0.41918945
0.87357332	0.41880197
0.87350833	0.41855801
0.87341634	0.41821289
0.87328576	0.41772461
0.87315478	0.41723633
0.87306805	0.41691379
0.87300212	0.41666974
0.87289124	0.41625977
0.87275875	0.41577148
0.87262587	0.4152832
0.87255893	0.41503784
0.87249204	0.41479377
0.87235839	0.41430664
0.87222397	0.41381836
0.87211354	0.41341823
0.87204588	0.4131743
0.87195362	0.4128418
0.87181766	0.41235352
0.87168131	0.41186523
0.87159754	0.41156597
0.87152888	0.41132194
0.87140687	0.41088867
0.87126894	0.41040039
0.87114688	0.40996943
0.87107742	0.40972551
0.87099153	0.40942383
0.87085202	0.40893555
0.87071209	0.40844727
0.87062376	0.40813977
0.87055331	0.40789573
0.87043048	0.4074707
0.87028892	0.40698242
0.87016768	0.40656527
0.87009641	0.40632136
0.87000423	0.40600586
0.86986106	0.40551758
0.86971746	0.4050293
0.86963722	0.40475709
0.86956492	0.40451306
0.8694284	0.40405273
0.86928315	0.40356445
0.86917557	0.40320367
0.86910244	0.40295976
0.86899092	0.40258789
0.86884398	0.40209961
0.86871145	0.40166037
0.86863746	0.40141644
0.86854847	0.40112305
0.86839988	0.40063477
0.86825082	0.40014648
0.86817012	0.39988266
0.86809505	0.39963866
0.86795076	0.39916992
0.86779998	0.39868164
0.86770016	0.39835912
0.86762427	0.39811519
0.86749657	0.39770508
0.86734405	0.3972168
0.86722765	0.39684501
0.86715086	0.39660111
0.86703724	0.39624023
0.86688297	0.39575195
0.86675254	0.3953402
0.86667485	0.3950963
0.86657267	0.39477539
0.86641663	0.39428711
0.8662748	0.39384451
0.8661962	0.39360054
0.86610278	0.39331055
0.86594497	0.39282227
0.86579434	0.39235759
0.86571492	0.39211364
0.86562754	0.3918457
0.86546792	0.39135742
0.86531122	0.39087955
0.86523092	0.39063553
0.86514685	0.39038086
0.86498539	0.38989258
0.86482536	0.38941008
0.86474415	0.38916601
0.86466065	0.38891602
0.86449734	0.38842773
0.86433672	0.387949
0.86425457	0.38770496
0.86416885	0.38745117
0.86400365	0.38696289
0.86384527	0.38649617
0.86376214	0.38625218
0.86367135	0.38598633
0.86350425	0.38549805
0.86335098	0.38505149
0.86326683	0.38480752
0.8631682	0.38452148
0.8629991	0.3840332
0.86285376	0.38361459
0.86276866	0.38337069
0.86265914	0.38305664
0.86248806	0.38256836
0.8623536	0.38218548
0.86226752	0.38194157
0.8621441	0.3815918
0.86197104	0.38110352
0.86185044	0.38076395
0.8617634	0.38052
0.86162306	0.38012695
0.86144801	0.37963867
0.86134426	0.37934982
0.86125621	0.37910571
0.86109588	0.37866211
0.86092371	0.37818715
0.86083496	0.37794314
0.86074107	0.37768555
0.86056256	0.37719727
0.86041243	0.37678769
0.86032258	0.37654378
0.8602036	0.3762207
0.86002297	0.37573242
0.85989795	0.37539517
0.8598071	0.3751512
0.85965972	0.37475586
0.85947705	0.37426758
0.85938028	0.37400944
0.85928836	0.37376531
0.85910943	0.37329102
0.85895203	0.37287487
0.85885929	0.37263089
0.85873901	0.37231445
0.85855263	0.37182617
0.85842892	0.37150271
0.85833515	0.37125862
0.85817774	0.37084961
0.85799693	0.37038119
0.85790242	0.37013717
0.85779989	0.36987305
0.85760978	0.36938477
0.8574683	0.36902217
0.85737263	0.36877812
0.85722743	0.3684082
0.85703514	0.36791992
0.8569362	0.36766923
0.85683942	0.3674251
0.85664808	0.36694336
0.85649823	0.36656688
0.85640061	0.36632285
0.85625804	0.3659668
0.85606186	0.36547852
0.8559603	0.36522629
0.85586157	0.36498216
0.85566698	0.36450195
0.85551842	0.36413607
0.85541883	0.36389204
0.85526902	0.36352539
0.85507483	0.36305154
0.85497451	0.36280748
0.85486786	0.36254883
0.854666	0.36206055
0.85452865	0.36172883
0.85442704	0.3614848
0.85425995	0.36108398
0.85408102	0.36065589
0.85397861	0.36041191
0.85385059	0.36010742
0.85364467	0.35961914
0.85352859	0.35934448
0.85342496	0.35910037
0.85323023	0.35864258
0.85307688	0.35828278
0.85297232	0.35803876
0.85281244	0.35766602
0.85262337	0.35722642
0.85251799	0.35698244
0.85239123	0.35668945
0.85217934	0.35620117
0.85206201	0.35593135
0.85195537	0.35568725
0.85175289	0.35522461
0.85160427	0.35488569
0.8514967	0.35464168
0.85132303	0.35424805
0.85114469	0.35384516
0.85103622	0.35360122
0.85088948	0.35327148
0.85068335	0.35280971
0.85057401	0.3525657
0.85045238	0.35229492
0.85023253	0.35180664
0.85011004	0.3515352
0.84999935	0.35129113
0.84978996	0.35083008
0.84964418	0.35050985
0.84953253	0.35026582
0.84934371	0.34985352
0.84917642	0.34948944
0.84906382	0.34924537
0.84889367	0.34887695
0.84870681	0.34847357
0.84859326	0.34822964
0.84843986	0.34790039
0.84823532	0.34746251
0.84812083	0.34721855
0.84798225	0.34692383
0.84776188	0.34645616
0.84764646	0.34621212
0.84752078	0.34594727
0.84728867	0.34545898
0.84717015	0.34521028
0.84705326	0.34496624
0.84682131	0.34448242
0.84669186	0.34421308
0.84657396	0.34396905
0.84634998	0.34350586
0.84621157	0.34322033
0.84609266	0.34297631
0.84587462	0.3425293
0.84572926	0.34223198
0.84560931	0.34198797
0.84539519	0.34155273
0.84524489	0.34124798
0.84512391	0.34100396
0.84491165	0.34057617
0.84475845	0.34026824
0.84463645	0.3400242
0.84442398	0.33959961
0.84426995	0.33929266
0.84414689	0.33904863
0.84393207	0.33862305
0.84377933	0.33832125
0.84365519	0.33807722
0.84343589	0.33764648
0.84328657	0.3373539
0.84316135	0.33710991
0.84293543	0.33666992
0.84279164	0.3363906
0.84266534	0.33614661
0.8424306	0.33569336
0.84229451	0.3354313
0.84216711	0.33518731
0.84192305	0.33472004
0.84179516	0.33447593
0.84166487	0.33422852
0.84142262	0.33376857
0.84129355	0.33352456
0.84114889	0.33325195
0.84091993	0.33282092
0.84078969	0.33257698
0.84062837	0.33227539
0.84041495	0.33187705
0.84028355	0.33163314
0.84010327	0.33129883
0.83990765	0.3309369
0.83977509	0.33069297
0.83957349	0.33032227
0.83939803	0.33000044
0.83926428	0.32975645
0.839039	0.3293457
0.838886	0.3290675
0.8387511	0.32882352
0.83850705	0.32838228
0.83837156	0.32813821
0.8382281	0.32788086
0.83799145	0.32745659
0.83785468	0.32721266
0.83768152	0.3269043
0.83747337	0.32653439
0.83733537	0.32629046
0.83713001	0.32592773
0.83695285	0.32561558
0.83681362	0.3253716
0.83657358	0.32495117
0.8364298	0.32470003
0.83628939	0.32445614
0.83604529	0.32403214
0.83590415	0.32378822
0.83572916	0.32348633
0.83551842	0.32312347
0.83537599	0.32287953
0.83515992	0.32250977
0.83498894	0.32221792
0.83484526	0.321974
0.83460123	0.32155981
0.83445685	0.32131573
0.83429605	0.32104492
0.83406781	0.32066089
0.83392207	0.32041697
0.83371359	0.32006836
0.83353169	0.31976496
0.83338469	0.31952104
0.83314065	0.31911629
0.83299293	0.31887219
0.83282966	0.31860352
0.83260049	0.31822674
0.83245135	0.31798281
0.83223359	0.31762695
0.83205756	0.31734002
0.83190715	0.31709617
0.83166306	0.31670053
0.83151177	0.31645651
0.83132883	0.31616211
0.83111588	0.31582001
0.83096325	0.31557605
0.83071921	0.31518629
0.83056593	0.31494216
0.83041135	0.31469727
0.83016778	0.31431166
0.83001294	0.31406771
0.82979246	0.3137207
0.82961343	0.31343962
0.82945727	0.31319574
0.82921315	0.31281471
0.82905599	0.3125707
0.82885295	0.31225586
0.82865427	0.31194841
0.82849588	0.31170456
0.82825179	0.31132902
0.82809243	0.31108496
0.82789994	0.31079102
0.82768832	0.31046831
0.82752761	0.31022438
0.8272836	0.3098543
0.82712194	0.30961024
0.82693315	0.30932617
0.82671547	0.30899902
0.82655243	0.30875508
0.82630843	0.30839033
0.82614439	0.30814628
0.82595223	0.30786133
0.82573554	0.30754036
0.82557017	0.30729648
0.82532611	0.30693687
0.82515961	0.30669287
0.82495694	0.30639648
0.82474842	0.30609202
0.82458062	0.30584811
0.82433659	0.30549382
0.82416751	0.3052497
0.82394695	0.30493164
0.82375392	0.30465382
0.82358352	0.30440974
0.82333944	0.3040606
0.82316799	0.30381667
0.82292401	0.30346965
0.82275189	0.30322551
0.8225768	0.30297852
0.82233473	0.30263727
0.82216083	0.30239332
0.82191686	0.30205113
0.82174196	0.30180711
0.8215311	0.30151367
0.82132227	0.30122347
0.82114585	0.3009794
0.82090181	0.30064224
0.82072425	0.30039828
0.82048027	0.3000632
0.82030197	0.29981906
0.82011222	0.29956055
0.81987865	0.29924259
0.8196986	0.29899859
0.81945458	0.29866822
0.81927334	0.29842422
0.81902935	0.29809602
0.8186643	0.29760742
0.81842042	0.29728211
0.81823664	0.29703813
0.81799265	0.29671448
0.81780767	0.29647048
0.81756368	0.29614893
0.81737797	0.29590479
0.81718645	0.2956543
0.81694716	0.29534155
0.81675958	0.29509758
0.81651554	0.29478044
0.81632675	0.29453647
0.81608279	0.29422133
0.81589311	0.29397723
0.81567775	0.29370117
0.81545842	0.29342032
0.81526689	0.29317624
0.81502281	0.2928655
0.81483014	0.29262159
0.81458623	0.29231277
0.81439236	0.29206875
0.81414839	0.29176195
0.81395373	0.29151781
0.81374698	0.29125977
0.81351395	0.29096914
0.8133173	0.2907251
0.8130732	0.29042244
0.81287537	0.29017854
0.81263145	0.28987774
0.8124324	0.28963374
0.81218845	0.28933489
0.81198848	0.2890908
0.81176444	0.28881836
0.81154346	0.28854995
0.81134148	0.28830584
0.81109734	0.28801105
0.81089427	0.28776719
0.81065024	0.28747407
0.81044583	0.28723019
0.81020196	0.28693906
0.80999636	0.28669503
0.80975241	0.28640575
0.80954584	0.28616166
0.80931397	0.28588867
0.80909421	0.28563024
0.80888553	0.28538612
0.80864139	0.28510071
0.8084316	0.28485678
0.80818747	0.28457303
0.80797637	0.28432915
0.80773241	0.28404713
0.80752	0.28380322
0.80727614	0.2835231
0.80706248	0.28327906
0.80681862	0.28300072
0.80660381	0.28275664
0.80635984	0.28248005
0.80614405	0.28223592
0.80591887	0.28198242
0.80568299	0.28171705
0.80546483	0.28147295
0.8052207	0.2811999
0.80500143	0.28095607
0.80475719	0.28068445
0.80453654	0.28044066
0.8042925	0.28017074
0.80407045	0.27992691
0.8038265	0.27965873
0.80360313	0.27941482
0.80335924	0.27914839
0.80313453	0.2789044
0.8028907	0.2786397
0.80266463	0.27839561
0.80242087	0.27813264
0.80219348	0.27788849
0.80194959	0.27762699
0.80172101	0.27738301
0.80147706	0.27712305
0.80124733	0.27687901
0.8010033	0.27662078
0.80077227	0.27637666
0.80053102	0.27612305
0.80029583	0.27587591
0.80006213	0.27563178
0.79981799	0.27537677
0.79958293	0.27513267
0.79933879	0.27487917
0.79910243	0.27463518
0.79885823	0.27438308
0.79862058	0.27413929
0.79837632	0.27388847
0.79813713	0.27364477
0.79789295	0.27339541
0.79765228	0.27315175
0.79740813	0.27290389
0.79716603	0.27266021
0.79692184	0.27241387
0.79667808	0.27216992
0.79643406	0.27192537
0.79618895	0.27168131
0.7959448	0.27143834
0.79569831	0.27119419
0.79545413	0.2709527
0.79520616	0.2707085
0.79496189	0.27046857
0.79471222	0.27022403
0.79446816	0.26998583
0.79421712	0.2697413
0.79397308	0.26950434
0.79372054	0.26926003
0.79347644	0.26902427
0.79322231	0.26878008
0.79297817	0.26854567
0.79272461	0.26830357
0.79247831	0.26806847
0.79223416	0.26783676
0.79197686	0.26759262
0.79173269	0.26736227
0.79147384	0.26711812
0.79122961	0.26688912
0.79096922	0.26664494
0.79072473	0.26641717
0.79046292	0.26617313
0.79021844	0.26594678
0.78995492	0.2657027
0.78971047	0.2654777
0.78944519	0.26523351
0.78920084	0.26500991
0.78893382	0.26476564
0.78868954	0.2645434
0.78842074	0.26429906
0.78817652	0.26407818
0.78790592	0.26383376
0.78766182	0.26361421
0.78738957	0.26336989
0.78714546	0.26315136
0.78687142	0.26290716
0.78662728	0.26268982
0.78637695	0.26246821
0.78610726	0.26222958
0.78586304	0.26201473
0.78558544	0.26177057
0.78534098	0.26155687
0.78506175	0.26131273
0.78481736	0.26110042
0.78453615	0.26085619
0.78429187	0.26064516
0.78400871	0.2604008
0.78376456	0.26019106
0.78347956	0.25994673
0.78323548	0.25973801
0.78295898	0.25950258
0.78270448	0.25928613
0.7824603	0.25907968
0.78217143	0.25883552
0.78192702	0.2586302
0.78163635	0.25838603
0.78139198	0.25818203
0.7810992	0.25793778
0.78085499	0.25773501
0.78056026	0.25749072
0.78031618	0.25728894
0.7800293	0.25705275
0.77977537	0.25684396
0.7795312	0.25664433
0.77923242	0.25640017
0.77898797	0.25620164
0.77868722	0.25595747
0.77844291	0.25576028
0.77813992	0.25551603
0.77789583	0.2553199
0.77759088	0.25507566
0.77734675	0.25488042
0.77709961	0.25468386
0.77679544	0.2544421
0.77655104	0.25424905
0.77624174	0.25400485
0.77599745	0.25381308
0.77568595	0.25356889
0.7754418	0.25337799
0.77514648	0.25314798
0.77488406	0.25294387
0.77463987	0.25275501
0.77432389	0.2525108
0.77407953	0.25232312
0.77376117	0.25207891
0.77351703	0.25189235
0.77319663	0.25164813
0.77295249	0.25146236
0.77270508	0.25127506
0.77238552	0.25103337
0.7721411	0.25084969
0.77181586	0.25060551
0.77157167	0.25042301
0.7712442	0.2501788
0.77100006	0.24999705
0.77075195	0.24981324
0.77042599	0.24957201
0.77018158	0.24939231
0.76984907	0.24914814
0.76960483	0.24896956
0.76928711	0.24873771
0.76902598	0.2485475
0.76878184	0.24837055
0.76844439	0.24812632
0.76820003	0.24795059
0.76785999	0.24770648
0.76761587	0.24753161
0.76733398	0.2473304
0.76702939	0.24711331
0.7667851	0.24694019
0.76643973	0.24669593
0.76619546	0.24652406
0.76586914	0.24629483
0.76560368	0.24610867
0.76535958	0.24593822
0.76500907	0.24569398
0.76476476	0.24552483
0.76441146	0.24528069
0.76416732	0.24511225
0.76391602	0.24493954
0.76356738	0.24470028
0.76332303	0.2445337
0.76296402	0.24428953
0.76271995	0.24412393
0.76245117	0.24394209
0.76211455	0.24371467
0.76187011	0.24355063
0.76150543	0.24330643
0.76126133	0.24314349
0.76098633	0.24296037
0.76064989	0.24273666
0.76040571	0.24257538
0.76003518	0.24233118
0.75979115	0.24217075
0.75952148	0.24199412
0.75917371	0.24176665
0.75892946	0.24160784
0.75855299	0.24136374
0.75830885	0.24120573
0.75805664	0.2410432
0.75768519	0.24080421
0.75744089	0.24064786
0.75708008	0.24041763
0.75681414	0.24024823
0.75657001	0.24009339
0.75618409	0.23984923
0.75593994	0.23969535
0.75561523	0.23949148
0.75530675	0.23929794
0.75506247	0.2391457
0.75467009	0.23890156
0.75442597	0.23875007
0.75415039	0.23857977
0.75378609	0.23835506
0.75354182	0.23820517
0.75317383	0.23797993
0.75289871	0.23781185
0.75265451	0.23766342
0.75225187	0.23741928
0.75200777	0.23727174
0.75170898	0.23709184
0.75135754	0.23688061
0.75111328	0.2367346
0.75073242	0.23650747
0.75045967	0.23634512
0.75021546	0.23620052
0.74980216	0.23595639
0.74955804	0.23581263
0.74926758	0.23564224
0.74889696	0.2354253
0.7486527	0.23528304
0.74829102	0.23507291
0.74798804	0.23489722
0.7477438	0.23475642
0.74731939	0.23451229
0.74707525	0.23437217
0.74682617	0.23422992
0.74640267	0.2339886
0.74615846	0.23384996
0.74584961	0.23367521
0.74548212	0.23346778
0.74523787	0.23333059
0.74487305	0.23312619
0.74455762	0.23294982
0.74431337	0.23281404
0.74389648	0.23258278
0.74362898	0.23243472
0.74338481	0.23230031
0.74294032	0.23205617
0.74269618	0.23192244
0.74243164	0.23177819
0.74200325	0.23154521
0.74175904	0.23141288
0.74145508	0.23124873
0.74106192	0.231037
0.74081767	0.23090605
0.74047852	0.2307247
0.74011622	0.2305315
0.73987196	0.2304019
0.73950195	0.23020604
0.73916608	0.23002869
0.73892181	0.22990042
0.73852539	0.22969268
0.73821137	0.22952855
0.73796714	0.22940156
0.73754883	0.22918456
0.73725206	0.22903101
0.73700784	0.22890532
0.73657227	0.22868165
0.73628804	0.22853606
0.73604382	0.22841166
0.7355957	0.22818391
0.73531917	0.22804369
0.73507495	0.22792057
0.73461914	0.22769128
0.73434532	0.22755386
0.73410112	0.22743202
0.73364258	0.22720372
0.73336647	0.22706656
0.73312227	0.22694596
0.73266602	0.22672113
0.73238249	0.22658174
0.73213829	0.22646238
0.73168945	0.22624346
0.73139332	0.22609939
0.73114908	0.22598124
0.73071289	0.22577068
0.73039879	0.22561946
0.73015454	0.22550253
0.72973633	0.22530274
0.7293988	0.22514195
0.72915453	0.22502622
0.72875977	0.22483957
0.72839323	0.22466683
0.72814897	0.22455228
0.7277832	0.22438114
0.72738198	0.22419408
0.72713774	0.22408069
0.72680664	0.2239274
0.72636493	0.22372367
0.72612073	0.22361142
0.72583008	0.2234783
0.72534198	0.22325557
0.72485352	0.2230338
0.72436523	0.22281329
0.72406869	0.22267971
0.72382445	0.22257036
0.72338867	0.22237562
0.72303328	0.22221732
0.72278902	0.22210907
0.72241211	0.22194241
0.72199153	0.22175716
0.72174731	0.22164999
0.72143555	0.22151362
0.72094727	0.22130089
0.72069923	0.22119309
0.72045509	0.22108754
0.7199707	0.2208787
0.7196442	0.22073837
0.71939994	0.22063396
0.71899414	0.22046087
0.71858227	0.22028588
0.71833804	0.22018252
0.71801758	0.22004731
0.7175293	0.21984213
0.71726934	0.21973315
0.71702515	0.21963138
0.71655273	0.21943495
0.71619309	0.21928595
0.71594883	0.21918525
0.71557617	0.21903194
0.71510953	0.21884088
0.71486534	0.21874117
0.71459961	0.21863308
0.71411133	0.21843524
0.71377427	0.21829903
0.71352998	0.21820097
0.71313477	0.21804253
0.71267514	0.21785919
0.71243095	0.21776204
0.7121582	0.21765391
0.71166992	0.21746114
0.711324	0.21732498
0.71107972	0.21722944
0.71069336	0.21707854
0.71020863	0.21689016
0.70996448	0.2167955
0.7097168	0.21669988
0.70922852	0.21651205
0.7088406	0.21636346
0.7085963	0.21627035
0.70825195	0.21613935
0.70776367	0.21595445
0.70746398	0.21584116
0.70721968	0.2157495
0.70678711	0.21558743
0.70632193	0.21541413
0.70607775	0.21532345
0.70581055	0.21522437
0.70532227	0.21504421
0.70492699	0.21489905
0.70468266	0.21480979
0.7043457	0.21468689
0.70385742	0.21450959
0.70352232	0.21438819
0.70327803	0.21430034
0.70288086	0.21415774
0.70239258	0.21398335
0.70210759	0.21388165
0.70186337	0.2137951
0.70141602	0.21363693
0.70092773	0.21346535
0.70068244	0.21337931
0.70043839	0.21329404
0.69995117	0.21312441
0.69949097	0.21296519
0.69924671	0.21288096
0.69897461	0.21278737
0.69848633	0.21262003
0.69804444	0.21246951
0.69780019	0.2123866
0.69750977	0.21228832
0.69702148	0.21212366
0.6965866	0.21197783
0.69634232	0.21189623
0.69604492	0.2117972
0.69555664	0.21163519
0.69511692	0.21149011
0.69487265	0.21140983
0.69458008	0.21131397
0.6940918	0.21115455
0.69363504	0.21100631
0.69339082	0.21092731
0.69311523	0.2108385
0.69262695	0.21068165
0.69214044	0.21052639
0.69189629	0.21044866
0.69165039	0.21037073
0.69116211	0.21021644
0.69067383	0.21006316
0.69038853	0.20997375
0.69014425	0.20989772
0.68969727	0.2097588
0.68920898	0.20960804
0.68886689	0.20950265
0.68862262	0.20942788
0.68823242	0.20930863
0.68774414	0.20916027
0.68733115	0.20903529
0.68708682	0.2089617
0.68676758	0.20886583
0.6862793	0.20871984
0.68579102	0.20857473
0.6855364	0.20849918
0.68529215	0.20842722
0.68481445	0.20828675
0.68432617	0.2081441
0.68396988	0.20804029
0.68372559	0.20796958
0.68334961	0.2078609
0.68286133	0.20772055
0.68238727	0.20758507
0.6821431	0.20751548
0.68188477	0.2074422
0.68139648	0.20730411
0.6809082	0.20716696
0.68054347	0.20706481
0.68029913	0.20699687
0.67993164	0.20689478
0.67944336	0.2067599
0.67895508	0.20662579
0.6786819	0.20655087
0.67843737	0.20648438
0.67797852	0.20635969
0.67749023	0.20622792
0.6770454	0.20610842
0.67680115	0.20604307
0.67651367	0.20596644
0.67602539	0.20583683
0.67553711	0.20570809
0.67514492	0.20560506
0.67490061	0.20554132
0.67456055	0.20545272
0.67407227	0.20532605
0.67358398	0.20520022
0.67322389	0.20510771
0.67297953	0.20504542
0.67260742	0.20495067
0.67211914	0.2048271
0.67163086	0.20470422
0.67128051	0.20461631
0.67103604	0.20455545
0.6706543	0.20446046
0.67016602	0.20433978
0.66967773	0.20421982
0.66931382	0.2041307
0.66906936	0.20407129
0.66870117	0.20398186
0.66821289	0.20386404
0.66772461	0.20374692
0.66732235	0.20365083
0.66707796	0.20359285
0.66674805	0.20351465
0.66625977	0.20339965
0.66577148	0.20328538
0.66530445	0.20317671
0.66506026	0.20312008
0.66479492	0.20305883
0.66430664	0.20294664
0.66381836	0.20283509
0.66333008	0.20272423
0.66301452	0.20265275
0.66277019	0.20259792
0.66235352	0.20250463
0.66186523	0.20239584
0.66137695	0.20228775
0.66093782	0.20219111
0.66069355	0.20213767
0.66040039	0.20207369
0.65991211	0.20196757
0.65942383	0.20186225
0.65893555	0.2017576
0.65858501	0.20168271
0.65834051	0.20163093
0.65795898	0.20155022
0.6574707	0.2014475
0.65698242	0.20134549
0.65649414	0.20124417
0.65619723	0.2011827
0.65595269	0.20113255
0.65551758	0.20104344
0.6550293	0.20094411
0.65454102	0.20084541
0.65405273	0.20074739
0.65377123	0.20069101
0.6535267	0.20064249
0.65307617	0.20055322
0.65258789	0.20045713
0.65209961	0.20036166
0.65161133	0.20026687
0.65130413	0.20020741
0.65105957	0.20016053


==> tikz/advection_long_profile_N2048-10.tsv <==
0.21914813	0.44897461
0.21914962	0.44848633
0.21915161	0.44799805
0.21915422	0.44750977
0.2191575	0.44702148
0.21916145	0.4465332
0.219166	0.44604492
0.21917116	0.44555664
0.21917698	0.44506836
0.21918342	0.44458008
0.21919016	0.4440918
0.21919763	0.44360352
0.21920589	0.44311523
0.21921473	0.44262695
0.21922417	0.44213867
0.21923361	0.44167701
0.21923891	0.44143373
0.21924494	0.44116211
0.2192563	0.44067383
0.21926817	0.44018555
0.21928057	0.43969727
0.21929365	0.43920898
0.21930767	0.4387207
0.21932196	0.43823242
0.21933689	0.43774414
0.21935268	0.43725586
0.21936863	0.43676758
0.2193857	0.4362793
0.21940314	0.43579102
0.21942106	0.43530273
0.2194387	0.43481445
0.21945727	0.43432617
0.21948046	0.43383789
0.21950132	0.43334961
0.21952275	0.43286133
0.21954461	0.43237305
0.21956704	0.43188477
0.21959046	0.43139648
0.21961438	0.4309082
0.21963854	0.43041992
0.2196632	0.42993164
0.21968903	0.42944336
0.21971397	0.42898228
0.21972777	0.42873538
0.21974234	0.4284668
0.2197697	0.42797852
0.21979769	0.42749023
0.21982629	0.42700195
0.21985515	0.42651367
0.21988583	0.42602539
0.2199145	0.42553711
0.21994633	0.42504883
0.21998167	0.42456055
0.22001433	0.42407227
0.22004748	0.42358398
0.22008109	0.4230957
0.2201155	0.42260742
0.22015068	0.42211914
0.22018642	0.42163086
0.22020931	0.4213203
0.22022756	0.42107433
0.22025974	0.4206543
0.22029742	0.42016602
0.22033494	0.41967773
0.22037444	0.41918945
0.22040969	0.41870117
0.22045607	0.41821289
0.22049725	0.41772461
0.22053868	0.41723633
0.22058065	0.41674805
0.22062342	0.41625977
0.22066699	0.41577148
0.22069583	0.41545439
0.22071748	0.415208
0.22075553	0.41479492
0.2207998	0.41430664
0.22084708	0.41381836
0.22088862	0.41333008
0.22094254	0.4128418
0.22099099	0.41235352
0.22103966	0.41186523
0.22108869	0.41137695
0.22113802	0.41088867
0.22117693	0.4105168
0.22120218	0.41026874
0.22123993	0.40991211
0.22129138	0.40942383
0.2213439	0.40893555
0.22139419	0.40844727
0.22145397	0.40795898
0.22150819	0.4074707
0.22156355	0.40698242
0.22161841	0.40649414
0.22166272	0.40611983
0.22169126	0.40587123
0.2217316	0.40551758
0.221791	0.4050293
0.22184454	0.40454102
0.22190841	0.40405273
0.22196986	0.40356445
0.22203073	0.40307617
0.22209079	0.40258789
0.22214418	0.40217645
0.22217583	0.40192606
0.22221475	0.40161133
0.22227989	0.40112305
0.22233654	0.40063477
0.22240924	0.40014648
0.22247449	0.3996582
0.22254058	0.39916992
0.22260708	0.39868164
0.22264723	0.39838166
0.22268182	0.39813559
0.22274201	0.39770508
0.22280676	0.3972168
0.22287953	0.39672852
0.222952	0.39624023
0.22302257	0.39575195
0.22309413	0.39526367
0.22313599	0.3949696
0.22317236	0.39472364
0.22323931	0.39428711
0.22330592	0.39379883
0.22338809	0.39331055
0.22346366	0.39282227
0.22353799	0.39233398
0.22360274	0.39192047
0.22364337	0.39167226
0.22369053	0.39135742
0.22376682	0.39086914
0.22384522	0.39038086
0.22392906	0.38989258
0.22400759	0.3894043
0.22408274	0.38895397
0.22412571	0.38870381
0.22416878	0.38842773
0.22424987	0.38793945
0.22433132	0.38745117
0.22442012	0.38696289
0.22450278	0.38647461
0.22457501	0.38605736
0.22462067	0.38580972
0.22467331	0.38549805
0.22475321	0.38500977
0.22484865	0.38452148
0.2249356	0.3840332
0.22502547	0.38354492
0.22508224	0.3832212
0.22512502	0.38297435
0.22520364	0.38256836
0.22528904	0.38208008
0.22538706	0.3815918
0.22547953	0.38110352
0.22555303	0.38069628
0.2256013	0.38045049
0.22566625	0.38012695
0.22575278	0.37963867
0.22585634	0.37915039
0.22595212	0.37866211
0.22603413	0.37822879
0.22608491	0.37798347
0.22614635	0.37768555
0.22623693	0.37719727
0.22634345	0.37670898
0.22644376	0.3762207
0.22652577	0.37580433
0.2265763	0.37555713
0.22664454	0.37524414
0.22674088	0.37475586
0.22684892	0.37426758
0.22695348	0.3737793
0.22702716	0.37343473
0.22707731	0.37318677
0.22715826	0.37280273
0.22726619	0.37231445
0.22737557	0.37182617
0.22748059	0.3713397
0.22753791	0.37109268
0.22759106	0.37084856
0.22769271	0.37036133
0.2278092	0.36987305
0.22792031	0.36938477
0.22800041	0.36903367
0.22805496	0.36878595
0.22813767	0.3684082
0.22825484	0.36791992
0.22837116	0.36743164
0.22846969	0.36699914
0.22852631	0.36674939
0.22859799	0.36645508
0.22871098	0.3659668
0.22883394	0.36547852
0.22894507	0.36500376
0.22900599	0.36475677
0.22906852	0.36450195
0.22918212	0.36401367
0.22930927	0.36352539
0.22942736	0.36303711
0.22949047	0.36279071
0.22955163	0.36254638
0.22966748	0.36206055
0.22979811	0.36157227
0.22991694	0.3610922
0.22998122	0.36084526
0.23004568	0.3605957
0.23016625	0.36010742
0.2303	0.35961914
0.23041338	0.35917427
0.23047701	0.3589236
0.23055197	0.35864258
0.23067987	0.3581543
0.23081465	0.35766602
0.23091673	0.35728216
0.23098185	0.35703354
0.23106969	0.35668945
0.23120949	0.35620117
0.23134118	0.35571289
0.23142619	0.35541145
0.23149363	0.35516474
0.23160482	0.35473633
0.23174936	0.35424805
0.23187224	0.3537988
0.23194159	0.35354961
0.23201833	0.35327148
0.23215934	0.3527832
0.23229929	0.35229492
0.232395	0.35197122
0.23246533	0.35172369
0.23257444	0.35131836
0.23272576	0.35083008
0.23285063	0.3503942
0.23292308	0.35014549
0.23300469	0.34985352
0.23315636	0.34936523
0.23329977	0.34887695
0.23338455	0.34859691
0.23345983	0.34835101
0.23358866	0.34790039
0.23374441	0.34741211
0.23385227	0.3470675
0.23392498	0.34681901
0.23403354	0.34643555
0.23419755	0.34594727
0.23432283	0.34553948
0.23439509	0.34528915
0.23448928	0.3449707
0.23465785	0.34448242
0.23479635	0.3440274
0.23487094	0.34377804
0.23495372	0.34350586
0.23512491	0.34301758
0.23527387	0.34253536
0.23535172	0.34229048
0.23542667	0.34204102
0.23560038	0.34155273
0.23575458	0.34106445
0.23583479	0.34081074
0.23591102	0.34056596
0.23608386	0.34008789
0.23624241	0.33959961
0.23632367	0.33934745
0.23639989	0.33910276
0.23657528	0.33862305
0.23673478	0.33814842
0.23681797	0.33789841
0.23689607	0.33764648
0.2370747	0.3371582
0.2372302	0.33671204
0.23731538	0.33646116
0.23740461	0.33618164
0.23758228	0.33569336
0.23772935	0.33528766
0.23781734	0.33503692
0.23792297	0.3347168
0.23810011	0.33422852
0.23823128	0.33386615
0.23832404	0.33361828
0.23844958	0.33325195
0.23863001	0.33276367
0.23874074	0.33244754
0.2388314	0.33220108
0.23898699	0.33178711
0.23916561	0.33130737
0.23925813	0.33106057
0.239342	0.33081055
0.23952963	0.33032227
0.23968111	0.32992629
0.23977635	0.32967651
0.23989389	0.3293457
0.24008333	0.32885742
0.24020221	0.3285357
0.24029574	0.32828873
0.24045636	0.32788086
0.24063491	0.32742494
0.24073134	0.32717429
0.24082966	0.3269043
0.24102528	0.32641602
0.24116187	0.32606065
0.24126241	0.32581411
0.24140739	0.32543945
0.2416007	0.32496296
0.24170062	0.32471359
0.24179332	0.32446289
0.24199452	0.32397461
0.24213615	0.32361637
0.24223909	0.32336976
0.2423869	0.32299805
0.24258012	0.32253569
0.2426826	0.32228521
0.24278454	0.32202148
0.24299146	0.3215332
0.24312521	0.32120413
0.24322466	0.32095609
0.24339646	0.32055664
0.24357264	0.32014242
0.24367862	0.31989226
0.24380402	0.31958008
0.24401641	0.3190918
0.24412862	0.31882666
0.2442276	0.31858143
0.24443371	0.31811523
0.24458049	0.31776736
0.2446863	0.31751923
0.24485404	0.31713867
0.24503588	0.31672835
0.24514601	0.31647835
0.24527799	0.31616211
0.2454949	0.31568357
0.24560642	0.31543514
0.24570968	0.31518555
0.2459328	0.31469727
0.24606514	0.31439863
0.24617033	0.31415246
0.24637163	0.3137207
0.24652853	0.31336814
0.24663819	0.31311938
0.24681421	0.31274414
0.24699347	0.31234993
0.24711156	0.3121033
0.2472589	0.31176758
0.2474638	0.31133944
0.24758036	0.31108817
0.24771169	0.31079102
0.24793651	0.31032578
0.24805315	0.31007466
0.24817034	0.30981445
0.24840791	0.30932617
0.24852791	0.30907262
0.24863928	0.30882787
0.24887338	0.30834961
0.2490045	0.30807452
0.24911808	0.30782897
0.24934434	0.30737305
0.24948467	0.30708293
0.24959981	0.30683695
0.24982042	0.30639648
0.24996716	0.3060958
0.25008383	0.30584955
0.25030186	0.30541992
0.25045263	0.30511471
0.25057093	0.30486835
0.25078876	0.30444336
0.25094061	0.30413817
0.2510603	0.30389183
0.25128077	0.3034668
0.25143146	0.30316724
0.25155292	0.30292106
0.25177875	0.30249023
0.25192498	0.30220044
0.25204734	0.30195454
0.2522818	0.30151367
0.25242176	0.3012394
0.25254478	0.30099391
0.25279119	0.30053711
0.25292233	0.30028408
0.25304366	0.30003936
0.25329211	0.29958529
0.25342579	0.29933412
0.25355595	0.29907227
0.25379409	0.29863797
0.25393034	0.29838924
0.25407927	0.2980957
0.25430097	0.29768918
0.25443653	0.29744067
0.25461051	0.29711914
0.25481014	0.2967541
0.25494042	0.29650614
0.25514579	0.29614258
0.25532131	0.29581935
0.25545415	0.29557271
0.25568717	0.29516602
0.25583812	0.29489103
0.25596851	0.29464548
0.25621637	0.29421829
0.25635809	0.29396716
0.25649944	0.29370117
0.25673575	0.29329167
0.256877	0.29304192
0.25705895	0.29272461
0.25725733	0.29237575
0.25739524	0.29212848
0.25762117	0.29174805
0.25778401	0.2914631
0.25792053	0.29121727
0.25816783	0.29080726
0.25831604	0.29055729
0.25846628	0.2902832
0.25869738	0.28989705
0.25883959	0.28964862
0.2590493	0.28930664
0.25923172	0.28899518
0.25937287	0.28874865
0.25962019	0.28834982
0.25977181	0.2880989
0.25991679	0.2878418
0.2601576	0.28745241
0.26030406	0.28720392
0.26051653	0.28686523
0.2606992	0.28656005
0.26084392	0.28631376
0.26109089	0.28592583
0.2612486	0.28567722
0.26141049	0.28540039
0.26163808	0.28503837
0.26178814	0.28479084
0.26202447	0.28442383
0.26218871	0.28415698
0.26233544	0.28391174
0.26258418	0.28353074
0.26273813	0.28328173
0.26294932	0.28295898
0.26313875	0.28265289
0.26328977	0.28240666
0.2635375	0.28203302
0.26370216	0.28178475
0.26388732	0.28149414
0.26409878	0.28116546
0.26425277	0.28091864
0.26449931	0.28055142
0.26466656	0.2803038
0.26483816	0.2800293
0.2650656	0.27968972
0.26522458	0.27944253
0.26547094	0.27908182
0.26563892	0.27883277
0.26580562	0.27856445
0.26603818	0.27822196
0.26620347	0.27797504
0.26644997	0.27762538
0.26662238	0.27737716
0.26679677	0.27709961
0.26702003	0.27676321
0.26718581	0.27651657
0.26743373	0.2761767
0.26760807	0.27592519
0.26781144	0.27563477
0.26801586	0.27532371
0.26817559	0.27507738
0.26842394	0.27473263
0.26859979	0.2744848
0.2688365	0.27416992
0.26902286	0.27390286
0.26918147	0.27365763
0.26942953	0.27330185
0.26959791	0.2730543
0.26984444	0.27273091
0.27003497	0.2724839
0.270219	0.2722168
0.27044638	0.27189512
0.27061409	0.27164849
0.27086138	0.27130721
0.2710364	0.27105898
0.27127968	0.27075195
0.27147282	0.27049722
0.27164076	0.27025249
0.27188866	0.26991466
0.27206287	0.26966748
0.27230962	0.26933653
0.27248939	0.26908807
0.27272313	0.26879883
0.27292732	0.26853197
0.27310092	0.26828676
0.27334895	0.26795798
0.27352785	0.26771072
0.27377498	0.26738766
0.2739562	0.2671379
0.27419596	0.2668457
0.27440005	0.26658897
0.27457876	0.26634415
0.27482681	0.26602452
0.27500942	0.26577761
0.27525696	0.26546361
0.27544219	0.26521491
0.27568768	0.26490734
0.27588868	0.26466189
0.2760889	0.2644043
0.27632246	0.26411175
0.27650844	0.26386578
0.2767567	0.26355747
0.27694603	0.26330999
0.27719312	0.26300602
0.27738437	0.26275682
0.27762973	0.26246021
0.27783689	0.26221426
0.27803552	0.26196289
0.27827552	0.26167197
0.27846755	0.26142605
0.27871594	0.26112693
0.27891078	0.26087972
0.2791582	0.2605842
0.27935595	0.26033564
0.27960241	0.2600429
0.27980082	0.25979155
0.28003846	0.25952148
0.28025875	0.25926547
0.28045642	0.25902071
0.28070502	0.25873048
0.2809046	0.25848429
0.28115301	0.25819614
0.28135524	0.25794893
0.28160278	0.25766425
0.28180757	0.257416
0.28205416	0.25713403
0.28226142	0.25688467
0.28250691	0.2566055
0.28272218	0.25635702
0.28294449	0.25610352
0.28317969	0.25583923
0.28338621	0.25559411
0.28363536	0.25531587
0.2838438	0.25506978
0.28409259	0.2547938
0.28430323	0.25454695
0.28455127	0.25427342
0.28476408	0.25402587
0.2850114	0.2537548
0.28522632	0.25350653
0.28547298	0.2532382
0.28569018	0.25298913
0.28593618	0.25272353
0.28615571	0.25247344
0.28640102	0.25221008
0.28662531	0.25195923
0.28685986	0.25170898
0.2870968	0.25145637
0.28731578	0.25121178
0.28756494	0.25094852
0.28778462	0.25070315
0.28803427	0.25044109
0.28825591	0.25019522
0.28850536	0.24993538
0.28872857	0.2496891
0.28897761	0.24943112
0.28920301	0.24918451
0.28945164	0.24892874
0.2896787	0.24868181
0.28992694	0.24842771
0.29015586	0.24818054
0.29040385	0.24792865
0.2906345	0.24768121
0.2908822	0.24743096
0.29111456	0.24718335
0.29136206	0.24693497
0.29159592	0.24668715
0.29184325	0.24644063
0.29207927	0.24619273
0.29232646	0.2459481
0.29256362	0.24570001
0.2928107	0.24545648
0.29304921	0.24520836
0.29329624	0.24496678
0.29353696	0.24471869
0.29378398	0.24447895
0.29402593	0.24423079
0.29427297	0.24399213
0.29451613	0.24374402
0.29476323	0.24350684
0.29500814	0.24325886
0.29525533	0.24302318
0.29550166	0.2427753
0.29574901	0.2425411
0.29599696	0.24229339
0.2962445	0.24206032
0.29649345	0.24181275
0.29674128	0.24158096
0.29699172	0.24133357
0.29723989	0.24110324
0.29749153	0.24085605
0.29774003	0.2406268
0.29799291	0.24037989
0.29824162	0.24015135
0.2984964	0.23990482
0.2987454	0.23967717
0.29900139	0.23943099
0.29925134	0.23920466
0.29950716	0.23895871
0.29975907	0.23873457
0.30001414	0.23848891
0.30026656	0.23826413
0.30052621	0.23801916
0.30077261	0.23778668
0.30102539	0.2375635
0.30128217	0.23732149
0.30152709	0.23710704
0.30179517	0.23685765
0.30204096	0.23664219
0.30231034	0.23639386
0.30255702	0.23617974
0.30282586	0.23593142
0.30307358	0.23571843
0.30334464	0.23547099
0.30359256	0.2352564
0.30386639	0.2350099
0.30411563	0.23479701
0.30438598	0.23455066
0.3046388	0.23434058
0.30490975	0.23409503
0.30515872	0.23387396
0.30541992	0.23365486
0.30568317	0.23342072
0.30592836	0.2332158
0.3062095	0.23296691
0.30645613	0.23276389
0.30673832	0.23251572
0.30698583	0.23231037
0.30727167	0.23206362
0.30752056	0.23185966
0.30780209	0.23161306
0.30805488	0.23141116
0.30833823	0.23116564
0.30858677	0.23095274
0.30883789	0.23075103
0.30912167	0.23050832
0.30936768	0.23031265
0.3096599	0.23006428
0.30990723	0.2298659
0.31020267	0.22961914
0.31045167	0.22942259
0.31074169	0.22917631
0.3109921	0.22897804
0.3112793	0.22874501
0.3115366	0.22853087
0.31178149	0.22834137
0.31208176	0.22809244
0.31232873	0.22790105
0.31263304	0.22765406
0.31288149	0.22746226
0.31318012	0.22721589
0.31343004	0.22702246
0.3137207	0.22679467
0.31398296	0.22658173
0.31422811	0.22639801
0.314538	0.2261495
0.3147853	0.22596155
0.31509682	0.22571465
0.31534716	0.22552996
0.31565293	0.22528394
0.31590438	0.22508909
0.31616211	0.22489888
0.31646285	0.22466065
0.31670938	0.22447861
0.31703039	0.22423178
0.31727907	0.22405031
0.31759177	0.22380399
0.31784358	0.22361451
0.31811523	0.22341694
0.31840921	0.2231891
0.31865554	0.2230115
0.31898264	0.22276446
0.31923134	0.22258624
0.31955142	0.22234
0.31980387	0.22215521
0.32006836	0.22196794
0.32037506	0.22173382
0.32062201	0.22155879
0.32095677	0.22131179
0.32120807	0.22114095
0.32153056	0.2208947
0.32177354	0.22070308
0.32177989	0.22070748
0.32202401	0.22054379
0.32236843	0.22029651
0.3226155	0.22012206
0.32294497	0.2198753
0.32319793	0.21969883
0.32348633	0.21950434
0.32378553	0.21928538
0.32403205	0.21911383
0.32437251	0.2188668
0.32462435	0.21870421
0.32495117	0.21847186
0.32521459	0.21828047
0.32545979	0.2181144
0.32581285	0.21786744
0.32606302	0.21770779
0.32640701	0.21746132
0.32665569	0.2172837
0.3269043	0.21712153
0.32726044	0.21687811
0.32750857	0.21671848
0.32785752	0.21647196
0.32810824	0.21629882
0.32836914	0.21612909
0.32871636	0.21589469
0.32896416	0.2157372
0.32932034	0.21549063
0.32957141	0.21532138
0.32983398	0.21515266
0.33018411	0.21491879
0.3304324	0.21476431
0.33079435	0.21451776
0.33104529	0.21435075
0.33129883	0.21419049
0.33166045	0.21394942
0.33191049	0.2137986
0.33227539	0.21355505
0.33252932	0.21338893
0.33277407	0.21323768
0.33314686	0.21299007
0.33339646	0.21283879
0.33374023	0.21261924
0.33402626	0.21243484
0.33427244	0.21228435
0.33465124	0.21203721
0.3349022	0.21187964
0.33520508	0.21169488
0.33553547	0.21148511
0.335783	0.21133828
0.33616728	0.21109168
0.3364182	0.21093424
0.33666992	0.21078561
0.33705109	0.21054324
0.33729948	0.21039676
0.33764648	0.21018511
0.3379452	0.21000027
0.33819174	0.20985582
0.33858621	0.20960902
0.33883793	0.20945698
0.33911133	0.20929787
0.33948062	0.20906849
0.3397298	0.20892755
0.34008789	0.20871154
0.34038461	0.20853324
0.34063108	0.20839249
0.34103605	0.20814582
0.34128782	0.20799729
0.34155273	0.20784723
0.34194076	0.20761255
0.34219092	0.20746778
0.3425293	0.20727601
0.34285418	0.20708323
0.3431018	0.20694739
0.34350586	0.20670698
0.34376648	0.20655652
0.34401167	0.20642216
0.34443224	0.20617516
0.34468375	0.20603257
0.3449707	0.20587464
0.34535135	0.20565192
0.34560132	0.20551251
0.34594727	0.20532292
0.34627776	0.20513167
0.34652643	0.20500178
0.34692383	0.20477287
0.34720645	0.20461648
0.34745252	0.20448525
0.34788748	0.20423875
0.34813817	0.20409946
0.34838867	0.20396901
0.34882092	0.20372554
0.34907255	0.20358923
0.34936523	0.20343547
0.34975991	0.20321473
0.35001044	0.2030811
0.3503418	0.20290814
0.35070311	0.20270721
0.35095095	0.20257752
0.35131836	0.20238472
0.3516494	0.20220127
0.35189839	0.20207905
0.35229492	0.2018625
0.35260408	0.20169856
0.35285162	0.20157695
0.35327148	0.20134836
0.35356105	0.20119976
0.35380731	0.20107737
0.35424805	0.20084114
0.35452078	0.20070275
0.35476647	0.20058042
0.35522461	0.2003381
0.35548389	0.20020682
0.35572904	0.200086
0.35620117	0.19983958
0.35645172	0.19971314
0.3566963	0.19959414
0.3571755	0.19934758
0.35742535	0.19922285
0.35766965	0.1991051
0.35815324	0.19885853
0.35840316	0.19873539
0.3586476	0.19861794
0.35913086	0.19837287
0.35938526	0.1982504
0.35963014	0.19813368
0.36010742	0.19789183
0.36037154	0.19776715
0.36061695	0.19765259
0.36108398	0.19741569
0.36136179	0.19728504
0.36160777	0.1971747
0.36206055	0.19694633
0.36235279	0.1968044
0.36260014	0.19669746
0.36303711	0.19648234
0.36335061	0.19632887
0.36359741	0.19621896
0.36401367	0.19602391
0.3643591	0.19585554
0.36460818	0.19573963
0.36499023	0.19556807
0.36537301	0.19538422
0.36562262	0.1952684
0.3659668	0.19511367
0.36639093	0.19491362
0.36664217	0.19480004
0.36694336	0.19466482
0.36741024	0.1944446
0.3676638	0.19433182
0.36791992	0.19422184
0.3684082	0.19399181
0.36868457	0.19386579
0.36893097	0.19376531
0.36938477	0.1935566
0.36971853	0.19340555
0.36996715	0.19329561
0.37036133	0.19312608
0.37075855	0.19294511
0.3710091	0.19283627
0.37133789	0.19269514
0.37180052	0.19248554
0.37205451	0.19237734
0.37231445	0.19227072
0.37280273	0.19205107
0.37309767	0.19192235
0.37334351	0.19182093
0.3737793	0.19163528
0.37415726	0.19146963
0.37440718	0.19136427
0.37475586	0.19121954
0.37521671	0.191017
0.37547081	0.19091204
0.37573242	0.19080844
0.3762207	0.19059594
0.37653565	0.19046445
0.37678381	0.19036232
0.37719727	0.19019501
0.37761137	0.19001759
0.37786327	0.18991631
0.37817383	0.18979271
0.37866211	0.18958452
0.37893706	0.18947067
0.37918258	0.18937591
0.37963867	0.18919098
0.38002958	0.18902954
0.38028025	0.18893075
0.38061523	0.1888003
0.38110352	0.18859746
0.38136942	0.18848962
0.38161482	0.18839814
0.38208008	0.18821284
0.38247514	0.18805317
0.38272622	0.18795664
0.38305664	0.18783067
0.38354492	0.1876324
0.38383111	0.18752054
0.38407825	0.18742625
0.38452148	0.18725966
0.38494744	0.18708797
0.38520146	0.18699403
0.38549805	0.18688561
0.38598633	0.18668979
0.38632268	0.18656345
0.38657122	0.18646971
0.38696289	0.18632516
0.38745072	0.1861346
0.38769799	0.18603826
0.38794215	0.18595394
0.38842773	0.18577394
0.3888389	0.18561524
0.38909247	0.18552488
0.3894043	0.18541606
0.38989258	0.18522628
0.39023957	0.18510049
0.39048901	0.18501154
0.39086914	0.18487567
0.39135742	0.18469123
0.39164325	0.18458921
0.39189028	0.1845009
0.39233398	0.18434559
0.392807	0.18417052
0.39305644	0.18407918
0.39331055	0.18399444
0.39379883	0.18382258
0.39422555	0.18366575
0.39447731	0.18357694
0.39477539	0.18348029
0.39526367	0.18330244
0.39565627	0.18316336
0.39590857	0.18307832
0.39624023	0.18297053
0.39672852	0.18279358
0.39709952	0.18266586
0.3973511	0.18258299
0.39770508	0.1824677
0.39819336	0.18229228
0.39854897	0.18217149
0.39879996	0.18208994
0.39916992	0.1819705
0.3996582	0.18179731
0.40000821	0.18168045
0.40025901	0.18160054
0.40063477	0.18148129
0.40112305	0.18131112
0.40147907	0.18119397
0.40173015	0.18111492
0.40209961	0.18099963
0.40258789	0.180831
0.40295664	0.1807103
0.40320794	0.18063124
0.40356445	0.18052303
0.40405273	0.18035711
0.40444886	0.18023038
0.40469909	0.18015038
0.4050293	0.1800536
0.40551758	0.17989262
0.40595462	0.17975379
0.4062069	0.17967491
0.40649414	0.17958684
0.40698242	0.17943614
0.40746687	0.17927915
0.40771897	0.17920208
0.40796369	0.17912818
0.40844727	0.17898306
0.40893555	0.17882583
0.4092404	0.17873276
0.40948926	0.17866104
0.40991211	0.17853817
0.41040039	0.17838152
0.4107789	0.17826837
0.41102854	0.17819269
0.41137695	0.17809554
0.41186523	0.17794366
0.41232866	0.17780452
0.41258243	0.17773092
0.4128418	0.17765635
0.41333008	0.17751654
0.41381836	0.17736691
0.41414073	0.17727338
0.41438955	0.17720286
0.41479492	0.17709311
0.4152832	0.17694249
0.41571836	0.17681772
0.41597196	0.17674689
0.41625977	0.17666594
0.41674805	0.17653029
0.41723633	0.17638508
0.41755824	0.17629552
0.41780646	0.17622665
0.41821289	0.1761211
0.41870117	0.17597656
0.41916475	0.17584749
0.41941846	0.1757781
0.41967773	0.17570941
0.42016602	0.1755791
0.4206543	0.17543625
0.42103388	0.17533392
0.42128574	0.1752678
0.42163086	0.17517569
0.42211914	0.17504819
0.42260742	0.17491002
0.42292283	0.17482707
0.42317101	0.1747615
0.42358398	0.17465967
0.42407227	0.17452323
0.42456055	0.17439286
0.42482249	0.17432352
0.42506869	0.17426149
0.42553711	0.17414724
0.42602539	0.17401071
0.42649419	0.17389091
0.42674596	0.17382591
0.42700195	0.17376362
0.42749023	0.17364618
0.42797852	0.17351194
0.42843227	0.17339803
0.42868439	0.17333423
0.42895508	0.17326868
0.42944336	0.17315266
0.42993164	0.17302088
0.43038855	0.172909
0.43064079	0.17284682
0.4309082	0.17278369
0.43139648	0.17267134
0.43188477	0.1725421
0.43236946	0.17242579
0.43262007	0.17236531
0.43286471	0.17230753
0.43334961	0.17219832
0.43383789	0.17207174
0.43432617	0.17195501
0.43461476	0.17188776
0.434863	0.17183106
0.43530273	0.1717315
0.43579102	0.17161541
0.4362793	0.17149722
0.43663364	0.17141597
0.43688453	0.17135986
0.43725586	0.17127697
0.43774414	0.17116816
0.43823242	0.17104683
0.43867428	0.17094761
0.43892794	0.1708911
0.43920898	0.17082883
0.43969727	0.17072706
0.44018555	0.17060825
0.44067383	0.17049972
0.44099306	0.17042986
0.44124247	0.17037679
0.44165039	0.17029013
0.44213867	0.17018656
0.44262695	0.17007004
0.44308171	0.16997207
0.44333612	0.16991784
0.44360352	0.16986156
0.4440918	0.16976309
0.44458008	0.16965492
0.44506836	0.16954816
0.44545631	0.1694675
0.44570918	0.16941582
0.44604492	0.16934672
0.4465332	0.16925256
0.44702148	0.16914031
0.44750977	0.16903822
0.44784967	0.16896821
0.44810062	0.16891792
0.44848633	0.16884139
0.44897461	0.16874974
0.44946289	0.16864115
0.44995117	0.16854471
0.45028668	0.16847824
0.45053757	0.16842959
0.45092773	0.1683536
0.45141602	0.1682636
0.4519043	0.16815567
0.45239258	0.16806031
0.45274187	0.16799251
0.45299368	0.16794523
0.45336914	0.16787405
0.45385742	0.16778889
0.4543457	0.1676873
0.45483398	0.16759367
0.45524849	0.16751641
0.45550154	0.16746943
0.45581055	0.1674127
0.45629883	0.16732349
0.45678711	0.16723321
0.45727539	0.16713348
0.45776367	0.16704562
0.45803045	0.16699785
0.45827748	0.16695519
0.45874023	0.1668748
0.45922852	0.16679511
0.4597168	0.16669556
0.46020508	0.16660751
0.46060949	0.16653598
0.46086355	0.16649202
0.46118164	0.16643706
0.46166992	0.1663542
0.4621582	0.16627178
0.46264648	0.16617611
0.46313477	0.16609421
0.46348421	0.16603601
0.46373663	0.16599536
0.46411133	0.16593434
0.46459961	0.16585582
0.46508789	0.165776
0.46557617	0.16568243
0.46606445	0.16560127
0.46639872	0.16554523
0.46665087	0.16550472
0.46704102	0.16544196
0.4675293	0.16536675
0.46801758	0.1652932
0.46850586	0.16520536
0.46899414	0.16512925
0.46938897	0.16506656
0.46964252	0.16502684
0.4699707	0.16497535
0.47045898	0.16490023
0.47094727	0.16483065
0.47143555	0.1647419
0.47192383	0.16466614
0.47241211	0.16459291
0.47267179	0.16455427
0.47291869	0.16451926
0.47338867	0.16445156
0.47387695	0.16438256
0.47436523	0.16431194
0.47485352	0.16422701
0.4753418	0.16415581
0.47577228	0.16409312
0.47602729	0.16405651
0.47631836	0.16401484
0.47680664	0.16394568
0.47729492	0.16388048
0.4777832	0.16381281
0.47827148	0.16373542
0.47875977	0.16366954
0.47921593	0.1636069
0.47947014	0.16357172
0.47973633	0.16353543
0.48022461	0.16346873
0.48071289	0.1634048
0.48120117	0.16334126
0.48168945	0.1632601
0.48217773	0.16319582
0.48266602	0.1631357
0.48298343	0.1630969
0.48323654	0.16306702
0.48364258	0.16301631
0.48413086	0.16295404
0.48461914	0.16289546
0.48510742	0.16282566
0.4855957	0.1627522
0.48608398	0.16269046
0.48655847	0.16263005
0.48706055	0.16257092
0.48754883	0.1625178
0.48803711	0.16246613
0.48852539	0.16241275
0.48901367	0.16235293
0.48950195	0.16227494
0.48999023	0.16221551
0.49047852	0.1621585
0.49079628	0.16212045
0.49105215	0.1620912
0.49145508	0.1620433
0.49194336	0.1619901
0.49243164	0.16194555
0.49291992	0.16190734
0.4934082	0.16184382
0.49389648	0.16177172
0.49438477	0.16171598
0.49487305	0.16166211
0.49516434	0.16162845
0.49542416	0.16160274
0.49584961	0.16155694
0.49633789	0.16150278
0.49682617	0.16145172
0.49731445	0.16141528
0.49780273	0.16138263
0.49829102	0.16131243
0.4987793	0.16125383
0.49926758	0.16120278
0.49971272	0.16115677
0.49997034	0.16113039
0.50024414	0.16110385
0.50073242	0.16105591
0.5012207	0.16100804
0.50170898	0.16095816
0.50219727	0.16091738
0.50268555	0.16089275
0.50317383	0.16083505
0.50366211	0.1607824
0.50415039	0.16073455
0.50463867	0.16068887
0.50498039	0.16065627
0.50522874	0.16063272
0.50561523	0.16059824
0.50610352	0.16055454
0.5065918	0.16051176
0.50708008	0.16046803
0.50756836	0.16042619
0.50805664	0.16040312
0.50854492	0.16035549
0.5090332	0.16030977
0.50952148	0.16026699
0.51000977	0.16022567
0.51049805	0.16018577
0.51078683	0.16016169
0.51103271	0.16014142
0.51147461	0.16010641
0.51196289	0.16006768
0.51245117	0.16002917
0.51293945	0.15999157
0.51342773	0.15995245
0.51391602	0.15992422
0.5144043	0.15989282
0.51489258	0.15985253
0.51538086	0.15981477
0.51586914	0.15977852
0.51635742	0.15974319
0.5168457	0.15970855
0.51724854	0.15968068
0.51749366	0.15966286
0.51782227	0.15964076
0.51831055	0.15960759
0.51879883	0.15957482
0.51928711	0.15954256
0.51977539	0.1595107
0.52026367	0.1594796
0.52075195	0.15944739
0.52124023	0.1594263
0.52172852	0.15939527
0.5222168	0.15936347
0.52270508	0.15933266
0.52319336	0.15930289
0.52368164	0.15927408
0.52416992	0.15924563
0.5246582	0.1592177
0.52511383	0.15919259
0.52535807	0.15917836
0.52563477	0.15916362
0.52612305	0.15913708
0.52661133	0.15911091
0.52709961	0.15908541
0.52758789	0.15906035
0.52807617	0.15903551
0.52856445	0.15901111
0.52905273	0.15898724
0.52954102	0.15896356
0.5300293	0.15894305
0.53051758	0.15892355
0.53100586	0.15890016
0.53149414	0.15887729
0.53198242	0.15885511
0.5324707	0.1588336
0.53295898	0.15881267
0.53344727	0.15879238
0.53393555	0.15877232
0.53442383	0.15875278
0.53491211	0.15873371
0.53540039	0.15871506
0.5358327	0.15869917
0.53607476	0.15868974
0.53637695	0.15867896
0.53686523	0.15866135
0.53735352	0.15864436
0.5378418	0.15862786
0.53833008	0.15861166
0.53881836	0.15859586
0.53930664	0.15858048
0.53979492	0.15856551
0.5402832	0.15855105
0.54077148	0.15853697
0.54125977	0.15852317
0.54174805	0.15850978
0.54223633	0.15849686
0.54272461	0.15848436
0.54321289	0.15847224
0.54370117	0.15846053
0.54418945	0.15845038
0.54467773	0.15844086
0.54516602	0.15842958
0.5456543	0.15841961
0.54614258	0.15840953
0.54663086	0.15840032
0.54711914	0.15839111
0.54760742	0.15838253
0.5480957	0.15837419
0.54858398	0.15836652
0.54907227	0.15835912
0.54956055	0.15835222
0.55004883	0.15834575
0.55053711	0.15833981
0.55102539	0.15833403
0.55151367	0.15832868
0.55200195	0.15832364
0.55249023	0.15831922
0.55297852	0.15831535
0.5534668	0.15831152
0.55395508	0.15830834
0.55444336	0.15830558
0.55493164	0.15830305
0.55541992	0.15830099
0.5559082	0.15829932
0.55639648	0.15829807
0.55688477	0.15829734
0.55737305	0.15829697
0.55786133	0.15829674
0.55834961	0.15829717
0.55883789	0.15829799
0.55932617	0.15829924
0.55981445	0.15830086
0.56030273	0.1583028
0.56079102	0.15830531
0.5612793	0.15830815
0.56176758	0.15831132
0.56225586	0.15831479
0.56274414	0.15831859
0.56323242	0.15832313
0.5637207	0.15832798
0.56420898	0.1583333
0.56469727	0.15833906
0.56518555	0.15834504
0.56567383	0.1583514
0.56616211	0.15835826
0.56665039	0.15836535
0.56713867	0.15837305
0.56762695	0.15838098
0.56811523	0.15838935
0.56860352	0.15839819
0.5690918	0.15840755
0.56958008	0.15841678
0.57006836	0.15842608
0.57055664	0.15843775
0.57104492	0.15844985
0.5715332	0.15846106
0.57202148	0.15847281
0.57250977	0.15848499
0.57299805	0.15849748
0.57348633	0.15851047
0.57397461	0.15852396
0.57446289	0.15853773
0.57495117	0.15855187
0.57543945	0.15856642
0.57592773	0.15858144
0.57641602	0.15859692
0.5769043	0.15861278
0.57739258	0.15862899
0.57788086	0.15864555
0.57836914	0.15866256
0.57885742	0.15868003
0.57912945	0.1586902
0.57937449	0.15869901
0.57983398	0.15871622
0.58032227	0.15873481
0.58081055	0.15875374
0.58129883	0.15877324
0.58178711	0.15879299
0.58227539	0.15881326
0.58276367	0.15883399
0.58325195	0.1588548
0.58374023	0.15887667
0.58422852	0.15889661
0.5847168	0.1589202
0.58520508	0.1589456
0.58569336	0.1589689
0.58618164	0.15899248
0.58666992	0.15901651
0.5871582	0.1590411
0.58764648	0.15906605
0.58813477	0.15909136
0.58862305	0.15911697
0.58911133	0.15914296
0.58956353	0.15916749
0.58981076	0.15918135
0.59008789	0.15919645
0.59057617	0.15922399
0.59106445	0.15925155
0.59155273	0.15927992
0.59204102	0.15930807
0.5925293	0.15933734
0.59301758	0.15936636
0.59350586	0.15939403
0.59399414	0.15942926
0.59448242	0.15945995
0.5949707	0.15949108
0.59545898	0.15952272
0.59594727	0.15955483
0.59643555	0.15958737
0.59692383	0.15962026
0.59739085	0.15965189
0.59763833	0.15966905
0.59790039	0.15968712
0.59838867	0.15972114
0.59887695	0.15975621
0.59936523	0.1597903
0.59985352	0.15982682
0.6003418	0.15985885
0.60083008	0.15989817
0.60131836	0.15993712
0.60180664	0.15997451
0.60229492	0.16001225
0.6027832	0.16005016
0.60327148	0.16008851
0.60375977	0.16012754
0.60405626	0.16015134
0.60430204	0.16017137
0.60473633	0.16020656
0.60522461	0.16024677
0.60571289	0.16028673
0.60620117	0.16032791
0.60668945	0.16036666
0.60717773	0.16041398
0.60766602	0.16045662
0.6081543	0.16049943
0.60864258	0.16054282
0.60913086	0.16058638
0.60956408	0.1606256
0.60981203	0.16064884
0.61010742	0.16067472
0.6105957	0.16072004
0.61108398	0.16076479
0.61157227	0.16081099
0.61206055	0.16085468
0.61254883	0.16090705
0.61303711	0.16095445
0.61352539	0.16100242
0.61401367	0.16104999
0.61450195	0.16109885
0.61478871	0.16112792
0.61503443	0.1611517
0.61547852	0.16119748
0.6159668	0.16124668
0.61645508	0.16129667
0.61694336	0.16134635
0.61743164	0.16140227
0.61791992	0.16145432
0.6184082	0.16150612
0.61889648	0.16155933
0.61930102	0.16160267
0.61954835	0.16162956
0.61987305	0.16166635
0.62036133	0.16171868
0.62084961	0.16177444
0.62133789	0.16182626
0.62182617	0.1618872
0.62231445	0.16194331
0.62280273	0.16199957
0.62329102	0.16205649
0.62363078	0.16209699
0.62387808	0.16212515
0.62426758	0.1621708
0.62475586	0.16223064
0.62524414	0.16228362
0.62573242	0.1623497
0.6262207	0.16241007
0.62670898	0.16246988
0.62719727	0.16253065
0.62757904	0.16257907
0.62782774	0.16260925
0.62817383	0.16265282
0.62866211	0.16271614
0.62915039	0.16277238
0.62963867	0.16284335
0.63012695	0.16290669
0.63061523	0.16297148
0.63110352	0.16303459
0.63140798	0.16307623
0.63165425	0.16310977
0.63208008	0.16316392
0.63256836	0.16323116
0.63305664	0.16329517
0.63354492	0.16336722
0.6340332	0.16343508
0.63452148	0.16350167
0.63488688	0.1635546
0.63513485	0.16358997
0.63549805	0.1636379
0.63598633	0.16370939
0.63647461	0.16377528
0.63696289	0.16385137
0.63745117	0.16392334
0.63793945	0.16399294
0.63828729	0.16404475
0.63853426	0.16408268
0.63891602	0.16413709
0.6394043	0.16420822
0.63989258	0.16428348
0.64038086	0.1643602
0.64086914	0.16443482
0.64135742	0.16451006
0.6416134	0.16454825
0.64185828	0.16458521
0.64233398	0.1646619
0.64282227	0.16473262
0.64331055	0.16481615
0.64379883	0.16489455
0.64428711	0.16497142
0.64461738	0.16502337
0.64486373	0.16506421
0.64526367	0.16512994
0.64575195	0.16520349
0.64624023	0.16529089
0.64672852	0.1653723
0.6472168	0.16545233
0.64756078	0.16550863
0.64780724	0.16555118
0.64819336	0.16561722
0.64868164	0.16569403
0.64916992	0.16578427
0.6496582	0.16586859
0.65014648	0.16595274
0.65045051	0.16600402
0.65069664	0.16604633
0.65112305	0.16612341
0.65161133	0.16620414
0.65209961	0.16629753
0.65258789	0.16638323
0.65303191	0.1664642
0.65328235	0.16651
0.65356445	0.16655895
0.65405273	0.16664384
0.65454102	0.16673787
0.6550293	0.16682939
0.65551758	0.16691973
0.65583494	0.16697725
0.65608146	0.16702217
0.65649414	0.16710204
0.65698242	0.16718932
0.6574707	0.16728893
0.65795898	0.1673805
0.65833859	0.16745188
0.65858519	0.16750101
0.65893555	0.16756971
0.65942383	0.16765751
0.65991211	0.16776203
0.66040039	0.16785597
0.66080387	0.16793396
0.66104993	0.16798552
0.66137695	0.1680517
0.66186523	0.1681412
0.66235352	0.16824873
0.6628418	0.16834692
0.66323901	0.16842408
0.66348516	0.16847542
0.66381836	0.16854738
0.66430664	0.16864088
0.66479492	0.1687486
0.6652832	0.1688522
0.66562998	0.16892267
0.66587751	0.16897151
0.66625977	0.16905417
0.66674805	0.16915801
0.66723633	0.16926373
0.66772461	0.16936983
0.66798689	0.16942841
0.66823207	0.16947941
0.66870117	0.16957392
0.66918945	0.16968904
0.66967773	0.16979687
0.67008755	0.16988414
0.67033549	0.1699376
0.6706543	0.17001173
0.67114258	0.17011757
0.67163086	0.17023108
0.67211914	0.17034131
0.67238529	0.17040365
0.67263062	0.17045826
0.6730957	0.17055804
0.67358398	0.17067685
0.67407227	0.17079065
0.67442272	0.17087157
0.67466999	0.17092735
0.67504883	0.17101186
0.67553711	0.17113197
0.67602539	0.17124891
0.67643783	0.1713448
0.67668722	0.17140192
0.67700195	0.17147882
0.67749023	0.17159468
0.67797852	0.17171697
0.67842718	0.17182318
0.67867547	0.1718831
0.67895508	0.17195344
0.67944336	0.17206974
0.67993164	0.17219549
0.68039276	0.17230693
0.68064041	0.17236871
0.6809082	0.17243726
0.68139648	0.17255578
0.68188477	0.17268441
0.68233656	0.17279643
0.68258558	0.17285895
0.68286133	0.1729311
0.68334961	0.17305304
0.68383789	0.17318413
0.68425886	0.1732912
0.68450783	0.17335417
0.68481445	0.17343342
0.68530273	0.17356255
0.68579102	0.17369441
0.68616239	0.17379193
0.68641021	0.17385628
0.68676758	0.1739467
0.68725586	0.17408351
0.68774414	0.17421421
0.68804769	0.17429778
0.68829417	0.17436335
0.6887207	0.17447358
0.68920898	0.17461398
0.68967727	0.17474008
0.68992721	0.17480795
0.69018555	0.17488045
0.69067383	0.17501362
0.69116211	0.17515447
0.6915272	0.17525649
0.69177502	0.17532443
0.69213867	0.17542257
0.69262695	0.17556763
0.69311523	0.17570432
0.69336928	0.17577687
0.69361412	0.17584823
0.6940918	0.17598182
0.69458008	0.17612831
0.69493999	0.17623315
0.69518791	0.17630332
0.69555664	0.17640668
0.69604492	0.17655739
0.69650433	0.17669021
0.69675303	0.17676387
0.69702148	0.1768411
0.69750977	0.17699033
0.69799805	0.17713627
0.69829399	0.17722715
0.69854016	0.17730247
0.69897461	0.17742691
0.69946289	0.17758221
0.69982694	0.1776945
0.70007513	0.17776848
0.70043945	0.17787503
0.70092773	0.1780341
0.70135213	0.17816358
0.70160035	0.17824014
0.7019043	0.17833196
0.70239258	0.17849161
0.70285994	0.17863574
0.70310756	0.17871593
0.70336914	0.17879588
0.70385742	0.17895628
0.7043457	0.17910904
0.7046033	0.17919326
0.70484831	0.1792724
0.70532227	0.17942739
0.70581055	0.17958286
0.7060875	0.17967429
0.70633307	0.17975761
0.70678711	0.17990671
0.70727539	0.1800638
0.70756193	0.18015887
0.70780765	0.18024476
0.70825195	0.18039488
0.70874023	0.18055347
0.70902595	0.18064777
0.70927176	0.18073307
0.7097168	0.18089089
0.71020508	0.18105191
0.71047507	0.1811414
0.7107206	0.18122279
0.71118164	0.18139354
0.71166323	0.18155629
0.7119086	0.18164076
0.7121582	0.18171962
0.71264648	0.18190074
0.71308794	0.18205618
0.71333779	0.18214185
0.71362305	0.18223542
0.71411133	0.18241472
0.71450317	0.18255872
0.71475272	0.18264725
0.71508789	0.18276003
0.71557617	0.18293817
0.71592114	0.183063
0.71616764	0.18315719
0.71655273	0.18329316
0.71704102	0.18347341
0.71732727	0.18357596
0.71757327	0.1836614
0.71801758	0.18383456
0.71846597	0.18400173
0.71871579	0.18409351
0.71899414	0.18419155
0.71948242	0.18437822
0.71984973	0.18451736
0.72009709	0.18461376
0.72045898	0.18474552
0.72094727	0.18493463
0.72123012	0.18504115
0.72147566	0.18512987
0.72192383	0.18530916
0.72234378	0.18547327
0.72259346	0.18556932
0.72290039	0.18568276
0.72338867	0.18587749
0.72371258	0.18600157
0.72395948	0.18609705
0.72436523	0.18626085
0.72480883	0.18643898
0.72505854	0.18653761
0.7253418	0.18664507
0.72583008	0.1868449
0.7261601	0.18697468
0.72640717	0.18707275
0.72680664	0.18723768
0.72724149	0.18741687
0.72749111	0.18751796
0.7277832	0.18763196
0.72827148	0.18783682
0.72857519	0.18796042
0.72882117	0.18805734
0.72924805	0.18823999
0.72964469	0.18840607
0.72989316	0.18851099
0.73022461	0.18864436
0.73071289	0.18885451
0.73096347	0.18896035
0.73120803	0.18905817
0.73168945	0.18926748
0.73202803	0.1894096
0.7322757	0.189513
0.73266602	0.18968442
0.7330751	0.18986301
0.73332417	0.1899714
0.73364258	0.19010408
0.73412604	0.19031944
0.73436801	0.19042973
0.73461914	0.19052998
0.73510742	0.19074972
0.73541716	0.19088531
0.73566328	0.19098983
0.73608398	0.19118278
0.73645511	0.19134548
0.73670176	0.19145797
0.73706055	0.19161731
0.73747692	0.191809
0.73772634	0.19192228
0.73803711	0.19205754
0.73850333	0.19227567
0.73875274	0.19238954
0.73901367	0.19250406
0.73950195	0.19273361
0.73976986	0.19285722
0.74001503	0.19296597
0.74047852	0.19318667
0.74078257	0.19332767
0.74102859	0.19343809
0.74145508	0.19364439
0.74178996	0.19380074
0.74203658	0.19391277
0.74243164	0.19410705
0.74279218	0.19427636
0.74304009	0.19439079
0.7434082	0.19457381
0.74378916	0.19475436
0.74403675	0.19487461
0.74438477	0.19504449
0.7447789	0.19523451
0.7450252	0.19535801
0.74536133	0.19551967
0.74576277	0.1957172
0.74600881	0.19584285
0.74633789	0.19600106
0.746743	0.1962029
0.74698904	0.19632959
0.74731445	0.19648751
0.74771924	0.19669094
0.74796536	0.19681854
0.74829102	0.19697917
0.7486907	0.1971819
0.74893737	0.19730979
0.74926758	0.19747614
0.7496572	0.19767537
0.74990558	0.19780179
0.75024414	0.19797883
0.75061601	0.19817116
0.75086364	0.19829424
0.7512207	0.19848653
0.75157208	0.19866916
0.75181915	0.19879416
0.75219727	0.19899831
0.75252418	0.19916987
0.75277062	0.19929696
0.75317383	0.19951621
0.75347288	0.19967348
0.7537187	0.19980145
0.75415039	0.20003954
0.75441566	0.20018099
0.75466074	0.200308
0.75510355	0.20055557
0.75535371	0.20069183
0.75561523	0.20082702
0.75604128	0.20106441
0.75628779	0.20120371
0.7565918	0.20136525
0.7569728	0.20157866
0.75722061	0.20171129
0.75756836	0.20191045
0.75790041	0.20209392
0.75814685	0.20222894
0.75854492	0.20245919
0.75882246	0.20261432
0.75906788	0.20274757
0.75949008	0.20299478
0.7597399	0.20313801
0.76000977	0.20328457
0.76040944	0.20351789
0.76065845	0.20365705
0.76098633	0.20385217
0.76132093	0.20404385
0.76156736	0.2041837
0.76196289	0.20442082
0.76222778	0.20457443
0.76247282	0.20471268
0.76288364	0.20495977
0.7631302	0.20510924
0.76342773	0.20527995
0.76378518	0.20549301
0.76403203	0.20563713
0.7644043	0.20586679
0.76468084	0.20603136
0.76492617	0.2061741
0.76532652	0.20642108
0.76557334	0.20657382
0.76586914	0.20674821
0.76621757	0.20696153
0.76646425	0.20711014
0.7668457	0.20735295
0.76710153	0.20750965
0.76734628	0.20765308
0.76773873	0.20790105
0.76798684	0.2080515
0.76831055	0.20826026
0.76861818	0.20845112
0.76886413	0.20860164
0.76924478	0.20884808
0.76949167	0.20900815
0.76977539	0.20918029
0.77012134	0.20940152
0.77036817	0.20955588
0.7707373	0.20980246
0.77098716	0.20996551
0.77124023	0.21011888
0.77161138	0.21036091
0.77185857	0.21051758
0.7722168	0.2107602
0.77247192	0.21092747
0.77271664	0.21108067
0.77308679	0.21132875
0.77333431	0.21148778
0.77368164	0.21172413
0.77394579	0.2118974
0.7741908	0.21205425
0.77455055	0.21230287
0.77479818	0.21246667
0.77514648	0.21270771
0.77540443	0.21287851
0.77564925	0.21303428
0.7760065	0.21328326
0.77625372	0.21345136
0.77659714	0.21369756
0.77684726	0.21387152
0.77709961	0.21403112
0.777454	0.21427316
0.77770051	0.21444148
0.7780374	0.21468825
0.77828514	0.21486854
0.77856445	0.21505945
0.77888275	0.21527603
0.7791289	0.21544017
0.77947149	0.2156875
0.77971863	0.21586385
0.7800293	0.21609918
0.78029564	0.21628935
0.7805407	0.21645344
0.78088842	0.21670112
0.78113563	0.2168714
0.78146408	0.2171178
0.78171045	0.21730609
0.78198242	0.2175053
0.78228677	0.21772497
0.78253269	0.21789611
0.7828688	0.21814351
0.7831168	0.21831773
0.78343344	0.21856363
0.78367987	0.21875773
0.78393555	0.21894191
0.78425274	0.21917861
0.78449892	0.21935513
0.78482513	0.21960244
0.7850733	0.21978104
0.78538724	0.22002663
0.78563278	0.22022305
0.78588867	0.22041349
0.78619605	0.22064943
0.78644203	0.22083041
0.78676027	0.22107775
0.78700756	0.22126249
0.78732286	0.22150853
0.78757225	0.22169719
0.7878418	0.22191981
0.78811759	0.22213847
0.78836289	0.22232323
0.78867481	0.22257092
0.78892147	0.22275876
0.78922873	0.22300564
0.78947659	0.22319635
0.7897797	0.2234417
0.79002533	0.22364338
0.7902832	0.22385015
0.79056827	0.22408285
0.79081378	0.22427388
0.79111592	0.22452167
0.79136257	0.22471533
0.79166129	0.2249623
0.79190905	0.2251588
0.79220469	0.22540493
0.79245476	0.22560241
0.79272461	0.22583668
0.79298443	0.22605706
0.79322926	0.22625394
0.79352242	0.22650185
0.79376842	0.22670071
0.79405891	0.2269484
0.79430579	0.22714982
0.79459327	0.22739666
0.79484105	0.22760042
0.7951254	0.22784648
0.79537464	0.22805172
0.79565291	0.22829668
0.79589874	0.2285141
0.79614263	0.22871847
0.79642427	0.22896585
0.7966697	0.22917168
0.79695055	0.22941989
0.79719671	0.22962782
0.7974749	0.22987551
0.79772171	0.23008565
0.79799723	0.23033267
0.79824469	0.23054503
0.79851753	0.23079143
0.79876574	0.23100584
0.79903617	0.23125163
0.79928522	0.23146802
0.79955272	0.23171297
0.79980001	0.231937
0.80004883	0.23216112
0.80030975	0.23240196
0.80055463	0.23261847
0.80082198	0.23286702
0.80106746	0.23308474
0.80133316	0.23333332
0.80157907	0.23355304
0.80184246	0.23380126
0.80208875	0.23402289
0.80235014	0.23427066
0.80259678	0.23449404
0.80285608	0.23474142
0.80310302	0.23496679
0.80336014	0.23521383
0.8036074	0.23544095
0.80386271	0.23568767
0.80411025	0.23591643
0.80436347	0.23616289
0.80461127	0.23639347
0.80486267	0.23663966
0.80511071	0.23687189
0.80536007	0.23711787
0.80560834	0.23735193
0.80585583	0.23759771
0.80610435	0.23783331
0.8063502	0.23807892
0.80659886	0.2383161
0.80684285	0.23856157
0.80709166	0.23880042
0.80733388	0.23904578
0.80758277	0.23928626
0.80782329	0.23953156
0.80807222	0.23977366
0.80831113	0.24001893
0.80856005	0.24026252
0.80879756	0.24050781
0.80904639	0.24075284
0.80928246	0.24099819
0.80953116	0.24124469
0.80976576	0.24149014
0.81001428	0.24173819
0.81024765	0.24198379
0.81049601	0.24223315
0.81072789	0.24247893
0.81097602	0.24272993
0.81120675	0.24297591
0.81145466	0.24322812
0.81168428	0.24347434
0.81193184	0.24372819
0.81216042	0.24397465
0.81240775	0.24422976
0.81263499	0.24447658
0.81288214	0.24473294
0.81310809	0.2449802
0.81335501	0.2452377
0.8135799	0.24548536
0.81382647	0.24574436
0.8140508	0.24599224
0.81429692	0.24625326
0.81452052	0.2465015
0.81476634	0.24676337
0.8149876	0.24701326
0.81523326	0.24727353
0.8154539	0.24752507
0.81569898	0.24778811
0.815927	0.24803527
0.81615088	0.24829102
0.81638941	0.24854905
0.81660208	0.24879392
0.81685023	0.24906635
0.81706361	0.24931203
0.81731136	0.24958464
0.81752249	0.24983128
0.81776993	0.25010491
0.81798169	0.25035216
0.81822811	0.25062895
0.81844018	0.25087657
0.8186862	0.25115285
0.8188946	0.25140311
0.81914019	0.25167669
0.81935536	0.25192514
0.81958483	0.25219727
0.81981006	0.25245337
0.82001328	0.25269813
0.82026143	0.25298264
0.82046343	0.25322874
0.820711	0.25351422
0.82091464	0.25376119
0.82116099	0.25404992
0.82136339	0.25429806
0.8216096	0.25458305
0.82181053	0.25483448
0.82205586	0.25512292
0.82226581	0.25536818
0.82246076	0.25561523
0.822708	0.25590808
0.82290283	0.25615408
0.82315014	0.25645061
0.82334762	0.25669761
0.82359389	0.25699547
0.82378819	0.25724468
0.82403396	0.25753895
0.82423597	0.2577889
0.82444605	0.25805664
0.82467494	0.25833456
0.8248638	0.25858013
0.82511129	0.25888525
0.82530305	0.25913222
0.82554942	0.2594388
0.82573785	0.25968836
0.82598355	0.25999067
0.82618084	0.26024065
0.8263758	0.26049805
0.82661324	0.26079451
0.82679802	0.26104061
0.82704469	0.26135557
0.82723084	0.26160308
0.82747694	0.26191383
0.82766692	0.26216369
0.82788237	0.26245117
0.82809778	0.26272471
0.82827677	0.26297018
0.8285238	0.26329241
0.82870626	0.26353953
0.82895243	0.26385757
0.82913483	0.26410644
0.82935619	0.2644043
0.82956486	0.26467572
0.82974015	0.2649211
0.82998707	0.26525017
0.83016578	0.26549736
0.83041189	0.26582293
0.83059318	0.2660736
0.83079645	0.26635742
0.83101581	0.26664706
0.83118881	0.26689301
0.83143524	0.26723186
0.83160773	0.26748031
0.83185369	0.26780677
0.83203627	0.26805759
0.83220731	0.26831055
0.83244814	0.26864465
0.83262226	0.2688912
0.8328686	0.2692268
0.83304205	0.26947802
0.83324409	0.26977539
0.83345643	0.27006706
0.83362644	0.27031307
0.83387307	0.2706587
0.83403509	0.27090963
0.83427011	0.27124023
0.83445685	0.27150133
0.834622	0.27174632
0.83486846	0.27210179
0.83502868	0.27235084
0.83527483	0.27269919
0.83544956	0.27294598
0.83561032	0.27319336
0.83585518	0.27355346
0.83601425	0.27380128
0.83626037	0.27415537
0.83643094	0.27440487
0.83659545	0.2746582
0.83683509	0.27501493
0.83699174	0.27526277
0.8372379	0.2756231
0.83740546	0.27587266
0.83756552	0.27612305
0.837808	0.27648645
0.83796113	0.27673544
0.83820526	0.27709961
0.83837127	0.27735129
0.83852483	0.27759588
0.83877214	0.27796762
0.8389236	0.27821753
0.83914943	0.27856445
0.8393295	0.27884212
0.83948163	0.27908774
0.83972838	0.27946484
0.83988646	0.27971418
0.84007993	0.2800293
0.84028169	0.28034523
0.84043155	0.28059172
0.84067786	0.2809748
0.84083421	0.28122527
0.84099715	0.28149414
0.84122866	0.28185741
0.84137383	0.2821068
0.84160336	0.2824707
0.84177382	0.28274551
0.84191942	0.28299106
0.8421661	0.28338463
0.84231755	0.28363462
0.84249622	0.28393555
0.84270863	0.28427941
0.84285036	0.28452749
0.84308769	0.28491211
0.84324657	0.28517558
0.84338808	0.28542074
0.84363478	0.28582449
0.84378244	0.28607443
0.84395746	0.28637695
0.84417012	0.2867274
0.84430819	0.28697618
0.84453487	0.28735352
0.84470024	0.28763521
0.84483868	0.28788099
0.84508506	0.28829523
0.8452298	0.28854574
0.84538267	0.28881836
0.84561266	0.28920755
0.84575439	0.28945669
0.84594381	0.28979492
0.84613735	0.2901265
0.8462712	0.29037405
0.8465027	0.29077148
0.84665828	0.29104633
0.84679194	0.29129192
0.84703823	0.29172063
0.84717836	0.29197126
0.84732126	0.29223633
0.84755587	0.29264808
0.84769333	0.29289776
0.84786337	0.29321289
0.84807098	0.29357838
0.84820291	0.29382544
0.8484013	0.29418945
0.84858382	0.29451603
0.84871109	0.29476384
0.84893604	0.29516602
0.84909191	0.29545636
0.84922054	0.29570223
0.84946267	0.29614258
0.84960018	0.29639851
0.84972598	0.29664338
0.84997213	0.29709627
0.85010535	0.29734661
0.8502382	0.29760742
0.85047542	0.29804684
0.85060653	0.29829725
0.85075228	0.29858398
0.85097648	0.29900149
0.85110571	0.29925163
0.85126167	0.29956055
0.85147499	0.29996081
0.85160248	0.30021057
0.85176608	0.30053711
0.85197097	0.3009246
0.85209686	0.30117405
0.85226565	0.30151367
0.85246449	0.30189262
0.85258902	0.30214187
0.85276077	0.30249023
0.85295579	0.30286467
0.85307898	0.30311387
0.8532513	0.3034668
0.85344469	0.30384126
0.85356654	0.30409056
0.85373688	0.30444336
0.85393112	0.30482205
0.85405206	0.30507156
0.85421775	0.30541992
0.85441485	0.30580776
0.85453571	0.3060573
0.85469474	0.30639648
0.85489622	0.30679904
0.85501735	0.30704827
0.85516839	0.30737305
0.85537585	0.30779656
0.85549608	0.30804551
0.85563765	0.30834961
0.85585409	0.30879876
0.85597182	0.30904843
0.85610124	0.30932617
0.85633069	0.30980358
0.85644645	0.31005393
0.85655854	0.31030273
0.85679525	0.31079102
0.85691883	0.31106154
0.85702576	0.31130701
0.85724695	0.31176758
0.85738975	0.31207032
0.85749582	0.31231709
0.85769268	0.31274414
0.85785624	0.31309367
0.85796911	0.31334186
0.8581361	0.3137207
0.85832184	0.31412228
0.85843361	0.31437147
0.85857784	0.31469727
0.85878681	0.31515262
0.8588969	0.31540407
0.85901312	0.31567383
0.85923809	0.31616211
0.85935973	0.3164347
0.85945999	0.31668046
0.85966661	0.31713867
0.85981667	0.31747755
0.85992471	0.31772549
0.86009052	0.31811523
0.86027368	0.31852705
0.8603804	0.31877676
0.86051341	0.3190918
0.86072932	0.31957707
0.86083648	0.31982832
0.86093405	0.32007278
0.8611467	0.32055664
0.86128734	0.32088577
0.86139169	0.32113357
0.86155679	0.3215332
0.86173784	0.32195246
0.86184105	0.32220271
0.86196615	0.32250977
0.86217651	0.32299805
0.8622907	0.32326776
0.86238536	0.3235135
0.86257859	0.32397461
0.86273447	0.3243491
0.86283562	0.32459793
0.86297693	0.32495117
0.86317893	0.3254296
0.86328157	0.32567894
0.86337425	0.32592773
0.86357771	0.32641602
0.86372048	0.32677035
0.8638193	0.32701876
0.86396531	0.32739258
0.86416021	0.32786481
0.86426029	0.32811655
0.86435335	0.32836914
0.86455253	0.32885742
0.86469508	0.32921931
0.86479194	0.32946782
0.86493196	0.32983398
0.86512902	0.33032227
0.86522938	0.33057399
0.8653169	0.33081873
0.86550558	0.33129883
0.86565988	0.33169545
0.86575381	0.33194526
0.86587712	0.33227539
0.86606953	0.33276367
0.86618486	0.33306638
0.8662775	0.33331357
0.86643475	0.33374023
0.86661333	0.33419494
0.86670733	0.33444735
0.86680144	0.3347168
0.86699114	0.33520508
0.86713267	0.3355871
0.8672231	0.33583652
0.86734848	0.33618164
0.86753413	0.33666992
0.86764726	0.33698108
0.86773761	0.3372283
0.86788649	0.33764648
0.86806935	0.33813376
0.86816191	0.33838078
0.86824581	0.33862493
0.86841879	0.33911133
0.86857948	0.33954091
0.86866862	0.33979262
0.86876716	0.34008789
0.86894839	0.34057617
0.8690863	0.34096227
0.86917162	0.34121317
0.86928704	0.34155273
0.86946695	0.34204102
0.86958829	0.34239219
0.86967265	0.34264099
0.86980116	0.34301758
0.86997806	0.34350586
0.87008734	0.34382731
0.87017123	0.34407495
0.87030905	0.34448242
0.87048268	0.3449707
0.87058341	0.34527074
0.87066623	0.34551775
0.87080934	0.34594727
0.87098006	0.34643555
0.87107585	0.34672451
0.87115755	0.34697118
0.87130271	0.34741211
0.87147159	0.34790039
0.87156543	0.34818615
0.87164608	0.34843274
0.87179044	0.34887695
0.87195778	0.34936523
0.87205204	0.34965672
0.87213143	0.34990348
0.87227167	0.3503418
0.87243732	0.35083008
0.87253531	0.35113774
0.87261333	0.35138504
0.87274578	0.35180664
0.87290973	0.35229492
0.87301553	0.35262782
0.87309219	0.35287648
0.87321432	0.35327148
0.87337668	0.35375977
0.87349257	0.35412481
0.87356917	0.35437484
0.87367733	0.35473633
0.87383796	0.35522461
0.87396627	0.35563681
0.87404459	0.35588652
0.87413663	0.35620117
0.87429002	0.35668945
0.87443739	0.35716196
0.87451391	0.3574126
0.87459033	0.35766602
0.87473577	0.3581543
0.87489114	0.35864258
0.87498102	0.35894196
0.87505312	0.35918926
0.87517945	0.35961914
0.87533295	0.36010742
0.87544472	0.3604817
0.87551934	0.36073026
0.87561726	0.36108398
0.87576772	0.36157227
0.87590654	0.36204091
0.8759794	0.36229261
0.8760534	0.36254883
0.87619309	0.36303711
0.87634126	0.36352539
0.87643696	0.36385205
0.8765072	0.3641005
0.8766166	0.36450195
0.87676568	0.36499023
0.87689214	0.36543378
0.8769626	0.36568556
0.87704192	0.3659668
0.87717753	0.36645508
0.87732114	0.36694336
0.87741371	0.36727239
0.8774826	0.36752027
0.87758755	0.36791992
0.87773143	0.3684082
0.87786257	0.36887817
0.87793174	0.36913069
0.87799987	0.36938477
0.87813158	0.36987305
0.87827288	0.37036133
0.87837645	0.37074493
0.87844355	0.37099476
0.8785361	0.37133789
0.87866569	0.37182617
0.87880241	0.37231445
0.87888536	0.37262431
0.87895093	0.3728716
0.87905632	0.37329102
0.87919409	0.3737793
0.87932396	0.37426758
0.87939103	0.37452015
0.87945283	0.37476523
0.87957449	0.37524414
0.87971072	0.37573242
0.87982624	0.37617754
0.87989065	0.37643014
0.87996092	0.37670898
0.88008396	0.37719727
0.88021685	0.37768555
0.88032305	0.37810311
0.88038553	0.37835513
0.88046202	0.37866211
0.88058325	0.37915039
0.880714	0.37963867
0.88081547	0.38004263
0.88087701	0.38029418
0.8809561	0.38061523
0.88107548	0.38110352
0.88120396	0.3815918
0.88130405	0.381997
0.88136459	0.3822486
0.88144132	0.38256836
0.88155808	0.38305664
0.88168437	0.38354492
0.88178751	0.38397139
0.88184778	0.38422285
0.88191758	0.38452148
0.88203141	0.38500977
0.88215731	0.38549805
0.88226748	0.38596231
0.88232779	0.38621279
0.88238827	0.38647461
0.88249783	0.38696289
0.88262215	0.38745117
0.8827369	0.38793945
0.88280197	0.38822114
0.88285879	0.38846788
0.88295861	0.38891602
0.88307446	0.3894043
0.88319068	0.38989258
0.88327235	0.39024703
0.8833281	0.39049688
0.8834115	0.39086914
0.88351995	0.39135742
0.88363864	0.3918457
0.88373923	0.39229399
0.88379583	0.39254501
0.88385724	0.39282227
0.88396011	0.39331055
0.88407741	0.39379883
0.88418577	0.39428711
0.88425734	0.3946102
0.88431048	0.39485891
0.8843977	0.39526367
0.88450167	0.39575195
0.88461555	0.39624023
0.88471503	0.39670115
0.88476916	0.39695356
0.88482595	0.3972168
0.88492566	0.39770508
0.88503615	0.39819336
0.88514256	0.39868164
0.88522245	0.39905899
0.88527519	0.39930855
0.88534739	0.3996582
0.8854447	0.40014648
0.88555569	0.40063477
0.88565647	0.40112305
0.88572338	0.40144464
0.88577422	0.40169283
0.88585633	0.40209961
0.88595368	0.40258789
0.88606214	0.40307617
0.88616103	0.40356445
0.88621976	0.40385122
0.88626865	0.40409839
0.88635642	0.40454102
0.88645226	0.4050293
0.88655785	0.40551758
0.88665397	0.40600586
0.8867097	0.40628609
0.88675736	0.4065329
0.88684395	0.40698242
0.88693732	0.4074707
0.8870411	0.40795898
0.88713541	0.40844727
0.88719377	0.40874855
0.88724137	0.40899591
0.88732233	0.40942383
0.88741273	0.40991211
0.88751548	0.41040039
0.88760791	0.41088867
0.88767351	0.41123566
0.88771965	0.41148555
0.88779091	0.41186523
0.88787644	0.41235352
0.88797649	0.4128418
0.88806797	0.41333008
0.88814648	0.413758
0.88819254	0.41400929
0.88824623	0.41430664
0.88833507	0.41479492
0.88842292	0.4152832
0.88851975	0.41577148
0.88860748	0.41625977
0.88866072	0.41655661
0.88870432	0.4168043
0.88878096	0.41723633
0.88886239	0.41772461
0.88895896	0.41821289
0.88904575	0.41870117
0.88912262	0.41914305
0.88916626	0.41939491
0.88921488	0.41967773
0.8892978	0.42016602
0.88938003	0.4206543
0.88947397	0.42114258
0.88955777	0.42163086
0.88962265	0.42201042
0.8896649	0.42226099
0.88972286	0.42260742
0.88980407	0.4230957
0.88988463	0.42358398
0.8899748	0.42407227
0.89005557	0.42456055
0.89011514	0.42492098
0.89015581	0.42517104
0.89021506	0.42553711
0.89029346	0.42602539
0.89037175	0.42651367
0.8904603	0.42700195
0.89053958	0.42749023
0.89060088	0.42786826
0.89064062	0.42811955
0.89069576	0.4284668
0.89077158	0.42895508
0.89084628	0.42944336
0.89093325	0.42993164
0.8910101	0.43041992
0.8910793	0.43086263
0.89111848	0.43111474
0.89116138	0.43139648
0.89123584	0.43188477
0.89130468	0.43237305
0.89138889	0.43286133
0.89146586	0.43334961
0.89154035	0.43383789
0.89158875	0.43415425
0.89162582	0.43440318
0.89168732	0.43481445
0.89175823	0.43530273
0.8918283	0.43579102
0.89191024	0.4362793
0.89198209	0.43676758
0.89205243	0.43724996
0.89208913	0.437501
0.89212391	0.43774538
0.89219338	0.43823242
0.89226206	0.4387207
0.89233045	0.43920898
0.89240913	0.43969727
0.89247889	0.44018555
0.89254451	0.44064714
0.8925803	0.44089963
0.89261682	0.44116211
0.89268457	0.44165039
0.89275078	0.44213867
0.89281646	0.44262695
0.89289239	0.44311523
0.89295892	0.44360352
0.89302508	0.4440918
0.89306178	0.44436168
0.89309444	0.44460835
0.89315609	0.44506836
0.89322022	0.44555664
0.89328109	0.44604492
0.89335647	0.4465332
0.89342119	0.44702148
0.89348511	0.44750977
0.8935349	0.44788771
0.89356734	0.44813919
0.89361226	0.44848633
0.89367474	0.44897461
0.89373629	0.44946289
0.89379729	0.44995117
0.89386769	0.45043945
0.89392826	0.45092773
0.89398871	0.45141602
0.89403028	0.45174775
0.89406088	0.45199768
0.89410969	0.45239258
0.89416922	0.45288086
0.89422802	0.45336914
0.89428695	0.45385742
0.89435548	0.4543457
0.89441395	0.45483398
0.89447202	0.45532227
0.89451536	0.45568277
0.89454496	0.45593389
0.8945882	0.45629883
0.89464543	0.45678711
0.89470058	0.45727539
0.89475277	0.45776367
0.89481995	0.45825195
0.89487611	0.45874023
0.89493137	0.45922852
0.89498674	0.4597168
0.89501671	0.4599783
0.89504412	0.4602247
0.89509677	0.46069336
0.89515099	0.46118164
0.89520329	0.46166992
0.89525535	0.4621582
0.89531986	0.46264648
0.89537361	0.46313477
0.89542637	0.46362305
0.89547798	0.46411133
0.89550531	0.46437239
0.89553025	0.46461879
0.89557845	0.46508789
0.89562847	0.46557617
0.89567826	0.46606445
0.89572444	0.46655273
0.89578756	0.46704102
0.89584	0.4675293
0.89589038	0.46801758
0.89594	0.46850586
0.89597945	0.46889829
0.89600408	0.4691516
0.89603652	0.46948242
0.89608446	0.4699707
0.89613242	0.47045898
0.89617873	0.47094727
0.89622127	0.47143555
0.89627916	0.47192383
0.89632536	0.47241211
0.8963713	0.47290039
0.89641827	0.47338867
0.8964622	0.47384231
0.89648635	0.47409655
0.89651104	0.47436523
0.89655557	0.47485352
0.89659931	0.4753418
0.89664285	0.47583008
0.89668515	0.47631836
0.89672823	0.47680664
0.89678332	0.47729492
0.89682719	0.4777832
0.89687074	0.47827148
0.89691312	0.47875977
0.89695236	0.47922992
0.8969731	0.47948447
0.89699324	0.47973633
0.89703298	0.48022461
0.8970729	0.48071289
0.89711299	0.48120117
0.89715293	0.48168945
0.89718754	0.48217773
0.8972389	0.48266602
0.8972842	0.4831543
0.89732361	0.48364258
0.89736284	0.48413086
0.89740164	0.48461914
0.89744012	0.4851057
0.89746015	0.48535726
0.8974791	0.48560346
0.89751705	0.48608398
0.89755422	0.48657227
0.89758813	0.48706055
0.89761895	0.48754883
0.89764971	0.48803711
0.89767867	0.48852539
0.89772797	0.48901367
0.89777152	0.48950195
0.89780654	0.48999023
0.89784124	0.49047852
0.89787587	0.4909668
0.8979102	0.49145508
0.89793764	0.4918437
0.89795475	0.49210118
0.89797739	0.49243164
0.89801067	0.49291992
0.89804332	0.4934082
0.89807595	0.49389648
0.89810927	0.49438477
0.89813976	0.49487305
0.89816187	0.49536133
0.89817661	0.49584961
0.8982208	0.49633789
0.89826106	0.49682617
0.89829218	0.49731445
0.89832186	0.49780273
0.89835131	0.49829102
0.89838029	0.4987793
0.8984087	0.49926758
0.89842982	0.49961702
0.89844425	0.49987287
0.89846515	0.50024414
0.89849267	0.50073242
0.89851985	0.5012207
0.89854664	0.50170898
0.89857311	0.50219727
0.89859905	0.50268555
0.89862458	0.50317383
0.8986518	0.50366211
0.89867173	0.50415039
0.89867951	0.50463867
0.89871349	0.50512695
0.89874225	0.50561523
0.89876798	0.50610352
0.89879234	0.5065918
0.89881555	0.50708008
0.89883796	0.50756836
0.89885991	0.50805664
0.89888152	0.50854492
0.89890258	0.5090332
0.89891892	0.50941712
0.89892969	0.50966281
0.89894384	0.51000977
0.89896374	0.51049805
0.89898326	0.51098633
0.89900237	0.51147461
0.89902106	0.51196289
0.89903934	0.51245117
0.8990572	0.51293945
0.89907464	0.51342773
0.89909167	0.51391602
0.89910826	0.5144043
0.89912445	0.51489258
0.89914001	0.51538086
0.89915614	0.51586914
0.89916603	0.51635742
0.89917717	0.5168457
0.89919374	0.51733398
0.89920861	0.51782227
0.89922229	0.51831055
0.89923527	0.51879883
0.89924774	0.51928711
0.89925967	0.51977539
0.89927098	0.52026367
0.89928173	0.52075195
0.89929197	0.52124023
0.89930167	0.52172852
0.89931083	0.5222168
0.89931945	0.52270508
0.89932752	0.52319336
0.89933503	0.52368164
0.899342	0.52416992
0.8993484	0.5246582
0.89935424	0.52514648
0.89935949	0.52563477
0.89936413	0.52612305
0.8993682	0.52661133
0.89937171	0.52709961
0.89937453	0.52758789
0.89937661	0.52807617
0.89937807	0.52856445
0.89937891	0.52905273
0.89937903	0.52954102
0.89937835	0.5300293
0.89937693	0.53051758
0.89937478	0.53100586
0.89937192	0.53149414
0.89936824	0.53198242
0.8993636	0.5324707
0.89935813	0.53295898
0.89935189	0.53344727
0.89934453	0.53393555
0.89933638	0.53442383
0.89932743	0.53491211
0.89931687	0.53540039
0.89930537	0.53588867
0.89929331	0.53637695
0.89927985	0.53686523
0.89926482	0.53735352
0.89924849	0.5378418
0.89923087	0.53833008
0.89921194	0.53881836
0.89919408	0.53930664
0.89916324	0.53979492
0.89913782	0.5402832
0.89911024	0.54077148
0.8990806	0.54125977
0.89904865	0.54174805
0.8990138	0.54223633
0.89897538	0.54272461
0.89894099	0.54312039
0.89891747	0.54336756
0.89888299	0.54370117
0.89882857	0.54418945
0.89877165	0.54467773
0.89872074	0.54516602
0.89865232	0.5456543
0.89856922	0.54614258
0.89847824	0.54651896
0.89836645	0.54674376
0.89811848	0.54708641
0.89778645	0.54701301
0.89752677	0.54676904
0.89741308	0.54647402
0.89725679	0.54614258
0.89707728	0.5456543
0.89698714	0.54535638
0.89691334	0.54510935
0.89679234	0.54467773
0.89667962	0.54418945
0.89657803	0.54370117
0.89650264	0.54336156
0.89644974	0.54311356
0.89636851	0.54272461
0.89626897	0.54223633
0.89618402	0.54174805
0.89609496	0.54125977
0.89602118	0.54086734
0.89597543	0.54062081
0.89591355	0.5402832
0.89582553	0.53979492
0.89574085	0.53930664
0.89566943	0.53881836
0.89558474	0.53833008
0.89552518	0.53797107
0.89548312	0.53772526
0.89542128	0.53735352
0.89534015	0.53686523
0.89526012	0.53637695
0.89519567	0.53588867
0.89511677	0.53540039
0.89504802	0.53496298
0.89500894	0.5347175
0.89496201	0.53442383
0.89488563	0.53393555
0.89480779	0.53344727
0.89474101	0.53295898
0.89467316	0.5324707
0.89459729	0.53198242
0.89454558	0.53163422
0.894507	0.53138835
0.89444899	0.53100586
0.89437439	0.53051758
0.89429868	0.5300293
0.89423965	0.52954102
0.89416926	0.52905273
0.89409617	0.52856445
0.89405148	0.52825555
0.89401323	0.52800986
0.89395059	0.52758789
0.89387688	0.52709961
0.89380257	0.52661133
0.89374699	0.52612305
0.89367634	0.52563477
0.89360456	0.52514648
0.89356182	0.52484691
0.8935236	0.52460135
0.89345972	0.52416992
0.89338626	0.52368164
0.89331246	0.52319336
0.89325834	0.52270508
0.89318822	0.5222168
0.89311703	0.52172852
0.89307407	0.521425
0.8930357	0.52117953
0.89297211	0.52075195
0.89289849	0.52026367
0.89282375	0.51977539
0.8927705	0.51928711
0.89270118	0.51879883
0.89262974	0.51831055
0.89258632	0.51800258
0.89254782	0.51775694
0.89248431	0.51733398
0.89240973	0.5168457
0.89233418	0.51635742
0.89228178	0.51586914
0.89221256	0.51538086
0.89214057	0.51489258
0.89209756	0.51458756
0.89205866	0.51434149
0.89199373	0.51391602
0.89191752	0.51342773
0.89184147	0.51293945
0.89178972	0.51245117
0.8917201	0.51196289
0.89164748	0.51147461
0.89160686	0.51118678
0.8915673	0.51093978
0.89149872	0.51049805
0.89142021	0.51000977
0.89134417	0.50952148
0.89129265	0.5090332
0.89122195	0.50854492
0.89114874	0.50805664
0.89111361	0.50780479
0.89107294	0.50755735
0.89099753	0.50708008
0.89091551	0.5065918
0.89084241	0.50610352
0.8907897	0.50561523
0.89071696	0.50512695
0.89065132	0.50469554
0.8906147	0.50443942
0.89056682	0.50415039
0.8904877	0.50366211
0.89040122	0.50317383
0.89033748	0.50268555
0.89027904	0.50219727
0.89020399	0.50170898
0.89015073	0.50136569
0.89011199	0.50110357
0.89005061	0.50073242
0.88996758	0.50024414
0.88988007	0.49975586
0.88982534	0.49926758
0.88975922	0.4987793
0.88968427	0.49830463
0.88964836	0.49805475
0.88960515	0.49779386
0.88952429	0.49731445
0.88943336	0.49682617
0.88935852	0.49633789
0.8893018	0.49584961
0.88922925	0.49536133
0.88917469	0.49502184
0.88913497	0.49475678
0.88907183	0.49438477
0.88898432	0.49389648
0.88889167	0.4934082
0.88883204	0.49291992
0.88876524	0.49243164
0.88869956	0.49200814
0.88866078	0.49174887
0.88861006	0.49145508
0.88852486	0.4909668
0.8884261	0.49047852
0.88835579	0.48999023
0.88829007	0.48950195
0.88821881	0.48902403
0.88818247	0.4887746
0.88813873	0.4885216
0.88805459	0.48803711
0.88795634	0.48754883
0.88787379	0.48706055
0.88780646	0.48657227
0.88773418	0.48608398
0.88769627	0.48583112
0.88765449	0.48557047
0.88757451	0.48510742
0.88747681	0.48461914
0.8873873	0.48413086
0.88731583	0.48364258
0.88724231	0.48316037
0.88720617	0.4829141
0.8871649	0.48265612
0.88708406	0.48217773
0.88698632	0.48168945
0.88689504	0.48120117
0.88681877	0.48071289
0.88674846	0.48027571
0.88671013	0.4800221
0.88666317	0.47973633
0.88658165	0.47924805
0.88648278	0.47875977
0.88639577	0.47827148
0.88631441	0.4777832
0.88625125	0.47740937
0.88620982	0.47715474
0.88615098	0.47680664
0.88606702	0.47631836
0.88596745	0.47583008
0.88588564	0.4753418
0.88580145	0.47485352
0.88575008	0.47455956
0.88570605	0.47430484
0.88563081	0.47387695
0.88553875	0.47338867
0.88544277	0.47290039
0.88536408	0.47241211
0.88528713	0.47197372
0.885244	0.47172218
0.88519107	0.47143555
0.88510085	0.47094727
0.88499756	0.47045898
0.88491334	0.4699707
0.88482924	0.46948242
0.88477561	0.4691765
0.88473083	0.4689203
0.88465472	0.46850586
0.88455596	0.46801758
0.8844554	0.4675293
0.88437104	0.46704102
0.88430158	0.46665467
0.88425761	0.4664014
0.88419636	0.46606445
0.88410433	0.46557617
0.88399747	0.46508789
0.88390914	0.46459961
0.88382573	0.46415343
0.88378019	0.46390368
0.88372739	0.46362305
0.88363664	0.46313477
0.88353191	0.46264648
0.88344107	0.4621582
0.88334815	0.46166992
0.8833011	0.4614217
0.8832519	0.46116989
0.88316005	0.46069336
0.88305446	0.46020508
0.88296221	0.4597168
0.88286982	0.45922852
0.88281735	0.45895595
0.88276762	0.4587022
0.88267838	0.45825195
0.88256997	0.45776367
0.88247444	0.45727539
0.88238054	0.45678711
0.88232845	0.45651799
0.88227859	0.4562643
0.88218829	0.45581055
0.88207852	0.45532227
0.88198118	0.45483398
0.88188394	0.4543457
0.88178418	0.45384952
0.88168709	0.45336914
0.88157662	0.45288086
0.88148001	0.45239258
0.88138883	0.45194226
0.88133856	0.4516937
0.8812799	0.45141602
0.88117701	0.45092773
0.88106368	0.45043945
0.88096815	0.44995117
0.88088845	0.44956071
0.88083708	0.44930862
0.88076583	0.44897461
0.880658	0.44848633
0.88054495	0.44799805
0.88044772	0.44750977
0.88038325	0.44720263
0.88033012	0.44694907
0.88024104	0.4465332
0.8801258	0.44604492
0.88002248	0.44555664
0.87992636	0.44510203
0.87987416	0.44485422
0.87981363	0.44458008
0.87970503	0.4440918
0.8795866	0.44360352
0.8794864	0.44311523
0.87941386	0.44277682
0.87935925	0.44252347
0.87927344	0.44213867
0.8791547	0.44165039
0.87904622	0.44116211
0.87894905	0.44071489
0.87889571	0.44046664
0.87883224	0.44018555
0.87872011	0.43969727
0.87859906	0.43920898
0.87849477	0.4387207
0.87842863	0.43842488
0.87837168	0.43817111
0.87827343	0.43774414
0.87814965	0.43725586
0.87804087	0.43676758
0.87795756	0.43639406
0.87790123	0.43614256
0.87781979	0.43579102
0.87769775	0.43530273
0.87758176	0.43481445
0.87748317	0.43438223
0.87742679	0.43413309
0.87735737	0.43383789
0.87723894	0.43334961
0.87711522	0.43286133
0.87700708	0.43238248
0.87694992	0.43213704
0.8768899	0.43188477
0.87677078	0.43139648
0.87664243	0.4309082
0.87653101	0.43041992
0.87646881	0.4301562
0.87640822	0.42990337
0.87629628	0.42944336
0.87616591	0.42895508
0.87605121	0.4284668
0.87598409	0.42818812
0.87592248	0.42793553
0.87581236	0.42749023
0.87568067	0.42700195
0.87556491	0.42651367
0.87549656	0.42623211
0.87543408	0.42597947
0.87532293	0.42553711
0.87518911	0.42504883
0.87507089	0.42456055
0.87500498	0.42429335
0.8749414	0.42404124
0.87482487	0.42358398
0.87469034	0.4230957
0.8745715	0.42260821
0.87451069	0.42236405
0.8744458	0.42211286
0.874319	0.42163086
0.87418383	0.42114258
0.87407405	0.42069648
0.87401097	0.42044897
0.87393761	0.42016602
0.8738049	0.41967773
0.87367308	0.41918945
0.87357309	0.41879611
0.87350831	0.41854511
0.87341999	0.41821289
0.87328132	0.41772461
0.87315383	0.41723633
0.87306775	0.41690673
0.8730017	0.41665457
0.87289526	0.41625977
0.87275359	0.41577148
0.87262628	0.4152832
0.87256024	0.41503058
0.87249119	0.41477919
0.87235957	0.41430664
0.87221892	0.41381836
0.87211341	0.41341157
0.8720461	0.41316212
0.87195787	0.4128418
0.87181377	0.41235352
0.87168063	0.41186523
0.87159737	0.41155997
0.87152801	0.4113075
0.87140987	0.41088867
0.8712632	0.41040039
0.87114577	0.40996109
0.87107779	0.40971354
0.87099573	0.40942383
0.8708484	0.40893555
0.87071117	0.40844727
0.87062326	0.40813436
0.87055259	0.40788162
0.87043343	0.4074707
0.87028327	0.40698242
0.87016673	0.40655719
0.8700966	0.40630914
0.87000847	0.40600586
0.86985721	0.40551758
0.86971651	0.4050293
0.86963719	0.40475235
0.86956412	0.40449922
0.86943007	0.40405273
0.86927867	0.40356445
0.86917569	0.40319752
0.86910206	0.40294716
0.8689947	0.40258789
0.86883865	0.40209961
0.86870935	0.40165321
0.86863783	0.40140566
0.86855237	0.40112305
0.86839642	0.40063477
0.86825056	0.40014648
0.86817049	0.39987736
0.86809429	0.3996241
0.86795083	0.39916992
0.86779654	0.39868164
0.8677004	0.39835479
0.86762354	0.39810291
0.86749968	0.39770508
0.86733904	0.3972168
0.86722698	0.39683776
0.86715033	0.39658827
0.8670409	0.39624023
0.866878	0.39575195
0.86675063	0.39533377
0.86667472	0.39508492
0.86657625	0.39477539
0.86641263	0.39428711
0.86627294	0.39383778
0.86619676	0.39359045
0.86610668	0.39331055
0.8659412	0.39282227
0.86579234	0.39235268
0.86571514	0.39210677
0.86563115	0.3918457
0.86546474	0.39135742
0.86530966	0.39087418
0.86523149	0.3906294
0.86514954	0.39037758
0.86498228	0.38989258
0.86482369	0.38940527
0.86474479	0.38916113
0.86474611	0.38914984
0.86466179	0.38890901
0.8644943	0.38842773
0.86433517	0.3879436
0.8642552	0.38769894
0.86417127	0.38744713
0.86400048	0.38696289
0.8638436	0.38649125
0.8637623	0.38624554
0.86367496	0.38598633
0.86350059	0.38549805
0.86334914	0.38504598
0.86326711	0.38479912
0.86317232	0.38452148
0.86299528	0.3840332
0.86285189	0.38360947
0.86276867	0.38336108
0.86266292	0.38305664
0.86248359	0.38256836
0.86235178	0.38218025
0.86226732	0.38193019
0.86214764	0.3815918
0.8619664	0.38110352
0.86184946	0.38075791
0.86176242	0.38050685
0.86162435	0.38012695
0.86144413	0.37963867
0.86134487	0.37934329
0.86125487	0.37909235
0.86109396	0.37866211
0.86092139	0.37818044
0.86083529	0.37793599
0.8607446	0.37768555
0.8605593	0.37719727
0.86041067	0.37678367
0.86032217	0.37653512
0.86020715	0.3762207
0.86001854	0.37573242
0.8598968	0.37538958
0.8598063	0.37513811
0.85966042	0.37475586
0.85947435	0.37426758
0.85938182	0.37400254
0.85928669	0.37375224
0.85910642	0.37329102
0.85895061	0.37287058
0.85885893	0.37262252
0.8587429	0.37231445
0.85854836	0.37182617
0.85842783	0.37149771
0.85833413	0.37124574
0.8581767	0.37084961
0.85799264	0.37037272
0.85790283	0.37012793
0.85780326	0.36987305
0.85760654	0.36938477
0.8574668	0.36901817
0.85737207	0.36876765
0.85722899	0.3684082
0.85703193	0.36791992
0.85693802	0.36766197
0.85683756	0.36741164
0.85664513	0.36694336
0.85649699	0.36656272
0.8564001	0.36631303
0.85626032	0.3659668
0.85605809	0.36547852
0.85596185	0.36521953
0.8558597	0.36496818
0.85566385	0.36450195
0.85551708	0.3641326
0.85541808	0.36388262
0.85527029	0.36352539
0.85506869	0.36304206
0.85497661	0.36279753
0.85487159	0.36254883
0.85466257	0.36206055
0.85452735	0.36172548
0.8544261	0.36147396
0.85425806	0.36108398
0.85407853	0.36064895
0.85397791	0.36040299
0.85385374	0.36010742
0.85364057	0.35961914
0.85352853	0.35933998
0.85342324	0.35908687
0.85322711	0.35864258
0.85307574	0.358279
0.8529714	0.35802918
0.85281248	0.35766602
0.8526184	0.35721736
0.85251768	0.35697165
0.85239423	0.35668945
0.85217521	0.35620117
0.85206202	0.35592715
0.85195371	0.35567385
0.85174992	0.35522461
0.85160321	0.35488204
0.85149562	0.35463136
0.85132066	0.35424805
0.85114374	0.35384001
0.85103533	0.35359214
0.85089149	0.35327148
0.8506766	0.35280229
0.85057513	0.35255676
0.85045605	0.35229492
0.85022868	0.35180664
0.8501099	0.35153154
0.84999763	0.35127834
0.84978693	0.35083008
0.84964318	0.35050659
0.8495312	0.35025535
0.8493413	0.34985352
0.84917567	0.34948529
0.84906254	0.34923601
0.84889234	0.34887695
0.84870357	0.34846569
0.84859224	0.34821945
0.84844115	0.34790039
0.84822857	0.34745457
0.84812119	0.3472078
0.84798494	0.34692383
0.84775514	0.34644997
0.84764733	0.34620485
0.84752494	0.34594727
0.84728486	0.34545898
0.84717093	0.34520624
0.84705115	0.34495344
0.84681784	0.34448242
0.84669154	0.34421022
0.84657214	0.34395722
0.84634705	0.34350586
0.84621101	0.34321743
0.84609098	0.342965
0.84587192	0.3425293
0.84572855	0.3422292
0.84560759	0.34197753
0.84539275	0.34155273
0.84524432	0.34124487
0.84512217	0.34099374
0.84490942	0.34057617
0.84475807	0.34026473
0.84463468	0.34001382
0.84442162	0.33959961
0.8442695	0.33928932
0.84414506	0.33903847
0.84392983	0.33862305
0.84377901	0.33831783
0.84365329	0.3380669
0.84343363	0.33764648
0.8432863	0.33735069
0.84315927	0.33709955
0.84293289	0.33666992
0.84279143	0.33638768
0.84266323	0.33613607
0.84242797	0.33569336
0.84229461	0.33542849
0.84216489	0.33517642
0.84191843	0.3347168
0.8417969	0.33446157
0.84166432	0.33422102
0.84141715	0.33376519
0.8412928	0.33351973
0.8411523	0.33325195
0.84091329	0.33281653
0.84078993	0.33256949
0.8406304	0.33227539
0.84040772	0.33187025
0.84028317	0.33162196
0.8401019	0.33129883
0.83990459	0.33092958
0.83977368	0.33068192
0.83957114	0.33032227
0.83939769	0.32999596
0.83926214	0.32974569
0.83903642	0.3293457
0.83888614	0.32906379
0.83874842	0.32881255
0.83850183	0.32837801
0.83837141	0.3281333
0.83823088	0.32788086
0.83798532	0.32745275
0.83785446	0.32720566
0.83768219	0.3269043
0.83746708	0.32652716
0.83733399	0.3262792
0.83712781	0.32592773
0.83695263	0.32561129
0.83681131	0.32536074
0.83657098	0.32495117
0.83643076	0.32469629
0.83628598	0.32444541
0.83603945	0.32402848
0.83590331	0.32378207
0.83572984	0.32348633
0.83551225	0.32311657
0.83537445	0.32286832
0.83515763	0.32250977
0.83498891	0.32221415
0.83484237	0.32196312
0.83459555	0.32155568
0.83445604	0.32131031
0.83429789	0.32104492
0.83406101	0.32065657
0.83392142	0.3204075
0.83371186	0.32006836
0.83353163	0.31976086
0.83338202	0.31951016
0.83313509	0.31911198
0.8329923	0.31886672
0.83283121	0.31860352
0.83259364	0.31822225
0.83245043	0.31797301
0.83223157	0.31762695
0.83205755	0.31733639
0.83190395	0.31708539
0.83165722	0.31669675
0.83151039	0.31645064
0.83132867	0.31616211
0.83111036	0.31581328
0.83096122	0.31556481
0.83071638	0.31518555
0.83056749	0.31493737
0.83040767	0.31468819
0.83016118	0.31430804
0.83001222	0.31405932
0.82979083	0.3137207
0.82961357	0.31343607
0.82945368	0.3131851
0.82920699	0.31281105
0.82905488	0.31256427
0.82885168	0.31225586
0.82865453	0.31194431
0.82849283	0.31169395
0.82824588	0.31132531
0.82809095	0.3110792
0.82789905	0.31079102
0.82768469	0.31046149
0.82752491	0.31021315
0.82727785	0.30985057
0.82712057	0.30960478
0.82693278	0.30932617
0.82671042	0.3089923
0.82654978	0.30874361
0.82630267	0.30838656
0.82614302	0.30814075
0.82595156	0.30786133
0.82573115	0.3075335
0.82556719	0.30728498
0.82532015	0.30693335
0.82515804	0.3066872
0.82495558	0.30639648
0.82474831	0.30608659
0.82457703	0.30583716
0.82433012	0.30549069
0.82416592	0.30524391
0.82394592	0.30493164
0.82375491	0.30464959
0.82357922	0.3043993
0.82333268	0.30405789
0.8231669	0.30380978
0.82292106	0.3034668
0.82275415	0.30321926
0.82257369	0.30297318
0.82232754	0.30263363
0.82215931	0.30238276
0.82191176	0.302048
0.82173993	0.30180192
0.82152933	0.30151367
0.82132348	0.30121821
0.82114159	0.3009681
0.82089483	0.30064002
0.82072306	0.30039197
0.8204761	0.30005832
0.82030224	0.29981369
0.82011161	0.29956055
0.81987192	0.29923744
0.81969571	0.29898664
0.81944855	0.29866603
0.81927115	0.29841916
0.81902876	0.2980957
0.81885046	0.29784639
0.81865865	0.29759918
0.81841266	0.29727926
0.81823461	0.29702748
0.81798736	0.29671226
0.8178051	0.29646551
0.81755851	0.29614258
0.81738181	0.29589857
0.81718527	0.29565281
0.8169395	0.29533833
0.81675688	0.29508642
0.81650993	0.29477867
0.81632424	0.29453144
0.81607765	0.2942154
0.81589295	0.29397
0.81567507	0.29370117
0.8154587	0.29341555
0.81526216	0.29316486
0.81501577	0.29286486
0.81482838	0.29261537
0.81458178	0.29230876
0.81438959	0.29206234
0.8141417	0.29175561
0.81395575	0.29151108
0.8137467	0.29125977
0.81350798	0.29096513
0.81331318	0.29071437
0.81306682	0.29042111
0.81287305	0.29017223
0.81262644	0.28987361
0.81242977	0.28962699
0.81218196	0.28932922
0.81198901	0.28908391
0.81176289	0.28881836
0.8115442	0.2885462
0.81133617	0.28829629
0.81109024	0.28801012
0.81089143	0.28775916
0.81064481	0.28747176
0.81044298	0.28722401
0.81019613	0.28693423
0.80999443	0.28668767
0.8097462	0.28640046
0.80954615	0.28615513
0.80931241	0.28588867
0.80909539	0.28562661
0.80888012	0.28537782
0.80863453	0.28509954
0.8084277	0.28484794
0.80818131	0.28457158
0.80797353	0.2843224
0.80772699	0.28404378
0.80751701	0.28379647
0.80726987	0.28351844
0.80706061	0.28327175
0.80681235	0.28299588
0.80660341	0.28275011
0.80635429	0.28247509
0.80614553	0.28223077
0.80591828	0.28198242
0.80568088	0.28171233
0.8054594	0.28146485
0.8052139	0.28119881
0.80499679	0.28094756
0.80475064	0.2806835
0.80453312	0.28043342
0.80428677	0.28016855
0.80406718	0.27992016
0.80382059	0.2796555
0.80359997	0.279408
0.80335292	0.27914436
0.80313192	0.27889723
0.80288422	0.27863548
0.80266289	0.27838877
0.80241473	0.27812797
0.80219257	0.2778818
0.80194405	0.27762243
0.80172048	0.27737683
0.80147151	0.27711841
0.80124743	0.27687334
0.80099785	0.27661573
0.80077355	0.27637122
0.8005307	0.27612305
0.80029847	0.27587183
0.80005936	0.27562889
0.79981474	0.27537407
0.79957841	0.27512719
0.79933348	0.27487799
0.79909724	0.27462864
0.79885207	0.27438262
0.79861523	0.27413257
0.7983699	0.27388806
0.7981319	0.27363779
0.79788647	0.27339498
0.79764706	0.27314496
0.79740155	0.27290334
0.79716072	0.2726534
0.79691517	0.27241336
0.79667311	0.27216343
0.79642755	0.27192469
0.79618382	0.27167501
0.79593828	0.27143759
0.79569316	0.27118783
0.79544767	0.27095206
0.79520102	0.27070239
0.79495562	0.27046787
0.79470732	0.27021841
0.79446206	0.26998521
0.79421233	0.26973614
0.79396725	0.2695038
0.79371603	0.26925536
0.79347121	0.26902385
0.79321871	0.26877669
0.7929743	0.26854537
0.79272461	0.26830378
0.79247533	0.26806672
0.79222937	0.26783185
0.79197811	0.26758718
0.7917279	0.26735761
0.79147394	0.26711238
0.79122449	0.2668846
0.79096851	0.2666389
0.79071965	0.26641308
0.79046144	0.26616694
0.79021317	0.26594298
0.78995254	0.26569641
0.78970467	0.26547427
0.78944238	0.26522717
0.78919503	0.26500694
0.7889302	0.26475943
0.7886833	0.26454079
0.78841654	0.26429264
0.78817008	0.26407639
0.78790089	0.26382786
0.78765495	0.26361315
0.78738416	0.26336437
0.78713886	0.26315115
0.78686737	0.26290407
0.78662321	0.26269079
0.78637695	0.26246818
0.78610787	0.26222353
0.78585812	0.26201038
0.78558436	0.26176447
0.78533584	0.26155322
0.78505922	0.26130657
0.78481157	0.2610973
0.78453266	0.26084985
0.78428578	0.26064278
0.78400387	0.26039465
0.78375773	0.26018991
0.78347384	0.25994163
0.78322865	0.25973817
0.78295898	0.25950361
0.78270526	0.25928499
0.78245625	0.25907537
0.78217078	0.25882963
0.78192215	0.25862653
0.78163365	0.25837984
0.78138612	0.25817925
0.78109496	0.2579316
0.78084842	0.25773337
0.78055432	0.25748527
0.78030885	0.25728903
0.7800293	0.25705397
0.77977465	0.25684402
0.77952732	0.25663974
0.77923145	0.25639406
0.77898304	0.25619829
0.77868393	0.2559513
0.77843679	0.25575809
0.77813446	0.25551022
0.7778885	0.25531935
0.77758789	0.25507449
0.77734143	0.2548837
0.77709611	0.25468063
0.77679461	0.25443541
0.77654615	0.25424548
0.77623844	0.25399854
0.77599135	0.25381096
0.77567998	0.25356314
0.7754343	0.25337799
0.77514648	0.25314975
0.77488513	0.2529431
0.77463718	0.25275095
0.77432196	0.25250478
0.77407418	0.25232047
0.77375597	0.25207302
0.77350966	0.25189169
0.77319336	0.25164726
0.77294666	0.25146597
0.77270146	0.25127128
0.77238467	0.25102595
0.77213652	0.25084648
0.77181098	0.25059924
0.7715645	0.2504223
0.77124023	0.25017782
0.77099332	0.25000121
0.77074793	0.24980986
0.77042487	0.24956442
0.77017675	0.2493893
0.76984358	0.24914195
0.76959738	0.24896932
0.76928711	0.24874066
0.7690239	0.24854889
0.76877865	0.24836545
0.76844184	0.24811964
0.76819454	0.24794844
0.76785256	0.24770111
0.76760725	0.24753303
0.76733398	0.24733294
0.76703227	0.24710492
0.76678311	0.24693727
0.76643454	0.24668999
0.76618816	0.24652384
0.76586914	0.24629832
0.76560132	0.24611043
0.76535657	0.24593235
0.76500601	0.24568645
0.76475896	0.24552347
0.7644043	0.24527861
0.76415745	0.2451178
0.76391181	0.24493694
0.76356724	0.24469091
0.7633192	0.24453163
0.76295498	0.24428435
0.7627101	0.24412704
0.76245117	0.24394507
0.76211709	0.24370539
0.76186891	0.24354814
0.76149623	0.24330101
0.76125115	0.24314646
0.76098633	0.24296451
0.76065369	0.24272785
0.76040591	0.24257245
0.76002504	0.24232558
0.75978017	0.24217458
0.75952148	0.24199856
0.75917775	0.24175735
0.75893031	0.24160484
0.75854492	0.24136162
0.75829609	0.24121259
0.75804787	0.24104103
0.75768827	0.24079384
0.7574412	0.24064526
0.75708008	0.24042299
0.75680432	0.2402542
0.75655838	0.24008541
0.75618438	0.23983792
0.75593805	0.23969401
0.75561523	0.23950037
0.75530443	0.23929548
0.75505701	0.23913836
0.75466344	0.23889023
0.75441826	0.23875211
0.75415039	0.23858872
0.75378796	0.23835035
0.75354146	0.23819902
0.75317383	0.23797922
0.75288922	0.23781668
0.75264153	0.23765934
0.7522518	0.23741103
0.75200604	0.23726913
0.75170898	0.2370968
0.75135476	0.23687712
0.75110753	0.23673014
0.75073242	0.23650467
0.75045241	0.23634789
0.75020506	0.23619696
0.74979887	0.2359496
0.74955327	0.23581146
0.74926758	0.23564639
0.7488957	0.23542016
0.7486488	0.23527964
0.74829102	0.23507415
0.74798611	0.23489873
0.74773786	0.23475265
0.74731445	0.23450564
0.74706412	0.23437531
0.74681739	0.23422966
0.74640144	0.233982
0.74615539	0.23384768
0.74584961	0.23367888
0.74548002	0.23346328
0.74523305	0.23332706
0.74487305	0.23312692
0.74455698	0.23294985
0.74430801	0.23281075
0.74389648	0.23258009
0.7436213	0.23243722
0.74337285	0.23229644
0.74293507	0.23204878
0.74269017	0.231923
0.74243164	0.23178251
0.74200137	0.23153927
0.74175546	0.23141094
0.74145508	0.23125211
0.74106009	0.23103204
0.74081357	0.23090313
0.74047852	0.23072725
0.74011384	0.23052659
0.73986659	0.23039879
0.73950195	0.23020739
0.73916591	0.23002651
0.73891667	0.22989745
0.73852539	0.22969212
0.73820926	0.22952987
0.73796182	0.22939844
0.73754883	0.22918275
0.73724617	0.22903316
0.73699948	0.22890176
0.73657227	0.22867909
0.73628078	0.2285381
0.73603303	0.22840798
0.7355957	0.22818093
0.73531161	0.22804571
0.73506298	0.22791709
0.73461914	0.22768817
0.73433791	0.22755579
0.7340889	0.22742854
0.73364258	0.22720044
0.73335903	0.22706842
0.73311008	0.22694239
0.73266602	0.22671775
0.73237507	0.22658354
0.73212673	0.22645883
0.73168945	0.22624094
0.73138619	0.22610154
0.73113915	0.22597765
0.73071289	0.22576901
0.7303944	0.2256214
0.730148	0.22549924
0.72973633	0.22530252
0.72939842	0.22514234
0.72915092	0.22502362
0.72875977	0.22484118
0.72839309	0.22466271
0.72814465	0.2245499
0.7277832	0.22438303
0.72737912	0.22418866
0.72713259	0.2240787
0.72680664	0.2239295
0.72636173	0.22371825
0.72611609	0.2236101
0.72583008	0.22348098
0.7253418	0.22325228
0.72509186	0.22314573
0.72484231	0.22303189
0.72436523	0.2228103
0.7240609	0.22268116
0.72381269	0.22256683
0.72338867	0.22237473
0.72303351	0.22221741
0.72278639	0.22210661
0.72241211	0.22194455
0.72198871	0.22175166
0.72174259	0.22164832
0.72143555	0.22151572
0.72094727	0.2212978
0.72069409	0.22119433
0.72044403	0.22108565
0.7199707	0.22087633
0.71963871	0.22073982
0.71939211	0.22063046
0.71899414	0.22046237
0.71857963	0.22028014
0.71833334	0.22018098
0.71801758	0.22004978
0.7175293	0.21983901
0.71726444	0.21973407
0.71701387	0.21962942
0.71655273	0.21943362
0.71619193	0.21928655
0.71594544	0.2191826
0.71557617	0.21903388
0.71510529	0.21883522
0.71486031	0.21874088
0.71459961	0.21863548
0.71411133	0.21843325
0.71376894	0.21830039
0.71352211	0.21819774
0.71313477	0.21804396
0.71267096	0.21785349
0.71242577	0.21776162
0.7121582	0.21765648
0.71166992	0.21745932
0.7113196	0.21732626
0.71107298	0.21722627
0.71069336	0.21707984
0.71020508	0.21688511
0.70995433	0.21679702
0.70970931	0.21669965
0.70922852	0.21651123
0.70884083	0.21636326
0.70859442	0.21626794
0.70825195	0.21614106
0.70776367	0.21595146
0.70745693	0.21584202
0.70720739	0.21574713
0.70678711	0.21558841
0.70631752	0.21540805
0.70607251	0.21532326
0.70581055	0.21522715
0.70532227	0.21504366
0.70492768	0.21489881
0.70468143	0.21480726
0.7043457	0.21468858
0.70385742	0.21450714
0.70351532	0.21438942
0.70326753	0.21429755
0.70288086	0.21415849
0.70239258	0.21397978
0.70210118	0.21388238
0.70185084	0.21379349
0.70141602	0.21363808
0.70092773	0.21346093
0.70067653	0.21338045
0.70042701	0.21329301
0.69995117	0.21312627
0.6994894	0.21295947
0.69924386	0.21288033
0.69897461	0.21278973
0.69848633	0.21262115
0.69804638	0.21246632
0.69780046	0.21238501
0.69750977	0.21229045
0.69702148	0.21212449
0.6965896	0.21197582
0.69634367	0.21189405
0.69604492	0.2117989
0.69555664	0.21163619
0.69512006	0.21148807
0.69487422	0.21140764
0.69458008	0.21131582
0.6940918	0.21115637
0.69363778	0.21100286
0.69339222	0.2109255
0.69311523	0.21084063
0.69262695	0.21068462
0.69213867	0.21052003
0.69188368	0.21044926
0.69164296	0.21037118
0.69116211	0.21021933
0.69067383	0.21005727
0.69038185	0.20997396
0.69013039	0.20989733
0.68969727	0.20975967
0.68920898	0.20960329
0.68885584	0.20950418
0.68860719	0.20942619
0.68823242	0.2093078
0.68774414	0.20915859
0.68732935	0.20903765
0.68708322	0.2089585
0.68676758	0.20886482
0.6862793	0.20872341
0.68579102	0.20856936
0.68553842	0.20849747
0.68528782	0.20842784
0.68481445	0.20829037
0.68432617	0.20813797
0.68395776	0.20804114
0.68370914	0.20796898
0.68334961	0.20786013
0.68286133	0.20771995
0.68239071	0.2075859
0.68214558	0.20751288
0.68188477	0.20744124
0.68139648	0.2073086
0.6809082	0.2071606
0.68053302	0.20706449
0.68028461	0.20699694
0.67993164	0.20689518
0.67944336	0.20676011
0.67895508	0.20662359
0.67868349	0.20654919
0.67843434	0.2064839
0.67797852	0.20636307
0.67749023	0.20622318
0.67704031	0.20610933
0.67679454	0.20604214
0.67651367	0.205966
0.67602539	0.20584017
0.67553711	0.205703
0.67513689	0.20560482
0.67488964	0.2055409
0.67456055	0.20545302
0.67407227	0.20532857
0.67358398	0.20519533
0.67321721	0.205107
0.67296902	0.20504522
0.67260742	0.20495176
0.67211914	0.20482892
0.67163086	0.20469964
0.6712751	0.20461546
0.67102681	0.20455522
0.6706543	0.20446175
0.67016602	0.20434131
0.66967773	0.20421511
0.66930708	0.20413008
0.66905915	0.20407119
0.66870117	0.20398321
0.66821289	0.203866
0.66772461	0.20374192
0.66731494	0.20365048
0.66706804	0.20359261
0.66674805	0.20351518
0.66625977	0.20340176
0.66577148	0.20328103
0.6652991	0.20317706
0.66505402	0.20311995
0.66479492	0.20305862
0.66430664	0.202949
0.66381836	0.20283256
0.66333008	0.20272371
0.66301385	0.20265111
0.66276429	0.20259758
0.66235352	0.20250659
0.66186523	0.20239771
0.66137695	0.2022828
0.66093077	0.20219103
0.66068488	0.20213761
0.66040039	0.20207379
0.65991211	0.20196958
0.65942383	0.20186016
0.65893555	0.20175652
0.65858111	0.20168095
0.65833243	0.20163083
0.65795898	0.20155168
0.6574707	0.20144916
0.65698242	0.20134165
0.65649414	0.20124507
0.65619831	0.20118196
0.65595058	0.20113194
0.65551758	0.20104549
0.6550293	0.20094559
0.65454102	0.20084064
0.65405273	0.20074858
0.65377063	0.20069087
0.65352443	0.20064142
0.65307617	0.20055515
0.65258789	0.20045847
0.65209961	0.20035696


==> tikz/advection_long_profile_N2048-11.tsv <==
0.65209961	0.20035696
0.65161133	0.20026808
0.65130508	0.20020685
0.65105807	0.2001599
0.65063477	0.20008131
0.65014648	0.1999877
0.6496582	0.1998909
0.64916992	0.19980253
0.64878905	0.19972991
0.64854148	0.19968675
0.64819336	0.19962285
0.64770508	0.19953257
0.6472168	0.19944291
0.64672852	0.19934997
0.64624023	0.19926762
0.64597661	0.19922191
0.64573059	0.19917529
0.64526367	0.19909402
0.64477539	0.19900823
0.64428711	0.19891781
0.64379883	0.19883676
0.64336147	0.19876046
0.64311547	0.19872119
0.64282227	0.19867079
0.64233398	0.19858726
0.6418457	0.19850631
0.64135742	0.19841796
0.64086914	0.19834246
0.64044148	0.19826995
0.64019536	0.19823182
0.63989258	0.19818292
0.6394043	0.1981031
0.63891602	0.19802588
0.63842773	0.19794199
0.63793945	0.19786863
0.63745117	0.19779138
0.63719791	0.19775479
0.63694847	0.19771438
0.63647461	0.19764099
0.63598633	0.19756693
0.63549805	0.1974907
0.63500977	0.19741305
0.63452148	0.19734476
0.63413431	0.19728645
0.63388797	0.19724979
0.63354492	0.19720072
0.63305664	0.19712911
0.63256836	0.19705899
0.63208008	0.19698496
0.6315918	0.19691548
0.63110352	0.19684872
0.63072565	0.19679592
0.63047936	0.19676087
0.63012695	0.19671325
0.62963867	0.19664593
0.62915039	0.19657977
0.62866211	0.19651143
0.62817383	0.19644319
0.62768555	0.19638243
0.62720827	0.19631813
0.62696353	0.19628715
0.62670898	0.19625449
0.6262207	0.19619095
0.62573242	0.19612891
0.62524414	0.19606691
0.62475586	0.19600092
0.62426758	0.1959419
0.6237793	0.19588263
0.62332008	0.19582649
0.62307478	0.19579659
0.62280273	0.19576424
0.62231445	0.19570562
0.62182617	0.19564821
0.62133789	0.19559085
0.62084961	0.19553132
0.62036133	0.19547273
0.61987305	0.19542032
0.61938477	0.19536399
0.61902343	0.19532482
0.61877615	0.19529713
0.6184082	0.19525616
0.61791992	0.19520311
0.61743164	0.19515023
0.61694336	0.19509808
0.61645508	0.19504351
0.6159668	0.19499021
0.61547852	0.19494237
0.61499023	0.19489121
0.61452894	0.1948454
0.61428371	0.19482091
0.61401367	0.19479362
0.61352539	0.1947453
0.61303711	0.19469729
0.61254883	0.19464985
0.61206055	0.19460282
0.61157227	0.19455345
0.61108398	0.19450664
0.6105957	0.19446374
0.61010742	0.1944184
0.60961914	0.19437515
0.60927655	0.19434428
0.60902932	0.19432229
0.60864258	0.19428801
0.6081543	0.19424588
0.60766602	0.19420392
0.60717773	0.19416236
0.60668945	0.19412136
0.60620117	0.19407972
0.60571289	0.19403619
0.60522461	0.19399992
0.60473633	0.19396087
0.60424805	0.19392274
0.60375977	0.19388527
0.60338795	0.19385696
0.60314154	0.19383839
0.6027832	0.1938115
0.60229492	0.19377536
0.60180664	0.19373978
0.60131836	0.19370457
0.60083008	0.19367006
0.6003418	0.19363619
0.59985352	0.19360272
0.59936523	0.19356508
0.59887695	0.19353464
0.59838867	0.1935034
0.59790039	0.19347174
0.59741211	0.19344118
0.59692383	0.19341064
0.59643555	0.19338105
0.59612878	0.19336294
0.59588214	0.19334805
0.59545898	0.19332314
0.5949707	0.19329489
0.59448242	0.1932672
0.59399414	0.19323998
0.59350586	0.19321313
0.59301758	0.19318686
0.5925293	0.19316131
0.59204102	0.19313613
0.59155273	0.19311102
0.59106445	0.19308382
0.59057617	0.193061
0.59008789	0.19303905
0.58959961	0.19301636
0.58911133	0.19299444
0.58862305	0.19297295
0.58813477	0.19295208
0.58764648	0.19293148
0.5871582	0.19291158
0.58666992	0.19289231
0.58627443	0.19287669
0.58602876	0.1928674
0.58569336	0.1928546
0.58520508	0.19283674
0.5847168	0.19281934
0.58422852	0.19280241
0.58374023	0.19278602
0.58325195	0.19277003
0.58276367	0.19275466
0.58227539	0.1927399
0.58178711	0.1927254
0.58129883	0.19271136
0.58081055	0.19269802
0.58032227	0.19268528
0.57983398	0.19267312
0.5793457	0.19266128
0.57885742	0.19264973
0.57836914	0.19263891
0.57788086	0.19262866
0.57739258	0.19261805
0.5769043	0.19260857
0.57641602	0.19259938
0.57592773	0.19259166
0.57543945	0.19258374
0.57495117	0.19257678
0.57446289	0.19257002
0.57397461	0.19256376
0.57348633	0.19255821
0.57299805	0.19255292
0.57250977	0.19254822
0.57202148	0.19254427
0.5715332	0.1925405
0.57104492	0.19253739
0.57055664	0.19253483
0.57006836	0.19253234
0.56958008	0.19253075
0.5690918	0.19252982
0.56860352	0.19252912
0.56811523	0.19252898
0.56762695	0.1925294
0.56713867	0.19253037
0.56665039	0.19253178
0.56616211	0.19253376
0.56567383	0.19253619
0.56518555	0.19253876
0.56469727	0.19254244
0.56420898	0.19254642
0.5637207	0.19255079
0.56323242	0.19255557
0.56274414	0.19256085
0.56225586	0.19256698
0.56176758	0.19257373
0.5612793	0.19258082
0.56079102	0.19258869
0.56030273	0.19259619
0.55981445	0.1926051
0.55932617	0.19261365
0.55883789	0.19262359
0.55834961	0.1926324
0.55786133	0.19264261
0.55737305	0.19265371
0.55688477	0.19266531
0.55639648	0.19267724
0.5559082	0.19268965
0.55541992	0.19270265
0.55493164	0.1927163
0.55444336	0.19273042
0.55395508	0.19274485
0.5534668	0.19275983
0.55297852	0.19277552
0.55249023	0.19279167
0.55200195	0.19280819
0.55151367	0.19282526
0.55102539	0.19284306
0.55053711	0.19286127
0.5502681	0.19287069
0.55002863	0.19288076
0.54956055	0.19289897
0.54907227	0.19291879
0.54858398	0.19293903
0.5480957	0.19295985
0.54760742	0.19298127
0.54711914	0.19300337
0.54663086	0.19302569
0.54614258	0.19304851
0.5456543	0.19307231
0.54516602	0.19309691
0.54467773	0.19312006
0.54418945	0.19314199
0.54370117	0.19316756
0.54321289	0.19319346
0.54272461	0.19321976
0.54223633	0.19324666
0.54174805	0.19327422
0.54125977	0.19330204
0.54077148	0.19333024
0.54039638	0.1933522
0.54015472	0.19336778
0.53979492	0.19338946
0.53930664	0.19341937
0.53881836	0.19344981
0.53833008	0.19348126
0.5378418	0.19351347
0.53735352	0.19354642
0.53686523	0.19357979
0.53637695	0.19361112
0.53588867	0.19364104
0.53540039	0.19367538
0.53491211	0.19370989
0.53442383	0.19374507
0.53393555	0.19378095
0.53344727	0.19381738
0.5331154	0.19384191
0.53287188	0.1938614
0.5324707	0.19389175
0.53198242	0.19392991
0.53149414	0.19396881
0.53100586	0.19400856
0.53051758	0.19404977
0.5300293	0.19409113
0.52954102	0.19412297
0.52905273	0.19416492
0.52856445	0.19420623
0.52807617	0.19424851
0.52758789	0.19429125
0.52720442	0.19432467
0.52696072	0.19434749
0.52661133	0.19437865
0.52612305	0.19442321
0.52563477	0.19446873
0.52514648	0.19451555
0.5246582	0.19456407
0.52416992	0.19460306
0.52368164	0.19464738
0.52319336	0.19469528
0.52270508	0.19474351
0.5222168	0.19479229
0.52192902	0.19482061
0.52168386	0.19484699
0.52124023	0.19489186
0.52075195	0.19494308
0.52026367	0.19499606
0.51977539	0.19505092
0.51928711	0.19509349
0.51879883	0.1951424
0.51831055	0.19519583
0.51782227	0.19524917
0.51740698	0.19529483
0.51716191	0.19532341
0.5168457	0.19535943
0.51635742	0.19541544
0.51586914	0.19547391
0.51538086	0.19553491
0.51489258	0.19558232
0.5144043	0.19563349
0.51391602	0.19569286
0.51342773	0.19575083
0.51309086	0.19579084
0.51284475	0.19582266
0.51245117	0.19587132
0.51196289	0.19593318
0.51147461	0.19599936
0.51098633	0.19606029
0.51049805	0.19610626
0.51000977	0.19617106
0.50952148	0.19623391
0.50917867	0.19627762
0.50893153	0.19631201
0.50854492	0.19636407
0.50805664	0.19643145
0.50756836	0.19650413
0.50708008	0.19656187
0.5065918	0.19661448
0.50610352	0.19668478
0.50563749	0.19674876
0.50538859	0.19678271
0.50512695	0.19682274
0.50463867	0.19689389
0.50415039	0.19697115
0.50366211	0.19704298
0.50317383	0.19708981
0.50268555	0.19716092
0.50220182	0.19723279
0.50170673	0.19730851
0.5012207	0.19738579
0.50073242	0.19747131
0.50024414	0.1975433
0.49975586	0.19759325
0.49926758	0.1976668
0.49886361	0.19773057
0.49859582	0.19776855
0.49829102	0.1978224
0.49780273	0.19790822
0.49731445	0.19800467
0.49682617	0.19806163
0.49633789	0.19812367
0.49584961	0.19820206
0.49533619	0.19828507
0.49487305	0.19836783
0.49438477	0.19847037
0.49389648	0.19854876
0.4934082	0.19860957
0.49291992	0.19868299
0.49264924	0.19872682
0.49238888	0.19877129
0.49194336	0.19885234
0.49145508	0.19895787
0.4909668	0.19904602
0.49047852	0.19911559
0.49001378	0.19918574
0.48976185	0.19922268
0.48950195	0.19926953
0.48901367	0.19936104
0.48852539	0.19947171
0.48803711	0.19955815
0.48754883	0.19963884
0.48721286	0.19969342
0.48695126	0.19973388
0.48657227	0.19979945
0.48608398	0.19989609
0.4855957	0.20000567
0.48510742	0.2000914
0.48469702	0.20016673
0.48444355	0.20021066
0.48413086	0.20026573
0.48364258	0.20035335
0.4831543	0.20046211
0.48266602	0.20055337
0.48220495	0.20064257
0.48195543	0.20069007
0.48168945	0.20074255
0.48120117	0.20083561
0.48071289	0.20094311
0.48022461	0.20103331
0.4797449	0.20112629
0.47949862	0.20117447
0.47924626	0.20122716
0.47875977	0.20132833
0.47827148	0.20144224
0.4777832	0.20153374
0.47733383	0.20162092
0.47708358	0.20166927
0.47680664	0.2017274
0.47631836	0.20183291
0.47583008	0.20195205
0.4753418	0.20204831
0.47497192	0.20212405
0.47471726	0.20217533
0.47436523	0.20224936
0.47387695	0.20235958
0.47338867	0.20247356
0.47290039	0.20257396
0.47263054	0.20263214
0.47237546	0.20268803
0.47192383	0.20278822
0.47143555	0.20290931
0.47094727	0.20301096
0.47055658	0.20309443
0.47030331	0.20314936
0.4699707	0.20322597
0.46948242	0.20334753
0.46899414	0.20346446
0.46852736	0.20356584
0.4682798	0.20361926
0.46801758	0.20367822
0.4675293	0.20379213
0.46704102	0.20392038
0.46655273	0.20402971
0.46627495	0.20409467
0.46602069	0.2041545
0.46557617	0.20426004
0.46508789	0.20438865
0.46459961	0.20449876
0.46428095	0.20457342
0.46402625	0.20463456
0.46362305	0.20473464
0.46313477	0.20486856
0.46264648	0.20498374
0.46232337	0.20506059
0.46206912	0.20512157
0.46166992	0.20522019
0.46118164	0.20535491
0.46069336	0.20547424
0.4603833	0.20555127
0.46012964	0.20561552
0.4597168	0.20572197
0.45922852	0.20585894
0.45874023	0.2059767
0.45845866	0.20604642
0.45820375	0.20611197
0.45776367	0.20622971
0.45727539	0.2063716
0.45680979	0.20648757
0.45656309	0.20655085
0.45629883	0.2066202
0.45581055	0.20675449
0.45532227	0.20689114
0.45492618	0.20699188
0.45467408	0.20705854
0.4543457	0.20714883
0.45385742	0.20729432
0.45336914	0.20742504
0.45306631	0.20750548
0.45281218	0.20757353
0.45239258	0.20768983
0.4519043	0.20783807
0.45146361	0.20795556
0.45121543	0.2080239
0.45092773	0.20810552
0.45043945	0.20825374
0.44995117	0.20838968
0.4496348	0.20847783
0.44938039	0.20854855
0.44897461	0.2086669
0.44848633	0.2088202
0.44806728	0.20893607
0.44781828	0.20900769
0.44750977	0.20909811
0.44702148	0.20925144
0.4465332	0.20939147
0.44626694	0.20946746
0.44601217	0.20954278
0.44555664	0.20968504
0.44506836	0.20983796
0.44473243	0.20993434
0.444479	0.21000983
0.4440918	0.21012809
0.44360352	0.21028779
0.4432005	0.21040394
0.44295063	0.21047885
0.44262695	0.21057994
0.44213867	0.21074393
0.44169204	0.21087873
0.44144388	0.21095281
0.44116211	0.21104105
0.44067383	0.21120408
0.44019198	0.21135397
0.43994692	0.21142936
0.43969347	0.2115098
0.43920898	0.21167476
0.4387207	0.2118297
0.43846316	0.21191091
0.43820841	0.21199213
0.43774414	0.21215102
0.43725586	0.21230944
0.43698761	0.21239549
0.43673273	0.21247837
0.4362793	0.21263619
0.43579102	0.21279795
0.43552449	0.21288404
0.43527001	0.21296814
0.43481445	0.21312888
0.43432617	0.21329192
0.43407066	0.21337596
0.43381643	0.21346194
0.43334961	0.21363027
0.43287365	0.21379086
0.43262807	0.21387333
0.43237305	0.21396017
0.43188477	0.2141384
0.43144114	0.21428957
0.4311933	0.21437333
0.4309082	0.21447281
0.43041992	0.21465568
0.4300203	0.21479273
0.42976972	0.21487799
0.42944336	0.21499514
0.42895508	0.21518
0.42860717	0.21529836
0.42835471	0.21538656
0.42797852	0.21552644
0.42749023	0.21571063
0.42720486	0.21580704
0.4269526	0.21589958
0.42651367	0.21606879
0.42605798	0.21623349
0.42581106	0.21632314
0.42553711	0.21642364
0.42504883	0.21661578
0.42467538	0.21675201
0.42442383	0.21684277
0.42407227	0.21697673
0.42358398	0.21716978
0.42329639	0.21727092
0.42304325	0.21736677
0.42260742	0.21754214
0.42217697	0.21770452
0.42192882	0.21779853
0.42163086	0.21791283
0.42114258	0.21811228
0.42081682	0.21823332
0.42056322	0.21832905
0.42016602	0.21849247
0.41970717	0.2186715
0.41946193	0.21876579
0.41918945	0.21887363
0.41870117	0.2190781
0.41836905	0.21920644
0.41811563	0.21930387
0.41772461	0.21946767
0.41727235	0.21964915
0.41702697	0.21974586
0.41674805	0.21985958
0.41625977	0.22006834
0.4159489	0.22019049
0.41569472	0.2202916
0.4152832	0.22046996
0.41487112	0.22063653
0.41462248	0.22073831
0.41430664	0.22087026
0.41381836	0.22108358
0.41355637	0.22118556
0.41330246	0.22129244
0.4128418	0.22149629
0.41249532	0.22163921
0.41224328	0.22174332
0.41186523	0.2219118
0.41143546	0.22209448
0.41118908	0.22219789
0.41088867	0.22232846
0.41040039	0.2225489
0.41014372	0.2226523
0.4098897	0.22276281
0.40942383	0.22297581
0.40910215	0.22311314
0.40884927	0.22322169
0.40844727	0.22340743
0.40806421	0.22357398
0.40781448	0.22368363
0.4074707	0.22384113
0.40702734	0.22404264
0.40678097	0.22414676
0.40649414	0.22427885
0.40600597	0.22450868
0.40576232	0.22461094
0.40574885	0.22460935
0.40550885	0.22472736
0.4050293	0.22495676
0.40474578	0.22508186
0.40449134	0.2251963
0.40405273	0.22540777
0.40373169	0.22555293
0.40347903	0.22566779
0.40307617	0.22586402
0.40272365	0.22602604
0.40247285	0.22614243
0.40209961	0.22632583
0.40172011	0.2265013
0.40147048	0.22661866
0.40112305	0.22679015
0.40071888	0.22698182
0.40047212	0.2270975
0.40014648	0.22725965
0.39972614	0.22746533
0.39947906	0.22757835
0.39916992	0.2277339
0.39874004	0.22794882
0.39849227	0.22806105
0.39819336	0.22821306
0.39775927	0.22843382
0.39751142	0.22854684
0.3972168	0.22869802
0.39678302	0.22892135
0.39653507	0.22903519
0.39624023	0.2291882
0.39581045	0.22941115
0.39556234	0.22952609
0.39526367	0.22968341
0.39484332	0.22990321
0.39459512	0.23002042
0.39428711	0.23018468
0.39387957	0.2303972
0.39363163	0.23051677
0.39331055	0.23069099
0.39292178	0.2308919
0.39267439	0.23101608
0.39233398	0.23120314
0.39197266	0.23138734
0.39172242	0.23151765
0.39135742	0.23171817
0.39102401	0.23188936
0.390773	0.23202168
0.39038086	0.23223845
0.39008047	0.23239422
0.3898286	0.23252851
0.3894043	0.23276429
0.38914071	0.23290128
0.38888827	0.23303804
0.38844825	0.23328499
0.3882029	0.23341338
0.38793945	0.23355679
0.38751637	0.23379826
0.38726822	0.23392557
0.38696289	0.23409912
0.38658406	0.23431184
0.38633591	0.23444301
0.38598633	0.23464694
0.38566395	0.2348225
0.38541244	0.23496246
0.38500977	0.23519752
0.38474488	0.23534161
0.38449251	0.23548526
0.38407278	0.2357322
0.38382668	0.23586653
0.38354492	0.23602889
0.38315818	0.23625778
0.38290851	0.23639217
0.38256836	0.23659818
0.3822518	0.23677733
0.38200026	0.2369227
0.3815918	0.2371692
0.38133864	0.23730462
0.38109548	0.23745552
0.38069005	0.23770253
0.38044194	0.23784087
0.38012695	0.23803467
0.37979146	0.23823069
0.37954084	0.23837903
0.37915039	0.23862146
0.37889805	0.23876618
0.37864648	0.2389199
0.37825231	0.23916677
0.37800422	0.2393093
0.37768555	0.23950986
0.3773642	0.23970197
0.37711277	0.23985508
0.37672432	0.24010269
0.37647921	0.24024767
0.3762207	0.24040981
0.37584381	0.24065104
0.37559352	0.24079676
0.37524414	0.24102404
0.37496768	0.24119289
0.37471561	0.24135194
0.37433785	0.24159889
0.37409054	0.24174819
0.3737793	0.24195117
0.37346586	0.24214614
0.37321439	0.24230647
0.37284279	0.24255394
0.3725966	0.2427064
0.37231445	0.2428922
0.37197475	0.24311332
0.37172542	0.24326913
0.37136035	0.24351676
0.37111491	0.24367149
0.37084961	0.24384896
0.37050028	0.24408322
0.37024964	0.24423947
0.36989027	0.24448745
0.36964509	0.24464454
0.36938477	0.24482154
0.36903667	0.24505934
0.36878565	0.24521798
0.36843198	0.24546601
0.36818647	0.2456261
0.36791992	0.24581072
0.3675832	0.2460427
0.36733259	0.24620519
0.36698546	0.24645295
0.36673922	0.24661613
0.36645508	0.24681677
0.36614078	0.24702881
0.3658912	0.24720086
0.36555078	0.24744824
0.3653036	0.24761397
0.36499023	0.24783718
0.36471287	0.24802577
0.36446188	0.24820548
0.36412629	0.24845236
0.36387675	0.24861842
0.36353716	0.24886618
0.36329237	0.24903603
0.36303711	0.24922377
0.36270862	0.24946319
0.36245671	0.24963464
0.36213043	0.24988243
0.36188345	0.25005599
0.36157227	0.25028536
0.36130456	0.25047317
0.36105427	0.25066106
0.36073191	0.25090768
0.36048063	0.25108003
0.36015634	0.25132771
0.35991003	0.25150737
0.35961914	0.25172864
0.35933856	0.25192889
0.35908736	0.25212006
0.35877489	0.2523669
0.35852439	0.25254363
0.3582049	0.25279085
0.35795862	0.25297496
0.35766602	0.25320317
0.35739499	0.25340018
0.35714398	0.25359635
0.35683885	0.25384292
0.35658704	0.2540238
0.35627622	0.25427104
0.35602939	0.2544599
0.35571499	0.25470816
0.35547102	0.25488724
0.35522461	0.25509003
0.35491987	0.25533483
0.35466693	0.25552296
0.35436912	0.25576992
0.35412073	0.25596057
0.35381454	0.25620755
0.35356803	0.25639874
0.35327148	0.25664406
0.35302227	0.2568335
0.35277456	0.25704054
0.35247954	0.25728633
0.35222653	0.25748042
0.35193575	0.25772736
0.35168675	0.25792334
0.35139129	0.25817046
0.35114438	0.2583682
0.3508498	0.25861694
0.35060447	0.25881035
0.3503418	0.25903722
0.35007007	0.25925714
0.34981947	0.25946878
0.34953784	0.25971487
0.34928567	0.25991574
0.34900286	0.26016272
0.34875411	0.26036618
0.34846867	0.26061337
0.34822155	0.26081789
0.34793788	0.26106638
0.34769183	0.2612685
0.34741211	0.26151748
0.34716665	0.26171858
0.3469226	0.26193912
0.34664237	0.2621842
0.34639156	0.26239718
0.34612139	0.26264331
0.34586955	0.26285332
0.34559852	0.26310006
0.34534932	0.26331275
0.3450768	0.26355974
0.34482904	0.26377368
0.34455764	0.26402138
0.34431046	0.26423484
0.34404109	0.2644837
0.34379473	0.26469675
0.34352646	0.26494629
0.34328118	0.26516065
0.34301758	0.2654072
0.3427702	0.2656231
0.34252735	0.26585367
0.34225977	0.2660984
0.34201112	0.26632566
0.34175454	0.26657115
0.34150226	0.2667952
0.34124717	0.26704128
0.34099546	0.26726612
0.340741	0.26751247
0.34049085	0.2677391
0.34023613	0.26798566
0.33998684	0.26821358
0.33973354	0.26846042
0.33948481	0.26868944
0.33923258	0.26893657
0.33898417	0.26916669
0.33873373	0.26941413
0.3384856	0.26964549
0.33823644	0.26989318
0.33798855	0.27012555
0.3377407	0.27037343
0.33749299	0.27060731
0.33724719	0.2708554
0.3369997	0.27109086
0.33675472	0.27133903
0.33650733	0.27157555
0.3362642	0.27182378
0.33601692	0.27206233
0.33577537	0.27231065
0.33552809	0.27255049
0.33528803	0.27279881
0.33504074	0.27304025
0.33480214	0.2732885
0.33455479	0.27353169
0.33431818	0.27377989
0.33407074	0.274025
0.3338355	0.27427308
0.33358787	0.27451971
0.33335458	0.27476763
0.33310677	0.27501648
0.33287532	0.27526422
0.33262724	0.27551478
0.33239735	0.27576228
0.33214896	0.2760147
0.33192101	0.27626194
0.33167229	0.27651664
0.33144639	0.27676362
0.33119724	0.27702021
0.33097316	0.27726686
0.3307237	0.27752578
0.33050155	0.27777206
0.33025162	0.27803254
0.33003111	0.27827836
0.32978155	0.2785413
0.32956254	0.27878652
0.32931473	0.27904979
0.32909522	0.27929396
0.32886543	0.27954102
0.32862111	0.27979989
0.32840163	0.28005134
0.32815594	0.28031588
0.32793814	0.28056572
0.32769169	0.28083309
0.32747626	0.28108199
0.32722906	0.28135208
0.3270159	0.28160016
0.32676796	0.28187298
0.32655694	0.28212032
0.32630817	0.28239585
0.32609981	0.28264245
0.32585062	0.28292052
0.32564391	0.28316622
0.32539604	0.28344495
0.32519002	0.28368906
0.32497128	0.28393555
0.32472651	0.28421056
0.32451989	0.28446101
0.32427348	0.28474253
0.32406895	0.28499136
0.32382152	0.28527637
0.32361958	0.28552407
0.32337115	0.28581221
0.32317179	0.28605886
0.32292304	0.28634948
0.32272535	0.28659485
0.32249475	0.28686523
0.32227577	0.28712217
0.32207185	0.28737274
0.32182559	0.28766632
0.32162832	0.28791543
0.32138087	0.2882113
0.32118653	0.28845889
0.32093807	0.28875866
0.32074655	0.28900493
0.32049896	0.28930619
0.32030965	0.28955002
0.32010395	0.28979592
0.31985872	0.29009297
0.3196683	0.29034254
0.31942109	0.29064792
0.31923292	0.29089563
0.31898466	0.2912055
0.31879936	0.29145165
0.31856276	0.29174805
0.31836636	0.29200227
0.31816899	0.29224838
0.31792335	0.29255945
0.31773877	0.29280798
0.31749109	0.29312472
0.31730977	0.29337168
0.31706195	0.29369133
0.31688302	0.29393599
0.3166825	0.29418945
0.3164423	0.29449307
0.31626352	0.29474311
0.3160159	0.29506716
0.31583896	0.29531437
0.31559109	0.29564316
0.31541745	0.2958879
0.31522056	0.29614258
0.31498036	0.29645159
0.31480653	0.29670152
0.31455875	0.2970353
0.31438707	0.29728221
0.31414797	0.29760742
0.31397016	0.29786024
0.31378226	0.29810567
0.31353667	0.29843793
0.31336721	0.29868622
0.31311934	0.29902947
0.31295307	0.29927531
0.31274677	0.29956055
0.31252565	0.29984949
0.3123581	0.30009898
0.31211074	0.30045018
0.31194638	0.30069709
0.31171631	0.30102539
0.31153608	0.30128863
0.31135585	0.30153322
0.31111002	0.30188324
0.31094954	0.30213093
0.31070352	0.30249023
0.31054702	0.30273901
0.31036504	0.30298282
0.31011866	0.30332752
0.30996239	0.30357622
0.30971483	0.30394562
0.30956065	0.3041903
0.30938179	0.30444336
0.30913748	0.30478492
0.30898401	0.30503356
0.30873674	0.30541385
0.30858681	0.30565835
0.30841238	0.30590832
0.30816532	0.30625801
0.30801465	0.30650619
0.30777514	0.30688477
0.30762215	0.30713866
0.30744826	0.30738723
0.30720091	0.30774645
0.30705433	0.30799402
0.30683575	0.30834961
0.30666295	0.30862835
0.30649328	0.30887428
0.30624554	0.30925207
0.30610414	0.30949865
0.30591412	0.30981445
0.30570327	0.31012858
0.30554682	0.3103757
0.30529883	0.31077683
0.3051645	0.31102176
0.30500488	0.3112793
0.30475874	0.31164736
0.30460993	0.31189412
0.30439943	0.31225586
0.30422969	0.31255013
0.30407103	0.31279889
0.30382133	0.31319177
0.30368402	0.31343748
0.30352202	0.3137207
0.30329196	0.31409033
0.30314545	0.31433749
0.30293387	0.31469727
0.30276522	0.31499437
0.30261617	0.31524289
0.30236724	0.31565716
0.30223346	0.31590218
0.30208344	0.31616211
0.30184077	0.31656383
0.30170409	0.31681062
0.3015203	0.31713867
0.30131724	0.31747813
0.30117925	0.31772616
0.30095914	0.31811523
0.30080557	0.31840466
0.30065949	0.31865196
0.30041098	0.31908163
0.30028477	0.31932639
0.30014407	0.31958008
0.29989692	0.32000548
0.2997665	0.32025174
0.29960327	0.32055664
0.29938536	0.3209393
0.29925384	0.32118639
0.29906867	0.3215332
0.29887526	0.3218765
0.2987451	0.32212519
0.29853878	0.32250977
0.29837627	0.32282193
0.29824022	0.32306978
0.29801622	0.32348633
0.29787317	0.32377517
0.29773763	0.32402319
0.29750065	0.32446289
0.29737233	0.32472778
0.29723913	0.32497867
0.29699209	0.32543945
0.29687533	0.32569119
0.29674381	0.32593779
0.29649501	0.32640535
0.29637894	0.32665015
0.29625035	0.3269043
0.2960029	0.32737449
0.29588671	0.32761959
0.29575695	0.32788086
0.29551319	0.32835088
0.29539847	0.32859597
0.29527027	0.32885742
0.29502621	0.32933319
0.29491333	0.32957806
0.294789	0.32983398
0.29454226	0.33032227
0.29443366	0.33057771
0.29430978	0.33081833
0.29407013	0.33129883
0.29395273	0.33156206
0.29383094	0.33181364
0.2936039	0.33227539
0.29347633	0.33256523
0.29335514	0.33281449
0.29314446	0.33325195
0.29300276	0.33356992
0.29288272	0.33381648
0.29269161	0.33422852
0.29252872	0.33457848
0.29241442	0.33482685
0.29224449	0.33520508
0.29205496	0.33560356
0.29194765	0.33585048
0.2918001	0.33618164
0.29158967	0.33663456
0.29148503	0.33688017
0.29136235	0.3371582
0.29113811	0.33764648
0.29102554	0.33791705
0.29091407	0.33816898
0.29070941	0.33862305
0.29056786	0.33896013
0.29045606	0.33920657
0.29028843	0.33959961
0.29010341	0.34001119
0.29000294	0.3402578
0.28986909	0.34057617
0.28965519	0.34106445
0.28955428	0.34131981
0.28944757	0.3415708
0.28924482	0.34204102
0.289105	0.34238733
0.2889984	0.34263384
0.28884221	0.34301758
0.28865028	0.3434663
0.28855528	0.34371201
0.2884416	0.34399414
0.28823703	0.34448242
0.28811457	0.34480259
0.28801139	0.3450512
0.28784764	0.34545898
0.28766658	0.34589596
0.28757454	0.34614193
0.28746018	0.34643555
0.28726229	0.34692383
0.28714046	0.34725159
0.28704033	0.34749951
0.28688523	0.34790039
0.28669857	0.34836758
0.28661077	0.34861275
0.28651046	0.34887695
0.28631947	0.34936523
0.28618119	0.34973731
0.28608514	0.34998385
0.28595396	0.3503418
0.28576626	0.35083008
0.28566256	0.35112826
0.28556874	0.35137876
0.28540944	0.35180664
0.2852304	0.35227775
0.28514798	0.35252277
0.28505432	0.3527832
0.28487449	0.35327148
0.28472572	0.35367977
0.28463773	0.3539263
0.28452723	0.35424805
0.28435019	0.35473633
0.28422395	0.35510618
0.2841336	0.35535279
0.28401046	0.35571289
0.28383706	0.35620117
0.28372487	0.35654628
0.28363637	0.35679415
0.28350519	0.35717773
0.28333498	0.35766602
0.28323052	0.35799652
0.28314408	0.35824533
0.2830099	0.35864258
0.28284328	0.35913086
0.28274148	0.3594612
0.28265716	0.35971023
0.28252553	0.36010742
0.28236267	0.3605957
0.28225804	0.36094163
0.28217499	0.36118991
0.28205116	0.36157227
0.28189261	0.36206055
0.28177958	0.3624349
0.2816973	0.36268179
0.2815868	0.36303711
0.28143315	0.36352539
0.28130457	0.36394337
0.28122562	0.36418953
0.28113355	0.36450195
0.28098543	0.36499023
0.28082992	0.36547852
0.28076178	0.36573827
0.28068808	0.36597745
0.28054397	0.36645508
0.28039163	0.36694336
0.28030055	0.36728688
0.28022563	0.36753606
0.28011036	0.36791992
0.2799684	0.3684082
0.27984255	0.36884737
0.27976879	0.36909325
0.27968968	0.36938477
0.27955439	0.36987305
0.27940663	0.37036133
0.27932138	0.37070349
0.27925188	0.3709534
0.27914136	0.37133789
0.27900765	0.37182617
0.27887361	0.37230846
0.27880581	0.37255307
0.27874284	0.3728033
0.27861443	0.37329102
0.27847643	0.3737793
0.27837024	0.37421022
0.27830187	0.37445649
0.27822298	0.37475586
0.2781012	0.37524414
0.2779652	0.37573242
0.27787103	0.37613733
0.27780739	0.37638463
0.27772198	0.37670898
0.27760282	0.37719727
0.27747192	0.37768555
0.27738039	0.37808793
0.27731981	0.37833529
0.27723728	0.37866211
0.27712141	0.37915039
0.27699561	0.37963867
0.27689934	0.38007215
0.27683992	0.38031851
0.27676774	0.38061523
0.27665596	0.38110352
0.27653542	0.3815918
0.2764274	0.38208008
0.27636838	0.3823317
0.27631232	0.38257859
0.27620625	0.38305664
0.27609356	0.38354492
0.27598204	0.3840332
0.27590376	0.38440327
0.27585087	0.38465132
0.27577111	0.38500977
0.27566673	0.38549805
0.27555534	0.38598633
0.27545606	0.38647461
0.27539639	0.38674885
0.27534548	0.38699755
0.27525223	0.38745117
0.27515091	0.38793945
0.27504401	0.38842773
0.27495151	0.38891602
0.27490244	0.38916272
0.27485117	0.38940686
0.27475638	0.38989258
0.27465978	0.39038086
0.27455752	0.39086914
0.27446942	0.39135742
0.2744177	0.39162243
0.27437031	0.39186847
0.27428424	0.39233398
0.27419246	0.39282227
0.27409643	0.39331055
0.27401055	0.39379883
0.2739441	0.39415575
0.27390155	0.39440406
0.27383498	0.39477539
0.27374856	0.39526367
0.27366173	0.39575195
0.27357199	0.39624023
0.27349285	0.39672852
0.27344382	0.39701084
0.27340149	0.39725676
0.27332803	0.39770508
0.27324637	0.39819336
0.27316437	0.39868164
0.27308165	0.39916992
0.27300742	0.3996582
0.27295852	0.39996143
0.27291886	0.40020746
0.27285373	0.40063477
0.27277759	0.40112305
0.27270313	0.40161133
0.27262241	0.40209961
0.27255513	0.40258789
0.27248787	0.40303202
0.27245395	0.40327775
0.27241175	0.40356445
0.27234146	0.40405273
0.27227221	0.40454102
0.27220298	0.4050293
0.27213025	0.40551758
0.27206862	0.40600586
0.27200212	0.40649091
0.27197178	0.4067352
0.27193754	0.40698487
0.27187378	0.4074707
0.27181069	0.40795898
0.27174901	0.40844727
0.27168334	0.40893555
0.27162382	0.40942383
0.27156589	0.40991211
0.27150932	0.4103777
0.27148119	0.4106228
0.27144973	0.41088867
0.27139292	0.41137695
0.27133715	0.41186523
0.27128207	0.41235352
0.27122689	0.4128418
0.27116908	0.41333008
0.27112035	0.41381836
0.27106847	0.41430664
0.27101915	0.41478423
0.27099456	0.4150289
0.27096836	0.4152832
0.2709191	0.41577148
0.27087143	0.41625977
0.27082466	0.41674805
0.27077821	0.41723633
0.27073069	0.41772461
0.27068336	0.41821289
0.27064223	0.41870117
0.27059919	0.41918945
0.27055726	0.41967773
0.27052192	0.42010019
0.2705019	0.420346
0.27047647	0.4206543
0.27043696	0.42114258
0.27039818	0.42163086
0.27036034	0.42211914
0.27032384	0.42260742
0.27028814	0.4230957
0.27025186	0.42358398
0.27021441	0.42407227
0.27018332	0.42456055
0.27015078	0.42504883
0.270119	0.42553711
0.2700884	0.42602539
0.27005856	0.42651367
0.27003128	0.42697054
0.27001748	0.4272156
0.27000129	0.42749023
0.26997393	0.42797852
0.2699473	0.4284668
0.26992132	0.42895508
0.26989657	0.42944336
0.26987296	0.42993164
0.26984997	0.43041992
0.26982726	0.4309082
0.26980554	0.43139648
0.26978494	0.43188477
0.26976441	0.43237305
0.26974404	0.43286133
0.26972654	0.43334961
0.26970975	0.43383789
0.26969348	0.43432617
0.26967817	0.43481445
0.2696636	0.43530273
0.26964973	0.43579102
0.26963653	0.4362793
0.26962462	0.43676758
0.26961343	0.43725586
0.26960332	0.43774414
0.26959345	0.43823242
0.26958473	0.4387207
0.26957688	0.43920898
0.2695698	0.43969727
0.26956373	0.44018555
0.26955829	0.44067383
0.26955382	0.44116211
0.26955031	0.44165039
0.26954737	0.44213867
0.26954551	0.44262695
0.26954433	0.44311523
0.2695442	0.44360352
0.26954473	0.4440918
0.26954605	0.44458008
0.26954832	0.44506836
0.26955147	0.44555664
0.26955551	0.44604492
0.26956051	0.4465332
0.26956614	0.44702148
0.26957276	0.44750977
0.26957985	0.44799805
0.26958808	0.44848633
0.26959762	0.44897461
0.26960768	0.44946289
0.26961831	0.44995117
0.26962995	0.45043945
0.26964232	0.45092773
0.26965588	0.45141602
0.26967043	0.4519043
0.26968559	0.45239258
0.26970169	0.45288086
0.26971844	0.45336914
0.26973646	0.45385742
0.26975514	0.4543457
0.26977428	0.45483398
0.26979252	0.45532227
0.26981364	0.45581055
0.26983552	0.45629883
0.26985821	0.45678711
0.26988186	0.45727539
0.26990645	0.45776367
0.26993172	0.45825195
0.26995822	0.45874023
0.26998553	0.45922852
0.27000953	0.45965496
0.2700246	0.45989382
0.27004256	0.46020508
0.27007202	0.46069336
0.27010263	0.46118164
0.27013469	0.46166992
0.27016746	0.4621582
0.27020108	0.46264648
0.27023581	0.46313477
0.27026958	0.46362305
0.27030232	0.46411133
0.27033931	0.46459961
0.27037687	0.46508789
0.27041526	0.46557617
0.2704546	0.46606445
0.27049153	0.46651618
0.27051273	0.46675571
0.27053617	0.46704102
0.27057832	0.4675293
0.27062191	0.46801758
0.27066638	0.46850586
0.27071224	0.46899414
0.27075641	0.46948242
0.27079779	0.4699707
0.2708458	0.47045898
0.27089378	0.47094727
0.27094277	0.47143555
0.27098232	0.47182425
0.2710091	0.47206699
0.27104498	0.47241211
0.27109724	0.47290039
0.27115105	0.47338867
0.27120612	0.47387695
0.27125732	0.47436523
0.27130817	0.47485352
0.27136496	0.4753418
0.2714222	0.47583008
0.27146825	0.47622073
0.27149921	0.47646405
0.27154065	0.47680664
0.27160125	0.47729492
0.27166404	0.4777832
0.27172704	0.47827148
0.27177975	0.47875977
0.27184462	0.47924805
0.27190916	0.47973633
0.27195777	0.48010272
0.27199271	0.48034719
0.27204264	0.48071289
0.27211117	0.48120117
0.27218215	0.48168945
0.27224559	0.48217773
0.27231027	0.48266602
0.27238236	0.4831543
0.27244007	0.4835511
0.27247847	0.483796
0.27252941	0.48413086
0.27260515	0.48461914
0.27268401	0.48510742
0.27274872	0.4855957
0.2728228	0.48608398
0.27290109	0.48657227
0.27294462	0.4868512
0.27298793	0.4870965
0.27306288	0.48754883
0.27314741	0.48803711
0.27322356	0.48852539
0.27329606	0.48901367
0.27338188	0.48950195
0.27343067	0.48979358
0.27347729	0.49003913
0.27355625	0.49047852
0.27364793	0.4909668
0.27372463	0.49145508
0.27380468	0.49194336
0.27388977	0.49239907
0.27393556	0.49264618
0.27399035	0.49291992
0.27408612	0.4934082
0.27418217	0.49389648
0.27425463	0.49438477
0.27434937	0.49487305
0.27440636	0.49516747
0.27445908	0.49541714
0.27454975	0.49584961
0.27465584	0.49633789
0.27473211	0.49682617
0.27482687	0.49731445
0.27489115	0.49762215
0.27494666	0.4978769
0.27504011	0.49829102
0.27515196	0.4987793
0.27523125	0.49926758
0.27532946	0.49975586
0.27538725	0.50001927
0.27544765	0.50028042
0.27555855	0.50073242
0.2756709	0.5012207
0.27575224	0.50170898
0.27584071	0.50213106
0.27589735	0.50239175
0.27597629	0.50268555
0.27610765	0.50317383
0.27620656	0.50366211
0.27629852	0.50415039
0.27635899	0.50443788
0.27642423	0.50470159
0.27654523	0.50512695
0.27667324	0.50561523
0.27676633	0.50610352
0.27683654	0.5064458
0.27689451	0.50671588
0.27699869	0.50708008
0.27714313	0.50756836
0.2772491	0.50805664
0.27732321	0.50840336
0.27737816	0.50867345
0.27747441	0.5090332
0.27762323	0.50952148
0.27774256	0.51000977
0.27781659	0.51032682
0.27787403	0.51059139
0.2779747	0.51098633
0.27812153	0.51147461
0.27824731	0.51196289
0.27831543	0.51223032
0.27837818	0.51248835
0.27849711	0.51293945
0.27863924	0.51342773
0.27875496	0.51387499
0.27882158	0.51412607
0.27889862	0.5144043
0.27904158	0.51489258
0.27917254	0.51538086
0.27926773	0.51573833
0.27933786	0.51599441
0.27944618	0.51635742
0.27959793	0.5168457
0.27972359	0.51732663
0.27978837	0.51757241
0.27986291	0.51782959
0.28001808	0.51831055
0.28016143	0.51879883
0.2802523	0.51912567
0.28032314	0.51938365
0.28044289	0.51977539
0.28060181	0.52026367
0.28071661	0.52066597
0.28079007	0.5209188
0.28088855	0.52124023
0.28104988	0.52172852
0.2811866	0.522193
0.28125923	0.52244087
0.28134304	0.52270508
0.28150942	0.52319336
0.28165913	0.52368164
0.28173569	0.52393792
0.28181602	0.52419529
0.28197601	0.5246582
0.28213339	0.52514648
0.28221883	0.52541942
0.28230011	0.52567639
0.28245524	0.52612305
0.28261574	0.52661133
0.28270455	0.52689048
0.28278937	0.52714711
0.28294809	0.52758789
0.28311087	0.52807617
0.28319683	0.52834263
0.28328265	0.52860009
0.28344922	0.52905273
0.28361361	0.52953426
0.28369518	0.52977957
0.28378284	0.5300345
0.28396254	0.53051758
0.28411434	0.53095953
0.2841983	0.53120898
0.28430171	0.53149414
0.28448885	0.53198242
0.28462134	0.53236929
0.28470775	0.532622
0.28483409	0.53295898
0.28502331	0.53344727
0.28513238	0.53376398
0.28522421	0.53401818
0.28538327	0.53442383
0.28556252	0.53490713
0.28564903	0.53515134
0.28574505	0.53540474
0.28594071	0.53588867
0.28608313	0.53627513
0.28617479	0.53652765
0.2863086	0.53686523
0.28650576	0.53735352
0.28660795	0.53763683
0.28670688	0.53789091
0.28688975	0.53833008
0.28704805	0.53874017
0.28714262	0.53899128
0.2872709	0.53930664
0.28747632	0.53979492
0.28758344	0.54008016
0.28768542	0.54033418
0.28787295	0.54077148
0.28802929	0.54116384
0.28812837	0.5414158
0.28827052	0.54174805
0.28847924	0.54223633
0.288573	0.54248648
0.28868093	0.54273805
0.28889104	0.54321289
0.28902791	0.54354737
0.28913211	0.54380176
0.28930752	0.54418945
0.28948146	0.54460322
0.28958556	0.54485316
0.28972354	0.54516602
0.28994315	0.5456543
0.29003904	0.5459107
0.29015379	0.5461509
0.29037589	0.54663086
0.29050438	0.54693395
0.29061465	0.54718911
0.29081174	0.54760742
0.29096829	0.54796416
0.29107866	0.54821715
0.29125389	0.54858398
0.29143518	0.54898863
0.29154584	0.54923804
0.29169892	0.54956055
0.29190968	0.55000731
0.29201665	0.55025366
0.29215195	0.55053711
0.29238275	0.55101419
0.29248836	0.55125943
0.29261146	0.55151367
0.29285314	0.55200195
0.29296574	0.55225566
0.29308797	0.55250988
0.29332321	0.55297852
0.29344687	0.55324804
0.29356941	0.55350329
0.29380001	0.55395508
0.29393079	0.55423367
0.29405389	0.55448895
0.29428235	0.55493164
0.29441714	0.55521373
0.29454206	0.55546878
0.29477199	0.5559082
0.29490678	0.55618695
0.29503351	0.556442
0.29526791	0.55688477
0.29539929	0.55715427
0.29552837	0.55740926
0.29577048	0.55786133
0.2958947	0.55811581
0.29602639	0.55837022
0.29627414	0.55882851
0.29639428	0.55907339
0.29652874	0.55932629
0.29677641	0.55977814
0.29689753	0.56002523
0.29704967	0.56030273
0.29728128	0.56072286
0.29740516	0.56097126
0.29757908	0.5612793
0.29778674	0.56166168
0.29791601	0.56190974
0.29811403	0.56225586
0.29829341	0.56259013
0.29843022	0.56284237
0.29865505	0.56323242
0.29880824	0.56351659
0.29894841	0.56377029
0.29919588	0.56419619
0.29932687	0.56444121
0.29947256	0.56469727
0.29971782	0.56511438
0.29984952	0.56536353
0.3000361	0.56567383
0.30023674	0.56602715
0.30037773	0.56627695
0.3006034	0.56665039
0.30076204	0.56693165
0.30090928	0.567185
0.30115657	0.5675909
0.3012945	0.56783715
0.30146211	0.56811523
0.30169096	0.56849209
0.30183128	0.56874146
0.30205091	0.5690918
0.30222091	0.56938209
0.30237304	0.56963488
0.30262029	0.57002768
0.30276323	0.57027409
0.30293996	0.57055664
0.30316332	0.57091567
0.30331039	0.57116493
0.30354835	0.5715332
0.30370334	0.57179243
0.30386253	0.57204464
0.30410952	0.57242528
0.30425673	0.57267461
0.30446986	0.57299805
0.3046555	0.57329719
0.30481572	0.57354959
0.30506304	0.57392171
0.30521413	0.57416873
0.30541027	0.57446289
0.30561803	0.57478728
0.30577899	0.57503775
0.30602662	0.57540233
0.30618117	0.57564855
0.30636972	0.57592773
0.30659117	0.57626186
0.3067521	0.57651136
0.30699975	0.57686801
0.30715779	0.57711417
0.30735004	0.57739258
0.30757076	0.57771959
0.30773592	0.57796908
0.30798344	0.57831855
0.30814478	0.57856536
0.30835123	0.57885742
0.30855571	0.57916078
0.30873024	0.5794124
0.30897753	0.57975497
0.30914153	0.58000328
0.30937207	0.58032227
0.30955569	0.58059016
0.30973526	0.58084124
0.30998193	0.58117821
0.31014993	0.58142907
0.31039835	0.58176316
0.31056862	0.58200872
0.31076554	0.58227539
0.31099315	0.58259121
0.31117105	0.5828406
0.31141832	0.58316583
0.31159111	0.58341433
0.3118377	0.58374023
0.31201148	0.5839879
0.31220176	0.58423328
0.31244774	0.58455868
0.31262735	0.58480973
0.31287503	0.58512499
0.31305319	0.58537305
0.31330111	0.58569309
0.31347897	0.58593676
0.31367351	0.58618299
0.31391919	0.58650058
0.31410545	0.58675114
0.31435286	0.58705737
0.31453566	0.58730668
0.31478362	0.58761591
0.31497089	0.58786163
0.31519034	0.58813477
0.31540393	0.58841503
0.31560567	0.58866459
0.31585223	0.58896404
0.31604142	0.58921614
0.31628929	0.58951248
0.31648089	0.58976059
0.31672842	0.59006114
0.31692225	0.59030669
0.31714835	0.59057617
0.31736264	0.59084835
0.31757183	0.59109715
0.31781807	0.59138637
0.3180156	0.59163901
0.31826304	0.591924
0.31846139	0.59217379
0.31870885	0.59246114
0.31891141	0.59270792
0.31915929	0.59299634
0.31935967	0.59324173
0.3195928	0.59350586
0.31980977	0.59376994
0.320028	0.59401767
0.3202738	0.59429529
0.32048272	0.59454748
0.32072949	0.59481983
0.32093779	0.59507121
0.321185	0.59534394
0.3213957	0.59559291
0.32164302	0.59586633
0.32185613	0.59611354
0.3221041	0.59638589
0.32231683	0.5966323
0.32256603	0.59690239
0.32277858	0.59714781
0.32302577	0.59741211
0.32324051	0.59765927
0.32347006	0.59790169
0.32371474	0.59817103
0.3239417	0.59841825
0.32418719	0.59867715
0.324412	0.59892863
0.3246581	0.59918365
0.32488359	0.59943518
0.32513004	0.59968901
0.325357	0.59993998
0.32560371	0.60019212
0.32583266	0.6004423
0.32607957	0.60069291
0.32630983	0.60094245
0.32655689	0.60119225
0.32678899	0.6014413
0.32703622	0.60168875
0.32727052	0.60193735
0.32751791	0.60218332
0.32775341	0.60243177
0.32800089	0.6026759
0.32823844	0.60292413
0.32848599	0.60316645
0.32872566	0.60341463
0.3289733	0.60365437
0.32921501	0.60390253
0.32946262	0.6041407
0.32970609	0.60438894
0.32995363	0.60462515
0.33019947	0.6048735
0.33044696	0.6051073
0.33069486	0.60535586
0.33094219	0.60558776
0.3311926	0.60583656
0.33143978	0.60606593
0.33169256	0.60631504
0.33193951	0.6065423
0.33219457	0.60679173
0.33244123	0.60701692
0.33269888	0.60726651
0.3329452	0.60748962
0.33320511	0.60773923
0.33345101	0.60796065
0.33371329	0.60820979
0.33395862	0.60842967
0.33422243	0.60867698
0.33446684	0.60889669
0.3347168	0.60912777
0.33497328	0.60936908
0.3352246	0.60958757
0.3354906	0.6098333
0.33574026	0.61004989
0.33600945	0.61029647
0.33625815	0.6105098
0.33653115	0.61075719
0.33677904	0.61096811
0.33705517	0.61121639
0.33730233	0.6114243
0.33758171	0.6116731
0.33782806	0.61187915
0.33810935	0.61212805
0.33835463	0.61233227
0.33862305	0.61256665
0.33887589	0.61278639
0.33912635	0.61299581
0.33941103	0.6132419
0.33966011	0.61344444
0.33994928	0.6136916
0.34019727	0.61389057
0.34048945	0.6141389
0.34073627	0.61433565
0.34103197	0.61458419
0.34127748	0.61477842
0.34155273	0.61500801
0.34181032	0.61522411
0.3420617	0.61542298
0.3423616	0.6156696
0.34261029	0.61586165
0.34291481	0.6161094
0.34316203	0.61629833
0.34346926	0.61654661
0.34371489	0.61673377
0.34399414	0.6169579
0.34425855	0.61717338
0.34451082	0.61736248
0.34482397	0.61760952
0.34507216	0.61779366
0.34538944	0.61804173
0.3456359	0.61822289
0.34594727	0.61846399
0.34619723	0.61864884
0.34644294	0.6188407
0.34676355	0.61908645
0.34701192	0.61926501
0.34733914	0.61951289
0.34758568	0.61968844
0.34790039	0.61992445
0.34815572	0.6201097
0.34840159	0.62029428
0.34873488	0.6205404
0.34898286	0.62071294
0.34932142	0.62096083
0.34956724	0.62113028
0.34985352	0.62133947
0.35014198	0.62155745
0.35039258	0.62172495
0.35073982	0.62197257
0.35098679	0.6221385
0.35131836	0.62237327
0.3515762	0.62254976
0.35182129	0.62272605
0.35217372	0.62297214
0.35242119	0.62313434
0.35278038	0.62338133
0.35302459	0.6235398
0.35327148	0.62371618
0.35362449	0.62396041
0.35387242	0.62411819
0.35424041	0.62436538
0.35448499	0.62452001
0.35473633	0.62469476
0.35509324	0.62493655
0.35534128	0.62508977
0.35571289	0.62533353
0.35596082	0.62548662
0.35620568	0.62565508
0.35658082	0.62590066
0.35682816	0.6260502
0.35717773	0.62627418
0.35744963	0.62644685
0.35769433	0.62660674
0.35808815	0.62685296
0.35833447	0.62699861
0.35864258	0.62719289
0.3589595	0.62740374
0.35920836	0.62754697
0.35961586	0.62779389
0.35986015	0.62793415
0.36010742	0.62809448
0.36050241	0.62833949
0.36074962	0.62847705
0.36108398	0.62867739
0.36138877	0.62887275
0.36163788	0.62901423
0.36206055	0.62925801
0.3623085	0.6293933
0.36255424	0.62954873
0.36296866	0.6297946
0.36321519	0.62992516
0.36352539	0.63010502
0.36387314	0.63031978
0.36412079	0.63045086
0.36450195	0.63066024
0.36479489	0.63083
0.36504035	0.63097291
0.36547852	0.63121021
0.36573517	0.63134172
0.36598137	0.6314901
0.36642159	0.63173629
0.36666713	0.63185653
0.36694336	0.63201035
0.36735357	0.63224632
0.36760009	0.63236687
0.36791992	0.63253346
0.3682954	0.63274977
0.368542	0.63287285
0.36889648	0.63305032
0.36924885	0.63324911
0.36949526	0.6333739
0.36987305	0.63355964
0.37021092	0.63374291
0.37045855	0.63386952
0.37084961	0.63406108
0.37118026	0.63423375
0.37142817	0.63436059
0.37182617	0.63455367
0.37215782	0.63472222
0.37240585	0.63484716
0.37280273	0.63503748
0.37314305	0.63520813
0.37339135	0.63532904
0.3737793	0.63551171
0.37413652	0.63569175
0.37438436	0.63580791
0.37475586	0.63597917
0.37514133	0.63617027
0.37538791	0.63628161
0.37573242	0.63643793
0.37615476	0.6366439
0.37640081	0.63675146
0.37670898	0.63688959
0.37718141	0.63711385
0.37742636	0.63721615
0.37768555	0.63733393
0.37817383	0.63755955
0.37846078	0.63767778
0.37870792	0.63779305
0.37915039	0.637989
0.37949398	0.63813994
0.37974119	0.63824896
0.38012695	0.63841075
0.38055178	0.63860174
0.38079777	0.63870134
0.38110352	0.63882831
0.3815918	0.63904032
0.38186934	0.63914787
0.38211812	0.63925578
0.38256836	0.63944357
0.38293848	0.63959802
0.38318587	0.6396981
0.38354492	0.6398396
0.3840332	0.64004296
0.38428504	0.64013502
0.38453514	0.64023724
0.38500977	0.64042787
0.38538234	0.64057526
0.38562915	0.64067166
0.38598633	0.64080572
0.38647461	0.64099914
0.38675844	0.6410997
0.38700706	0.64119782
0.38745117	0.64136512
0.38789145	0.64153565
0.38813754	0.64162097
0.38842773	0.64172684
0.38891602	0.64191
0.38928649	0.64204404
0.38953277	0.64213448
0.38989258	0.64225942
0.39038086	0.64243769
0.39071061	0.64254837
0.39095697	0.64263871
0.39135742	0.64277581
0.3918457	0.64294927
0.39215053	0.64304679
0.39239788	0.64313469
0.39282227	0.64327692
0.39331055	0.64344518
0.39360989	0.64353762
0.39385778	0.64362286
0.39428711	0.6437631
0.39477539	0.64392583
0.39509135	0.64402077
0.39533839	0.64410335
0.39575195	0.64423345
0.39624023	0.64439077
0.3965945	0.64449691
0.39684066	0.64457634
0.3972168	0.6446892
0.39770508	0.64484031
0.39812599	0.64496752
0.39837191	0.64504094
0.39868164	0.64512984
0.39916992	0.64527399
0.3996582	0.64542133
0.39994534	0.64549673
0.40019412	0.64557029
0.40063477	0.64569572
0.40112305	0.64583559
0.40153626	0.64594938
0.40178219	0.64601848
0.40209961	0.64610266
0.40258789	0.64623498
0.40307617	0.64637117
0.40342469	0.64645702
0.40367128	0.64652493
0.40405273	0.64662352
0.40454102	0.64674909
0.4050293	0.64687908
0.40535282	0.64695394
0.40560024	0.64701795
0.40600586	0.6471189
0.40649414	0.64723806
0.40698242	0.64736162
0.40732734	0.64743774
0.40757421	0.64749865
0.40795898	0.6475894
0.40844727	0.64770176
0.40893555	0.64781982
0.40935409	0.64790981
0.40960002	0.64796681
0.40991211	0.64803486
0.41040039	0.64814179
0.41088867	0.64825
0.41137695	0.64835557
0.41170456	0.64842182
0.41195294	0.64847403
0.41235352	0.648558
0.4128418	0.64865593
0.41333008	0.64875878
0.41381836	0.64885438
0.41412953	0.64891453
0.41437907	0.6489617
0.41479492	0.64904231
0.4152832	0.64913352
0.41577148	0.64922773
0.41625977	0.64931769
0.41666132	0.6493873
0.4169077	0.64943123
0.41723633	0.64948985
0.41772461	0.64957377
0.41821289	0.64965684
0.41870117	0.64974336
0.41918945	0.6498217
0.41956787	0.64988233
0.4198147	0.64992111
0.42016602	0.64997728
0.4206543	0.65005252
0.42114258	0.65012701
0.42163086	0.65020316
0.42211914	0.65027506
0.42260742	0.65034323
0.42289791	0.65038452
0.4231451	0.65041869
0.42358398	0.65047874
0.42407227	0.65054433
0.42456055	0.6506086
0.42504883	0.65067324
0.42553711	0.65073607
0.42602539	0.65079413
0.42651255	0.65085227
0.42675672	0.65087945
0.42700195	0.65090944
0.42749023	0.65096509
0.42797852	0.65101879
0.4284668	0.65107119
0.42895508	0.65112249
0.42944336	0.65117523
0.42993164	0.65122328
0.43041992	0.65126933
0.4309082	0.65131451
0.43132813	0.65135236
0.43157357	0.65137348
0.43188477	0.65140093
0.43237305	0.65144212
0.43286133	0.65148211
0.43334961	0.6515202
0.43383789	0.65155679
0.43432617	0.65159211
0.43481445	0.6516267
0.43530273	0.65166119
0.43579102	0.6516917
0.4362793	0.65172108
0.43676758	0.65174932
0.43725586	0.65177595
0.43774414	0.65180113
0.43823242	0.65182509
0.43869238	0.65184669
0.43893713	0.65185677
0.43920898	0.65186886
0.43969727	0.65188843
0.44018555	0.65190679
0.44067383	0.65192377
0.44116211	0.65193908
0.44165039	0.65195323
0.44213867	0.65196585
0.44262695	0.65197673
0.44311523	0.6519864
0.44360352	0.65199459
0.4440918	0.65200141
0.44458008	0.65200677
0.44506836	0.652011
0.44555664	0.65201362
0.44604492	0.65201473
0.4465332	0.65201437
0.44702148	0.65201272
0.44750977	0.65200946
0.44799805	0.65200467
0.44848633	0.65199855
0.44897461	0.65199122
0.44946289	0.65198233
0.44995117	0.6519718
0.45043945	0.65195977
0.45092773	0.65194633
0.45141602	0.65193185
0.4519043	0.65191576
0.45239258	0.65189784
0.45288086	0.65187864
0.45328536	0.65186221
0.45352372	0.65185071
0.45385742	0.6518362
0.4543457	0.65181272
0.45483398	0.65178762
0.45532227	0.6517611
0.45581055	0.65173302
0.45629883	0.65170342
0.45678711	0.65167252
0.45727539	0.65163991
0.45776367	0.65160711
0.45825195	0.65157323
0.45874023	0.6515364
0.45922852	0.65149821
0.4597168	0.65145853
0.46020508	0.65141741
0.46062039	0.65138156
0.46085981	0.65135866
0.46118164	0.65133021
0.46166992	0.65128473
0.4621582	0.65123697
0.46264648	0.65118786
0.46313477	0.65113788
0.46362305	0.6510889
0.46411133	0.65103626
0.46459961	0.65098127
0.46508789	0.65092488
0.46541534	0.65088735
0.46565698	0.65085669
0.46606445	0.65080749
0.46655273	0.65074635
0.46704102	0.65068318
0.4675293	0.65062096
0.46801758	0.65055845
0.46850586	0.65049141
0.468991	0.65042366
0.46922897	0.65038786
0.46948335	0.65035199
0.4699707	0.6502802
0.47045898	0.65020602
0.47094727	0.65013332
0.47143555	0.65006051
0.47192383	0.649982
0.47229789	0.6499219
0.47254063	0.64987993
0.47290039	0.64982059
0.47338867	0.64973731
0.47387695	0.64965325
0.47436523	0.64957333
0.47485352	0.6494854
0.47517885	0.64942727
0.47542275	0.64937987
0.47583008	0.64930393
0.47631836	0.64921027
0.47680664	0.64912159
0.47729492	0.64902807
0.47768103	0.64895206
0.47792433	0.64890088
0.47827148	0.64883045
0.47875977	0.64872863
0.47924805	0.64863147
0.47973633	0.64853051
0.48007983	0.64845688
0.48032391	0.64840116
0.48071289	0.64831542
0.48120117	0.64820526
0.48168945	0.64810388
0.48215271	0.64799739
0.48239553	0.6479395
0.48266602	0.64787494
0.4831543	0.64775806
0.48364258	0.64764693
0.48413086	0.64753191
0.48440093	0.64746577
0.48464587	0.647401
0.48510742	0.64728382
0.4855957	0.64716527
0.48608398	0.64704475
0.48634754	0.64697612
0.48659259	0.64690755
0.48706055	0.64678175
0.48754883	0.64665802
0.48799951	0.64654038
0.48824637	0.64646991
0.48852539	0.64638951
0.48901367	0.64625165
0.48950195	0.64612645
0.48985463	0.64602591
0.49010134	0.64595027
0.49047852	0.64583721
0.4909668	0.64569893
0.49142661	0.64557187
0.49167321	0.645495
0.49194336	0.64540845
0.49243164	0.6452576
0.49291992	0.64512175
0.49320942	0.64503265
0.49345441	0.64494825
0.49389648	0.64480369
0.49438477	0.64466157
0.49471829	0.6445595
0.49496284	0.64447126
0.49536133	0.64433381
0.49584961	0.64418447
0.49620043	0.64407752
0.49644289	0.64398571
0.49682617	0.64384717
0.49731445	0.64369277
0.49765771	0.64358686
0.4978979	0.6434912
0.49829102	0.64334303
0.4987793	0.64318603
0.49909228	0.64308822
0.49932958	0.64298731
0.49975586	0.64282106
0.50024414	0.6426652
0.500506	0.64258273
0.50073903	0.64247363
0.5012207	0.64228456
0.50165185	0.64214755
0.50189204	0.64205561
0.50219727	0.6419199
0.50268555	0.64173481
0.50301752	0.64162906
0.50326569	0.64152436
0.50366211	0.64134619
0.50412029	0.64118261
0.50437569	0.64110093
0.50463867	0.64097451
0.50512695	0.64076289
0.50544677	0.64064987
0.50571102	0.64054873
0.50610352	0.64036411
0.50651608	0.6401983
0.50677825	0.64010658
0.50708008	0.63996641
0.50756836	0.63974921
0.50782127	0.63965099
0.50808212	0.63954177
0.50854492	0.6393282
0.50886981	0.63919184
0.50912811	0.63908416
0.50952148	0.63889845
0.50990807	0.63873086
0.51016393	0.63862301
0.51049805	0.6384608
0.51093651	0.63826279
0.51118729	0.63815826
0.51147461	0.638016
0.51195024	0.63779077
0.5121967	0.63768795
0.51245117	0.63756172
0.51293945	0.63732125
0.5131937	0.63721049
0.51344843	0.63708627
0.51391602	0.63684997
0.51418366	0.63672811
0.51443859	0.63660335
0.51489258	0.63636998
0.51516574	0.63624254
0.51542028	0.6361153
0.51586914	0.63588005
0.51613786	0.63575249
0.51639219	0.6356225
0.5168457	0.63538086
0.5171009	0.63525818
0.51735445	0.63512481
0.51781241	0.63487757
0.51805806	0.6347589
0.51831055	0.63462024
0.51875893	0.63437499
0.5190071	0.6342529
0.51928711	0.63409383
0.519697	0.63386847
0.5199465	0.63374148
0.52026367	0.63355669
0.52062427	0.63335986
0.52087687	0.63322483
0.52124023	0.63301136
0.52154624	0.63284418
0.5218001	0.63270263
0.5222168	0.63245602
0.52246646	0.63232433
0.52271409	0.63217576
0.52312827	0.63192888
0.52337769	0.631794
0.52368164	0.63160534
0.52402818	0.63140258
0.52427993	0.63125732
0.5246582	0.63102166
0.52492215	0.63086943
0.5251745	0.63071598
0.52556896	0.63046909
0.52581837	0.63032704
0.52612305	0.63012936
0.52644949	0.6299303
0.52670195	0.62977582
0.52708338	0.62952831
0.52732899	0.629382
0.52758789	0.629213
0.52795597	0.62897489
0.52820569	0.62882223
0.52856445	0.62858124
0.52881864	0.62842309
0.52906914	0.62825709
0.52943627	0.62801072
0.52968626	0.62785471
0.5300293	0.62761752
0.5302891	0.62745018
0.53053973	0.62727997
0.53089605	0.62703358
0.53114622	0.62687261
0.53149414	0.62662585
0.53174153	0.6264651
0.53198846	0.62628858
0.53233647	0.62604256
0.53258657	0.62587563
0.53292649	0.62562804
0.53317299	0.62546234
0.53344727	0.62526084
0.53375726	0.62504089
0.53400679	0.62486343
0.53433865	0.62461655
0.53458802	0.62444528
0.53491211	0.62419976
0.53515987	0.62402494
0.53540732	0.62383728
0.53573386	0.62359162
0.53598336	0.62341125
0.536302	0.62316409
0.53655075	0.62298602
0.53686523	0.6227387
0.5371118	0.62255879
0.53735714	0.62236407
0.53767252	0.62211868
0.53792161	0.62193
0.53822821	0.6216832
0.53847788	0.62149694
0.5387812	0.62124892
0.53902765	0.62106082
0.53930664	0.62083226
0.53957432	0.62062238
0.53982242	0.6204193
0.54012072	0.62017346
0.54037045	0.61997649
0.5406622	0.61972958
0.54091187	0.61953332
0.54120072	0.61928551
0.54144819	0.61908759
0.54173676	0.61883942
0.54198158	0.61863943
0.54223633	0.61841846
0.54251282	0.61818688
0.54275933	0.61797346
0.5430405	0.61772769
0.54328987	0.61751815
0.54356506	0.61727157
0.5438151	0.61706207
0.54408724	0.6168148
0.54433648	0.61660378
0.54460615	0.61635607
0.54485394	0.61614274
0.54512248	0.6158949
0.54536876	0.61567902
0.54563624	0.61543099
0.54588139	0.61521373
0.54614258	0.61496868
0.54639012	0.61474831
0.54663175	0.61451709
0.54689766	0.61427261
0.54714159	0.61404127
0.54740017	0.61379611
0.54764724	0.61356508
0.54790102	0.61331958
0.54814937	0.61308722
0.54839961	0.61284146
0.54864865	0.61260669
0.54889481	0.61236076
0.54914394	0.61212401
0.54938827	0.61187797
0.54963745	0.61163884
0.54987878	0.61139274
0.55012806	0.61115128
0.5503669	0.61090519
0.55061589	0.61066087
0.55085243	0.61041482
0.55110147	0.61016794
0.55133524	0.60992199
0.55158389	0.60967223
0.55181579	0.60942645
0.55206408	0.60917419
0.55229404	0.60892863
0.55254183	0.60867356
0.5527697	0.60842829
0.55301605	0.60817069
0.55324317	0.60792584
0.55348725	0.60766649
0.55371359	0.60742253
0.55371086	0.60741823
0.55394197	0.60717512
0.55418678	0.60691508
0.55440834	0.60666566
0.55465412	0.60640161
0.55487231	0.60615303
0.55511888	0.60588534
0.55533434	0.60563754
0.55558162	0.60536556
0.55579352	0.60511812
0.55604159	0.60484319
0.55625135	0.6045964
0.55649962	0.60431776
0.55670672	0.60407165
0.55695432	0.60378992
0.55715994	0.60354468
0.55739696	0.60327148
0.55761237	0.60302095
0.55782058	0.60277202
0.55806652	0.60248513
0.55826808	0.60223681
0.55851515	0.60194577
0.55871324	0.60169841
0.55896113	0.60140301
0.55915642	0.60115663
0.55940369	0.60085796
0.55959763	0.60061277
0.55982013	0.6003418
0.56004349	0.60007316
0.56023528	0.59982318
0.56048194	0.59951766
0.5606711	0.59927006
0.56091875	0.59896015
0.56110495	0.59871381
0.56135177	0.59840095
0.5615365	0.59815622
0.5617376	0.59790039
0.5619741	0.59759828
0.56215675	0.5973501
0.56240398	0.59702891
0.56258343	0.59678216
0.56283029	0.59645686
0.56300814	0.59621185
0.56320889	0.59594727
0.56343927	0.59564312
0.56361458	0.59539486
0.56386177	0.59506095
0.56403475	0.59481447
0.56427756	0.59448242
0.56445121	0.59423484
0.56463132	0.59398993
0.56487721	0.59364896
0.56504618	0.5934016
0.56529316	0.59305442
0.56545955	0.59280903
0.56565871	0.5925293
0.56588008	0.59221999
0.56604365	0.59197158
0.56629067	0.59161443
0.56645241	0.59136849
0.56666211	0.59106445
0.56686749	0.5907735
0.56702753	0.59052357
0.56727466	0.59015628
0.5674321	0.58991021
0.5676403	0.58959961
0.56784262	0.58930575
0.56799837	0.58905587
0.56824546	0.58867778
0.56839844	0.588432
0.56859334	0.58813477
0.56880681	0.58781538
0.56895681	0.58756695
0.56920361	0.58717892
0.56935202	0.58693391
0.56952339	0.58666992
0.56975701	0.58630377
0.56990302	0.58605661
0.57012863	0.58569336
0.57029584	0.58542295
0.57044853	0.58517775
0.57069473	0.5847713
0.57083704	0.58452556
0.57101936	0.58422852
0.57123588	0.58388193
0.57137476	0.58363414
0.57160087	0.58325195
0.57176068	0.58298028
0.57190854	0.58273607
0.57215419	0.58231208
0.57228996	0.58206671
0.5724567	0.58178711
0.57268392	0.58140438
0.57281602	0.58115739
0.57301323	0.58081055
0.57320402	0.58049316
0.57333758	0.58024477
0.57356394	0.57983398
0.57371395	0.57956066
0.57385642	0.57931739
0.57410143	0.5788683
0.57422683	0.5786236
0.57437394	0.57836914
0.57461549	0.57793502
0.57473823	0.57768922
0.5749003	0.57739258
0.57512342	0.57699706
0.57524529	0.57675063
0.5754198	0.57641602
0.57562591	0.57605104
0.57574862	0.57580462
0.57593243	0.57543945
0.57612365	0.5750953
0.57624799	0.57484889
0.57643911	0.57446289
0.57661628	0.57413216
0.57674312	0.57388509
0.57693888	0.57348633
0.5771065	0.5731604
0.57723387	0.57291334
0.57743129	0.57250977
0.5775952	0.57218296
0.57772077	0.57193561
0.57791649	0.5715332
0.57808131	0.57119965
0.57820409	0.57095202
0.5783942	0.57055664
0.57856536	0.57021013
0.57868425	0.56996221
0.57886478	0.56958008
0.57904718	0.56921227
0.57916168	0.56896522
0.57932989	0.56860352
0.57952399	0.56820813
0.57963616	0.56796197
0.57978947	0.56762695
0.57999733	0.56719613
0.58010712	0.56695045
0.58024352	0.56665039
0.58046863	0.56617636
0.58057465	0.56593155
0.58069235	0.56567383
0.58092064	0.56518555
0.5810401	0.56490566
0.5811554	0.56465722
0.58136057	0.56420898
0.58150449	0.5638797
0.58161801	0.56363344
0.58179465	0.56323242
0.5819727	0.56284459
0.58207808	0.56259752
0.58222663	0.56225586
0.58243292	0.56179943
0.58253563	0.56155417
0.58265453	0.5612793
0.58287268	0.56079102
0.58299102	0.56050412
0.58310059	0.5602548
0.5832939	0.55981445
0.58344695	0.55945657
0.58355445	0.55920991
0.58371107	0.55883789
0.58390592	0.55839496
0.58400606	0.55814939
0.58412748	0.55786133
0.58434003	0.55737305
0.58445618	0.55708614
0.58456211	0.55683614
0.584751	0.55639648
0.58490752	0.55602536
0.5850123	0.55577857
0.5851603	0.55541992
0.58536193	0.55495113
0.58545932	0.55470613
0.58556888	0.55444336
0.5857783	0.55395508
0.58590728	0.55363383
0.5860122	0.55338519
0.58618259	0.55297852
0.58636105	0.5525646
0.5864594	0.55231833
0.58659017	0.55200195
0.58679899	0.55151367
0.58690537	0.55124619
0.58700904	0.55099677
0.58720466	0.55053711
0.58735267	0.5501728
0.587459	0.54992616
0.58761137	0.54956055
0.58780813	0.54910495
0.58790669	0.54885956
0.58802184	0.54858398
0.58823196	0.5480957
0.58835526	0.54779129
0.58845954	0.5475422
0.58864123	0.54711914
0.58880623	0.54673393
0.58891373	0.54648732
0.58905892	0.54614258
0.58926561	0.5456749
0.58936659	0.54542979
0.58948041	0.54516602
0.58969727	0.54467773
0.5898222	0.54438044
0.589931	0.54413095
0.59012615	0.54370117
0.59028222	0.54333963
0.59039197	0.54309158
0.59055519	0.54272461
0.59074889	0.54230862
0.59085625	0.5420621
0.59099857	0.54174805
0.59121555	0.5412895
0.59132519	0.54104405
0.59145216	0.54077148
0.59168618	0.5402832
0.59179672	0.54003374
0.59191775	0.53978742
0.59215466	0.53930664
0.59227751	0.53904464
0.59240143	0.53879348
0.59263828	0.53833008
0.59276557	0.53806816
0.59289316	0.53781724
0.59313601	0.53735352
0.59325957	0.53710325
0.59339235	0.5368524
0.59363841	0.53640186
0.59376667	0.53615647
0.59391362	0.53588867
0.59415008	0.5354737
0.5942822	0.53522641
0.59446574	0.53491211
0.59467009	0.534559
0.59481249	0.53431084
0.59504485	0.53393555
0.59520257	0.53366894
0.59535936	0.53341713
0.59560561	0.53303812
0.59575751	0.53279011
0.59597411	0.5324707
0.59616368	0.53218242
0.59633598	0.53193078
0.5965823	0.53158858
0.59675189	0.5313393
0.59699926	0.53101382
0.59717658	0.53076922
0.59737534	0.53051758
0.59761623	0.53021344
0.59781654	0.52996409
0.59806263	0.52967745
0.59827056	0.52942705
0.59851736	0.52915876
0.59873685	0.52890859
0.59898388	0.52865785
0.59921967	0.52840827
0.59946672	0.52817484
0.59972189	0.52792553
0.59996871	0.52770907
0.60024742	0.52745986
0.60049356	0.52726101
0.60080106	0.52701337
0.6010461	0.52682961
0.60131836	0.52663205
0.60163617	0.52640929
0.6018829	0.5262585
0.60229306	0.526011
0.60253745	0.52587648
0.6027832	0.52574569
0.60327148	0.52551229
0.60352856	0.52539607
0.6037734	0.52530293
0.60424805	0.52513319
0.60473633	0.52498631
0.60501693	0.52490995
0.60526143	0.52486034
0.60571289	0.52477661
0.60620117	0.52471236
0.60668945	0.52467476
0.60717773	0.52466302
0.60766602	0.52467693
0.6081543	0.52471643
0.60864258	0.52478113
0.60908246	0.52486012
0.60932575	0.52491312
0.60961914	0.52498487
0.61010742	0.52512366
0.6105957	0.525287
0.61086082	0.52538232
0.61110442	0.5254831
0.61157227	0.52568666
0.61189489	0.52583808
0.61213877	0.52596331
0.61254883	0.52618406
0.61283152	0.52634325
0.61307518	0.52649315
0.61345717	0.52673519
0.61370203	0.52689824
0.61401367	0.52711632
0.61429338	0.52731625
0.61453681	0.52750401
0.61484671	0.52774598
0.61509089	0.52794739
0.61537779	0.52818934
0.61562263	0.52840413
0.61589013	0.52864568
0.61613533	0.52887478
0.61638572	0.5291161
0.61663109	0.52935955
0.61686729	0.52960079
0.61711257	0.52985838
0.61733677	0.53009946
0.61758168	0.53037232
0.61779577	0.5306136
0.6180402	0.53090162
0.61824648	0.5311432
0.61849014	0.53144741
0.61869096	0.53169024
0.6189106	0.53198242
0.61911753	0.53225098
0.61929586	0.53249073
0.61954059	0.53282895
0.61971667	0.53307061
0.61996004	0.53342733
0.62013432	0.53367064
0.62030392	0.53393555
0.62053146	0.53428426
0.62069066	0.53452622
0.6209273	0.53491211
0.62108565	0.53516463
0.62122974	0.53540308
0.62147369	0.53582073
0.62162177	0.53606524
0.62179299	0.53637695
0.62199683	0.5367431
0.62213573	0.53698711
0.62232599	0.53735352
0.62250395	0.53769133
0.62263418	0.5379348
0.62282865	0.53833008
0.62299607	0.5386657
0.62311971	0.53890962
0.62330424	0.53930664
0.62347441	0.53966955
0.62359173	0.5399142
0.62375411	0.5402832
0.62394029	0.54070485
0.62405156	0.54094987
0.62418123	0.54125977
0.62438282	0.54174805
0.6244958	0.54202176
0.62459699	0.54226386
0.62477523	0.54272461
0.62493269	0.54313125
0.62502961	0.543376
0.62514956	0.54370117
0.62532544	0.54418945
0.62544847	0.54453224
0.62553803	0.5447763
0.62567043	0.54516602
0.62583338	0.5456543
0.62594327	0.54598651
0.62602579	0.54622997
0.62615207	0.54663086
0.62630224	0.54711914
0.62641864	0.54750232
0.62649414	0.54774551
0.62659666	0.5480957
0.62673357	0.54858398
0.62686991	0.54907227
0.62694332	0.54934272
0.62701078	0.54958328
0.62713256	0.55004883
0.62725566	0.55053711
0.62737751	0.55102514
0.62743779	0.55127782
0.62749767	0.5515165
0.62761156	0.55200195
0.62772023	0.55249023
0.62782809	0.55297852
0.6279035	0.55333091
0.627957	0.55357265
0.62803537	0.55395508
0.62813253	0.55444336
0.6282258	0.55493164
0.62831801	0.55541992
0.62838863	0.55581138
0.62843384	0.55605302
0.62849296	0.55639648
0.62857585	0.55688477
0.6286535	0.55737305
0.62872943	0.55786133
0.62880347	0.55834961
0.62887143	0.55881768
0.62890792	0.55905812
0.62894286	0.55932617
0.62900826	0.55981445
0.62907079	0.56030273
0.62912968	0.56079102
0.62918548	0.5612793
0.62923956	0.56176758
0.62929105	0.56225586
0.62934001	0.56274414
0.62937783	0.56314652
0.62940185	0.5633864
0.62943017	0.5637207
0.629471	0.56420898
0.62950922	0.56469727
0.62954506	0.56518555
0.62957808	0.56567383
0.62960887	0.56616211
0.62963684	0.56665039
0.62966236	0.56713867
0.62968522	0.56762695
0.62970626	0.56811523
0.62972432	0.56860352
0.62974111	0.5690918
0.62975424	0.56958008
0.62976548	0.57006836
0.62977452	0.57055664
0.6297807	0.57104492
0.62978488	0.5715332
0.62978644	0.57202148
0.62978591	0.57250977
0.62978346	0.57299805
0.62977789	0.57348633
0.62977088	0.57397461
0.62976048	0.57446289
0.62974862	0.57495117
0.62973445	0.57543945
0.62971809	0.57592773
0.62969941	0.57641602
0.62967841	0.5769043
0.62965458	0.57739258
0.62962858	0.57788086
0.62960085	0.57836914
0.62957112	0.57885742
0.62953919	0.5793457
0.62950477	0.57983398
0.62946817	0.58032227
0.62942953	0.58081055
0.62940179	0.58113893
0.6293818	0.58138419
0.62934614	0.58178711
0.62930127	0.58227539
0.62925404	0.58276367
0.62920452	0.58325195
0.629151	0.58374023
0.62909758	0.58422852
0.62904191	0.5847168
0.628984	0.58520508
0.62893081	0.58563772
0.62889964	0.58588352
0.62886133	0.58618164
0.62879835	0.58666992
0.62873135	0.5871582
0.62866044	0.58764648
0.62858998	0.58813477
0.62851712	0.58862305
0.62844986	0.58906184
0.62841124	0.58930871
0.6283656	0.58959961
0.62828761	0.59008789
0.62820387	0.59057617
0.62811994	0.59106445
0.62803448	0.59155273
0.62796156	0.59195989
0.62791587	0.5922061
0.62785825	0.5925293
0.62776641	0.59301758
0.62766988	0.59350586
0.62757402	0.59399414
0.62748501	0.59443644
0.62743358	0.59468363
0.62737723	0.5949707
0.62727439	0.59545898
0.62716746	0.59594727
0.62706061	0.59643555
0.62698142	0.59679702
0.62692474	0.59704269
0.62684391	0.59741211
0.62672732	0.59790039
0.6266119	0.59838867
0.62651179	0.59881142
0.62644939	0.5990567
0.62637843	0.59936523
0.62625364	0.59985352
0.62612916	0.6003418
0.62602436	0.60075632
0.62595747	0.60100165
0.62587924	0.60131836
0.62574495	0.60180664
0.62561237	0.60229492
0.62551888	0.60264404
0.62545016	0.60288979
0.62534409	0.60327148
0.62520257	0.60375977
0.62506987	0.60422264
0.6249943	0.60446956
0.62492299	0.60473633
0.62477342	0.60522461
0.62462525	0.60571289
0.62453263	0.60602229
0.62445979	0.60626809
0.62432616	0.60668945
0.62416983	0.60717773
0.62406023	0.60753205
0.62398115	0.60777794
0.62385854	0.6081543
0.62369488	0.60864258
0.62357722	0.60900738
0.62349412	0.60925322
0.62336978	0.60961914
0.62319974	0.61010742
0.62308353	0.61045361
0.62299912	0.6106998
0.62286161	0.61108398
0.62268546	0.61157227
0.62257913	0.61186937
0.62249633	0.61211545
0.62233153	0.61254883
0.62216091	0.61301269
0.62206341	0.61325996
0.62197266	0.61352539
0.62178218	0.61401367
0.62163929	0.61440075
0.62154259	0.61464655
0.62140821	0.61499023
0.62121383	0.61547852
0.62110535	0.61574725
0.62101645	0.61599238
0.62082245	0.61645508
0.62066852	0.61684797
0.6205661	0.61709401
0.62042562	0.61743164
0.62022601	0.6179083
0.62011499	0.61815636
0.62002	0.6184082
0.61980541	0.61889648
0.61966693	0.61922448
0.61956787	0.61947064
0.61938147	0.61987305
0.61921223	0.62027465
0.61910203	0.62052101
0.61895089	0.62084961
0.61875306	0.62129804
0.61863324	0.62154121
0.61851103	0.62182617
0.61828769	0.62230898
0.61816328	0.62255477
0.61806078	0.62280273
0.61782685	0.62329102
0.61769191	0.62356411
0.61758675	0.62380945
0.61736017	0.62426758
0.61721445	0.62456206
0.6171059	0.62480793
0.61688369	0.62524414
0.61673114	0.62554714
0.61661965	0.62579324
0.61639753	0.6262207
0.61624262	0.62652137
0.61612844	0.62676745
0.61590162	0.62719727
0.61574843	0.62748463
0.61563166	0.6277304
0.61539634	0.62817383
0.61524926	0.62843982
0.61512929	0.628685
0.61488444	0.62914475
0.61474372	0.62938901
0.61461749	0.62963867
0.61437578	0.63009202
0.6142377	0.6303363
0.6140832	0.63061523
0.61386161	0.63102163
0.61373192	0.63127102
0.61354029	0.6315918
0.61334397	0.63193893
0.61321342	0.63218631
0.61298819	0.63256836
0.6128203	0.6328521
0.61268611	0.63309774
0.61244029	0.63352325
0.61229174	0.63376702
0.61213711	0.6340332
0.61190702	0.63442279
0.61176905	0.63467136
0.61155608	0.63500977
0.61136952	0.63531377
0.61122774	0.63555989
0.61098147	0.63596478
0.61082686	0.63620937
0.61066491	0.63647461
0.61043505	0.63684348
0.61028913	0.63709126
0.61005707	0.63745117
0.60988215	0.63771793
0.60973319	0.63796315
0.60948608	0.63834922
0.60933625	0.63859846
0.60912127	0.63891602
0.60892554	0.63921104
0.60877195	0.63945703
0.60852448	0.63983199
0.60836903	0.64008225
0.60815995	0.64038086
0.60795496	0.64068279
0.60779653	0.64092895
0.60754896	0.64129229
0.60738924	0.64154186
0.60717217	0.6418457
0.60697	0.64213399
0.60680719	0.64237981
0.60655973	0.64273255
0.6063943	0.64298079
0.60615736	0.64331055
0.60597039	0.64356732
0.6058031	0.64381216
0.60555594	0.64415528
0.60538619	0.64440271
0.60513875	0.64474233
0.6049631	0.64499369
0.60475839	0.64526367
0.60453742	0.64556029
0.60436345	0.64580633
0.60411554	0.64613681
0.60393859	0.64638485
0.60369179	0.64671043
0.60350537	0.64695873
0.603309	0.6472168
0.60307726	0.64751715
0.60289654	0.64776328
0.60264844	0.64808155
0.60246505	0.64832939
0.60221785	0.64864244
0.602032	0.64889291
0.60180622	0.64916992
0.60158917	0.64944001
0.60140145	0.6496853
0.60115348	0.64999195
0.60096416	0.65023885
0.60071615	0.65054226
0.60052334	0.65079045
0.60027652	0.65108892
0.60008139	0.65133928
0.59984993	0.65161133
0.5996298	0.65187316
0.59943301	0.65211817
0.59918508	0.65241089
0.59898699	0.65265728
0.5987384	0.65294744
0.59853768	0.65319487
0.59828987	0.65348105
0.59808572	0.65372941
0.59783897	0.65401088
0.5976316	0.65426057
0.5973864	0.6545377
0.59716788	0.65478052
0.59695865	0.6550293
0.5967136	0.65530354
0.59650356	0.65554899
0.59625507	0.65582381
0.59604371	0.65607009
0.5957946	0.65634195
0.59558065	0.65658888
0.5953319	0.65685748
0.59511569	0.65710498
0.5948676	0.65737065
0.59464849	0.65761861
0.59440107	0.65788077
0.59417898	0.65812921
0.59393219	0.65838818
0.59370758	0.6586372
0.59346139	0.65889358
0.59323425	0.65914314
0.59298858	0.65939558
0.59275826	0.6596459
0.59251314	0.65989551
0.59228026	0.66014634
0.59203568	0.66039276
0.59179678	0.66063341
0.59179972	0.66064498
0.59155488	0.66088873
0.59131569	0.66113581
0.59107446	0.66137996
0.59083145	0.66162692
0.59058928	0.66187131
0.59034569	0.66211699
0.59010123	0.66236149
0.58985812	0.6626056
0.58960981	0.6628501
0.58936799	0.66309233
0.58911551	0.6633367
0.58887479	0.66358001
0.58862305	0.66381686
0.5883788	0.66404808
0.58838003	0.66406264
0.58813477	0.66428901
0.58788329	0.66453876
0.58763858	0.66476465
0.58738351	0.66501485
0.58713819	0.66523913
0.586881	0.66548861
0.58663507	0.66571197
0.58637642	0.66596083
0.58612995	0.66618313
0.58586902	0.66643126
0.58562195	0.66665232
0.58535886	0.66689993
0.58511081	0.66711898
0.58484671	0.66736638
0.58459728	0.66758358
0.58433252	0.66783075
0.58408158	0.66804622
0.58381637	0.66829305
0.58356441	0.66850709
0.58329508	0.66875312
0.58304703	0.66896989
0.5827667	0.66921481
0.58252377	0.6694361
0.58227539	0.66964201
0.58199941	0.66988686
0.58175365	0.67009273
0.58147087	0.67034043
0.58122343	0.67054469
0.58094105	0.67079235
0.58069082	0.67099342
0.58040933	0.67124077
0.58015741	0.67144181
0.57987088	0.67168802
0.57962246	0.6718988
0.5793457	0.67212059
0.57908363	0.67234253
0.57883842	0.67253744
0.57854121	0.67278533
0.57829339	0.67297864
0.57799863	0.67322658
0.5777474	0.67341741
0.57745044	0.67366415
0.57720188	0.67386093
0.5769043	0.67409472
0.5766484	0.67430222
0.57640355	0.67448936
0.57609543	0.67473744
0.57584699	0.67492138
0.57554071	0.67516925
0.57528927	0.67535399
0.57497684	0.67560024
0.57472737	0.67579474
0.57446289	0.67599066
0.57416516	0.67622229
0.57391803	0.67640075
0.57360116	0.67664885
0.57335	0.67682668
0.57302786	0.67707314
0.57277787	0.67726164
0.57250977	0.6774541
0.57220571	0.67768363
0.57195822	0.67785597
0.57163149	0.67810366
0.57138074	0.67827756
0.57104591	0.67852363
0.57079781	0.67870606
0.57055367	0.67887373
0.57021688	0.67912231
0.56996692	0.67928898
0.56962816	0.67953592
0.56937667	0.67971338
0.5690918	0.67990778
0.56878669	0.68012673
0.568539	0.68028961
0.56819314	0.68053699
0.56794269	0.680707
0.56762695	0.68092014
0.56734273	0.68111936
0.56709616	0.68127823
0.56674238	0.68152586
0.56649282	0.6816891
0.56616211	0.68190996
0.56588321	0.68210033
0.56563691	0.68225548
0.56527427	0.68250311
0.56502395	0.68266446
0.56469727	0.68287572
0.5644077	0.68307017
0.56416078	0.68322193
0.56379012	0.68346929
0.56353759	0.68362954
0.56323242	0.68381978
0.56291607	0.68402914
0.56266705	0.68417685
0.56228722	0.68442385
0.56203469	0.68458256
0.56176758	0.68474315
0.56140722	0.68497621
0.56115762	0.68512215
0.56079102	0.68535151
0.56051611	0.68552315
0.56026998	0.68566576
0.55987662	0.68591312
0.55962352	0.68606429
0.55932617	0.68623801
0.55898125	0.68645375
0.55873173	0.68659304
0.55834961	0.68682491
0.55807604	0.68698983
0.55782983	0.68712628
0.55742074	0.68737364
0.55716719	0.6875197
0.55688477	0.68767793
0.5565094	0.68790313
0.55625863	0.68804378
0.5559082	0.68824037
0.55559307	0.68842845
0.55534426	0.68855921
0.55493164	0.68879805
0.5546665	0.68894923
0.55442068	0.68907773
0.55398998	0.68932529
0.55373574	0.68946468
0.5534668	0.68960632
0.55305577	0.68983995
0.55280223	0.68997525
0.55249023	0.69013999
0.55211581	0.69035074
0.55186347	0.69048273
0.55151367	0.69066532
0.55116967	0.69085684
0.55092115	0.69098308
0.55053711	0.69118442
0.55021765	0.69135919
0.54996995	0.6914806
0.54956055	0.69169612
0.54925905	0.69185799
0.54901139	0.69197624
0.54858398	0.6921995
0.54829297	0.69235264
0.54804558	0.6924686
0.54760742	0.69269491
0.54732067	0.69284363
0.54707347	0.69295763
0.54663086	0.69318278
0.54634146	0.69333072
0.54609435	0.69344329
0.5456543	0.69366297
0.54535366	0.69381362
0.54510675	0.69392558
0.54467773	0.69413565
0.54435914	0.69429392
0.5441112	0.69440699
0.54370117	0.69459988
0.54335585	0.69476986
0.54310412	0.69488406
0.54272461	0.69505801
0.54234797	0.69524285
0.54209397	0.69535579
0.54174805	0.69551031
0.54132985	0.69571151
0.54107472	0.69582434
0.54077148	0.69595571
0.54030261	0.69617706
0.54004924	0.69629216
0.53979492	0.69639568
0.53930664	0.69662019
0.53901484	0.69675115
0.53876845	0.69685405
0.53833008	0.6970455
0.53797103	0.69720879
0.53771752	0.69731333
0.53735352	0.69746584
0.53691832	0.6976624
0.53666357	0.6977692
0.53637695	0.69788204
0.53588867	0.69809636
0.53559886	0.69821882
0.53535127	0.69831779
0.53491211	0.69849826
0.53452883	0.6986653
0.53427421	0.69876477
0.53393555	0.69889598
0.53344727	0.69910492
0.53318923	0.69920948
0.53294444	0.69930181
0.5324707	0.69949089
0.53209467	0.69964725
0.53184076	0.69974323
0.53149414	0.69987264
0.53100586	0.70007442
0.53073218	0.70018072
0.53048435	0.70027145
0.5300293	0.70044225
0.52961472	0.70061013
0.52936037	0.70070502
0.52905273	0.70081328
0.52856445	0.70100426
0.52822863	0.70113206
0.52797578	0.70122006
0.52758789	0.70135737
0.52709961	0.70154947
0.52682992	0.70164807
0.52658177	0.70173164
0.52612305	0.70189148
0.52567008	0.70206474
0.52541421	0.70215571
0.52514648	0.70224458
0.5246582	0.70241622
0.52424144	0.70256924
0.52398535	0.70265546
0.52368164	0.70275279
0.52319336	0.70292647
0.52280037	0.70306726
0.52254347	0.70315054
0.5222168	0.70325214
0.52172852	0.70342144
0.52133986	0.70355774
0.52108369	0.70364014
0.52075195	0.70374144
0.52026367	0.70390605
0.51985698	0.70404245
0.5195997	0.70412185
0.51928711	0.70421702
0.51879883	0.70437729
0.51836267	0.70452281
0.51810377	0.70459925
0.51782227	0.7046818
0.51733398	0.7048301
0.51685132	0.70499496
0.5165943	0.70507425
0.51634809	0.70514189
0.51586914	0.70527504
0.51538086	0.70543491
0.51505768	0.70553657
0.51480272	0.70560958
0.5144043	0.70571777
0.51391602	0.70586405
0.5134825	0.70599337
0.5132276	0.70606574
0.51293945	0.70614719
0.51245117	0.70628338
0.51196289	0.70643083
0.51163929	0.70651738
0.51138304	0.70658289
0.51098633	0.70668824
0.51049805	0.70683594
0.51003594	0.7069685
0.50977622	0.70703134
0.50952148	0.70709082
0.5090332	0.7072115
0.50854492	0.70736381
0.5081615	0.70747563
0.50788939	0.7075353
0.50756836	0.70760666
0.50708008	0.70771725
0.5065918	0.70786685
0.50624417	0.70797181
0.50597515	0.70803153
0.50561523	0.70810797
0.50512695	0.70820695
0.50463867	0.70834556
0.50427287	0.70845395
0.50401076	0.70851799
0.50366211	0.70859355
0.50317383	0.70868461
0.50268555	0.70880496
0.50225008	0.70892534
0.50199195	0.70899215
0.50170898	0.70905615
0.5012207	0.7091522
0.50073242	0.70924855
0.50024414	0.70937328
0.49994025	0.70945163
0.49968038	0.70950964
0.49926758	0.70960013
0.4987793	0.70968384
0.49829102	0.70979248
0.49782187	0.7099025
0.49757229	0.70996183
0.49731445	0.71001579
0.49682617	0.71011605
0.49633789	0.71019549
0.49584961	0.71030271
0.49540101	0.71039961
0.49515219	0.71045439
0.49487305	0.71051006
0.49438477	0.71060753
0.49389648	0.71068325
0.4934082	0.71078206
0.49291992	0.71087986
0.49266623	0.71093254
0.49241991	0.71097876
0.49194336	0.7110702
0.49145508	0.71114839
0.4909668	0.71123224
0.49047852	0.71132499
0.49009453	0.71139536
0.48984907	0.71144189
0.48950195	0.71150162
0.48901367	0.71158849
0.48852539	0.71165824
0.48803711	0.71174156
0.48754883	0.71182625
0.48717864	0.71188854
0.48693337	0.71193138
0.48657227	0.71198869
0.48608398	0.71206839
0.4855957	0.71213632
0.48510742	0.71220907
0.48461914	0.71228739
0.48413346	0.71236189
0.48388515	0.71240063
0.48364258	0.71243744
0.4831543	0.71250879
0.48266602	0.71258109
0.48217773	0.71264042
0.48168945	0.71270955
0.48120117	0.71277936
0.48071289	0.71284607
0.48043535	0.71288354
0.48019281	0.71291734
0.47973633	0.71297753
0.47924805	0.71304107
0.47875977	0.71310147
0.47827148	0.71315545
0.4777832	0.71321834
0.47729492	0.71327895
0.47680664	0.71333726
0.47651666	0.71337119
0.47627509	0.71340084
0.47583008	0.71345156
0.4753418	0.71350645
0.47485352	0.7135609
0.47436523	0.71360961
0.47387695	0.71365897
0.47338867	0.71371136
0.47290039	0.71376229
0.47241211	0.7138118
0.47201808	0.71385022
0.47177538	0.71387523
0.47143555	0.71390703
0.47094727	0.7139526
0.47045898	0.71399756
0.4699707	0.71404157
0.46948242	0.71408427
0.46899414	0.7141212
0.46850586	0.7141625
0.46801758	0.71420309
0.4675293	0.71424265
0.46704102	0.7142809
0.46655273	0.71431761
0.46618183	0.71434452
0.46594095	0.71436324
0.46557617	0.71438859
0.46508789	0.71442237
0.46459961	0.7144555
0.46411133	0.71448732
0.46362305	0.71451801
0.46313477	0.71454779
0.46264648	0.71457677
0.4621582	0.71460195
0.46166992	0.71462868
0.46118164	0.71465451
0.46069336	0.71467992
0.46020508	0.71470441
0.4597168	0.71472753
0.45922852	0.71474969
0.45874023	0.71477067
0.45825195	0.71479061
0.45776367	0.71480983
0.45727539	0.71482799
0.45693286	0.71483962
0.45669452	0.71484862
0.45629883	0.7148613
0.45581055	0.71487629
0.45532227	0.71489043
0.45483398	0.71490373
0.4543457	0.71491612
0.45385742	0.7149274
0.45336914	0.71493782
0.45288086	0.71494696
0.45239258	0.7149551
0.4519043	0.71496264
0.45141602	0.71496903
0.45092773	0.71497414
0.45043945	0.71497875
0.44995117	0.71498271
0.44946289	0.71498511
0.44897461	0.7149863
0.44848633	0.71498677
0.44799805	0.71498664
0.44750977	0.7149856
0.44702148	0.71498331
0.4465332	0.71497989
0.44604492	0.71497554
0.44555664	0.71497041
0.44506836	0.71496428
0.44458008	0.71495706
0.4440918	0.71494894
0.44360352	0.71494001
0.44311523	0.71493041
0.44262695	0.71491944
0.44213867	0.71490721
0.44165039	0.71489435
0.44116211	0.71488065
0.44067383	0.71486587
0.44021088	0.71485107
0.43996786	0.7148428
0.43969727	0.71483324
0.43920898	0.71481547
0.4387207	0.71479707
0.43823242	0.71477749
0.43774414	0.71475711
0.43725586	0.71473556
0.43676758	0.7147134
0.4362793	0.7146901
0.43579102	0.71466613
0.43530273	0.71464153
0.43481445	0.71461317
0.43432617	0.7145849
0.43383789	0.71455646
0.43334961	0.71452735
0.43286133	0.71449712
0.43237305	0.71446595
0.43188477	0.71443417
0.43139648	0.71440076
0.43095607	0.71437006
0.43070976	0.71435237
0.43041992	0.71433171
0.42993164	0.71429625
0.42944336	0.71425908
0.42895508	0.71422057
0.4284668	0.71418414
0.42797852	0.71414402
0.42749023	0.71409979
0.42700195	0.71405764
0.42651367	0.71401481
0.42602539	0.71397108
0.42553711	0.71392639
0.42510582	0.71388612
0.42485783	0.71386264
0.42456055	0.71383463
0.42407227	0.71378698
0.42358398	0.71373805
0.4230957	0.71369139
0.42260742	0.71363651
0.42211914	0.71358404
0.42163086	0.71353139
0.42114258	0.71347794
0.4206543	0.71342323
0.42033898	0.71338793
0.42009301	0.71335978
0.41967773	0.71331189
0.41918945	0.71325457
0.41870117	0.71319923
0.41821289	0.71313381
0.41772461	0.71307321
0.41723633	0.71301206
0.41674805	0.71294923
0.41640006	0.71290511
0.41615379	0.71287291
0.41577148	0.71282166
0.4152832	0.712758
0.41479492	0.71269212
0.41430664	0.71261992
0.41381836	0.71255182
0.41333008	0.71248195
0.41293057	0.71242612
0.41268451	0.71238966
0.41235352	0.71234023
0.41186523	0.71227041
0.41137695	0.71219565
0.41088867	0.71211787
0.41040039	0.71204229
0.40991211	0.71196589
0.40963535	0.71192029
0.40938977	0.71188341
0.40893555	0.71181017
0.40844727	0.71173335
0.40795898	0.71164747
0.4074707	0.71156545
0.40698242	0.71148338
0.40670201	0.71143341
0.40645625	0.71139307
0.40600586	0.7113166
0.40551758	0.71123091
0.4050293	0.71113995
0.40454102	0.71105183
0.40410553	0.71097393
0.40385824	0.71092876
0.40356445	0.7108726
0.40307617	0.71078751
0.40258789	0.71068849
0.40209961	0.71059482
0.40161133	0.71050206
0.40136151	0.71045142
0.40111689	0.71040392
0.40063477	0.71031535
0.40014648	0.71021107
0.3996582	0.71011139
0.39917108	0.71001377
0.39868164	0.7099114
0.39819336	0.70981626
0.39770508	0.70970613
0.3972168	0.70960231
0.39679526	0.70951252
0.39654517	0.709461
0.39624023	0.70939268
0.39575195	0.70928862
0.39526367	0.70917437
0.39477539	0.70906719
0.39448011	0.70899859
0.39423378	0.7089428
0.39379883	0.70885076
0.39331055	0.70873038
0.39282227	0.70861735
0.39245217	0.7085288
0.39220367	0.70847199
0.3918457	0.70839169
0.39135742	0.70826949
0.39086914	0.70815031
0.3904604	0.70805056
0.39021087	0.70799209
0.38989258	0.70791544
0.3894043	0.70779064
0.38891602	0.70766629
0.38851171	0.70756283
0.38826182	0.7075022
0.38793945	0.70742341
0.38745117	0.70729134
0.38696289	0.70716593
0.38660093	0.7070668
0.3863518	0.70700244
0.38598633	0.7069143
0.38549805	0.70677245
0.38500977	0.70664657
0.38470666	0.70656343
0.38446029	0.70649197
0.3840332	0.70638302
0.38354492	0.70624147
0.38309556	0.7061146
0.38284296	0.70604809
0.38256836	0.70597466
0.38208008	0.70582662
0.3815918	0.70569123
0.38126301	0.70559633
0.38101629	0.70552011
0.38061523	0.70541087
0.38012695	0.7052636
0.379709	0.70513575
0.37945728	0.70506191
0.37915039	0.7049797
0.37866211	0.70482328
0.37817383	0.70467579
0.37790543	0.7045988
0.37766	0.70452514
0.37719727	0.70437639
0.37670898	0.70422545
0.37638843	0.70412925
0.37614222	0.70404826
0.37573242	0.70391979
0.37524414	0.70376331
0.37489488	0.70365285
0.37464799	0.70356925
0.37426758	0.70345123
0.3737793	0.70328964
0.37341496	0.70317104
0.37316768	0.70308565
0.37280273	0.70297066
0.37231445	0.70280465
0.37195003	0.70268364
0.37170293	0.70259629
0.37133789	0.70247813
0.37084961	0.70230795
0.37049863	0.70219039
0.37025204	0.70210167
0.36987305	0.70197408
0.36938477	0.70180023
0.36906102	0.70169097
0.36881457	0.70160312
0.3684082	0.70145726
0.36791992	0.70128065
0.36764759	0.70118467
0.36740203	0.70110289
0.36694336	0.70092953
0.36649663	0.70076492
0.36624533	0.70067254
0.3659668	0.70057704
0.36547852	0.70039158
0.3651006	0.7002523
0.36485331	0.70015609
0.36450195	0.70002982
0.36401367	0.69984013
0.36371816	0.69972986
0.36347155	0.69964139
0.36303711	0.69946841
0.36260486	0.69929987
0.36235409	0.69920154
0.36206055	0.69909399
0.36157227	0.69889706
0.36123813	0.69876901
0.3609905	0.69867295
0.3605957	0.69851266
0.36014962	0.69833119
0.35989834	0.6982298
0.35961914	0.69812401
0.35913086	0.69792011
0.35880689	0.69779039
0.35855911	0.69769324
0.3581543	0.69752073
0.35773682	0.69734679
0.35748725	0.69724079
0.35717773	0.69711872
0.35668945	0.69690745
0.35641577	0.69679321
0.35617026	0.69669518
0.35571289	0.69649377
0.35535223	0.69634292
0.35510436	0.6962363
0.35473633	0.69607634
0.35431252	0.69588905
0.35406256	0.69577783
0.35375977	0.69565306
0.35327148	0.69543123
0.35301744	0.69531952
0.35277265	0.69521732
0.35229492	0.69499756
0.35198315	0.69485939
0.35173663	0.6947534
0.35131836	0.6945568
0.35095546	0.69439455
0.35070638	0.69428344
0.3503418	0.69411158
0.34993978	0.69392781
0.34969325	0.69380874
0.34936523	0.69366218
0.34893539	0.69345694
0.34868677	0.6933363
0.34838867	0.69320543
0.34793322	0.69298216
0.3476815	0.69286106
0.34741211	0.69274121
0.34693619	0.6925042
0.3466866	0.69238193
0.34643555	0.6922701
0.34594727	0.69202442
0.34569396	0.69190171
0.34544921	0.6917888
0.3449707	0.69154401
0.34471108	0.69141703
0.34446604	0.69130221
0.34399414	0.69105738
0.34373477	0.69092869
0.34348974	0.69081273
0.34301758	0.69056441
0.3427652	0.69043654
0.34252049	0.69032015
0.34205276	0.69007138
0.3418034	0.68994043
0.34155273	0.68982191
0.34109517	0.68957577
0.34084423	0.68944254
0.34057617	0.68931226
0.34014053	0.68907696
0.33989263	0.68894097
0.33959961	0.68879491
0.33918746	0.68857313
0.3389389	0.68843803
0.33862305	0.68827018
0.33824735	0.68806708
0.33799912	0.68793691
0.33764648	0.68773822
0.33730893	0.68755769
0.33706203	0.6874254
0.33666992	0.6872003
0.33637826	0.68704257
0.33613222	0.68691282
0.3357056	0.68666472
0.33545571	0.68652207
0.33520508	0.68639232
0.33477939	0.68614644
0.33453139	0.686002
0.33422852	0.68583557
0.33386158	0.68562569
0.33361398	0.68548565
0.33325195	0.68526916
0.33294734	0.68509855
0.33270099	0.68496251
0.3322972	0.68471451
0.33204622	0.68456332
0.33178711	0.68442295
0.3313855	0.68418342
0.33113668	0.68404063
0.33081055	0.68383806
0.33048714	0.68364776
0.33024026	0.68350473
0.32984519	0.6832575
0.32959599	0.68310437
0.3293457	0.68296555
0.32895319	0.68271853
0.32870433	0.68256869
0.32836914	0.68235816
0.32805798	0.68217549
0.32781177	0.68202798
0.32743733	0.68177945
0.32718882	0.68161678
0.3269043	0.6814528
0.32654259	0.68123344
0.3262956	0.68107923
0.32593735	0.68083166
0.32569769	0.68066398
0.32543945	0.68052763
0.32504465	0.68028058
0.32479769	0.68012162
0.32446289	0.67988564
0.32419089	0.67970952
0.32394542	0.67956551
0.32356153	0.679318
0.32331446	0.67915634
0.32299805	0.67892932
0.32271381	0.67874208
0.32246797	0.67859286
0.32209133	0.67834564
0.32184407	0.67818291
0.3215332	0.67795507
0.32125211	0.67776431
0.32100637	0.67761013
0.3206355	0.67736261
0.3203871	0.6772018
0.32006836	0.67696411
0.31980421	0.67677625
0.31955903	0.67661818
0.31919818	0.67637036
0.31894942	0.67620989
0.31861376	0.67596351
0.31836658	0.67577745
0.31811523	0.67561057
0.3177724	0.6753693
0.31752512	0.6752037
0.31717761	0.67495681
0.31692771	0.67478224
0.31665039	0.67456932
0.31635827	0.67435715
0.31611218	0.67418949
0.31577172	0.67394151
0.31552302	0.67377111
0.31519656	0.67352538
0.31495067	0.67333415
0.31469727	0.6731548
0.31437552	0.67291584
0.31412867	0.67274239
0.31379897	0.67249453
0.31354938	0.6723188
0.3132344	0.67207312
0.31299094	0.67187492
0.3129879	0.67187707
0.31274414	0.67170239
0.31241983	0.67145479
0.31217294	0.67127633
0.3118524	0.67102855
0.31160376	0.67084656
0.31129068	0.67060106
0.31104496	0.67040357
0.31079102	0.67021121
0.31048956	0.66997376
0.31024324	0.66979061
0.30993006	0.66954239
0.30968204	0.66935598
0.30937359	0.66910879
0.30912251	0.66892091
0.30883789	0.66868314
0.3085813	0.66847203
0.30833648	0.66828426
0.30803174	0.66803582
0.30778502	0.66784611
0.30748262	0.66759793
0.30723448	0.66740504
0.306937	0.66715806
0.30668699	0.66696262
0.30639766	0.66671745
0.30615142	0.66650708
0.30590756	0.66631323
0.30561354	0.66606523
0.30536743	0.66586906
0.30507499	0.66562027
0.30482767	0.66542161
0.30453841	0.66517379
0.30428993	0.66497229
0.30400435	0.66472555
0.30375455	0.66452137
0.30347391	0.66427618
0.30322716	0.66405996
0.30297852	0.66385038
0.30270323	0.66360827
0.30245768	0.66340408
0.30217651	0.66315483
0.30192993	0.66294909
0.30165097	0.66270036
0.30140356	0.66249171
0.30112822	0.66224378
0.30087995	0.66203256
0.30060756	0.66178548
0.30035842	0.66157167
0.30008854	0.6613254
0.29983811	0.66110967
0.29957143	0.66086436
0.29932208	0.66064101
0.29907227	0.66041276
0.29881507	0.66017409
0.29857022	0.65995824
0.29830359	0.65970893
0.29805791	0.65949192
0.29779337	0.65924201
0.2975471	0.65902327
0.2972845	0.65877381
0.29703776	0.65855277
0.29677795	0.65830376
0.2965308	0.6580804
0.29627308	0.65783194
0.29602556	0.65760677
0.29577014	0.65735869
0.29552227	0.6571314
0.29526904	0.6568837
0.29502084	0.65665461
0.29476948	0.65640727
0.29452102	0.65617625
0.29427215	0.65592917
0.29402344	0.65569598
0.29377637	0.65544915
0.29352739	0.65521455
0.29328238	0.65496792
0.29303332	0.65473111
0.29279015	0.65448463
0.29254088	0.65424641
0.29229969	0.65400005
0.29205048	0.65375958
0.29181125	0.65351325
0.29156188	0.65327145
0.29132379	0.65302512
0.29107457	0.65278183
0.29083843	0.65253545
0.29058929	0.65229035
0.29035447	0.65204389
0.29010554	0.65179712
0.28987275	0.65155047
0.28962395	0.65130201
0.28939179	0.65105518
0.28914326	0.65080558
0.28891322	0.65055841
0.28866486	0.65030694
0.28843575	0.65005945
0.28818763	0.6498071
0.28795996	0.64955917
0.28771215	0.64930523
0.28748563	0.64905697
0.28723827	0.64880107
0.28701269	0.64855251
0.28676579	0.64829492
0.28654066	0.64804593
0.28629412	0.64778752
0.28607109	0.64753702
0.28582474	0.64727928
0.2856036	0.64702687
0.28535765	0.64676908
0.2851355	0.64651681
0.28489034	0.6462526
0.2846605	0.64600642
0.28443919	0.64575195
0.28419894	0.64549305
0.28398703	0.64524799
0.28373752	0.64497666
0.28352629	0.64473041
0.28327726	0.6444589
0.28306679	0.64421157
0.28281898	0.64393715
0.28260722	0.64368933
0.28236032	0.64341302
0.28215056	0.64316347
0.28190382	0.6428905
0.28169573	0.64263793
0.28144987	0.64236438
0.28123171	0.64211421
0.28100846	0.6418457
0.28077989	0.64158692
0.28057937	0.64134182
0.28032972	0.64105756
0.28012897	0.64081076
0.27988114	0.64052329
0.2796783	0.64027554


==> tikz/advection_long_profile_N2048-12.tsv <==
0.2796783	0.64027554
0.27943137	0.63998749
0.27923216	0.63973706
0.27898577	0.63945369
0.27878328	0.63920279
0.27854528	0.63891602
0.27833066	0.63866439
0.27813918	0.63841986
0.27788962	0.63812451
0.27769559	0.63787767
0.27744826	0.63757808
0.27725339	0.63732968
0.27700632	0.637035
0.27681477	0.63678185
0.27656889	0.63648524
0.27636431	0.63623636
0.27617494	0.63598633
0.27593018	0.63568875
0.27574226	0.63544207
0.2754951	0.63513245
0.27530632	0.63488404
0.27505964	0.63458184
0.2748714	0.63433061
0.27463881	0.6340332
0.27442935	0.63377577
0.27425121	0.63353081
0.27400312	0.63321277
0.27381657	0.63296549
0.27356933	0.63265284
0.27339114	0.63239938
0.27314493	0.63208843
0.27294767	0.63184042
0.27277338	0.6315918
0.27252865	0.63126968
0.27234616	0.63102267
0.2720987	0.63070416
0.27192545	0.63045052
0.27167921	0.63012949
0.27148433	0.62988644
0.27148615	0.62988246
0.27131709	0.62963867
0.27107037	0.62930284
0.27089539	0.62905538
0.27064807	0.62873386
0.27046956	0.62848343
0.27025236	0.62817383
0.27004809	0.62789951
0.26987501	0.62765375
0.26962731	0.62731712
0.26946137	0.62706622
0.2692147	0.62673312
0.26903217	0.62648271
0.26885421	0.6262207
0.26862064	0.62589275
0.26845421	0.62564519
0.26820693	0.62530737
0.26803065	0.62505603
0.26783067	0.62475586
0.26762154	0.62445947
0.26745668	0.62421284
0.26720909	0.62386911
0.26704434	0.62361925
0.26682181	0.62329102
0.2666297	0.62301475
0.26646838	0.62276881
0.26622045	0.62241732
0.2660613	0.62216616
0.26582977	0.62182617
0.26564673	0.62155794
0.26548916	0.62131236
0.26524131	0.6209538
0.26508434	0.62070339
0.26485621	0.62036133
0.26467341	0.62008813
0.26451839	0.61984233
0.26427083	0.61947737
0.26411274	0.61922857
0.26390005	0.61889648
0.26370843	0.61860582
0.26355586	0.61835933
0.26330847	0.61798779
0.26314789	0.61773611
0.26295898	0.61743164
0.2627504	0.61711053
0.26260166	0.61686286
0.26235475	0.61648502
0.26219532	0.61623283
0.26203448	0.6159668
0.26180068	0.61560653
0.26165515	0.61535608
0.26142309	0.61499023
0.26125301	0.61471852
0.26110808	0.61447271
0.26086068	0.61408263
0.26070775	0.61383087
0.26052622	0.61352539
0.26031567	0.61319042
0.26017429	0.6129412
0.25992986	0.61254883
0.25977588	0.61229416
0.25963617	0.6120493
0.25938863	0.61164763
0.25924022	0.61139599
0.25906021	0.61108398
0.25885213	0.61074517
0.2587153	0.6104953
0.25848032	0.61010742
0.25832155	0.60983679
0.25818466	0.60959101
0.25793755	0.6091783
0.25779238	0.60892582
0.25763481	0.60864258
0.25741005	0.60826532
0.25726984	0.60801604
0.25707382	0.60766602
0.25688503	0.60734554
0.25675407	0.60709673
0.25651665	0.60668945
0.25636613	0.60642152
0.25623414	0.60617588
0.25598729	0.60574743
0.25584682	0.60549498
0.25570314	0.60522461
0.25547086	0.60481719
0.25533392	0.60456558
0.25516502	0.60424805
0.25495736	0.60388331
0.2548245	0.60363418
0.25463186	0.60327148
0.25444664	0.6029449
0.25432288	0.60269572
0.25410089	0.60229492
0.25393964	0.60199662
0.25381663	0.60174917
0.2535787	0.60131836
0.25343727	0.60104612
0.25331275	0.60080034
0.25306526	0.60034518
0.25292965	0.6001025
0.25293483	0.60009324
0.25281252	0.59984888
0.25256559	0.59938737
0.25243585	0.59913467
0.25230804	0.59887695
0.25206894	0.59842428
0.25194085	0.59817185
0.25180669	0.59790039
0.25157482	0.59745637
0.25144839	0.5972041
0.25131075	0.59692383
0.25108312	0.59648435
0.25095828	0.59623182
0.25082014	0.59594727
0.25059434	0.59550559
0.25047153	0.59525265
0.25033609	0.5949707
0.25010845	0.59452277
0.24998685	0.59426902
0.24985651	0.59399414
0.24962486	0.59353493
0.2495045	0.59328024
0.24938293	0.59301758
0.24914444	0.59254141
0.24902332	0.59229549
0.2489141	0.59204102
0.24867179	0.59155273
0.24854719	0.5912903
0.24844032	0.59104478
0.24821127	0.59057617
0.248073	0.59028901
0.24796725	0.59004169
0.24775744	0.58959961
0.24760339	0.5892732
0.2474903	0.58902528
0.24730941	0.58862305
0.2471341	0.58825496
0.24702117	0.58800455
0.24686219	0.58764648
0.24666703	0.58723059
0.24655607	0.58697764
0.24642203	0.58666992
0.24620333	0.58620193
0.2460908	0.58594755
0.24598561	0.58569336
0.24576035	0.58520508
0.24563122	0.58491715
0.24552912	0.58467104
0.24533466	0.58422852
0.24517398	0.58386887
0.24506704	0.58361867
0.24491239	0.58325195
0.24471799	0.58281948
0.24461172	0.58256514
0.24449278	0.58227539
0.24427561	0.58178711
0.24415807	0.58151482
0.24406119	0.58126897
0.24386669	0.58081055
0.24370966	0.58044414
0.24360701	0.58019354
0.24346113	0.57983398
0.24326206	0.57937648
0.24315742	0.57912202
0.24305692	0.57885742
0.24284838	0.57836914
0.24271521	0.57804162
0.24261546	0.57779267
0.24245784	0.57739258
0.24227342	0.57695646
0.2421733	0.57670191
0.24206595	0.57641602
0.24186114	0.57592773
0.24173454	0.57560708
0.24163782	0.57535825
0.24148187	0.57495117
0.24129886	0.57450492
0.24120029	0.5742516
0.24110127	0.57397461
0.24090309	0.57348633
0.24076771	0.57313883
0.24067441	0.57288804
0.24053282	0.57250977
0.24033882	0.57202148
0.24024196	0.57176725
0.24015375	0.57152263
0.23997545	0.57104492
0.23981543	0.57063647
0.23972284	0.57038328
0.23961282	0.57006836
0.23942151	0.56958008
0.23929686	0.56924324
0.23920833	0.5689927
0.23907007	0.56860352
0.23888382	0.56811523
0.23878506	0.56783825
0.23869739	0.56759121
0.23853766	0.56713867
0.23836553	0.56668023
0.23827427	0.56642872
0.23818603	0.56616211
0.2380109	0.56567383
0.23786044	0.5652582
0.23777262	0.56500631
0.2376727	0.56469727
0.23749522	0.56420898
0.23735982	0.56382549
0.23727468	0.56357344
0.23716462	0.56323242
0.23698762	0.56274414
0.23686291	0.56238135
0.23678061	0.56212954
0.236666	0.56176758
0.23649232	0.5612793
0.23637194	0.56092288
0.23629047	0.56067152
0.23617452	0.56030273
0.23600243	0.55981445
0.23588367	0.55945499
0.23580403	0.55920378
0.23569313	0.55883789
0.23552502	0.55834961
0.23540167	0.55796978
0.23532119	0.55771893
0.23521806	0.55737305
0.23505351	0.55688477
0.23492176	0.55647487
0.23484243	0.55622146
0.23474923	0.5559082
0.23459491	0.55541992
0.23444794	0.55496115
0.23437035	0.55470676
0.23429072	0.55444336
0.23414278	0.55395508
0.23398397	0.5534668
0.2338997	0.55319048
0.23382859	0.55294279
0.23369832	0.55249023
0.23354197	0.55200195
0.23343668	0.55164588
0.23336299	0.55139501
0.2332604	0.55102539
0.23310711	0.55053711
0.23297437	0.55009538
0.23290162	0.5498401
0.23282338	0.54956055
0.23268673	0.54907227
0.23253773	0.54858398
0.23244747	0.54826531
0.23237778	0.54801614
0.23226911	0.54760742
0.2321197	0.54711914
0.23199452	0.54668104
0.23192427	0.54642653
0.23184866	0.54614258
0.23171948	0.5456543
0.23157623	0.54516602
0.23147992	0.5448128
0.23141241	0.54456005
0.23131537	0.54418945
0.23117944	0.54370117
0.23104189	0.54321289
0.23096869	0.54293624
0.23090504	0.54268894
0.23079457	0.54223633
0.23065647	0.54174805
0.23053311	0.54127892
0.23046681	0.5410264
0.23040297	0.54077148
0.23028199	0.5402832
0.23014383	0.53979492
0.23003398	0.53935974
0.22997122	0.53910528
0.22990223	0.53881836
0.22978725	0.53833008
0.22965264	0.5378418
0.22954458	0.53741112
0.22948181	0.53715705
0.22941206	0.53686523
0.2292991	0.53637695
0.2291684	0.53588867
0.22905962	0.53543268
0.22899973	0.53517801
0.22893839	0.53491211
0.22883067	0.53442383
0.2287024	0.53393555
0.22858418	0.53344727
0.22852198	0.53318475
0.22846651	0.5329375
0.2283643	0.5324707
0.22825017	0.53198242
0.22813397	0.53149414
0.22805547	0.53114499
0.2279995	0.53089297
0.2279163	0.53051758
0.22780971	0.5300293
0.22768759	0.52954102
0.22758921	0.52908831
0.22753505	0.52883247
0.2274794	0.52856445
0.22738119	0.52807617
0.22726943	0.52758789
0.22715711	0.52709961
0.22707984	0.52674054
0.22702728	0.52648627
0.22695214	0.52612305
0.22685774	0.52563477
0.22674381	0.52514648
0.22664354	0.5246582
0.22657985	0.52434492
0.22653056	0.52409305
0.22644919	0.52368164
0.22635542	0.52319336
0.22624119	0.52270508
0.22614304	0.5222168
0.22608584	0.52192627
0.22604004	0.52167532
0.22595982	0.52124023
0.22587465	0.52075195
0.22576553	0.52026367
0.22566862	0.51977539
0.22560507	0.51945214
0.22555793	0.51919883
0.22548302	0.51879883
0.22540165	0.51831055
0.22530366	0.51782227
0.22521217	0.51733398
0.22513549	0.51690827
0.22508912	0.51665391
0.22503525	0.51635742
0.22494849	0.51586914
0.22486209	0.51538086
0.22476098	0.51489258
0.22468133	0.5144043
0.22462744	0.51406857
0.22458692	0.51381457
0.22452183	0.51342773
0.22444155	0.51293945
0.2243521	0.51245117
0.22425322	0.51196289
0.22417168	0.51147461
0.22412751	0.51119918
0.22409298	0.5109462
0.22402834	0.51049805
0.22395687	0.51000977
0.22387763	0.50952148
0.22377674	0.5090332
0.22369613	0.50854492
0.22364576	0.50824212
0.22360763	0.5079866
0.22354752	0.50756836
0.2234855	0.50708008
0.2234288	0.5065918
0.22333557	0.50610352
0.22324833	0.50561523
0.22317939	0.50517105
0.22314172	0.50490572
0.22310118	0.50463867
0.22302866	0.50415039
0.22296992	0.50366211
0.22292402	0.50317383
0.22283806	0.50268555
0.22275787	0.50219727
0.22269098	0.50175301
0.22265351	0.50149035
0.22261752	0.5012207
0.222549	0.50073242
0.22248316	0.50024414
0.22244123	0.49975586
0.22237697	0.49926758
0.22229999	0.4987793
0.22223303	0.49829102
0.22218565	0.49794572
0.2221524	0.49769378
0.22210502	0.49731445
0.22204209	0.49682617
0.22197931	0.49633789
0.22194009	0.49584961
0.22187892	0.49536133
0.22181197	0.49487305
0.22175088	0.49438477
0.22170227	0.49398304
0.22167133	0.49373544
0.22163397	0.4934082
0.22157782	0.49291992
0.22152081	0.49243164
0.22146784	0.49194336
0.22143046	0.49145508
0.22136981	0.4909668
0.2213126	0.49047852
0.2212585	0.48999023
0.22121338	0.48956926
0.22118548	0.48932349
0.22115375	0.48901367
0.22110329	0.48852539
0.22105394	0.48803711
0.22100319	0.48754883
0.22096296	0.48706055
0.22092056	0.48657227
0.22086935	0.48608398
0.22082057	0.4855957
0.22077347	0.48510742
0.22072814	0.48461914
0.22070481	0.48437073
0.2206823	0.48412923
0.22063864	0.48364258
0.22059512	0.4831543
0.22055243	0.48266602
0.22050969	0.48217773
0.22047338	0.48168945
0.22043763	0.48120117
0.22039491	0.48071289
0.22035408	0.48022461
0.22031452	0.47973633
0.22027589	0.47924805
0.22023844	0.47875977
0.22021811	0.47849043
0.2201991	0.47824944
0.22016465	0.4777832
0.22012903	0.47729492
0.22009401	0.47680664
0.22005966	0.47631836
0.2200263	0.47583008
0.21999292	0.4753418
0.21996785	0.47485352
0.21993498	0.47436523
0.2199027	0.47387695
0.21987147	0.47338867
0.21984116	0.47290039
0.21981125	0.47241211
0.21978255	0.47192383
0.21975495	0.47143555
0.21973473	0.47106868
0.21972037	0.47082636
0.21970037	0.47045898
0.21967435	0.4699707
0.21964906	0.46948242
0.21962418	0.46899414
0.21960001	0.46850586
0.21957658	0.46801758
0.21955376	0.4675293
0.21953152	0.46704102
0.21950987	0.46655273
0.21949011	0.46606445
0.21947274	0.46557617
0.21945204	0.46508789
0.21943245	0.46459961
0.21941357	0.46411133
0.21939538	0.46362305
0.21937775	0.46313477
0.21936125	0.46264648
0.21934536	0.4621582
0.21932969	0.46166992
0.21931486	0.46118164
0.21930064	0.46069336
0.21928711	0.46020508
0.21927416	0.4597168
0.21926199	0.45922852
0.21925062	0.45874023
0.21924204	0.45835433
0.21923618	0.45811575
0.21922892	0.45776367
0.2192189	0.45727539
0.21920982	0.45678711
0.21920153	0.45629883
0.21919359	0.45581055
0.21918632	0.45532227
0.21917963	0.45483398
0.21917363	0.4543457
0.21916837	0.45385742
0.21916344	0.45336914
0.21915917	0.45288086
0.21915574	0.45239258
0.2191529	0.4519043
0.21915045	0.45141602
0.21914858	0.45092773
0.21914772	0.45043945
0.21914742	0.44995117
0.21914737	0.44946289
0.21914813	0.44897461


==> tikz/advection_long_profile_N2048-13.tsv <==
0.219148	0.44897461
0.21914959	0.44848633
0.21915161	0.44799805
0.21915422	0.44750977
0.21915749	0.44702148
0.21916141	0.4465332
0.21916596	0.44604492
0.21917113	0.44555664
0.2191769	0.44506836
0.21918343	0.44458008
0.21919014	0.4440918
0.21919762	0.44360352
0.21920588	0.44311523
0.2192147	0.44262695
0.21922418	0.44213867
0.21923356	0.44167572
0.21923883	0.44143181
0.21924486	0.44116211
0.21925636	0.44067383
0.21926824	0.44018555
0.21928046	0.43969727
0.21929352	0.43920898
0.21930782	0.4387207
0.21932196	0.43823242
0.21933675	0.43774414
0.21935271	0.43725586
0.21936846	0.43676758
0.21938574	0.4362793
0.21940319	0.43579102
0.21942107	0.43530273
0.21943861	0.43481445
0.21945702	0.43432617
0.2194806	0.43383789
0.21950122	0.43334961
0.21952266	0.43286133
0.21954467	0.43237305
0.219567	0.43188477
0.21959044	0.43139648
0.21961448	0.4309082
0.21963854	0.43041992
0.21966295	0.42993164
0.21968902	0.42944336
0.21971412	0.42898258
0.21972769	0.42873476
0.21974202	0.4284668
0.21976986	0.42797852
0.21979784	0.42749023
0.2198263	0.42700195
0.21985493	0.42651367
0.21988608	0.42602539
0.21991429	0.42553711
0.21994615	0.42504883
0.21998176	0.42456055
0.22001441	0.42407227
0.22004757	0.42358398
0.2200809	0.4230957
0.22011531	0.42260742
0.22015072	0.42211914
0.2201865	0.42163086
0.22020918	0.42131861
0.22022754	0.42107251
0.22025979	0.4206543
0.22029742	0.42016602
0.22033481	0.41967773
0.22037485	0.41918945
0.22040893	0.41870117
0.22045628	0.41821289
0.22049726	0.41772461
0.22053879	0.41723633
0.22058061	0.41674805
0.22062337	0.41625977
0.2206669	0.41577148
0.22069591	0.41545551
0.22071749	0.41520897
0.22075596	0.41479492
0.22079908	0.41430664
0.22084748	0.41381836
0.22088799	0.41333008
0.22094291	0.4128418
0.22099098	0.41235352
0.22103969	0.41186523
0.22108876	0.41137695
0.22113772	0.41088867
0.22117704	0.4105175
0.22120196	0.41026898
0.22123995	0.40991211
0.22129132	0.40942383
0.22134415	0.40893555
0.22139351	0.40844727
0.22145449	0.40795898
0.22150788	0.4074707
0.22156389	0.40698242
0.22161775	0.40649414
0.22166292	0.40612299
0.22169142	0.40587415
0.22173095	0.40551758
0.22179183	0.4050293
0.22184376	0.40454102
0.22190875	0.40405273
0.22196947	0.40356445
0.22203122	0.40307617
0.22209018	0.40258789
0.22214423	0.40217951
0.22217618	0.40192904
0.22221413	0.40161133
0.22228073	0.40112305
0.22233552	0.40063477
0.22240971	0.40014648
0.22247447	0.3996582
0.22254024	0.39916992
0.22260729	0.39868164
0.22264693	0.39837958
0.22268188	0.39813318
0.22274256	0.39770508
0.22280637	0.3972168
0.22287959	0.39672852
0.22295204	0.39624023
0.22302236	0.39575195
0.22309454	0.39526367
0.22313565	0.39496764
0.22317226	0.39472091
0.22323999	0.39428711
0.2233052	0.39379883
0.22338821	0.39331055
0.22346411	0.39282227
0.22353752	0.39233398
0.22360254	0.39192131
0.22364376	0.39167329
0.22369066	0.39135742
0.22376671	0.39086914
0.22384494	0.39038086
0.2239295	0.38989258
0.22400705	0.3894043
0.22408287	0.38895459
0.22412589	0.3887044
0.22416851	0.38842773
0.22425036	0.38793945
0.22433004	0.38745117
0.22442129	0.38696289
0.22450199	0.38647461
0.22457459	0.3860609
0.22462147	0.38581332
0.22467353	0.38549805
0.22475181	0.38500977
0.22484985	0.38452148
0.22493456	0.3840332
0.2250269	0.38354492
0.22508199	0.38321843
0.22512388	0.3829705
0.22520477	0.38256836
0.22528849	0.38208008
0.22538682	0.3815918
0.22548063	0.38110352
0.22555258	0.38069252
0.22560045	0.38044691
0.22566746	0.38012695
0.22575174	0.37963867
0.22585624	0.37915039
0.22595325	0.37866211
0.22603388	0.37822541
0.22608411	0.3779804
0.2261473	0.37768555
0.22623644	0.37719727
0.22634332	0.37670898
0.22644423	0.3762207
0.22652563	0.37580313
0.22657562	0.37555551
0.22664499	0.37524414
0.2267407	0.37475586
0.22684919	0.37426758
0.22695345	0.3737793
0.22702723	0.37343488
0.22707708	0.37318682
0.22715828	0.37280273
0.22726562	0.37231445
0.22737597	0.37182617
0.2277832	0.37133789
0.22748034	0.3713392
0.22753795	0.37109277
0.22759147	0.37084961
0.22769194	0.37036133
0.22780942	0.36987305
0.22792044	0.36938477
0.22800052	0.36903319
0.22805494	0.36878579
0.2281372	0.3684082
0.22825481	0.36791992
0.22837168	0.36743164
0.22846965	0.36699891
0.22852592	0.36674875
0.22859825	0.36645508
0.22871034	0.3659668
0.22883445	0.36547852
0.22894493	0.36500282
0.22900558	0.36475528
0.22906886	0.36450195
0.2291813	0.36401367
0.22931024	0.36352539
0.22942669	0.36303711
0.2294903	0.36279013
0.22955176	0.36254839
0.22966676	0.36206055
0.22979835	0.36157227
0.22991653	0.361092
0.22998097	0.36084387
0.23004675	0.3605957
0.23016516	0.36010742
0.23030042	0.35961914
0.23041339	0.35917542
0.23047699	0.35892432
0.23055221	0.35864258
0.23067875	0.3581543
0.23081541	0.35766602
0.23091705	0.35728124
0.23098165	0.35703276
0.23106877	0.35668945
0.23121059	0.35620117
0.23134092	0.35571289
0.23142614	0.35541039
0.23149328	0.35516452
0.23160429	0.35473633
0.23175027	0.35424805
0.23187155	0.3537976
0.23194151	0.35354924
0.23201925	0.35327148
0.23215901	0.3527832
0.23229816	0.35229492
0.23239564	0.35197366
0.23246627	0.35172734
0.23257337	0.35131836
0.23272477	0.35083008
0.23285026	0.35039731
0.23292418	0.35014848
0.23300491	0.34985352
0.2331546	0.34936523
0.23330091	0.34887695
0.23338617	0.34860076
0.23345926	0.34835696
0.23358499	0.34790039
0.23374689	0.34741211
0.23385448	0.34707012
0.23392396	0.34682215
0.23402924	0.34643555
0.23420076	0.34594727
0.23432475	0.34553867
0.23439409	0.34528792
0.23448543	0.3449707
0.23466109	0.34448242
0.23479781	0.34402456
0.23486998	0.34377518
0.23495012	0.34350586
0.23512763	0.34301758
0.2352751	0.34253329
0.23535204	0.34228564
0.23542592	0.34203366
0.23560248	0.34155273
0.23575531	0.34106445
0.23583389	0.34080857
0.23591121	0.34055788
0.2360854	0.34008789
0.23624327	0.33959961
0.23632304	0.33934599
0.23639992	0.33909517
0.23657621	0.33862305
0.23673554	0.33815027
0.23681862	0.3379001
0.23689434	0.33764648
0.23707476	0.3371582
0.2372306	0.33671329
0.23731608	0.33646249
0.23740384	0.33618164
0.23758178	0.33569336
0.23772956	0.33528792
0.23781775	0.33503716
0.23792273	0.3347168
0.23810002	0.33422852
0.23823135	0.33386615
0.2383243	0.33361856
0.23844886	0.33325195
0.2386303	0.33276367
0.23874049	0.33244737
0.23883162	0.33220011
0.23898712	0.33178711
0.23916593	0.33130803
0.23925862	0.33106312
0.23934113	0.33081055
0.23952954	0.33032227
0.23968142	0.32992684
0.23977676	0.32967711
0.23989322	0.3293457
0.24008344	0.32885742
0.24020185	0.32853544
0.24029588	0.32828769
0.24045652	0.32788086
0.24063539	0.32742582
0.24073171	0.32717497
0.24082895	0.3269043
0.24102524	0.32641602
0.24116172	0.32606055
0.2412626	0.32581396
0.24140707	0.32543945
0.24160104	0.32496364
0.241701	0.32471435
0.24179233	0.32446289
0.24199466	0.32397461
0.24213625	0.32361695
0.24223947	0.3233703
0.24238661	0.32299805
0.24258033	0.32253577
0.24268274	0.3222852
0.24278363	0.32202148
0.24299191	0.3215332
0.24312503	0.32120448
0.24322491	0.32095579
0.24339652	0.32055664
0.24357282	0.32014241
0.24367879	0.31989221
0.2438034	0.31958008
0.2440172	0.3190918
0.24412842	0.31882645
0.24422778	0.31857908
0.24443379	0.31811523
0.24458023	0.31776768
0.24468607	0.31751897
0.24485446	0.31713867
0.24503633	0.31672889
0.24514623	0.31647871
0.24527684	0.31616211
0.24549496	0.31568411
0.24560687	0.31543587
0.24570939	0.31518555
0.24593358	0.31469727
0.24606478	0.31439819
0.2461702	0.3141507
0.2463719	0.3137207
0.24652844	0.31336875
0.24663858	0.31311962
0.24681457	0.31274414
0.24699348	0.31234979
0.24711159	0.31210318
0.24725741	0.31176758
0.24746406	0.31134098
0.24758092	0.31108921
0.24771112	0.31079102
0.24793719	0.31032574
0.24805302	0.31007414
0.248169	0.30981445
0.24840868	0.30932617
0.24852777	0.30907254
0.24864015	0.30882589
0.2488736	0.30834961
0.24900374	0.30807344
0.24911839	0.30782634
0.24934441	0.30737305
0.24948446	0.30708337
0.24960088	0.30683658
0.24982103	0.30639648
0.2499666	0.30609514
0.25008377	0.30584792
0.25030154	0.30541992
0.25045239	0.30511521
0.25057177	0.30486823
0.25078932	0.30444336
0.25094016	0.30413768
0.25106033	0.30389047
0.25128066	0.3034668
0.25143121	0.30316749
0.25155384	0.30292054
0.25177974	0.30249023
0.25192452	0.30219965
0.25204718	0.30195228
0.25228185	0.30151367
0.25242148	0.30123928
0.25254567	0.30099201
0.25279308	0.30053711
0.25292252	0.30028438
0.25304366	0.30003648
0.25329205	0.29958539
0.25342602	0.29933415
0.25355528	0.29907227
0.25379483	0.2986389
0.25393086	0.29838986
0.2540785	0.2980957
0.25430055	0.29768833
0.25443633	0.29743984
0.25461077	0.29711914
0.25481058	0.29675536
0.25494079	0.29650724
0.25514557	0.29614258
0.25532047	0.2958183
0.25545405	0.29557087
0.25568826	0.29516602
0.25583837	0.29489166
0.25596906	0.29464425
0.25621694	0.29421843
0.25635811	0.29396696
0.25649799	0.29370117
0.25673565	0.29329231
0.25687746	0.29304243
0.25705974	0.29272461
0.25725732	0.29237551
0.2573948	0.29212789
0.25762056	0.29174805
0.25778352	0.29146296
0.25792148	0.29121563
0.25816893	0.29080855
0.25831654	0.29055806
0.25846502	0.2902832
0.25869673	0.28989659
0.25883956	0.28964819
0.25905022	0.28930664
0.25923195	0.28899594
0.25937308	0.28874846
0.2596206	0.28834943
0.25977163	0.28809838
0.25991529	0.2878418
0.26015759	0.28745318
0.26030463	0.2872047
0.26051765	0.28686523
0.26069906	0.28656002
0.26084378	0.2863125
0.26109076	0.28592553
0.26124849	0.28567674
0.26140994	0.28540039
0.26163841	0.28503935
0.26178858	0.28479166
0.26202497	0.28442383
0.26218795	0.2841559
0.26233574	0.28390843
0.2625841	0.2835318
0.26273898	0.28328282
0.26295077	0.28295898
0.26313847	0.28265251
0.26328935	0.28240493
0.26353673	0.28203267
0.26370226	0.28178445
0.26388843	0.28149414
0.2640995	0.28116678
0.26425283	0.28091941
0.26449932	0.28055064
0.26466589	0.28030277
0.26483666	0.2800293
0.26506592	0.27969092
0.26522532	0.2794436
0.26547211	0.27908162
0.26563851	0.27883211
0.26580282	0.27856445
0.26603754	0.27822226
0.26620436	0.277975
0.26645161	0.27762748
0.26662327	0.27737849
0.26679531	0.27709961
0.26701859	0.27676186
0.26718556	0.27651426
0.26743347	0.27617847
0.26760875	0.27592683
0.26781372	0.27563477
0.26801549	0.27532327
0.26817528	0.27507537
0.26842254	0.27473145
0.26859986	0.27448393
0.2688403	0.27416992
0.26902349	0.27390347
0.2691811	0.27365735
0.26942911	0.27330127
0.26959663	0.27305323
0.26984327	0.27273158
0.27003592	0.27248469
0.27022106	0.2722168
0.27044622	0.27189489
0.27061467	0.27164795
0.27086122	0.27130607
0.27103509	0.27105764
0.27128078	0.27075195
0.27147355	0.2704981
0.27164023	0.27025336
0.27188833	0.26991448
0.27206344	0.2696673
0.27230941	0.26933552
0.27248845	0.26908702
0.27272441	0.26879883
0.27292797	0.26853277
0.27310072	0.26828744
0.27334883	0.26795769
0.27352803	0.26771037
0.27377475	0.26738738
0.27395538	0.26713734
0.27419611	0.2668457
0.27440032	0.26658933
0.27457866	0.26634462
0.27482681	0.26602456
0.27500956	0.26577749
0.27525697	0.26546395
0.27544242	0.26521536
0.27568729	0.26490677
0.27588843	0.26466152
0.27608927	0.2644043
0.27632249	0.26411171
0.27650831	0.26386548
0.27675651	0.26355738
0.27694613	0.26330985
0.27719311	0.26300642
0.27738462	0.2627573
0.27762956	0.26245998
0.27783676	0.26221411
0.27803566	0.26196289
0.27827549	0.2616719
0.27846749	0.26142579
0.27871583	0.2611269
0.27891085	0.26087962
0.2791582	0.2605843
0.27935609	0.26033571
0.27960229	0.260043
0.27980066	0.25979157
0.28003849	0.25952148
0.28025874	0.25926549
0.28045637	0.25902064
0.28070497	0.25873043
0.2809046	0.25848412
0.28115292	0.25819608
0.28135524	0.2579488
0.2816027	0.25766426
0.28180759	0.25741599
0.28205409	0.25713418
0.28226168	0.25688487
0.28250686	0.25660551
0.28272206	0.25635694
0.2829444	0.25610352
0.28317957	0.25583911
0.28338618	0.25559377
0.28363528	0.25531581
0.28384385	0.25506959
0.28409257	0.25479384
0.28430337	0.25454692
0.28455135	0.2542736
0.28476421	0.25402601
0.28501143	0.25375477
0.28522624	0.25350648
0.28547278	0.25323806
0.28569006	0.25298899
0.28593594	0.25272352
0.28615576	0.25247344
0.28640086	0.25221015
0.28662526	0.25195926
0.28685993	0.25170898
0.28709689	0.25145646
0.28731597	0.25121172
0.28756504	0.25094859
0.28778453	0.25070307
0.2880341	0.25044089
0.28825586	0.25019487
0.28850524	0.24993532
0.28872865	0.24968894
0.28897761	0.24943119
0.28920322	0.2491845
0.28945179	0.24892893
0.28967881	0.24868195
0.28992696	0.24842767
0.29015578	0.24818043
0.2904037	0.24792852
0.29063438	0.24768103
0.29088199	0.24743087
0.29111456	0.24718321
0.29136197	0.24693503
0.29159602	0.24668716
0.29184326	0.24644081
0.2920795	0.24619288
0.29232663	0.24594825
0.29256366	0.24570013
0.29281063	0.24545631
0.29304898	0.24520815
0.29329589	0.24496658
0.29353691	0.24471847
0.29378386	0.244479
0.29402584	0.24423076
0.29427277	0.24399207
0.2945164	0.24374402
0.29476344	0.24350725
0.29500835	0.24325918
0.29525545	0.24302309
0.29550147	0.24277518
0.29574872	0.2425409
0.29599685	0.24229317
0.29624431	0.24206026
0.29649344	0.24181264
0.29674118	0.24158099
0.29699192	0.24133358
0.29724003	0.24110348
0.29749179	0.24085624
0.29774024	0.24062693
0.29799283	0.24037992
0.29824147	0.24015119
0.29849621	0.23990458
0.29874513	0.23967698
0.29900135	0.23943073
0.29925121	0.23920454
0.2995074	0.2389585
0.29975924	0.23873468
0.30001444	0.23848879
0.30026684	0.2382644
0.3005263	0.2380193
0.30077266	0.23778669
0.30102539	0.23756325
0.30128187	0.23732121
0.30152659	0.23710691
0.30179502	0.2368575
0.30204059	0.23664217
0.30231053	0.23639389
0.30255718	0.23617995
0.30282606	0.23593155
0.30307374	0.23571873
0.30334466	0.23547118
0.30359244	0.23525627
0.30386641	0.23500984
0.30411555	0.23479672
0.30438615	0.23455022
0.30463879	0.23434056
0.30490941	0.23409466
0.30515865	0.23387385
0.30541992	0.23365516
0.30568345	0.23342096
0.3059285	0.23321595
0.30620966	0.23296704
0.30645629	0.23276401
0.30673809	0.23251567
0.3069854	0.23231001
0.30727155	0.23206336
0.30752045	0.23185955
0.30780229	0.23161271
0.30805492	0.23141131
0.30833833	0.23116558
0.30858693	0.23095282
0.30883789	0.23075139
0.30912178	0.23050844
0.30936781	0.23031266
0.30965977	0.23006417
0.30990692	0.22986578
0.31020254	0.22961912
0.31045148	0.22942232
0.31074163	0.22917551
0.31099199	0.22897799
0.3112793	0.22874553
0.31153695	0.2285312
0.31178201	0.22834137
0.31208174	0.22809237
0.31232846	0.22790125
0.31263306	0.22765435
0.31288147	0.22746189
0.31317979	0.22721495
0.3134297	0.22702222
0.3137207	0.22679496
0.31398316	0.22658193
0.31422844	0.22639801
0.31453803	0.2261494
0.3147852	0.22596187
0.31509737	0.22571509
0.31534748	0.22552998
0.31565229	0.2252832
0.31590415	0.22508889
0.31616211	0.22489939
0.31646247	0.22466044
0.31670844	0.22447823
0.31703082	0.22423166
0.31727964	0.22405094
0.3175919	0.22380394
0.3178435	0.22361425
0.31811523	0.22341672
0.31840963	0.22318907
0.31865583	0.2230121
0.31898183	0.22276486
0.31923047	0.22258524
0.319552	0.22233824
0.3198048	0.22215586
0.32006836	0.22196966
0.32037377	0.22173319
0.32061989	0.22155854
0.32095862	0.22131214
0.32120958	0.22114231
0.32152842	0.22089523
0.32177836	0.22070573
0.32177688	0.22070267
0.32202222	0.22054452
0.32236947	0.22029737
0.3226169	0.22012166
0.32294346	0.21987368
0.32319662	0.21969806
0.32348633	0.2195062
0.32378666	0.21928638
0.32403287	0.21911314
0.32437238	0.21886595
0.32462394	0.21870444
0.32495117	0.21847313
0.32521467	0.21828065
0.32545869	0.21811369
0.32581259	0.21786693
0.32606278	0.21770829
0.32640707	0.21746159
0.32665573	0.21728373
0.3269043	0.21712095
0.32726054	0.21687798
0.32750908	0.21671924
0.32785733	0.21647218
0.32810821	0.21629865
0.32836914	0.21612843
0.32871604	0.21589453
0.3289641	0.21573725
0.32932021	0.21549017
0.32957154	0.21532137
0.32983398	0.21515258
0.33018406	0.21491876
0.33043263	0.21476485
0.33079448	0.21451783
0.3310455	0.21435081
0.33129883	0.21419044
0.33166006	0.2139492
0.33191002	0.21379865
0.33227539	0.21355441
0.33252908	0.21338877
0.33277468	0.21323762
0.33314724	0.21298985
0.33339639	0.21283876
0.33374023	0.21261962
0.3340265	0.21243512
0.33427328	0.21228427
0.3346512	0.21203674
0.33490207	0.21187936
0.33520508	0.21169468
0.33553523	0.21148506
0.33578305	0.21133841
0.33616681	0.21109122
0.33641786	0.21093395
0.33666992	0.21078613
0.3370517	0.21054311
0.33729971	0.21039686
0.33764648	0.21018544
0.33794516	0.21000036
0.33819219	0.20985567
0.3385857	0.20960832
0.33883745	0.20945659
0.33911133	0.20929793
0.33948096	0.20906829
0.33972976	0.20892764
0.34008789	0.20871158
0.34038468	0.20853337
0.34063173	0.20839264
0.3410361	0.20814544
0.3412878	0.20799714
0.34155273	0.20784779
0.34194067	0.2076121
0.34219053	0.20746741
0.3425293	0.20727581
0.34285414	0.20708322
0.343102	0.20694761
0.34350586	0.20670654
0.34376649	0.20655664
0.34401298	0.2064221
0.34443252	0.2061748
0.34468385	0.20603241
0.3449707	0.20587507
0.34535132	0.20565146
0.34560095	0.2055122
0.34594727	0.20532272
0.3462777	0.20513159
0.34652652	0.20500204
0.34692383	0.20477252
0.34720657	0.20461671
0.34745362	0.20448533
0.34788725	0.20423836
0.34813775	0.2040991
0.34838867	0.20396961
0.34882102	0.20372503
0.34907246	0.20358892
0.34936523	0.20343561
0.34975976	0.20321404
0.35001002	0.20308078
0.3503418	0.20290882
0.35070387	0.20270721
0.35095123	0.20257756
0.35131836	0.20238502
0.35164955	0.20220136
0.35189848	0.20207932
0.35229492	0.20186172
0.35260372	0.20169858
0.35285212	0.20157711
0.35327148	0.20134708
0.35356077	0.20119972
0.35380841	0.20107756
0.35424805	0.20084037
0.35452077	0.20070282
0.354768	0.20058058
0.35522461	0.20033768
0.35548351	0.20020674
0.35573002	0.20008564
0.35620117	0.19983914
0.35645133	0.19971299
0.35669702	0.19959328
0.35717669	0.19934679
0.35742614	0.19922345
0.35767204	0.1991043
0.35815409	0.19885755
0.35840441	0.19873624
0.35865087	0.19861738
0.35913086	0.19837184
0.35938627	0.198251
0.35963376	0.19813323
0.36010742	0.19788959
0.36037149	0.1977671
0.36061999	0.19765283
0.36108398	0.19741357
0.36136101	0.19728478
0.36160972	0.19717559
0.36206055	0.19694568
0.36235167	0.19680426
0.36260003	0.19669792
0.36303711	0.19648248
0.3633497	0.19632873
0.36359599	0.1962189
0.36401367	0.19602398
0.36435959	0.19585543
0.36460781	0.19573907
0.36499023	0.19556841
0.36537422	0.19538421
0.3656235	0.19526836
0.3659668	0.19511365
0.36639174	0.19491311
0.36664278	0.19480026
0.36694336	0.19466575
0.367409	0.19444372
0.36766234	0.19433106
0.36791992	0.19422272
0.3684082	0.19399079
0.3686836	0.1938657
0.36893126	0.19376526
0.36938477	0.19355678
0.36971969	0.19340583
0.36996781	0.1932955
0.37036133	0.19312629
0.37075909	0.19294481
0.37100927	0.19283618
0.37133789	0.19269554
0.37179946	0.19248453
0.37205317	0.19237666
0.37231445	0.19227168
0.37280273	0.19205077
0.37309808	0.19192255
0.37334363	0.19182088
0.3737793	0.19163557
0.37415791	0.19146953
0.37440739	0.19136422
0.37475586	0.19122018
0.37521588	0.19101625
0.37546952	0.19091137
0.37573242	0.19080898
0.3762207	0.19059527
0.37653596	0.19046441
0.37678385	0.19036241
0.37719727	0.19019552
0.37761214	0.19001724
0.3778635	0.1899161
0.37817383	0.18979342
0.37866211	0.18958398
0.3789366	0.18947064
0.37918241	0.18937614
0.37963867	0.18919026
0.38003009	0.18902913
0.38028021	0.18893055
0.38061523	0.18880106
0.38110352	0.1885971
0.38136957	0.18848982
0.38161552	0.18839827
0.38208008	0.18821263
0.38247624	0.18805289
0.38272663	0.18795642
0.38305664	0.18783087
0.38354492	0.18763185
0.38383052	0.18752024
0.38407693	0.18742628
0.38452148	0.18726031
0.38494806	0.18708717
0.38520195	0.18699406
0.38549805	0.18688711
0.38598633	0.18668875
0.38632366	0.18656358
0.38657205	0.18646959
0.38696289	0.18632531
0.38744982	0.1861343
0.38769701	0.18603773
0.38794095	0.18595381
0.38842773	0.18577457
0.38883907	0.1856147
0.38909204	0.18552458
0.3894043	0.18541768
0.38989258	0.18522524
0.39023971	0.18510031
0.39048917	0.18501176
0.39086914	0.18487619
0.39135742	0.18469049
0.39164318	0.18458905
0.39188981	0.18450056
0.39233398	0.18434572
0.39280791	0.18417035
0.39305648	0.18407906
0.39331055	0.1839945
0.39379883	0.18382305
0.39422594	0.18366537
0.39447679	0.1835763
0.39477539	0.18348106
0.39526367	0.18330195
0.39565619	0.18316288
0.3959077	0.18307776
0.39624023	0.18297119
0.39672852	0.18279314
0.39710045	0.18266589
0.39735154	0.18258295
0.39770508	0.18246858
0.39819336	0.18229157
0.39854938	0.18217135
0.39879999	0.18208993
0.39916992	0.18197136
0.3996582	0.1817963
0.40000796	0.18168008
0.40025839	0.18160041
0.40063477	0.18148201
0.40112305	0.18131058
0.40147971	0.1811939
0.40173043	0.18111499
0.40209961	0.18100065
0.40258789	0.18083036
0.40295666	0.18070998
0.40320736	0.18063101
0.40356445	0.18052408
0.40405273	0.18035642
0.40444864	0.18023009
0.40469808	0.18014958
0.4050293	0.18005422
0.40551758	0.17989237
0.40595626	0.17975383
0.40620769	0.17967507
0.40649414	0.17958642
0.40698242	0.17943679
0.40746651	0.1792787
0.40771947	0.17920222
0.40796392	0.17912807
0.40844727	0.17898318
0.40893555	0.17882515
0.40923969	0.17873247
0.40948805	0.17866123
0.40991211	0.17853939
0.41040039	0.1783811
0.41077972	0.17826832
0.41102895	0.1781922
0.41137695	0.17809597
0.41186523	0.17794334
0.41232888	0.17780423
0.41258183	0.17773073
0.4128418	0.17765607
0.41333008	0.17751654
0.41381836	0.17736686
0.41414193	0.1772735
0.41438992	0.17720264
0.41479492	0.17709409
0.4152832	0.17694162
0.41571938	0.1768175
0.41597252	0.17674708
0.41625977	0.17666627
0.41674805	0.17653025
0.41723633	0.17638417
0.41755868	0.17629521
0.4178061	0.17622638
0.41821289	0.17612232
0.41870117	0.1759763
0.41916488	0.1758474
0.41941773	0.17577789
0.41967773	0.17570933
0.42016602	0.17557965
0.4206543	0.17543556
0.42103373	0.1753338
0.42128545	0.17526778
0.42163086	0.17517532
0.42211914	0.17504867
0.42260742	0.17490975
0.42292386	0.17482697
0.42317139	0.17476117
0.42358398	0.17466062
0.42407227	0.17452285
0.42456055	0.17439268
0.42482275	0.1743235
0.42506721	0.1742614
0.42553711	0.1741483
0.42602539	0.1740096
0.42649449	0.17389064
0.42674545	0.17382574
0.42700195	0.17376302
0.42749023	0.17364746
0.42797852	0.17351157
0.42843266	0.1733981
0.42868417	0.17333409
0.42895508	0.17326811
0.42944336	0.1731536
0.42993164	0.17302018
0.4303885	0.17290891
0.43064019	0.1728466
0.4309082	0.17278287
0.43139648	0.17267243
0.43188477	0.17254182
0.43237044	0.17242598
0.43262104	0.17236556
0.43286337	0.17230714
0.43334961	0.17219895
0.43383789	0.17207121
0.43432617	0.17195498
0.43461476	0.17188765
0.43486296	0.17183103
0.43530273	0.17173144
0.43579102	0.17161526
0.4362793	0.17149729
0.43663431	0.17141612
0.43688477	0.17135982
0.43725586	0.17127704
0.43774414	0.17116847
0.43823242	0.1710463
0.43867518	0.17094766
0.43892875	0.17089124
0.43920898	0.17082822
0.43969727	0.17072778
0.44018555	0.17060727
0.44067383	0.17049982
0.44099417	0.17043002
0.44124319	0.17037687
0.44165039	0.17029036
0.44213867	0.1701869
0.44262695	0.17006946
0.44308243	0.16997211
0.44333642	0.16991792
0.44360352	0.16986123
0.4440918	0.16976337
0.44458008	0.16965439
0.44506836	0.16954799
0.44545779	0.16946765
0.44571072	0.16941613
0.44604492	0.1693464
0.4465332	0.16925334
0.44702148	0.16913947
0.44750977	0.16903852
0.4478509	0.16896836
0.44810171	0.16891785
0.44848633	0.16884052
0.44897461	0.16874989
0.44946289	0.16864036
0.44995117	0.16854558
0.45028847	0.16847864
0.4505395	0.16842975
0.45092773	0.16835302
0.45141602	0.168264
0.4519043	0.16815483
0.45239258	0.16806098
0.45274226	0.1679927
0.4529939	0.16794528
0.45336914	0.16787299
0.45385742	0.16778885
0.4543457	0.16768707
0.45483398	0.16759466
0.45524906	0.16751673
0.45550207	0.16746934
0.45581055	0.16741227
0.45629883	0.16732317
0.45678711	0.16723371
0.45727539	0.16713354
0.45776367	0.16704524
0.45802725	0.16699722
0.45827351	0.1669548
0.45874023	0.16687401
0.45922852	0.16679726
0.4597168	0.1666959
0.46020508	0.16660715
0.46060716	0.16653538
0.46086107	0.16649156
0.46118164	0.1664367
0.46166992	0.16635506
0.4621582	0.16627278
0.46264648	0.1661747
0.46313477	0.1660932
0.46348497	0.16603568
0.46373726	0.16599572
0.46411133	0.16593528
0.46459961	0.16585668
0.46508789	0.16577602
0.46557617	0.16568113
0.46606445	0.16560151
0.46640122	0.1655455
0.46665306	0.16550486
0.46704102	0.16544171
0.4675293	0.16536625
0.46801758	0.16529285
0.46850586	0.16520533
0.46899414	0.16513038
0.46938912	0.16506682
0.46964263	0.16502671
0.4699707	0.16497483
0.47045898	0.16489916
0.47094727	0.16483183
0.47143555	0.16474206
0.47192383	0.16466635
0.47241211	0.16459133
0.4726669	0.16455338
0.47291253	0.16451928
0.47338867	0.16445253
0.47387695	0.16438403
0.47436523	0.16431218
0.47485352	0.16422581
0.4753418	0.16415561
0.47577364	0.1640929
0.47602859	0.16405675
0.47631836	0.16401561
0.47680664	0.1639451
0.47729492	0.16387955
0.4777832	0.16381285
0.47827148	0.16373588
0.47875977	0.16367029
0.47921452	0.16360692
0.47946907	0.16357157
0.47973633	0.1635351
0.48022461	0.16346813
0.48071289	0.16340517
0.48120117	0.16334287
0.48168945	0.163259
0.48217773	0.16319428
0.48266602	0.16313504
0.48298914	0.16309744
0.48324264	0.16306815
0.48364258	0.16301755
0.48413086	0.16295304
0.48461914	0.1628958
0.48510742	0.16282506
0.4855957	0.16275168
0.48608398	0.16269178
0.48655565	0.16263054
0.48681079	0.16259695
0.48706055	0.16256811
0.48754883	0.16251741
0.48803711	0.16246857
0.48852539	0.1624148
0.48901367	0.16235162
0.48950195	0.16227321
0.48999023	0.16221609
0.49047852	0.16215819
0.4907993	0.16212058
0.49105726	0.16209233
0.49145508	0.16204347
0.49194336	0.16198636
0.49243164	0.16194514
0.49291992	0.1619123
0.4934082	0.16184375
0.49389648	0.16176893
0.49438477	0.16171652
0.49487305	0.16166235
0.49516518	0.16162843
0.49542292	0.16160228
0.49584961	0.16155753
0.49633789	0.16150445
0.49682617	0.16144786
0.49731445	0.16141314
0.49780273	0.16138869
0.49829102	0.16131159
0.4987793	0.16125238
0.49926758	0.16120268
0.49971413	0.1611567
0.49997095	0.16113042
0.50024414	0.16110409
0.50073242	0.16105535
0.5012207	0.16100912
0.50170898	0.16095815
0.50219727	0.16091375
0.50268555	0.16089632
0.50317383	0.16083512
0.50366211	0.16078172
0.50415039	0.16073443
0.50463867	0.16068898
0.5049799	0.16065608
0.50522968	0.16063253
0.50561523	0.16059821
0.50610352	0.16055453
0.5065918	0.16051162
0.50708008	0.16046909
0.50756836	0.16042374
0.50805664	0.16040457
0.50854492	0.16035587
0.5090332	0.1603097
0.50952148	0.16026695
0.51000977	0.16022548
0.51049805	0.16018568
0.51078616	0.16016154
0.51103254	0.16014137
0.51147461	0.16010644
0.51196289	0.16006777
0.51245117	0.16002904
0.51293945	0.15999176
0.51342773	0.15995217
0.51391602	0.15992361
0.5144043	0.15989364
0.51489258	0.15985253
0.51538086	0.1598146
0.51586914	0.15977843
0.51635742	0.15974324
0.5168457	0.15970847
0.51724877	0.15968063
0.51749406	0.1596629
0.51782227	0.15964081
0.51831055	0.15960754
0.51879883	0.15957476
0.51928711	0.15954261
0.51977539	0.15951057
0.52026367	0.15947977
0.52075195	0.15944683
0.52124023	0.15942662
0.52172852	0.15939538
0.5222168	0.15936354
0.52270508	0.15933259
0.52319336	0.15930272
0.52368164	0.15927418
0.52416992	0.15924561
0.5246582	0.15921754
0.52511451	0.15919255
0.52535868	0.15917841
0.52563477	0.15916367
0.52612305	0.15913712
0.52661133	0.15911077
0.52709961	0.15908538
0.52758789	0.1590605
0.52807617	0.15903546
0.52856445	0.15901103
0.52905273	0.15898724
0.52954102	0.1589635
0.5300293	0.15894287
0.53051758	0.15892374
0.53100586	0.1589002
0.53149414	0.1588772
0.53198242	0.15885516
0.5324707	0.15883383
0.53295898	0.15881243
0.53344727	0.15879231
0.53393555	0.15877227
0.53442383	0.1587528
0.53491211	0.15873371
0.53540039	0.15871493
0.53583429	0.15869915
0.53607635	0.15868981
0.53637695	0.15867903
0.53686523	0.15866124
0.53735352	0.15864432
0.5378418	0.15862795
0.53833008	0.15861161
0.53881836	0.15859581
0.53930664	0.15858047
0.53979492	0.15856544
0.5402832	0.15855103
0.54077148	0.15853697
0.54125977	0.15852317
0.54174805	0.15850977
0.54223633	0.15849686
0.54272461	0.15848438
0.54321289	0.15847219
0.54370117	0.15846047
0.54418945	0.15845035
0.54467773	0.15844094
0.54516602	0.15842944
0.5456543	0.15841965
0.54614258	0.15840947
0.54663086	0.15840035
0.54711914	0.15839106
0.54760742	0.15838259
0.5480957	0.15837408
0.54858398	0.15836654
0.54907227	0.15835915
0.54956055	0.15835218
0.55004883	0.15834559
0.55053711	0.1583399
0.55102539	0.15833406
0.55151367	0.15832868
0.55200195	0.15832358
0.55249023	0.15831915
0.55297852	0.15831541
0.5534668	0.15831154
0.55395508	0.15830845
0.55444336	0.15830552
0.55493164	0.15830286
0.55541992	0.15830093
0.5559082	0.1582994
0.55639648	0.15829803
0.55688477	0.15829728
0.55737305	0.1582971
0.55786133	0.15829665
0.55834961	0.15829715
0.55883789	0.15829801
0.55932617	0.15829919
0.55981445	0.15830082
0.56030273	0.15830275
0.56079102	0.15830529
0.5612793	0.15830815
0.56176758	0.15831135
0.56225586	0.15831484
0.56274414	0.15831848
0.56323242	0.15832313
0.5637207	0.15832796
0.56420898	0.15833324
0.56469727	0.15833907
0.56518555	0.15834506
0.56567383	0.15835127
0.56616211	0.15835832
0.56665039	0.15836534
0.56713867	0.15837301
0.56762695	0.15838103
0.56811523	0.15838935
0.56860352	0.1583981
0.5690918	0.15840758
0.56958008	0.15841678
0.57006836	0.15842591
0.57055664	0.15843776
0.57104492	0.15844995
0.5715332	0.15846103
0.57202148	0.15847275
0.57250977	0.15848501
0.57299805	0.15849746
0.57348633	0.15851044
0.57397461	0.15852398
0.57446289	0.15853768
0.57495117	0.15855185
0.57543945	0.15856637
0.57592773	0.15858139
0.57641602	0.15859697
0.5769043	0.1586128
0.57739258	0.15862897
0.57788086	0.15864552
0.57836914	0.15866255
0.57885742	0.15867999
0.5791303	0.15869016
0.57937544	0.158699
0.57983398	0.15871617
0.58032227	0.15873485
0.58081055	0.15875368
0.58129883	0.1587732
0.58178711	0.15879299
0.58227539	0.15881332
0.58276367	0.15883401
0.58325195	0.15885466
0.58374023	0.15887687
0.58422852	0.15889637
0.5847168	0.15892011
0.58520508	0.15894564
0.58569336	0.15896896
0.58618164	0.15899249
0.58666992	0.15901641
0.5871582	0.1590411
0.58764648	0.15906606
0.58813477	0.15909138
0.58862305	0.15911697
0.58911133	0.15914292
0.58956366	0.15916741
0.58981091	0.15918133
0.59008789	0.15919636
0.59057617	0.15922408
0.59106445	0.15925142
0.59155273	0.1592801
0.59204102	0.15930794
0.5925293	0.15933742
0.59301758	0.15936643
0.59350586	0.15939368
0.59399414	0.15942946
0.59448242	0.15945991
0.5949707	0.15949105
0.59545898	0.15952264
0.59594727	0.15955482
0.59643555	0.15958743
0.59692383	0.15962026
0.59739216	0.15965198
0.59764007	0.15966894
0.59790039	0.15968716
0.59838867	0.1597209
0.59887695	0.15975659
0.59936523	0.15978967
0.59985352	0.15982729
0.6003418	0.15985851
0.60083008	0.1598982
0.60131836	0.15993713
0.60180664	0.15997458
0.60229492	0.16001232
0.6027832	0.16005017
0.60327148	0.16008834
0.60375977	0.16012762
0.60405777	0.1601512
0.60430355	0.16017149
0.60473633	0.16020657
0.60522461	0.1602467
0.60571289	0.16028667
0.60620117	0.16032813
0.60668945	0.16036623
0.60717773	0.16041421
0.60766602	0.16045648
0.6081543	0.16049944
0.60864258	0.16054302
0.60913086	0.16058626
0.60956261	0.16062538
0.60980991	0.16064912
0.61010742	0.16067453
0.6105957	0.16072018
0.61108398	0.16076461
0.61157227	0.1608113
0.61206055	0.16085408
0.61254883	0.16090739
0.61303711	0.16095442
0.61352539	0.16100259
0.61401367	0.1610498
0.61450195	0.16109887
0.6147878	0.16112804
0.61503389	0.16115135
0.61547852	0.16119752
0.6159668	0.1612468
0.61645508	0.16129663
0.61694336	0.16134613
0.61743164	0.16140231
0.61791992	0.16145459
0.6184082	0.16150585
0.61889648	0.16155953
0.61930253	0.16160269
0.61955029	0.16162919
0.61987305	0.1616666
0.62036133	0.16171836
0.62084961	0.16177475
0.62133789	0.16182588
0.62182617	0.16188741
0.62231445	0.1619433
0.62280273	0.16199959
0.62329102	0.1620564
0.62362961	0.1620972
0.62387698	0.16212502
0.62426758	0.1621704
0.62475586	0.1622312
0.62524414	0.16228293
0.62573242	0.16234982
0.6262207	0.16241031
0.62670898	0.16246963
0.62719727	0.16253088
0.62757981	0.16257937
0.62782878	0.16260889
0.62817383	0.16265269
0.62866211	0.16271658
0.62915039	0.16277144
0.62963867	0.16284403
0.63012695	0.16290603
0.63061523	0.16297233
0.63110352	0.1630335
0.63140717	0.16307618
0.6316525	0.16311057
0.63208008	0.16316338
0.63256836	0.16323169
0.63305664	0.16329481
0.63354492	0.16336698
0.6340332	0.16343574
0.63452148	0.16350074
0.63488448	0.1635547
0.63513184	0.16359077
0.63549805	0.16363721
0.63598633	0.16370974
0.63647461	0.16377505
0.63696289	0.16385111
0.63745117	0.16392398
0.63793945	0.16399256
0.63828792	0.16404459
0.63853455	0.16408306
0.63891602	0.16413719
0.6394043	0.16420768
0.63989258	0.1642836
0.64038086	0.16436035
0.64086914	0.16443458
0.64135742	0.16451061
0.64161473	0.164548
0.64186162	0.16458503
0.64233398	0.16466252
0.64282227	0.1647321
0.64331055	0.16481622
0.64379883	0.16489476
0.64428711	0.16497127
0.64461842	0.16502303
0.64486495	0.16506425
0.64526367	0.16513051
0.64575195	0.16520289
0.64624023	0.16529107
0.64672852	0.16537259
0.6472168	0.16545209
0.6475604	0.16550839
0.64780698	0.1655514
0.64819336	0.16561756
0.64868164	0.16569328
0.64916992	0.16578453
0.6496582	0.16586852
0.65014648	0.16595276
0.65045083	0.16600379
0.65069759	0.16604646
0.65112305	0.16612402
0.65161133	0.16620323
0.65209961	0.16629821
0.65258789	0.16638267
0.65303025	0.16646426
0.65328076	0.16651034
0.65356445	0.16655905
0.65405273	0.1666432
0.65454102	0.16673818
0.6550293	0.16682954
0.65551758	0.16691938
0.65583411	0.16697707
0.65608112	0.16702246
0.65649414	0.16710248
0.65698242	0.16718815
0.6574707	0.16729027
0.65795898	0.16737929
0.65833695	0.16745126
0.65858356	0.16750182
0.65893555	0.16757082
0.65942383	0.1676552
0.65991211	0.16776403
0.66040039	0.1678553
0.66080481	0.1679328
0.6610504	0.16798594
0.66137695	0.16805402
0.66186523	0.16813891
0.66235352	0.16824934
0.6628418	0.16834792
0.66324299	0.16842344
0.6634893	0.16847436
0.66381836	0.16854875
0.66430664	0.16864051
0.66479492	0.16874808
0.6652832	0.16885326
0.66562983	0.16892284
0.66587791	0.16897077
0.66625977	0.16905385
0.66674805	0.16915854
0.66723633	0.16926335
0.66772461	0.16936949
0.66798515	0.1694289
0.6682281	0.16947949
0.66870117	0.16957285
0.66918945	0.16968916
0.66967773	0.16979761
0.67008818	0.16988415
0.67033661	0.16993697
0.6706543	0.17001182
0.67114258	0.17011732
0.67163086	0.17023149
0.67211914	0.17034091
0.67238514	0.1704038
0.67262893	0.17045815
0.6730957	0.17055749
0.67358398	0.17067697
0.67407227	0.17079096
0.67442269	0.17087176
0.67466964	0.17092747
0.67504883	0.17101134
0.67553711	0.1711319
0.67602539	0.17124891
0.67643717	0.17134465
0.67668684	0.17140178
0.67700195	0.17147917
0.67749023	0.17159407
0.67797852	0.17171717
0.67842699	0.17182309
0.67867584	0.17188286
0.67895508	0.17195394
0.67944336	0.17206909
0.67993164	0.1721961
0.68039374	0.17230687
0.68064179	0.17236826
0.6809082	0.17243744
0.68139648	0.17255514
0.68188477	0.17268509
0.6823374	0.17279637
0.68258675	0.17285852
0.68286133	0.17293126
0.68334961	0.17305258
0.68383789	0.17318479
0.68425919	0.17329112
0.68450786	0.17335405
0.68481445	0.17343297
0.68530273	0.17356293
0.68579102	0.17369457
0.68616415	0.17379159
0.68641166	0.17385629
0.68676758	0.17394659
0.68725586	0.17408399
0.68774414	0.17421381
0.68804758	0.17429796
0.68829334	0.17436338
0.6887207	0.17447333
0.68920898	0.1746144
0.68967827	0.17473975
0.68992847	0.17480756
0.69018555	0.17488096
0.69067383	0.17501294
0.69116211	0.17515452
0.69152691	0.17525665
0.69177457	0.17532476
0.69213867	0.17542245
0.69262695	0.17556744
0.69311523	0.17570384
0.69336885	0.17577705
0.69361217	0.17584871
0.6940918	0.17598101
0.69458008	0.17612848
0.69493977	0.17623339
0.69518756	0.1763034
0.69555664	0.17640615
0.69604492	0.17655736
0.69650358	0.17668972
0.69675197	0.17676419
0.69702148	0.17684179
0.69750977	0.17699015
0.69799805	0.17713539
0.69829302	0.17722749
0.69853765	0.17730311
0.69897461	0.17742596
0.69946289	0.17758173
0.69982623	0.17769458
0.70007417	0.17776905
0.70043945	0.17787494
0.70092773	0.17803369
0.70135174	0.17816277
0.70159957	0.17824075
0.7019043	0.17833316
0.70239258	0.17849101
0.70286035	0.17863437
0.70310734	0.1787161
0.70336914	0.17879744
0.70385742	0.17895629
0.7043457	0.17910697
0.7046029	0.17919331
0.70484707	0.17927402
0.70532227	0.17942774
0.70581055	0.17958024
0.70608761	0.17967407
0.70633233	0.17975916
0.70678711	0.1799083
0.70727539	0.18006112
0.70756399	0.18015793
0.70780975	0.18024578
0.70825195	0.18039707
0.70874023	0.18055204
0.70902844	0.18064664
0.70927573	0.18073346
0.7097168	0.18089293
0.71020508	0.18105189
0.71047723	0.18114037
0.71072617	0.18122295
0.71118164	0.18139491
0.71166242	0.18155698
0.71191306	0.18164162
0.7121617	0.18171871
0.71264648	0.18190098
0.71308683	0.18205666
0.7133366	0.18214248
0.71362305	0.18223468
0.71411133	0.18241436
0.71450277	0.18255907
0.71475227	0.18264757
0.71508789	0.18275966
0.71557617	0.18293797
0.7159215	0.18306287
0.71616771	0.18315751
0.71655273	0.18329289
0.71704102	0.18347377
0.71732756	0.18357556
0.71757577	0.18366156
0.71801758	0.18383502
0.71846565	0.18400214
0.71871556	0.18409372
0.71899414	0.18419097
0.71948242	0.1843781
0.7198498	0.18451738
0.72009696	0.18461404
0.72045898	0.18474516
0.72094727	0.18493496
0.7212304	0.18504078
0.72147779	0.18513001
0.72192383	0.18530922
0.72234316	0.1854736
0.72259292	0.18556968
0.72290039	0.18568229
0.72338867	0.18587774
0.72371275	0.18600128
0.72396033	0.18609712
0.72436523	0.18626085
0.72480848	0.18643928
0.72505832	0.18653784
0.7253418	0.18664441
0.72583008	0.18684503
0.72616018	0.18697439
0.72640783	0.18707289
0.72680664	0.18723787
0.72724092	0.18741725
0.72749064	0.1875183
0.7277832	0.18763146
0.72827148	0.18783685
0.72857545	0.18795998
0.72882246	0.18805756
0.72924805	0.18824015
0.72964446	0.18840628
0.72989293	0.18851117
0.73022461	0.1886436
0.73071289	0.18885495
0.73096347	0.18896029
0.73121029	0.18905863
0.73168945	0.1892681
0.73202775	0.18940955
0.73227589	0.18951303
0.73266602	0.18968402
0.73307498	0.18986303
0.73332411	0.18997161
0.73364258	0.19010362
0.73412541	0.19031982
0.73437455	0.19043013
0.73462084	0.19052995
0.73510742	0.19074997
0.73541694	0.19088511
0.73566392	0.19099015
0.73608398	0.19118329
0.73645491	0.1913454
0.73670145	0.19145824
0.73706055	0.19161635
0.73747663	0.19180907
0.7377262	0.19192249
0.73803711	0.19205697
0.73850274	0.19227614
0.73875235	0.19238983
0.73901367	0.19250336
0.73950195	0.19273376
0.73976982	0.1928571
0.74001646	0.1929664
0.74047852	0.19318737
0.74078244	0.19332764
0.74102944	0.19343789
0.74145508	0.19364447
0.74178994	0.19380053
0.74203718	0.19391274
0.74243164	0.19410793
0.74279225	0.19427635
0.74304052	0.1943906
0.7434082	0.19457411
0.74378962	0.19475413
0.74403729	0.19487471
0.74438477	0.19504496
0.74477933	0.19523453
0.7450256	0.19535813
0.74536133	0.19551959
0.74576338	0.19571711
0.74600935	0.19584293
0.74633789	0.19600101
0.74674291	0.1962031
0.74698899	0.19632988
0.74731445	0.1964875
0.74771981	0.19669092
0.74796595	0.19681845
0.74829102	0.19697897
0.74869048	0.19718209
0.74893732	0.19730987
0.74926758	0.19747608
0.74965745	0.19767529
0.74990602	0.19780149
0.75024414	0.19797869
0.75061529	0.19817117
0.75086312	0.19829443
0.7512207	0.19848712
0.75157202	0.19866911
0.75181938	0.19879393
0.75219727	0.1989979
0.7525241	0.19916953
0.75277096	0.19929739
0.75317383	0.19951693
0.75347308	0.19967329
0.75371999	0.19980138
0.75415039	0.20003981
0.75441564	0.20018088
0.75466266	0.20030859
0.75510239	0.20055616
0.75535291	0.20069236
0.75561523	0.20082621
0.75604176	0.20106427
0.75628834	0.20120358
0.7565918	0.20136486
0.75697187	0.20157891
0.75721978	0.20171156
0.75756836	0.20191045
0.75790075	0.20209346
0.75814773	0.20222891
0.75854492	0.20245968
0.75882202	0.20261439
0.7590689	0.20274827
0.75948972	0.2029955
0.75973993	0.20313804
0.76000977	0.20328303
0.76040949	0.20351737
0.7606584	0.20365693
0.76098633	0.2038532
0.76132047	0.20404412
0.76156742	0.20418366
0.76196289	0.20442079
0.76222843	0.20457392
0.7624752	0.20471311
0.76288271	0.20496009
0.76312956	0.20510976
0.76342773	0.20528008
0.76378538	0.20549286
0.76403248	0.20563686
0.7644043	0.20586655
0.76468094	0.20603106
0.76492743	0.20617498
0.76532602	0.2064218
0.76557317	0.20657389
0.76586914	0.20674717
0.76621788	0.20696095
0.76646492	0.2071103
0.7668457	0.20735463
0.76710101	0.20751001
0.7673474	0.20765334
0.76773925	0.20790088
0.76798733	0.20805113
0.76831055	0.20825997
0.76861795	0.2084509
0.76886464	0.20860225
0.76924417	0.20884874
0.76949139	0.20900837
0.76977539	0.20917944
0.77012164	0.20940102
0.7703689	0.20955581
0.7707361	0.20980295
0.77098641	0.20996608
0.77124023	0.21011883
0.77161187	0.21036081
0.77185922	0.21051709
0.7722168	0.21076025
0.77247211	0.21092727
0.772718	0.2110816
0.77308612	0.21132939
0.77333376	0.21148779
0.77368164	0.21172384
0.77394687	0.21189656
0.77419374	0.21205482
0.7745497	0.21230307
0.77479738	0.21246726
0.77514648	0.21270906
0.7754054	0.21287788
0.77565281	0.2130341
0.7760064	0.21328267
0.77625376	0.21345177
0.77659532	0.21369908
0.77684627	0.21387227
0.77709961	0.21403009
0.77745479	0.21427238
0.77770186	0.21444105
0.77803619	0.21468813
0.77828459	0.21486917
0.77856445	0.2150606
0.77888288	0.21527567
0.7791299	0.21544024
0.77947288	0.21568655
0.77971971	0.21586358
0.7800293	0.21610205
0.780295	0.21628999
0.78054071	0.21645308
0.78088803	0.21670095
0.78113559	0.21687088
0.7814646	0.21711662
0.78171047	0.21730637
0.78198242	0.21750711
0.78228698	0.21772507
0.78253335	0.21789608
0.78286832	0.21814338
0.78311655	0.21831725
0.78343367	0.21856285
0.78367968	0.21875799
0.78393555	0.21894318
0.78425283	0.21917872
0.78449928	0.21935508
0.78482475	0.21960227
0.78507296	0.21978087
0.78538771	0.22002599
0.78563296	0.22022298
0.78588867	0.22041411
0.78619595	0.22064955
0.78644219	0.22083046
0.78676018	0.22107772
0.78700743	0.22126288
0.78732334	0.2215084
0.78757284	0.22169712
0.7878418	0.22192018
0.78811746	0.22213856
0.78836298	0.22232311
0.78867492	0.22257078
0.78892168	0.22275875
0.78922861	0.22300551
0.78947636	0.22319662
0.78977994	0.22344151
0.79002554	0.22364323
0.7902832	0.22385051
0.79056815	0.22408296
0.79081384	0.2242739
0.79111593	0.22452165
0.79136266	0.22471531
0.79166142	0.22496218
0.7919092	0.2251588
0.79220474	0.22540465
0.79245491	0.22560216
0.79272461	0.22583679
0.79298427	0.22605717
0.79322919	0.22625401
0.79352238	0.2265019
0.7937685	0.22670078
0.7940589	0.22694839
0.79430583	0.22714982
0.79459333	0.22739656
0.79484113	0.22760039
0.79512542	0.2278463
0.79537459	0.22805168
0.7956529	0.22829644
0.795899	0.22851472
0.79614263	0.22871861
0.79642418	0.22896594
0.79666974	0.22917176
0.79695053	0.2294199
0.79719679	0.22962787
0.79747492	0.22987547
0.7977218	0.23008562
0.7979973	0.23033254
0.79824479	0.23054499
0.79851753	0.2307913
0.79876575	0.23100585
0.79903613	0.23125151
0.79928515	0.2314681
0.79955263	0.23171282
0.79979997	0.231937
0.80004883	0.23216121
0.80030972	0.23240199
0.80055477	0.23261849
0.80082204	0.23286698
0.80106766	0.2330847
0.80133327	0.23333321
0.80157931	0.23355303
0.80184248	0.23380118
0.80208885	0.23402296
0.80235009	0.23427065
0.8025968	0.23449411
0.80285601	0.23474142
0.803103	0.23496688
0.80336009	0.23521385
0.80360738	0.23544097
0.80386277	0.23568759
0.80411034	0.23591637
0.80436352	0.23616273
0.80461134	0.23639344
0.80486268	0.23663952
0.80511075	0.23687189
0.80536	0.23711774
0.80560828	0.23735201
0.80585571	0.23759769
0.80610425	0.23783339
0.80635014	0.23807887
0.80659881	0.23831614
0.80684287	0.23856147
0.8070917	0.23880036
0.80733395	0.23904557
0.80758285	0.2392862
0.80782326	0.23953134
0.8080722	0.23977367
0.80831106	0.24001882
0.80856	0.24026257
0.80879744	0.24050773
0.80904628	0.24075294
0.80928239	0.24099815
0.80953112	0.24124471
0.80976576	0.24149002
0.81001431	0.24173817
0.81024772	0.24198362
0.8104961	0.24223307
0.81072792	0.2424787
0.81097607	0.24272991
0.81120671	0.24297579
0.81145465	0.24322818
0.81168416	0.24347428
0.81193175	0.2437283
0.81216037	0.24397467
0.81240773	0.2442298
0.81263503	0.24447652
0.81288221	0.24473292
0.81310816	0.2449801
0.81335513	0.24523766
0.81357994	0.24548527
0.8138266	0.24574432
0.81405075	0.24599214
0.81429695	0.24625334
0.81452054	0.24650147
0.81476638	0.2467636
0.81498757	0.2470134
0.81523343	0.24727364
0.81545379	0.24752515
0.81569911	0.24778797
0.81592715	0.24803513
0.81615098	0.24829102
0.81638946	0.24854898
0.81660205	0.24879365
0.8168502	0.2490664
0.81706367	0.24931193
0.81731142	0.2495847
0.81752227	0.2498313
0.81776984	0.25010495
0.81798166	0.25035209
0.81822809	0.25062901
0.81844032	0.25087657
0.81868634	0.251153
0.81889445	0.25140318
0.8191405	0.25167647
0.81935563	0.2519249
0.81958487	0.25219727
0.81980996	0.25245348
0.82001325	0.25269807
0.82026142	0.25298267
0.82046327	0.25322873
0.82071095	0.25351432
0.82091462	0.25376113
0.82116092	0.25404994
0.82136348	0.25429808
0.82160996	0.25458313
0.8218105	0.25483443
0.82205599	0.25512272
0.82226648	0.25537023
0.82246088	0.25561523
0.82270798	0.25590819
0.8229026	0.25615413
0.82315006	0.2564506
0.82334773	0.25669749
0.82359392	0.25699574
0.82378803	0.25724485
0.82403426	0.25753882
0.82423611	0.2577888
0.82444615	0.25805664
0.824675	0.25833452
0.82486368	0.25858005
0.82511132	0.25888516
0.82530322	0.25913199
0.8255495	0.25943911
0.82573757	0.25968858
0.82598376	0.25999057
0.82618094	0.26024059
0.82637574	0.26049805
0.82661331	0.26079458
0.82679774	0.26104046
0.82704447	0.26135541
0.82723121	0.2616029
0.82747774	0.261914
0.82766696	0.26216395
0.82788198	0.26245117
0.8280979	0.2627245
0.8282767	0.26296967
0.82852368	0.26329268
0.82870605	0.26353991
0.82895263	0.26385763
0.82913518	0.26410619
0.82935646	0.2644043
0.82956466	0.2646761
0.82973983	0.26492152
0.82998704	0.2652494
0.83016645	0.26549658
0.83041285	0.26582405
0.83059255	0.26607456
0.8307959	0.26635742
0.83101653	0.26664612
0.83118842	0.26689127
0.83143446	0.26723324
0.83160727	0.26748158
0.83185439	0.26780484
0.83203709	0.26805645
0.83220644	0.26831055
0.83244735	0.26864533
0.83262306	0.26889199
0.83287013	0.26922608
0.83304225	0.2694774
0.83324226	0.26977539
0.83345591	0.27006758
0.83362718	0.27031299
0.83387379	0.27065867
0.8340347	0.27090939
0.83426903	0.27124023
0.8344566	0.27150154
0.83462248	0.2717456
0.8348688	0.27210159
0.83502831	0.27235065
0.83527467	0.27269915
0.83545023	0.2729482
0.83561085	0.27319336
0.83585523	0.27355346
0.83601391	0.27380142
0.83626039	0.27415538
0.8364309	0.27440503
0.8365957	0.2746582
0.83683514	0.27501488
0.83699148	0.27526288
0.83723804	0.27562282
0.83740555	0.2758726
0.83756577	0.27612305
0.83780815	0.27648634
0.83796088	0.2767353
0.83820549	0.27709961
0.83837125	0.2773513
0.83852488	0.27759635
0.83877229	0.27796777
0.83892357	0.27821733
0.83914931	0.27856445
0.83932941	0.27884206
0.83948177	0.27908822
0.83972881	0.27946491
0.83988672	0.27971408
0.84007992	0.2800293
0.84028169	0.28034522
0.84043151	0.28059201
0.8406783	0.28097466
0.84083432	0.28122522
0.84099683	0.28149414
0.8412286	0.28185765
0.84137367	0.28210684
0.8416036	0.2824707
0.84177379	0.28274539
0.84191957	0.28299159
0.84216655	0.28338464
0.84231772	0.28363452
0.84249621	0.28393555
0.84270862	0.28427937
0.8428502	0.28452748
0.84308802	0.28491211
0.8432465	0.28517554
0.84338823	0.28542162
0.8436352	0.28582461
0.84378253	0.28607446
0.84395715	0.28637695
0.84417007	0.28672746
0.84430812	0.28697611
0.84453535	0.28735352
0.84470026	0.28763502
0.84483878	0.28788149
0.84508556	0.28829516
0.84523	0.2885456
0.84538219	0.28881836
0.84561289	0.28920788
0.84575446	0.28945676
0.84594361	0.28979492
0.84613727	0.29012654
0.84627108	0.29037421
0.84650323	0.29077148
0.84665827	0.29104619
0.84679203	0.29129263
0.84703872	0.29172033
0.84717868	0.29197087
0.84732094	0.29223633
0.84755618	0.29264838
0.84769347	0.29289781
0.84786297	0.29321289
0.84807116	0.29357869
0.84820288	0.29382539
0.84840119	0.29418945
0.84858373	0.29451604
0.84871094	0.29476406
0.84893672	0.29516602
0.84909188	0.29545617
0.84922067	0.29570278
0.84946326	0.29614258
0.84960016	0.29639839
0.8497261	0.29664446
0.84997251	0.29709619
0.85010557	0.29734637
0.85023771	0.29760742
0.85047583	0.29804684
0.85060673	0.29829715
0.85075167	0.29858398
0.85097685	0.29900137
0.85110599	0.29925136
0.85126116	0.29956055
0.85147534	0.29996073
0.85160281	0.30021023
0.85176568	0.30053711
0.85197122	0.30092495
0.85209704	0.30117407
0.85226528	0.30151367
0.85246477	0.30189321
0.85258902	0.30214213
0.85276046	0.30249023
0.85295627	0.30286505
0.85307885	0.303114
0.85325092	0.3034668
0.85344545	0.30384093
0.85356644	0.30409004
0.85373593	0.30444336
0.85393177	0.3048212
0.85405228	0.30507044
0.85421617	0.30541992
0.85441493	0.30580693
0.85453668	0.30605595
0.85469399	0.30639648
0.85489587	0.30679958
0.85501815	0.30704812
0.85516869	0.30737305
0.85537571	0.30779807
0.85549614	0.30804645
0.85563856	0.30834961
0.85585491	0.30880012
0.85597131	0.30904964
0.8561005	0.30932617
0.85633164	0.3098029
0.85644685	0.31005288
0.85655688	0.31030273
0.85679661	0.31079102
0.85691915	0.31106047
0.8570255	0.31130808
0.85724714	0.31176758
0.85738971	0.31206976
0.85749606	0.31231631
0.85769251	0.31274414
0.85785632	0.31309421
0.85796941	0.31334183
0.8581359	0.3137207
0.85832197	0.31412293
0.8584335	0.31437198
0.85857754	0.31469727
0.85878747	0.31515265
0.85889714	0.31540382
0.85901216	0.31567383
0.85923894	0.31616211
0.85935981	0.31643394
0.85946009	0.31668099
0.85966692	0.31713867
0.85981674	0.31747805
0.85992483	0.31772564
0.86009043	0.31811523
0.86027397	0.31852769
0.86038048	0.31877704
0.86051268	0.3190918
0.8607298	0.31957589
0.86083681	0.31982762
0.86093417	0.32007481
0.86114707	0.32055664
0.86128738	0.32088613
0.86139172	0.32113366
0.86155673	0.3215332
0.86173831	0.32195279
0.86184126	0.32220269
0.8619656	0.32250977
0.86217705	0.32299805
0.86229054	0.32326767
0.86238533	0.32351424
0.8625788	0.32397461
0.86273463	0.32434944
0.86283575	0.32459793
0.86297629	0.32495117
0.86317939	0.32542869
0.86328243	0.32568015
0.86337348	0.32592773
0.86357827	0.32641602
0.86372064	0.32677029
0.8638195	0.32701842
0.8639647	0.32739258
0.86416067	0.32786407
0.86426081	0.32811538
0.86435248	0.32836914
0.86455297	0.32885742
0.8646951	0.32921957
0.86479208	0.32946782
0.86493142	0.32983398
0.86512965	0.33032227
0.86522947	0.33057351
0.86531699	0.33081974
0.86550617	0.33129883
0.86566007	0.33169624
0.86575401	0.33194544
0.86587676	0.33227539
0.86606944	0.33276367
0.86618502	0.33306594
0.86627761	0.33331255
0.8664338	0.33374023
0.866614	0.33419364
0.86670792	0.33444606
0.86680003	0.3347168
0.86699225	0.33520508
0.86713293	0.33558799
0.86722292	0.33583723
0.86734857	0.33618164
0.86753447	0.33666992
0.86764693	0.3369822
0.8677379	0.33722912
0.86788628	0.33764648
0.8680693	0.33813408
0.86816187	0.33838076
0.86824611	0.33862401
0.8684182	0.33911133
0.86857987	0.3395408
0.86866928	0.3397917
0.86876627	0.34008789
0.86894903	0.34057617
0.86908676	0.34096194
0.86917181	0.34121244
0.8692861	0.34155273
0.8694676	0.34204102
0.86958829	0.34239253
0.86967241	0.34264133
0.86980048	0.34301758
0.86997893	0.34350586
0.87008742	0.34382745
0.87017104	0.34407517
0.87030858	0.34448242
0.87048335	0.3449707
0.87058349	0.34527074
0.87066626	0.34551774
0.87080925	0.34594727
0.87098071	0.34643555
0.87107581	0.34672495
0.87115729	0.34697165
0.87130207	0.34741211
0.87147215	0.34790039
0.87156553	0.34818608
0.87164607	0.34843253
0.87179001	0.34887695
0.87195837	0.34936523
0.87205205	0.34965692
0.87213138	0.3499036
0.87227128	0.3503418
0.87243831	0.35083008
0.87253552	0.35113761
0.87261331	0.35138478
0.87274505	0.35180664
0.87291005	0.35229492
0.87301558	0.35262811
0.87309213	0.35287662
0.87321374	0.35327148
0.87337725	0.35375977
0.87349293	0.35412473
0.87356926	0.35437439
0.87367635	0.35473633
0.8738384	0.35522461
0.87396642	0.3556362
0.87404524	0.35588555
0.87413641	0.35620117
0.87429014	0.35668945
0.87443763	0.35716359
0.87451372	0.35741335
0.8745905	0.35766602
0.87473513	0.3581543
0.87489187	0.35864258
0.87498135	0.35894142
0.87505287	0.35918865
0.87517896	0.35961914
0.87533308	0.36010742
0.87544477	0.36048186
0.87552015	0.36072974
0.87561691	0.36108398
0.87576813	0.36157227
0.87590693	0.3620416
0.87597928	0.36229301
0.87605306	0.36254883
0.87619271	0.36303711
0.87634133	0.36352539
0.87643717	0.36385197
0.87650758	0.36409962
0.87661596	0.36450195
0.87676618	0.36499023
0.87689213	0.36543447
0.87696249	0.36568591
0.8770421	0.3659668
0.87717771	0.36645508
0.87732141	0.36694336
0.87741377	0.36727335
0.87748282	0.36752043
0.87758649	0.36791992
0.87773172	0.3684082
0.87786277	0.3688777
0.87793199	0.36912973
0.87799993	0.36938477
0.87813114	0.36987305
0.87827334	0.37036133
0.87837635	0.3707454
0.87844347	0.37099524
0.87853629	0.37133789
0.87866588	0.37182617
0.87880275	0.37231445
0.87888546	0.37262504
0.87895102	0.37287149
0.87905517	0.37329102
0.8791946	0.3737793
0.8793241	0.37426758
0.87939118	0.37451976
0.87945269	0.37476416
0.87957403	0.37524414
0.8797113	0.37573242
0.87982631	0.37617773
0.87989067	0.37643
0.87996068	0.37670898
0.8800839	0.37719727
0.88021755	0.37768555
0.88032326	0.37810326
0.8803854	0.37835517
0.88046137	0.37866211
0.88058274	0.37915039
0.88071441	0.37963867
0.88081569	0.38004177
0.88087718	0.38029314
0.88095604	0.38061523
0.881075	0.38110352
0.88120411	0.3815918
0.88130414	0.38199655
0.8813648	0.3822478
0.88144136	0.38256836
0.88155794	0.38305664
0.88168486	0.38354492
0.88178749	0.38397202
0.88184783	0.38422293
0.88191735	0.38452148
0.88203067	0.38500977
0.88215819	0.38549805
0.88226764	0.38596262
0.88232783	0.38621279
0.88238875	0.38647461
0.88249665	0.38696289
0.88262254	0.38745117
0.88273715	0.38793945
0.88280225	0.38822071
0.88285914	0.3884669
0.88295853	0.38891602
0.88307416	0.3894043
0.88319047	0.38989258
0.88327236	0.39024696
0.88332816	0.39049656
0.8834116	0.39086914
0.88351964	0.39135742
0.88363918	0.3918457
0.88373927	0.39229515
0.88379565	0.39254606
0.88385761	0.39282227
0.88395926	0.39331055
0.88407829	0.39379883
0.88418594	0.39428711
0.88425751	0.39460967
0.88431043	0.39485808
0.88439741	0.39526367
0.88450101	0.39575195
0.8846158	0.39624023
0.88471509	0.39670124
0.88476902	0.39695409
0.88482647	0.3972168
0.88492535	0.39770508
0.88503622	0.39819336
0.88514238	0.39868164
0.8852224	0.39905932
0.88527537	0.39930862
0.88534791	0.3996582
0.88544442	0.40014648
0.88555636	0.40063477
0.88565593	0.40112305
0.88572315	0.40144587
0.88577428	0.40169367
0.8858564	0.40209961
0.8859534	0.40258789
0.88606285	0.40307617
0.88616099	0.40356445
0.88621976	0.40385132
0.88626855	0.4040981
0.88635614	0.40454102
0.88645192	0.4050293
0.88655862	0.40551758
0.88665424	0.40600586
0.88670981	0.40628575
0.88675733	0.40653207
0.88684353	0.40698242
0.88693668	0.4074707
0.88704151	0.40795898
0.88713543	0.40844727
0.88719385	0.40874867
0.88724161	0.40899568
0.88732261	0.40942383
0.88741202	0.40991211
0.88751586	0.41040039
0.88760771	0.41088867
0.88767353	0.41123519
0.88771966	0.41148522
0.88779172	0.41186523
0.88787578	0.41235352
0.88797693	0.4128418
0.8880677	0.41333008
0.88814631	0.41375874
0.8881926	0.41400956
0.88824627	0.41430664
0.88833515	0.41479492
0.88842279	0.4152832
0.88852036	0.41577148
0.88860734	0.41625977
0.88866058	0.41655756
0.88870409	0.41680549
0.8887814	0.41723633
0.8888618	0.41772461
0.88895988	0.41821289
0.88904587	0.41870117
0.88912261	0.41914478
0.88916603	0.41939646
0.88921469	0.41967773
0.88929778	0.42016602
0.88937957	0.4206543
0.88947457	0.42114258
0.88955802	0.42163086
0.88962281	0.42201093
0.88966492	0.42226128
0.88972265	0.42260742
0.88980374	0.4230957
0.88988434	0.42358398
0.88997563	0.42407227
0.89005593	0.42456055
0.89011528	0.42492162
0.89015576	0.42517153
0.89021477	0.42553711
0.89029305	0.42602539
0.89037144	0.42651367
0.89046086	0.42700195
0.89053975	0.42749023
0.8906011	0.42786769
0.89064071	0.42811885
0.89069584	0.4284668
0.89077124	0.42895508
0.89084548	0.42944336
0.89093394	0.42993164
0.89101043	0.43041992
0.89107956	0.43086221
0.89111868	0.43111369
0.89116133	0.43139648
0.89123587	0.43188477
0.89130346	0.43237305
0.89138945	0.43286133
0.89146611	0.43334961
0.89154039	0.43383789
0.8915888	0.43415411
0.89162589	0.43440294
0.8916876	0.43481445
0.89175798	0.43530273
0.8918275	0.43579102
0.89191077	0.4362793
0.89198244	0.43676758
0.89205274	0.43724919
0.89208919	0.43750086
0.89212374	0.43774495
0.89219313	0.43823242
0.89226178	0.4387207
0.89233006	0.43920898
0.89240967	0.43969727
0.89247899	0.44018555
0.89254459	0.44064707
0.89258036	0.4408992
0.89261689	0.44116211
0.8926847	0.44165039
0.89275052	0.44213867
0.89281582	0.44262695
0.89289298	0.44311523
0.8929594	0.44360352
0.8930253	0.4440918
0.89306173	0.44436212
0.89309415	0.4446088
0.8931556	0.44506836
0.89322036	0.44555664
0.89328066	0.44604492
0.89335736	0.4465332
0.89342105	0.44702148
0.89348498	0.44750977
0.89353493	0.44788763
0.89356745	0.44813873
0.8936123	0.44848633
0.89367451	0.44897461
0.89373608	0.44946289
0.89379741	0.44995117
0.89386859	0.45043945
0.89392814	0.45092773
0.89398828	0.45141602
0.89403011	0.45174885
0.89406084	0.45199867
0.8941098	0.45239258
0.89416942	0.45288086
0.89422786	0.45336914
0.89428667	0.45385742
0.89435607	0.4543457
0.894414	0.45483398
0.8944719	0.45532227
0.8945153	0.455684
0.89454486	0.45593512
0.89458806	0.45629883
0.89464562	0.45678711
0.89470128	0.45727539
0.89475225	0.45776367
0.89482026	0.45825195
0.8948757	0.45874023
0.89493125	0.45922852
0.89498687	0.4597168
0.89501685	0.45997728
0.89504424	0.46022337
0.89509679	0.46069336
0.89515104	0.46118164
0.89520321	0.46166992
0.89525495	0.4621582
0.89532025	0.46264648
0.8953732	0.46313477
0.89542651	0.46362305
0.89547878	0.46411133
0.89550578	0.46436863
0.89553028	0.46461443
0.895578	0.46508789
0.89562769	0.46557617
0.8956783	0.46606445
0.89572384	0.46655273
0.8957887	0.46704102
0.89583988	0.4675293
0.89589029	0.46801758
0.89594014	0.46850586
0.89597958	0.46889858
0.89600418	0.46915114
0.8960366	0.46948242
0.89608429	0.4699707
0.89613179	0.47045898
0.89617893	0.47094727
0.89622178	0.47143555
0.89628044	0.47192383
0.89632425	0.47241211
0.89637029	0.47290039
0.89641832	0.47338867
0.89646259	0.47383884
0.89648679	0.47409209
0.89651152	0.47436523
0.89655543	0.47485352
0.89659905	0.4753418
0.89664292	0.47583008
0.89668491	0.47631836
0.89672804	0.47680664
0.896784	0.47729492
0.89682651	0.4777832
0.89687044	0.47827148
0.89691424	0.47875977
0.89695321	0.47922862
0.89697341	0.47948391
0.8969925	0.47973633
0.8970321	0.48022461
0.89707289	0.48071289
0.89711328	0.48120117
0.89715342	0.48168945
0.89718642	0.48217773
0.89723978	0.48266602
0.89728428	0.4831543
0.89732353	0.48364258
0.89736276	0.48413086
0.89740169	0.48461914
0.8974403	0.48510471
0.89746012	0.48535756
0.8974786	0.4856042
0.89751645	0.48608398
0.89755544	0.48657227
0.89758983	0.48706055
0.89761817	0.48754883
0.89764794	0.48803711
0.89767704	0.48852539
0.89773038	0.48901367
0.89777173	0.48950195
0.89780624	0.48999023
0.89784128	0.49047852
0.89787587	0.4909668
0.89791021	0.49145508
0.89793768	0.49184526
0.8979548	0.49210078
0.89797731	0.49243164
0.89801073	0.49291992
0.89804378	0.4934082
0.89807514	0.49389648
0.89810844	0.49438477
0.89814256	0.49487305
0.89816365	0.49536133
0.89817222	0.49584961
0.89822086	0.49633789
0.89826248	0.49682617
0.89829197	0.49731445
0.89832175	0.49780273
0.89835134	0.49829102
0.89838036	0.4987793
0.89840867	0.49926758
0.89842993	0.49961782
0.8984443	0.49987432
0.89846512	0.50024414
0.89849268	0.50073242
0.89851988	0.5012207
0.89854669	0.50170898
0.898573	0.50219727
0.89859947	0.50268555
0.89862386	0.50317383
0.89865168	0.50366211
0.89867465	0.50415039
0.89867692	0.50463867
0.89871334	0.50512695
0.89874245	0.50561523
0.89876807	0.50610352
0.89879255	0.5065918
0.89881562	0.50708008
0.89883793	0.50756836
0.89885989	0.50805664
0.89888154	0.50854492
0.89890261	0.5090332
0.89891896	0.50941743
0.89892968	0.50966367
0.89894383	0.51000977
0.89896375	0.51049805
0.8989833	0.51098633
0.8990024	0.51147461
0.89902108	0.51196289
0.89903936	0.51245117
0.89905722	0.51293945
0.89907466	0.51342773
0.89909168	0.51391602
0.89910826	0.5144043
0.89912447	0.51489258
0.89913996	0.51538086
0.89915622	0.51586914
0.89916645	0.51635742
0.8991765	0.5168457
0.89919391	0.51733398
0.89920869	0.51782227
0.89922237	0.51831055
0.8992353	0.51879883
0.89924774	0.51928711
0.89925969	0.51977539
0.89927097	0.52026367
0.89928172	0.52075195
0.89929195	0.52124023
0.89930166	0.52172852
0.89931082	0.5222168
0.89931946	0.52270508
0.89932755	0.52319336
0.89933506	0.52368164
0.89934206	0.52416992
0.89934845	0.5246582
0.89935428	0.52514648
0.89935955	0.52563477
0.89936414	0.52612305
0.89936816	0.52661133
0.89937171	0.52709961
0.89937455	0.52758789
0.89937657	0.52807617
0.89937801	0.52856445
0.89937888	0.52905273
0.89937896	0.52954102
0.89937827	0.5300293
0.8993769	0.53051758
0.89937478	0.53100586
0.89937191	0.53149414
0.89936832	0.53198242
0.89936368	0.5324707
0.899358	0.53295898
0.89935211	0.53344727
0.89934472	0.53393555
0.89933622	0.53442383
0.89932753	0.53491211
0.89931676	0.53540039
0.8993053	0.53588867
0.89929345	0.53637695
0.89927979	0.53686523
0.89926461	0.53735352
0.89924821	0.5378418
0.89923073	0.53833008
0.89921168	0.53881836
0.89919438	0.53930664
0.89916261	0.53979492
0.89913785	0.5402832
0.89911032	0.54077148
0.89907985	0.54125977
0.89904742	0.54174805
0.89901452	0.54223633
0.89897652	0.54272461
0.8989404	0.54309233
0.89891397	0.54334096
0.89887722	0.54370117
0.89883989	0.54418945
0.89879343	0.54467773
0.89867649	0.54516602
0.89855027	0.5456543
0.89853771	0.54614258
0.89819336	0.54663086
0.89850722	0.54663086
0.89843812	0.54687562
0.89819336	0.54710359
0.89773363	0.5470388
0.89751168	0.54677054
0.89738089	0.54652194
0.89721619	0.54614258
0.89707662	0.5456543
0.89698536	0.54536695
0.89690886	0.54512565
0.89679189	0.54467773
0.89669132	0.54418945
0.89659357	0.54370117
0.89650865	0.54333609
0.89645307	0.54308903
0.8963736	0.54272461
0.89627195	0.54223633
0.89618857	0.54174805
0.89609899	0.54125977
0.89602299	0.54085601
0.89597699	0.54061112
0.89591632	0.5402832
0.89582791	0.53979492
0.89574296	0.53930664
0.89567282	0.53881836
0.89558597	0.53833008
0.89552644	0.53796498
0.895484	0.53771984
0.89542294	0.53735352
0.89534117	0.53686523
0.89526061	0.53637695
0.89519817	0.53588867
0.89511686	0.53540039
0.89504865	0.53496027
0.89500939	0.53471519
0.89496258	0.53442383
0.89488647	0.53393555
0.89480747	0.53344727
0.89474253	0.53295898
0.89467385	0.5324707
0.89459763	0.53198242
0.89454603	0.53163363
0.89450715	0.53138736
0.89444938	0.53100586
0.8943746	0.53051758
0.89429806	0.5300293
0.89424172	0.52954102
0.89416903	0.52905273
0.89409667	0.52856445
0.89405164	0.52825545
0.89401326	0.5280093
0.89395093	0.52758789
0.89387706	0.52709961
0.89380174	0.52661133
0.89374889	0.52612305
0.89367584	0.52563477
0.89360515	0.52514648
0.89356196	0.52484704
0.89352352	0.52460086
0.89345983	0.52416992
0.89338613	0.52368164
0.89331154	0.52319336
0.89326041	0.52270508
0.89318741	0.5222168
0.8931176	0.52172852
0.8930743	0.52142475
0.89303573	0.52117826
0.8929721	0.52075195
0.89289823	0.52026367
0.8928228	0.51977539
0.89277284	0.51928711
0.8927002	0.51879883
0.89263017	0.51831055
0.89258671	0.51800215
0.89254796	0.51775551
0.8924843	0.51733398
0.89240918	0.5168457
0.89233305	0.51635742
0.89228463	0.51586914
0.89221135	0.51538086
0.89214074	0.51489258
0.89209809	0.51458671
0.89205898	0.51433994
0.89199387	0.51391602
0.89191671	0.51342773
0.89184003	0.51293945
0.89179288	0.51245117
0.8917188	0.51196289
0.89164752	0.51147461
0.89160748	0.5111851
0.89156776	0.51093838
0.89149912	0.51049805
0.89141845	0.51000977
0.89134285	0.50952148
0.8912966	0.5090332
0.8912203	0.50854492
0.89114871	0.50805664
0.89111432	0.50780309
0.89107359	0.50755646
0.89099842	0.50708008
0.89091254	0.5065918
0.89084186	0.50610352
0.89079379	0.50561523
0.89071506	0.50512695
0.89065078	0.5046911
0.89061489	0.50444139
0.89056779	0.50415039
0.8904886	0.50366211
0.89039659	0.50317383
0.89033932	0.50268555
0.89028226	0.50219727
0.8902019	0.50170898
0.89015054	0.50136191
0.89011263	0.50110772
0.89005214	0.50073242
0.88996708	0.50024414
0.88987507	0.49975586
0.88982953	0.49926758
0.88976095	0.4987793
0.88968296	0.49830644
0.88960621	0.4977976
0.88952638	0.49731445
0.88942928	0.49682617
0.8893566	0.49633789
0.88930665	0.49584961
0.88922925	0.49536133
0.88917352	0.49502828
0.88913508	0.49476459
0.88907383	0.49438477
0.88898476	0.49389648
0.88888587	0.4934082
0.88883415	0.49291992
0.88876905	0.49243164
0.88869983	0.49201703
0.88865943	0.49175852
0.8886099	0.49145508
0.88852801	0.4909668
0.88842203	0.49047852
0.8883532	0.48999023
0.88829383	0.48950195
0.88822079	0.48902591
0.88818123	0.48877732
0.88813745	0.48852539
0.88805708	0.48803711
0.88795553	0.48754883
0.88787013	0.48706055
0.88780691	0.48657227
0.88773724	0.48608398
0.88769731	0.48582481
0.88765416	0.48557169
0.88757538	0.48510742
0.88747786	0.48461914
0.88738422	0.48413086
0.88731439	0.48364258
0.88724272	0.4831543
0.88716547	0.48265205
0.88708547	0.48217773
0.88698702	0.48168945
0.88689331	0.48120117
0.88681751	0.48071289
0.88674766	0.48027686
0.8867099	0.48002367
0.88666371	0.47973633
0.8865844	0.47924805
0.88648327	0.47875977
0.88639443	0.47827148
0.88631417	0.4777832
0.88625098	0.4774117
0.88620912	0.47715764
0.88614975	0.47680664
0.88606935	0.47631836
0.8859681	0.47583008
0.88588557	0.4753418
0.88580122	0.47485352
0.88575014	0.47455911
0.88570574	0.47430425
0.88562973	0.47387695
0.88553915	0.47338867
0.88544276	0.47290039
0.88536511	0.47241211
0.88528711	0.47197398
0.88524392	0.47172289
0.88519111	0.47143555
0.88510169	0.47094727
0.88499543	0.47045898
0.88491256	0.4699707
0.88483043	0.46948242
0.88477641	0.46917288
0.88473124	0.46891855
0.88465541	0.46850586
0.88455661	0.46801758
0.88445355	0.4675293
0.88437007	0.46704102
0.88430106	0.46665502
0.88425784	0.46640217
0.88419754	0.46606445
0.88410674	0.46557617
0.88399639	0.46508789
0.88390882	0.46459961
0.88382545	0.46415624
0.88377959	0.46390617
0.88372614	0.46362305
0.8836381	0.46313477
0.88353284	0.46264648
0.88344137	0.4621582
0.883348	0.46166992
0.88330082	0.4614233
0.8832514	0.46117158
0.88315997	0.46069336
0.88305387	0.46020508
0.88296266	0.4597168
0.88287085	0.45922852
0.88281762	0.45895508
0.88276759	0.45870175
0.88267878	0.45825195
0.88256909	0.45776367
0.88247353	0.45727539
0.88238044	0.45678711
0.88232861	0.45651725
0.88227908	0.45626397
0.8821898	0.45581055
0.88207839	0.45532227
0.88198078	0.45483398
0.88188366	0.45434689
0.88183494	0.45410274
0.88178388	0.45385201
0.88168791	0.45336914
0.88157694	0.45288086
0.88148051	0.45239258
0.88138916	0.45194221
0.88133844	0.45169423
0.88127921	0.45141602
0.88117717	0.45092773
0.88106229	0.45043945
0.88096886	0.44995117
0.880889	0.44955877
0.88083744	0.44930736
0.88076617	0.44897461
0.88065843	0.44848633
0.8805435	0.44799805
0.8804478	0.44750977
0.88038313	0.44720317
0.88033012	0.44695023
0.88024179	0.4465332
0.8801259	0.44604492
0.88002265	0.44555664
0.87992658	0.44510157
0.87987411	0.44485442
0.87981327	0.44458008
0.8797054	0.4440918
0.87958521	0.44360352
0.879487	0.44311523
0.87941426	0.44277553
0.87935961	0.4425229
0.87927427	0.44213867
0.87915397	0.44165039
0.87904574	0.44116211
0.87894899	0.44071509
0.87889559	0.44046731
0.87883215	0.44018555
0.87872102	0.43969727
0.87859852	0.43920898
0.87849565	0.4387207
0.87842882	0.43842454
0.87837161	0.43817148
0.87827362	0.43774414
0.87814825	0.43725586
0.87804059	0.43676758
0.8779579	0.4363924
0.87790175	0.4361416
0.87782108	0.43579102
0.87769794	0.43530273
0.8775808	0.43481445
0.87748274	0.43438358
0.87742647	0.43413456
0.87735724	0.43383789
0.87723982	0.43334961
0.87711484	0.43286133
0.87700739	0.43238039
0.87695021	0.43213646
0.87689002	0.43188434
0.87677109	0.43139648
0.87664073	0.4309082
0.87653108	0.43041992
0.8764688	0.43015633
0.87640864	0.42990416
0.87629788	0.42944336
0.87616549	0.42895508
0.87605109	0.4284668
0.87598382	0.42818951
0.87592239	0.42793762
0.87581292	0.42749023
0.87567969	0.42700195
0.87556538	0.42651367
0.87549682	0.42623136
0.87543449	0.42597944
0.87532416	0.42553711
0.87518821	0.42504883
0.87507038	0.42456055
0.87500458	0.42429519
0.87494139	0.42404391
0.87482583	0.42358398
0.87469015	0.4230957
0.87457218	0.42260742
0.87451079	0.42236394
0.87444591	0.4221126
0.87431909	0.42163086
0.8741824	0.42114258
0.87407395	0.42069648
0.87401105	0.42044962
0.87393801	0.42016602
0.87380601	0.41967773
0.87367287	0.41918945
0.87357336	0.41879656
0.87350816	0.41854585
0.87341989	0.41821289
0.87328042	0.41772461
0.87315375	0.41723633
0.87306796	0.41690606
0.87300197	0.41665482
0.87289643	0.41625977
0.8727533	0.41577148
0.8726265	0.4152832
0.87256018	0.41503081
0.87249101	0.41478074
0.87235931	0.41430664
0.87221826	0.41381836
0.87211392	0.41340989
0.87204671	0.41316101
0.87195899	0.4128418
0.87181326	0.41235352
0.87168018	0.41186523
0.87159725	0.41156065
0.87152793	0.41130915
0.87141025	0.41088867
0.87126248	0.41040039
0.87114618	0.40995905
0.87107827	0.40971255
0.8709967	0.40942383
0.87084773	0.40893555
0.87071057	0.40844727
0.87062317	0.40813466
0.87055263	0.40788284
0.8704339	0.4074707
0.87028269	0.40698242
0.87016733	0.40655506
0.87009711	0.406308
0.87000922	0.40600586
0.86985618	0.40551758
0.86971572	0.4050293
0.86963718	0.40475247
0.86956455	0.40450042
0.86943083	0.40405273
0.86927833	0.40356445
0.86917618	0.40319702
0.86910242	0.40294718
0.86899559	0.40258789
0.8688373	0.40209961
0.8687089	0.4016537
0.86863764	0.40140654
0.86855294	0.40112305
0.8683969	0.40063477
0.86825076	0.40014648
0.86817067	0.39987699
0.86809482	0.39962465
0.86795087	0.39916992
0.86779526	0.39868164
0.86770023	0.39835601
0.86762377	0.39810468
0.86750083	0.39770508
0.8673387	0.3972168
0.86722745	0.39683735
0.86715051	0.39658862
0.86704159	0.39624023
0.86687689	0.39575195
0.86675032	0.3953345
0.86667447	0.39508608
0.86657684	0.39477539
0.86641281	0.39428711
0.86627317	0.39383696
0.8661969	0.39359
0.86610723	0.39331055
0.86594044	0.39282227
0.86579197	0.39235368
0.86571488	0.39210762
0.8656314	0.3918457
0.86546476	0.39135742
0.86530999	0.39087321
0.86523178	0.39062879
0.86514998	0.39037643
0.86498182	0.38989258
0.86482356	0.38940654
0.86474427	0.38916206
0.86466202	0.38890998
0.864494	0.38842773
0.86433542	0.38794246
0.86425555	0.3876982
0.86417181	0.38744577
0.86400003	0.38696289
0.86384346	0.38649214
0.86376199	0.3862464
0.86367497	0.38598633
0.86350014	0.38549805
0.86334929	0.38504533
0.86326732	0.38479867
0.86317353	0.38452148
0.86299493	0.3840332
0.8628518	0.38360974
0.86276848	0.3833615
0.86266306	0.38305664
0.86248246	0.38256836
0.86235172	0.38217967
0.86226767	0.38193008
0.862149	0.3815918
0.86196588	0.38110352
0.86184977	0.3807578
0.86176254	0.3805076
0.86162417	0.38012695
0.86144293	0.37963867
0.86134528	0.37934303
0.86125562	0.37909289
0.8610944	0.37866211
0.86092142	0.37818002
0.86083543	0.37793545
0.8607451	0.37768506
0.8605581	0.37719727
0.8604101	0.37678403
0.86032217	0.37653545
0.86020804	0.3762207
0.86001814	0.37573242
0.85989728	0.3753887
0.85980687	0.37513807
0.85966119	0.37475586
0.85947313	0.37426758
0.85938197	0.37400257
0.85928696	0.37375303
0.85910587	0.37329102
0.85895065	0.37287
0.85885924	0.37262204
0.85874431	0.37231445
0.85854763	0.37182617
0.85842791	0.37149822
0.85833426	0.37124712
0.85817622	0.37084961
0.85799256	0.37037337
0.85790269	0.37012796
0.85780417	0.36987305
0.85760687	0.36938477
0.8574671	0.36901797
0.8573721	0.36876799
0.85722906	0.3684082
0.85703084	0.36791992
0.85693834	0.36766151
0.85683792	0.3674122
0.85664495	0.36694336
0.85649736	0.36656189
0.85640048	0.36631262
0.85626119	0.3659668
0.85605713	0.36547852
0.85596228	0.36521877
0.85585989	0.36496838
0.85566291	0.36450195
0.85551709	0.3641325
0.85541844	0.36388295
0.85527153	0.36352539
0.85506881	0.36304328
0.85497687	0.36279688
0.85487188	0.36254821
0.85466118	0.36206055
0.85452724	0.36172583
0.85442655	0.36147479
0.85425807	0.36108398
0.85407872	0.36064815
0.85397815	0.36040244
0.85385475	0.36010742
0.8536396	0.35961914
0.85352877	0.35933994
0.85342359	0.35908738
0.8532261	0.35864258
0.85307573	0.35827883
0.85297182	0.35802957
0.8528135	0.35766602
0.85261839	0.35721731
0.85251768	0.35697122
0.85239465	0.35668945
0.85217372	0.35620117
0.85206222	0.35592708
0.85195439	0.35567425
0.85174948	0.35522461
0.8516035	0.35488154
0.85149626	0.35463142
0.85132092	0.35424805
0.85114371	0.35384024
0.85103514	0.35359279
0.8508914	0.35327148
0.85067639	0.35280382
0.85057502	0.35255653
0.8504571	0.35229492
0.85022844	0.35180664
0.85011047	0.3515308
0.84999828	0.35127799
0.84978581	0.35083008
0.84964295	0.35050717
0.84953159	0.35025626
0.84934095	0.34985352
0.84917566	0.34948511
0.84906307	0.34923621
0.84889299	0.34887695
0.84870391	0.34846585
0.84859205	0.34822003
0.84844099	0.34790039
0.84822833	0.34745553
0.84812076	0.34720812
0.84798537	0.34692383
0.84775533	0.34645068
0.84764775	0.34620365
0.84752621	0.34594727
0.84728399	0.34545898
0.8471715	0.34520524
0.84705138	0.34495293
0.84681637	0.34448242
0.84669181	0.34420978
0.84657303	0.34395703
0.84634684	0.34350586
0.84621142	0.34321682
0.84609172	0.3429647
0.84587125	0.3425293
0.84572841	0.34222978
0.84560795	0.34197836
0.84539195	0.34155273
0.84524421	0.34124521
0.84512292	0.34099426
0.84490961	0.34057617
0.84475834	0.34026458
0.8446353	0.34001384
0.84442108	0.33959961
0.84426926	0.33929022
0.84414541	0.33903958
0.84392935	0.33862305
0.84377904	0.33831806
0.84365412	0.33806727
0.84343377	0.33764648
0.84328649	0.33735078
0.84315983	0.33709971
0.842932	0.33666992
0.84279119	0.33638843
0.84266382	0.33613685
0.84242734	0.33569336
0.84229482	0.33542822
0.84216587	0.3351759
0.84191856	0.33471805
0.84179734	0.33447218
0.84166477	0.33421997
0.84141685	0.33376728
0.84129257	0.33352006
0.84115285	0.33325195
0.84091292	0.33281655
0.84079022	0.33256865
0.84063139	0.33227539
0.84040766	0.33186979
0.84028311	0.33162164
0.8401013	0.33129883
0.83990443	0.33092968
0.83977367	0.33068257
0.83957069	0.33032227
0.8393981	0.3299955
0.83926267	0.32974567
0.83903635	0.3293457
0.83888652	0.32906348
0.83874879	0.32881243
0.83850179	0.32838003
0.83837109	0.32813368
0.83823137	0.32788086
0.83798518	0.32745291
0.83785458	0.32720533
0.83768287	0.3269043
0.8374672	0.3265268
0.83733406	0.32627926
0.83712728	0.32592773
0.83695261	0.32561164
0.83681151	0.32536144
0.83657034	0.32495117
0.83643109	0.32469582
0.8362868	0.32444485
0.83603974	0.32402857
0.8359033	0.32378167
0.83572981	0.32348633
0.83551197	0.32311685
0.83537429	0.32286899
0.83515696	0.32250977
0.83498908	0.32221396
0.83484315	0.32196301
0.83459595	0.3215563
0.83445616	0.32130994
0.83429842	0.32104492
0.83406081	0.32065677
0.83392119	0.3204078
0.83371127	0.32006836
0.83353164	0.31976096
0.83338266	0.31951041
0.83313543	0.31911242
0.83299249	0.31886628
0.83283171	0.31860352
0.83259342	0.31822247
0.83245024	0.31797341
0.83223109	0.31762695
0.83205764	0.31733641
0.83190452	0.31708546
0.83165735	0.31669702
0.83151046	0.31645041
0.83132892	0.31616211
0.83111044	0.31581323
0.83096134	0.31556516
0.83071576	0.31518555
0.8305677	0.31493696
0.83040796	0.31468801
0.83016106	0.31430781
0.83001233	0.31405915
0.82979088	0.3137207
0.82961373	0.31343602
0.82945404	0.31318505
0.82920689	0.31281149
0.82905469	0.31256442
0.82885136	0.31225586
0.82865463	0.31194429
0.82849342	0.31169403
0.82824614	0.31132548
0.82809098	0.31107898
0.82789886	0.31079102
0.82768469	0.31046166
0.82752515	0.31021361
0.82727781	0.30985093
0.82712066	0.30960462
0.82693308	0.30932617
0.82671066	0.30899211
0.82655011	0.30874376
0.82630276	0.30838699
0.82614296	0.30814075
0.82595126	0.30786133
0.82573114	0.30753359
0.82556754	0.30728534
0.82532021	0.30693347
0.82515817	0.30668697
0.82495562	0.30639648
0.82474851	0.30608661
0.82457736	0.30583728
0.82433002	0.30549103
0.82416578	0.30524392
0.82394573	0.30493164
0.82375501	0.30464961
0.82357965	0.30439922
0.82333268	0.30405773
0.82316695	0.30380958
0.82292112	0.3034668
0.8227547	0.30322186
0.82257358	0.30297337
0.82232741	0.30263343
0.82215962	0.30238287
0.82191195	0.30204818
0.82173997	0.30180195
0.82152928	0.30151367
0.82132379	0.30121805
0.8211419	0.30096794
0.82089456	0.3006402
0.82072298	0.30039196
0.82047613	0.30005818
0.82030203	0.2998139
0.82011148	0.29956055
0.81987225	0.2992369
0.81969607	0.29898643
0.81944845	0.29866663
0.81927103	0.29841937
0.81902893	0.2980957
0.81885042	0.29784649
0.81865853	0.29759939
0.81841264	0.29727868
0.81823508	0.29702716
0.81798753	0.29671278
0.81780501	0.29646577
0.81755884	0.29614258
0.81738254	0.29589847
0.81718496	0.29565311
0.81693944	0.29533781
0.81675741	0.29508607
0.81651001	0.29477931
0.81632415	0.29453186
0.81607786	0.29421463
0.81589285	0.29396994
0.81567412	0.29370117
0.81545893	0.29341537
0.81526256	0.29316443
0.8150154	0.29286536
0.81482863	0.29261579
0.81458237	0.2923084
0.81438941	0.29206229
0.81414133	0.29175526
0.81395605	0.29151072
0.81374632	0.29125977
0.81350805	0.290965
0.81331378	0.29071446
0.813067	0.29042131
0.81287296	0.29017254
0.81262655	0.28987315
0.81242984	0.28962672
0.81218183	0.28932922
0.81198893	0.28908401
0.81176253	0.28881836
0.81154417	0.28854627
0.81133661	0.28829623
0.81109026	0.28801002
0.81089164	0.28775919
0.810645	0.28747176
0.81044289	0.28722406
0.81019604	0.28693405
0.80999444	0.28668766
0.80974612	0.28640037
0.80954612	0.28615517
0.80931223	0.28588867
0.80909544	0.28562658
0.80888045	0.28537769
0.80863454	0.28509948
0.80842784	0.284848
0.8081813	0.28457172
0.80797348	0.28432261
0.80772698	0.2840437
0.80751699	0.28379649
0.8072698	0.28351827
0.80706072	0.28327169
0.80681241	0.28299571
0.80660345	0.28275007
0.80635432	0.28247502
0.80614544	0.28223083
0.8059181	0.28198242
0.80568087	0.28171237
0.80545971	0.28146492
0.80521393	0.28119869
0.804997	0.28094752
0.80475073	0.2806835
0.80453315	0.28043349
0.80428676	0.28016859
0.80406715	0.2799203
0.80382052	0.27965545
0.8036	0.27940802
0.80335292	0.27914421
0.80313201	0.27889718
0.80288426	0.27863541
0.8026629	0.27838877
0.80241472	0.2781279
0.80219252	0.27788187
0.80194399	0.27762235
0.80172044	0.27737689
0.80147146	0.27711825
0.80124747	0.27687331
0.80099787	0.27661551
0.80077358	0.27637118
0.80053079	0.27612305
0.80029843	0.2758719
0.80005946	0.27562901
0.79981472	0.27537407
0.79957866	0.27512723
0.79933354	0.27487794
0.79909744	0.27462867
0.79885211	0.27438261
0.79861536	0.27413263
0.79836992	0.27388806
0.79813204	0.27363791
0.79788646	0.273395
0.79764723	0.27314507
0.79740161	0.27290326
0.7971609	0.2726534
0.79691521	0.27241333
0.79667325	0.2721635
0.79642756	0.27192468
0.79618391	0.27167509
0.79593826	0.27143762
0.7956933	0.27118796
0.79544768	0.27095203
0.79520126	0.27070244
0.79495572	0.27046778
0.7947075	0.2702184
0.79446209	0.2699852
0.79421242	0.26973623
0.79396721	0.26950385
0.79371619	0.2692555
0.7934712	0.26902386
0.79321898	0.26877676
0.79297439	0.26854527
0.79272461	0.26830357
0.7924761	0.26806665
0.79222933	0.26783177
0.79197801	0.26758726
0.79172781	0.26735754
0.79147386	0.26711245
0.79122442	0.26688443
0.79096858	0.26663886
0.79071973	0.26641292
0.79046146	0.26616691
0.79021318	0.26594298
0.78995241	0.26569652
0.78970452	0.26547427
0.78944244	0.26522723
0.78919506	0.26500682
0.78893033	0.26475942
0.78868337	0.26454064
0.7884167	0.26429256
0.78817014	0.26407639
0.78790085	0.26382796
0.78765485	0.26361322
0.78738437	0.26336451
0.7871389	0.2631511
0.78686759	0.2629041
0.7866233	0.26269066
0.78637695	0.26246798
0.78610777	0.26222357
0.78585806	0.2620103
0.78558431	0.26176452
0.78533578	0.26155318
0.78505924	0.26130662
0.78481157	0.26109718
0.78453281	0.26084981
0.78428586	0.26064272
0.78400389	0.2603947
0.78375766	0.26018996
0.78347401	0.25994175
0.78322867	0.25973813
0.78295898	0.25950354
0.78270531	0.25928492
0.78245623	0.25907522
0.78217082	0.25882967
0.78192223	0.25862641
0.78163362	0.25837984
0.78138606	0.25817928
0.78109502	0.25793172
0.78084839	0.25773334
0.78055444	0.25748529
0.78030883	0.25728903
0.7800293	0.25705397
0.77977481	0.25684387
0.77952748	0.25663952
0.7792314	0.25639412
0.778983	0.25619832
0.77868392	0.25595141
0.77843675	0.25575805
0.7781346	0.25551027
0.77788851	0.25531932
0.77758789	0.2550744
0.77734152	0.25488357
0.77709624	0.25468052
0.77679442	0.25443553
0.77654604	0.25424541
0.77623849	0.25399859
0.77599135	0.25381092
0.77568016	0.25356315
0.77543431	0.25337796
0.77514648	0.25314979
0.77488533	0.25294291
0.77463734	0.25275086
0.77432188	0.25250499
0.7740741	0.25232046
0.77375609	0.25207307
0.77350966	0.25189169
0.77319336	0.25164732
0.77294676	0.25146584
0.77270164	0.25127108
0.7723845	0.25102604
0.77213647	0.25084635
0.771811	0.25059925
0.77156442	0.2504224
0.77124023	0.25017805
0.77099346	0.25000111
0.77074818	0.24980961
0.77042467	0.24956448
0.77017665	0.24938916
0.76984365	0.24914194
0.76959727	0.24896944
0.76928711	0.24874106
0.76902428	0.24854864
0.76877918	0.24836523
0.76844177	0.2481199
0.76819452	0.24794837
0.76785241	0.24770105
0.76760703	0.24753316
0.76733398	0.24733303
0.76703244	0.24710441
0.76678315	0.24693712
0.76643452	0.24669006
0.76618804	0.24652403
0.76586914	0.24629892
0.76560182	0.24611015
0.76535736	0.24593199
0.76500599	0.2456867
0.76475893	0.24552347
0.7644043	0.24527936
0.76415747	0.24511797
0.76391177	0.24493625
0.76356719	0.24469054
0.76331905	0.24453153
0.76295399	0.24428429
0.76270951	0.24412743
0.76245117	0.24394509
0.76211724	0.24370462
0.76186877	0.24354809
0.76149541	0.24330093
0.76125071	0.24314675
0.76098633	0.24296472
0.76065424	0.24272688
0.76040618	0.24257249
0.76002359	0.24232568
0.7597794	0.24217509
0.75952148	0.24199875
0.75917873	0.24175613
0.75893096	0.24160483
0.75854492	0.24136341
0.75829523	0.24121342
0.75804656	0.24103993
0.7576897	0.24079248
0.75744193	0.24064526
0.75708008	0.24042599
0.75680386	0.24025509
0.75655818	0.24008382
0.75618649	0.23983665
0.75593856	0.23969422
0.75561523	0.23950447
0.75530456	0.23929604
0.75505779	0.23913648
0.75466508	0.23888889
0.75441733	0.23875301
0.75415039	0.23859328
0.7537903	0.23835046
0.75354347	0.23819701
0.75317383	0.23797837
0.75288677	0.23781825
0.75263796	0.23766008
0.75225685	0.23741124
0.75200872	0.23726737
0.75170898	0.2370978
0.7513528	0.23687875
0.75110542	0.23672981
0.75073242	0.23650181
0.75045314	0.23634733
0.75020506	0.23619853
0.74980055	0.23595125
0.74955364	0.23581068
0.74926758	0.23564556
0.74889521	0.23541999
0.74864788	0.23528007
0.74829102	0.23507462
0.74798675	0.23489858
0.74773856	0.23475233
0.74731445	0.23450536
0.74706402	0.23437648
0.74681511	0.2342299
0.74640418	0.23398185
0.74615651	0.23384685
0.74584961	0.2336798
0.74547952	0.2334641
0.74523233	0.23332663
0.74487305	0.23312602
0.74455681	0.23294972
0.74430755	0.23281116
0.74389648	0.23257974
0.74362136	0.23243739
0.74337269	0.23229649
0.74293729	0.23204889
0.74268985	0.23192319
0.74243164	0.23178417
0.74200364	0.23153965
0.74175625	0.23141022
0.74145508	0.23125249
0.74106005	0.23103257
0.74081298	0.23090293
0.74047852	0.23072719
0.74011393	0.23052644
0.73986642	0.23039877
0.73950195	0.2302078
0.73916621	0.23002655
0.73891694	0.22989692
0.73852539	0.22969168
0.73820841	0.22953027
0.73796062	0.22939872
0.73754883	0.22918196
0.73724647	0.22903309
0.73699956	0.22890206
0.73657227	0.2286788
0.73628044	0.22853853
0.73603243	0.22840805
0.7355957	0.2281797
0.73531139	0.22804597
0.73506234	0.22791772
0.73461914	0.22768755
0.73433803	0.22755599
0.73408888	0.22742866
0.73364258	0.22719968
0.73335849	0.22706892
0.73310926	0.22694264
0.73266602	0.22671673
0.73237483	0.22658385
0.73212621	0.22645924
0.73168945	0.2262404
0.73138621	0.22610179
0.73113903	0.22597776
0.73071289	0.22576854
0.73039413	0.22562169
0.7301475	0.22549935
0.72973633	0.22530196
0.72939854	0.22514217
0.72915082	0.22502379
0.72875977	0.22484161
0.72839333	0.22466271
0.72814455	0.22454952
0.7277832	0.22438307
0.72737909	0.22418898
0.72713197	0.22407851
0.72680664	0.22392962
0.7263633	0.22371856
0.72611624	0.22360984
0.72583008	0.22348178
0.7253418	0.22325149
0.72509107	0.22314609
0.72484158	0.22303212
0.72436523	0.22280946
0.72406024	0.22268162
0.72381189	0.22256704
0.72338867	0.22237431
0.72303373	0.22221743
0.72278646	0.22210654
0.72241211	0.22194497
0.72198979	0.22175197
0.72174266	0.22164795
0.72143555	0.22151604
0.72094727	0.22129722
0.72069358	0.22119465
0.72044322	0.22108592
0.7199707	0.2208756
0.71963844	0.22074003
0.71939179	0.22063053
0.71899414	0.22046244
0.71858062	0.22028027
0.71833342	0.22018065
0.71801758	0.22005034
0.7175293	0.21983836
0.71726416	0.21973431
0.71701329	0.21962965
0.71655273	0.21943315
0.71619179	0.21928672
0.7159452	0.21918257
0.71557617	0.21903421
0.71510798	0.21883563
0.71486074	0.2187406
0.71459961	0.21863601
0.71411133	0.21843285
0.71376889	0.21830057
0.71352207	0.2181977
0.71313477	0.21804406
0.7126731	0.21785394
0.71242599	0.21776139
0.7121582	0.217657
0.71166992	0.2174588
0.71131938	0.21732648
0.71107275	0.21722628
0.71069336	0.21707998
0.71020532	0.21688455
0.70995987	0.21679793
0.70970854	0.21669984
0.70922852	0.21651092
0.70884086	0.21636351
0.70859425	0.21626781
0.70825195	0.21614132
0.70776367	0.21595085
0.70745671	0.21584225
0.70720705	0.21574729
0.70678711	0.21558834
0.70631997	0.21540837
0.70607261	0.21532311
0.70581055	0.21522785
0.70532227	0.21504329
0.70492806	0.21489892
0.70468152	0.21480712
0.7043457	0.214689
0.70385742	0.2145066
0.70351514	0.21438959
0.70326737	0.21429763
0.70288086	0.21415848
0.70239258	0.21397927
0.70210097	0.21388264
0.70185053	0.21379365
0.70141602	0.21363804
0.70092773	0.21346036
0.7006755	0.21338093
0.70042606	0.2132932
0.69995117	0.21312635
0.69949235	0.21295977
0.6992443	0.21288007
0.69897461	0.21279024
0.69848633	0.21262123
0.69804835	0.21246663
0.697801	0.21238472
0.69750977	0.21229099
0.69702148	0.21212411
0.69659103	0.21197636
0.69634413	0.21189367
0.69604492	0.21179937
0.69555664	0.21163594
0.69512196	0.21148855
0.69487496	0.21140722
0.69458008	0.2113164
0.6940918	0.21115653
0.6936411	0.211003
0.69339335	0.21092511
0.69311523	0.2108414
0.69262695	0.21068473
0.69214291	0.21051992
0.69189374	0.21044999
0.69164054	0.21037167
0.69116211	0.21021929
0.69067383	0.21005612
0.69037997	0.20997481
0.69012844	0.2098976
0.68969727	0.20975902
0.68920898	0.20960276
0.68885475	0.20950507
0.68860653	0.20942626
0.68823242	0.20930675
0.68774414	0.20915925
0.68733087	0.2090384
0.6870852	0.20895773
0.68676758	0.20886409
0.6862793	0.20872518
0.68579102	0.20856701
0.68553728	0.20849741
0.68528714	0.20842902
0.68481445	0.20829067
0.68432617	0.20813609
0.68395366	0.20804269
0.68370587	0.20796925
0.68334961	0.20785781
0.68286133	0.20772156
0.68239573	0.20758711
0.6821502	0.20751137
0.68188477	0.20743987
0.68139648	0.20731139
0.6809082	0.2071573
0.68052854	0.20706446
0.68028059	0.20699857
0.67993164	0.20689435
0.67944336	0.20675974
0.67895508	0.2066246
0.67868723	0.2065483
0.67843988	0.20648366
0.67797852	0.2063653
0.67749023	0.20622126
0.67703652	0.20610901
0.67679258	0.20604291
0.67651367	0.20596567
0.67602539	0.20584058
0.67553711	0.20570238
0.67513649	0.2056047
0.67488984	0.20554122
0.67456055	0.20545284
0.67407227	0.20532919
0.67358398	0.20519434
0.67321663	0.20510692
0.67296862	0.20504581
0.67260742	0.20495175
0.67211914	0.20482907
0.67163086	0.20469908
0.67127574	0.20461527
0.6710276	0.20455561
0.6706543	0.204462
0.67016602	0.2043413
0.66967773	0.2042146
0.66930676	0.20413013
0.6690591	0.20407159
0.66870117	0.2039831
0.66821289	0.20386618
0.66772461	0.20374128
0.66731381	0.20365042
0.66706758	0.20359301
0.66674805	0.20351493
0.66625977	0.2034022
0.66577148	0.20328028
0.66529652	0.20317712
0.66505347	0.20312015
0.66479492	0.20305804
0.66430664	0.20294947
0.66381836	0.20283202
0.66333008	0.20272407
0.66301447	0.20265086
0.6627649	0.20259749
0.66235352	0.20250674
0.66186523	0.20239802
0.66137695	0.20228208
0.66092882	0.20219094
0.66068422	0.20213793
0.66040039	0.20207342
0.65991211	0.20197005
0.65942383	0.2018598
0.65893555	0.20175649
0.65858112	0.20168072
0.65833232	0.20163096
0.65795898	0.20155175
0.6574707	0.20144939
0.65698242	0.20134109
0.65649414	0.20124546
0.65619931	0.20118158
0.6559514	0.20113192
0.65551758	0.20104585
0.6550293	0.20094568
0.65454102	0.20084
0.65405273	0.20074906
0.65377206	0.20069045
0.65352573	0.20064137
0.65307617	0.20055553
0.65258789	0.20045849


==> tikz/advection_long_profile_N2048-14.tsv <==
0.65258789	0.20045849
0.65209961	0.20035639
0.65161133	0.20026856
0.65130633	0.20020638
0.65105906	0.20015994
0.65063477	0.20008174
0.65014648	0.19998753
0.6496582	0.19989033
0.64916992	0.19980292
0.64878869	0.19972961
0.64854077	0.19968698
0.64819336	0.19962307
0.64770508	0.19953227
0.6472168	0.19944329
0.64672852	0.19934913
0.64624023	0.19926852
0.64597757	0.1992218
0.64573239	0.19917491
0.64526367	0.19909451
0.64477539	0.1990081
0.64428711	0.19891745
0.64379883	0.19883707
0.64336061	0.19875988
0.64311402	0.19872151
0.64282227	0.19867103
0.64233398	0.19858688
0.6418457	0.19850697
0.64135742	0.19841693
0.64086914	0.19834333
0.64044266	0.19826936
0.64019572	0.19823189
0.63989258	0.19818346
0.6394043	0.19810252
0.63891602	0.19802667
0.63842773	0.19794094
0.63793945	0.19786936
0.63745117	0.19779095
0.6371954	0.19775517
0.6369457	0.19771415
0.63647461	0.19764072
0.63598633	0.19756728
0.63549805	0.19749051
0.63500977	0.19741257
0.63452148	0.19734524
0.63413546	0.19728652
0.63388902	0.19724952
0.63354492	0.19720095
0.63305664	0.1971288
0.63256836	0.19705942
0.63208008	0.19698463
0.6315918	0.19691536
0.63110352	0.1968489
0.63072661	0.196796
0.63048038	0.19676071
0.63012695	0.19671361
0.62963867	0.19664569
0.62915039	0.19657991
0.62866211	0.19651128
0.62817383	0.19644266
0.62768555	0.19638302
0.62721099	0.19631803
0.62696478	0.19628697
0.62670898	0.19625477
0.6262207	0.19619062
0.62573242	0.19612906
0.62524414	0.19606709
0.62475586	0.19600064
0.62426758	0.19594176
0.6237793	0.19588284
0.62332212	0.19582665
0.62307651	0.19579638
0.62280273	0.19576435
0.62231445	0.19570529
0.62182617	0.19564848
0.62133789	0.19559091
0.62084961	0.19553127
0.62036133	0.19547223
0.61987305	0.19542085
0.61938477	0.19536358
0.61902213	0.19532505
0.618775	0.19529707
0.6184082	0.19525592
0.61791992	0.19520319
0.61743164	0.19515022
0.61694336	0.19509818
0.61645508	0.19504355
0.6159668	0.19498989
0.61547852	0.19494269
0.61499023	0.1948908
0.61452859	0.1948456
0.61428367	0.19482088
0.61401367	0.19479357
0.61352539	0.19474532
0.61303711	0.19469723
0.61254883	0.19464981
0.61206055	0.19460286
0.61157227	0.19455376
0.61108398	0.19450604
0.6105957	0.19446401
0.61010742	0.19441804
0.60961914	0.19437541
0.60927656	0.19434422
0.60902904	0.19432227
0.60864258	0.1942878
0.6081543	0.19424594
0.60766602	0.19420386
0.60717773	0.19416241
0.60668945	0.19412137
0.60620117	0.19407978
0.60571289	0.19403573
0.60522461	0.19400019
0.60473633	0.19396087
0.60424805	0.19392258
0.60375977	0.19388531
0.60338782	0.19385699
0.60314142	0.19383842
0.6027832	0.19381157
0.60229492	0.19377542
0.60180664	0.19373965
0.60131836	0.19370442
0.60083008	0.19367006
0.6003418	0.19363628
0.59985352	0.19360295
0.59936523	0.19356466
0.59887695	0.19353471
0.59838867	0.1935035
0.59790039	0.19347162
0.59741211	0.19344122
0.59692383	0.1934105
0.59643555	0.1933811
0.5961277	0.19336301
0.59588102	0.19334799
0.59545898	0.193323
0.5949707	0.19329481
0.59448242	0.19326722
0.59399414	0.19323995
0.59350586	0.19321308
0.59301758	0.1931868
0.5925293	0.19316137
0.59204102	0.19313617
0.59155273	0.19311101
0.59106445	0.19308359
0.59057617	0.19306102
0.59008789	0.19303918
0.58959961	0.1930163
0.58911133	0.19299445
0.58862305	0.19297291
0.58813477	0.19295205
0.58764648	0.19293138
0.5871582	0.19291158
0.58666992	0.19289244
0.58627625	0.1928767
0.58603056	0.19286727
0.58569336	0.19285449
0.58520508	0.1928368
0.5847168	0.19281933
0.58422852	0.19280231
0.58374023	0.1927861
0.58325195	0.19276996
0.58276367	0.19275452
0.58227539	0.19274009
0.58178711	0.19272544
0.58129883	0.19271117
0.58081055	0.192698
0.58032227	0.19268527
0.57983398	0.19267314
0.5793457	0.19266131
0.57885742	0.1926496
0.57836914	0.19263889
0.57788086	0.19262868
0.57739258	0.19261799
0.5769043	0.19260857
0.57641602	0.19259928
0.57592773	0.1925917
0.57543945	0.19258368
0.57495117	0.19257681
0.57446289	0.19257003
0.57397461	0.19256375
0.57348633	0.19255818
0.57299805	0.19255287
0.57250977	0.1925482
0.57202148	0.19254429
0.5715332	0.19254046
0.57104492	0.19253733
0.57055664	0.19253487
0.57006836	0.19253227
0.56958008	0.19253078
0.5690918	0.1925298
0.56860352	0.19252902
0.56811523	0.19252901
0.56762695	0.19252938
0.56713867	0.19253031
0.56665039	0.19253173
0.56616211	0.19253382
0.56567383	0.19253622
0.56518555	0.19253856
0.56469727	0.19254247
0.56420898	0.19254646
0.5637207	0.19255083
0.56323242	0.19255551
0.56274414	0.19256074
0.56225586	0.19256695
0.56176758	0.19257373
0.5612793	0.19258082
0.56079102	0.19258875
0.56030273	0.19259614
0.55981445	0.19260515
0.55932617	0.19261345
0.55883789	0.19262371
0.55834961	0.19263235
0.55786133	0.1926425
0.55737305	0.19265378
0.55688477	0.19266527
0.55639648	0.19267715
0.5559082	0.19268971
0.55541992	0.19270261
0.55493164	0.19271623
0.55444336	0.19273041
0.55395508	0.19274485
0.5534668	0.19275981
0.55297852	0.19277545
0.55249023	0.19279164
0.55200195	0.19280827
0.55151367	0.19282516
0.55102539	0.19284305
0.55053711	0.19286132
0.55026805	0.19287066
0.55002833	0.19288068
0.54956055	0.19289892
0.54907227	0.19291883
0.54858398	0.19293899
0.5480957	0.19295987
0.54760742	0.19298121
0.54711914	0.19300342
0.54663086	0.19302574
0.54614258	0.19304836
0.5456543	0.19307219
0.54516602	0.19309712
0.54467773	0.19312011
0.54418945	0.1931417
0.54370117	0.19316751
0.54321289	0.19319356
0.54272461	0.19321968
0.54223633	0.19324657
0.54174805	0.19327434
0.54125977	0.19330202
0.54077148	0.19332999
0.54039708	0.19335215
0.54015525	0.19336786
0.53979492	0.19338962
0.53930664	0.19341902
0.53881836	0.19344976
0.53833008	0.19348155
0.5378418	0.19351344
0.53735352	0.1935464
0.53686523	0.19357974
0.53637695	0.19361123
0.53588867	0.19364096
0.53540039	0.19367528
0.53491211	0.19370991
0.53442383	0.19374496
0.53393555	0.1937809
0.53344727	0.19381741
0.53311556	0.19384193
0.53287203	0.19386137
0.5324707	0.19389167
0.53198242	0.19392987
0.53149414	0.1939688
0.53100586	0.19400848
0.53051758	0.19404987
0.5300293	0.19409151
0.52954102	0.19412242
0.52905273	0.19416503
0.52856445	0.1942062
0.52807617	0.19424851
0.52758789	0.1942912
0.52720477	0.19432468
0.52696085	0.19434744
0.52661133	0.19437861
0.52612305	0.19442316
0.52563477	0.19446861
0.52514648	0.19451557
0.5246582	0.19456471
0.52416992	0.19460235
0.52368164	0.19464747
0.52319336	0.19469516
0.52270508	0.19474353
0.5222168	0.19479227
0.52192962	0.19482073
0.52168455	0.19484702
0.52124023	0.19489164
0.52075195	0.19494285
0.52026367	0.19499622
0.51977539	0.19505178
0.51928711	0.19509251
0.51879883	0.19514262
0.51831055	0.19519574
0.51782227	0.19524915
0.51740742	0.19529477
0.51716201	0.19532331
0.5168457	0.19535938
0.51635742	0.19541513
0.51586914	0.19547398
0.51538086	0.19553612
0.51489258	0.19558101
0.5144043	0.19563377
0.51391602	0.19569301
0.51342773	0.1957506
0.51309122	0.19579087
0.51284472	0.19582264
0.51245117	0.19587128
0.51196289	0.19593284
0.51147461	0.1960002
0.51098633	0.19606055
0.51049805	0.19610481
0.51000977	0.19617196
0.50952148	0.19623343
0.50918049	0.19627768
0.50893187	0.19631192
0.50854492	0.19636386
0.50805664	0.19643121
0.50756836	0.19650653
0.50708008	0.19656
0.5065918	0.19661353
0.50610352	0.19668588
0.50563825	0.19674826
0.50538893	0.19678259
0.50512695	0.19682264
0.50463867	0.19689321
0.50415039	0.19697377
0.50366211	0.19704344
0.50317383	0.19708581
0.50268555	0.19716279
0.50219819	0.19723291
0.50170666	0.19730806
0.5012207	0.19738463
0.50073242	0.19747493
0.50024414	0.19754399
0.49975586	0.1975886
0.49926758	0.1976688
0.49885843	0.1977314
0.49860005	0.19776835
0.49829102	0.19782075
0.49780273	0.19790734
0.49731445	0.19801129
0.49682617	0.19805895
0.49633789	0.19811962
0.49585661	0.19820329
0.49534427	0.19828368
0.49487305	0.19836421
0.49438477	0.19847468
0.49389648	0.19855242
0.4934082	0.19860493
0.49291992	0.19868104
0.49265898	0.1987281
0.49240314	0.19877153
0.49194336	0.19884903
0.49145508	0.19895803
0.4909668	0.19905094
0.49047852	0.19911516
0.49000222	0.19918367
0.48975677	0.19922215
0.48950195	0.19927058
0.48901367	0.19935934
0.48852539	0.19947111
0.48803711	0.19956093
0.48754883	0.19964094
0.48720738	0.19969315
0.48694825	0.19973237
0.48657227	0.19979742
0.48608398	0.19989496
0.4855957	0.20000696
0.48510742	0.20009149
0.48470384	0.20016787
0.48444952	0.20021186
0.48413086	0.2002661
0.48364258	0.20034956
0.4831543	0.20046239
0.48266602	0.20055376
0.48220538	0.20064248
0.48195601	0.20069021
0.48168945	0.20074412
0.48120117	0.20083567
0.48071289	0.20094271
0.48022461	0.20103172
0.47974569	0.20112582
0.47950014	0.2011748
0.47924805	0.20122739
0.47875977	0.20132777
0.47827148	0.20144448
0.4777832	0.20153388
0.47732893	0.20162031
0.4770804	0.20166852
0.47680664	0.20172674
0.47631836	0.2018319
0.47583008	0.20195366
0.4753418	0.20204878
0.47497397	0.20212449
0.4747199	0.20217554
0.47436523	0.20224857
0.47387695	0.20235784
0.47338867	0.20247428
0.47290039	0.20257365
0.47263103	0.20263224
0.47237651	0.20268843
0.47192383	0.20278833
0.47143555	0.2029103
0.47094727	0.20300985
0.47055538	0.20309369
0.47030328	0.20314906
0.4699707	0.20322514
0.46948242	0.20334819
0.46899414	0.20346643
0.4685274	0.20356624
0.46828007	0.20361928
0.46801758	0.20367742
0.4675293	0.20378945
0.46704102	0.2039211
0.46655273	0.20402991
0.46627735	0.20409517
0.46602355	0.20415508
0.46557617	0.2042601
0.46508789	0.20438923
0.46459961	0.20449704
0.46427949	0.20457265
0.46402608	0.20463435
0.46362305	0.20473398
0.46313477	0.20487022
0.46264648	0.20498455
0.46232434	0.20506079
0.46207116	0.20512127
0.46166992	0.20521833
0.46118164	0.20535466
0.46069336	0.20547382
0.46038418	0.20555123
0.46013138	0.20561597
0.4597168	0.20572241
0.45922852	0.20586044
0.45874023	0.20597555
0.45845623	0.20604561
0.4582025	0.2061109
0.45776367	0.20622826
0.45727539	0.20637368
0.45681104	0.20648808
0.4565651	0.20655127
0.45629883	0.20662045
0.45581055	0.20675368
0.45532227	0.20689078
0.4549249	0.2069911
0.45467353	0.20705829
0.4543457	0.20714841
0.45385742	0.20729602
0.45336914	0.20742627
0.45306643	0.20750558
0.45281358	0.20757276
0.45239258	0.20768738
0.4519043	0.20783811
0.45146433	0.20795527
0.45121694	0.20802428
0.45092773	0.20810606
0.45043945	0.20825486
0.44995117	0.20838978
0.44963339	0.20847747
0.44938026	0.20854777
0.44897461	0.2086651
0.44848633	0.20882133
0.44806852	0.2089362
0.44782005	0.20900804
0.44750977	0.20909841
0.44702148	0.20925163
0.4465332	0.20939053
0.44626488	0.20946676
0.44601159	0.20954212
0.44555664	0.2096849
0.44506836	0.2098393
0.44473402	0.20993454
0.44448117	0.21000984
0.4440918	0.2101274
0.44360352	0.2102884
0.44319818	0.21040318
0.4429495	0.21047817
0.44262695	0.21057869
0.44213867	0.21074596
0.44169261	0.21087965
0.44144457	0.21095286
0.44116211	0.21103976
0.44067383	0.21120379
0.44019158	0.2113539
0.4399466	0.21142918
0.43969248	0.21150934
0.43920898	0.21167562
0.4387207	0.2118307
0.43846302	0.21191084
0.4382095	0.21199124
0.43774414	0.21215025
0.43725586	0.21230922
0.43698735	0.21239509
0.4367335	0.2124781
0.4362793	0.21263726
0.43579102	0.21279808
0.4355243	0.21288388
0.43527061	0.21296743
0.43481445	0.21312878
0.43432617	0.21329141
0.43406954	0.21337547
0.4338162	0.21346158
0.43334961	0.21363119
0.43287413	0.21379107
0.43262849	0.21387348
0.43237305	0.21395957
0.43188477	0.21413849
0.43143991	0.21428923
0.43119239	0.21437303
0.4309082	0.21447202
0.43041992	0.21465723
0.43002026	0.21479303
0.42977014	0.21487796
0.42944336	0.21499439
0.42895508	0.21518076
0.4286059	0.21529775
0.42835449	0.21538587
0.42797852	0.21552587
0.42749023	0.21571214
0.42720525	0.2158068
0.42695396	0.21589904
0.42651367	0.21606906
0.42605695	0.21623329
0.42581028	0.21632273
0.42553711	0.21642227
0.42504883	0.21661702
0.42467579	0.21675236
0.42442473	0.21684292
0.42407227	0.21697634
0.42358398	0.21717036
0.42329493	0.21726999
0.42304278	0.21736576
0.42260742	0.21754227
0.42217787	0.21770455
0.42192973	0.21779888
0.42163086	0.21791264
0.42114258	0.2181134
0.42081611	0.21823288
0.42056347	0.21832817
0.42016602	0.21849191
0.41970696	0.21867163
0.41946188	0.218766
0.41918945	0.21887342
0.41870117	0.21907963
0.41836912	0.21920647
0.41811645	0.2193031
0.41772461	0.21946706
0.41727208	0.21964875
0.41702689	0.2197459
0.41674805	0.21985906
0.41625977	0.22006987
0.41594945	0.22019049
0.41569593	0.22029095
0.4152832	0.22047015
0.4148704	0.22063628
0.4146222	0.22073807
0.41430664	0.22086907
0.41381836	0.22108482
0.41355599	0.22118523
0.41330298	0.22129203
0.4128418	0.22149711
0.41249476	0.22163882
0.41224347	0.22174262
0.41186523	0.22191122
0.4114352	0.22209477
0.41118917	0.22219813
0.41088867	0.22232841
0.41040039	0.22255034
0.41014243	0.22265165
0.40988911	0.22276188
0.40942383	0.22297604
0.40910157	0.22311257
0.40884934	0.2232211
0.40844727	0.22340802
0.40806499	0.22357428
0.40781567	0.22368377
0.4074707	0.22384077
0.40702711	0.22404289
0.40678023	0.2241465
0.40649414	0.22427753
0.40600873	0.22450837
0.40576229	0.22460995
0.40576122	0.22460888
0.40550827	0.22472711
0.4050293	0.22495837
0.40474538	0.22508152
0.40449141	0.22519518
0.40405273	0.2254077
0.40373145	0.22555255
0.4034795	0.22566734
0.40307617	0.22586454
0.40272459	0.22602619
0.40247423	0.22614242
0.40209961	0.22632639
0.40171974	0.22650114
0.40147067	0.22661806
0.40112305	0.22678918
0.40071899	0.22698193
0.40047296	0.22709793
0.40014648	0.22726045
0.39972622	0.22746553
0.39947949	0.22757852
0.39916992	0.22773312
0.39873925	0.22794825
0.39849158	0.22806118
0.39819336	0.22821305
0.39776002	0.22843417
0.39751174	0.22854743
0.3972168	0.22869811
0.39678256	0.22892141
0.39653428	0.22903522
0.39624023	0.22918761
0.39580959	0.22941102
0.39556139	0.22952608
0.39526367	0.22968335
0.39484382	0.22990364
0.39459564	0.23002099
0.39428711	0.23018501
0.39387814	0.23039695
0.39363091	0.23051651
0.39331055	0.23069081
0.39292169	0.23089159
0.39267519	0.23101639
0.39233398	0.23120408
0.39197262	0.23138703
0.39172319	0.23151757
0.39135742	0.23171836
0.39102343	0.23188865
0.39077305	0.2320211
0.39038086	0.23223869
0.39008113	0.23239411
0.38982985	0.23252836
0.3894043	0.23276515
0.3891405	0.23290103
0.38888807	0.2330368
0.38844958	0.23328419
0.38820275	0.2334135
0.38793945	0.23355615
0.38751758	0.23379861
0.38726881	0.2339261
0.38696289	0.23409946
0.3865831	0.23431183
0.38633542	0.2344425
0.38598633	0.23464699
0.38566377	0.23482224
0.38541259	0.23496194
0.38500977	0.23519827
0.38474514	0.23534159
0.38449291	0.2354849
0.38407351	0.23573241
0.38382633	0.23586641
0.38354492	0.23602741
0.38315854	0.23625779
0.38290882	0.23639215
0.38256836	0.23659882
0.3822523	0.23677746
0.38200107	0.23692235
0.3815918	0.23716958
0.38133486	0.23730398
0.38109448	0.23745484
0.38069	0.23770243
0.38044175	0.23784097
0.38012695	0.23803526
0.37979197	0.23823087
0.37954169	0.23837877
0.37915039	0.23862184
0.37889727	0.23876561
0.37864554	0.23891919
0.37825241	0.23916669
0.37800414	0.23930948
0.37768555	0.23951049
0.37736458	0.23970208
0.37711341	0.23985468
0.37672504	0.24010257
0.37647875	0.24024742
0.3762207	0.2404088
0.37584343	0.24065089
0.37559341	0.24079684
0.37524414	0.24102491
0.37496818	0.24119311
0.37471604	0.2413515
0.37433781	0.24159896
0.37409021	0.24174801
0.3737793	0.24195082
0.37346572	0.2421458
0.37321441	0.2423061
0.37284395	0.242554
0.37259705	0.24270681
0.37231445	0.24289263
0.37197435	0.24311319
0.37172538	0.24326843
0.37136067	0.24351626
0.37111462	0.24367137
0.37084961	0.243849
0.37050059	0.24408347
0.37025038	0.24423947
0.36989062	0.24448754
0.36964482	0.24464434
0.36938477	0.24482077
0.36903616	0.24505904
0.36878559	0.24521779
0.36843283	0.24546597
0.36818681	0.24562638
0.36791992	0.24581117
0.36758304	0.24604276
0.36733281	0.24620468
0.36698538	0.24645266
0.36673885	0.24661587
0.36645508	0.24681681
0.36614094	0.24702865
0.36589154	0.24720061
0.36555134	0.24744854
0.36530369	0.24761408
0.36499023	0.24783695
0.36471251	0.24802537
0.3644613	0.24820506
0.36412632	0.24845246
0.36387679	0.24861865
0.36353753	0.24886633
0.36329288	0.24903647
0.36303711	0.24922412
0.36270795	0.24946289
0.3624564	0.24963398
0.3621309	0.2498822
0.3618835	0.25005605
0.36157227	0.25028552
0.36130483	0.25047319
0.36105455	0.25066112
0.36073147	0.25090806
0.36048033	0.25107959
0.3601564	0.25132723
0.35991026	0.25150744
0.35961914	0.25172882
0.35933842	0.25192853
0.35908739	0.25212024
0.35877501	0.25236779
0.35852431	0.25254309
0.35820469	0.25279008
0.35795887	0.2529751
0.35766602	0.2532033
0.35739441	0.25339961
0.35714365	0.25359673
0.35683908	0.25384402
0.35658699	0.25402331
0.35627639	0.25427046
0.35602971	0.25446013
0.35571407	0.25470841
0.35547023	0.25488635
0.35522461	0.25509029
0.35492027	0.25533543
0.35466723	0.25552227
0.35436967	0.25576969
0.3541213	0.25596076
0.3538134	0.25620741
0.35356741	0.25639844
0.35327148	0.25664457
0.35302221	0.25683346
0.35277425	0.25704075
0.35248004	0.25728677
0.35222716	0.25747983
0.35193541	0.25772697
0.35168649	0.25792327
0.35139104	0.25817035
0.35114427	0.25836817
0.35084994	0.25861707
0.35060465	0.25881052
0.3503418	0.25903758
0.35007002	0.25925709
0.3498193	0.2594682
0.34953762	0.25971477
0.34928552	0.25991548
0.34900306	0.26016252
0.34875441	0.26036656
0.34846872	0.26061374
0.3482217	0.26081791
0.34793749	0.26106648
0.34769163	0.26126828
0.34741211	0.26151713
0.3471675	0.26171828
0.34692262	0.26193932
0.34664255	0.26218434
0.3463918	0.26239687
0.34612135	0.26264334
0.34586959	0.26285309
0.34559846	0.26309989
0.34534933	0.26331275
0.34507684	0.26355975
0.34482919	0.26377385
0.34455755	0.26402162
0.34431045	0.26423473
0.34404092	0.26448364
0.34379467	0.26469667
0.34352611	0.2649462
0.34328104	0.26516051
0.34301758	0.26540702
0.34277029	0.26562313
0.34252749	0.26585377
0.3422599	0.26609852
0.34201134	0.2663253
0.34175435	0.26657107
0.34150207	0.26679496
0.34124724	0.26704118
0.34099566	0.26726612
0.34074108	0.26751255
0.34049103	0.26773912
0.34023606	0.26798573
0.33998685	0.26821337
0.33973336	0.26846029
0.33948471	0.26868934
0.33923258	0.26893654
0.33898426	0.26916683
0.33873393	0.26941435
0.33848585	0.26964551
0.33823626	0.26989322
0.33798846	0.27012536
0.33774042	0.27037328
0.33749283	0.27060715
0.33724724	0.27085527
0.33699983	0.27109104
0.33675481	0.27133925
0.33650751	0.2715756
0.33626402	0.27182384
0.33601685	0.27206218
0.33577515	0.27231052
0.33552797	0.27255039
0.33528802	0.27279874
0.33504083	0.27304034
0.33480218	0.27328863
0.33455491	0.27353173
0.33431806	0.27377996
0.3340707	0.27402484
0.33383526	0.27427294
0.33358772	0.27451957
0.33335456	0.27476753
0.33310686	0.27501661
0.33287541	0.2752644
0.3326274	0.27551473
0.33239716	0.27576228
0.33214885	0.27601444
0.33192085	0.27626177
0.33167224	0.27651656
0.33144639	0.27676361
0.33119733	0.27702023
0.33097325	0.27726696
0.3307239	0.27752572
0.33050147	0.27777207
0.33025161	0.27803216
0.33003101	0.2782782
0.32978189	0.27854131
0.32956251	0.27878662
0.32931462	0.27904967
0.32909528	0.27929402
0.32886538	0.27954102
0.32862103	0.27979983
0.32840144	0.28005123
0.32815593	0.28031589
0.32793814	0.28056576
0.3276918	0.2808332
0.32747622	0.2810821
0.32722911	0.28135206
0.3270158	0.28160016
0.32676797	0.28187284
0.32655679	0.28212024
0.32630809	0.28239568
0.32609983	0.2826424
0.32585075	0.28292052
0.32564399	0.28316633
0.32539617	0.28344471
0.32518984	0.28368894
0.32497097	0.28393555
0.32472648	0.28421062
0.32451979	0.284461
0.32427353	0.28474259
0.32406897	0.28499144
0.32382165	0.28527641
0.3236195	0.28552416
0.32337114	0.28581194
0.32317165	0.28605871
0.32292295	0.28634933
0.32272537	0.28659487
0.32249489	0.28686523
0.3222757	0.28712215
0.32207168	0.28737278
0.32182569	0.28766633
0.3216282	0.28791544
0.32138081	0.2882111
0.32118641	0.28845874
0.32093808	0.28875862
0.32074666	0.28900503
0.3204991	0.28930625
0.32030961	0.28955001
0.32010364	0.28979581
0.31985867	0.29009305
0.31966824	0.29034252
0.31942119	0.29064797
0.31923296	0.29089572
0.31898477	0.29120552
0.31879945	0.29145179
0.31856282	0.29174805
0.31836613	0.29200198
0.31816876	0.29224804
0.31792351	0.29255956
0.31773878	0.29280802
0.31749122	0.2931248
0.31730985	0.29337184
0.31706176	0.29369116
0.31688289	0.29393585
0.31668245	0.29418945
0.31644219	0.2944932
0.31626343	0.29474322
0.31601599	0.29506702
0.31583895	0.29531433
0.31559106	0.2956434
0.31541751	0.29588802
0.31522035	0.29614258
0.31498009	0.29645172
0.31480636	0.29670162
0.31455881	0.29703528
0.31438721	0.29728232
0.3141484	0.29760742
0.31397	0.29785999
0.31378193	0.29810519
0.31353686	0.29843817
0.31336702	0.29868635
0.31311922	0.29902951
0.31295329	0.29927559
0.31274741	0.29956055
0.31252499	0.29984896
0.31235788	0.30009857
0.31211089	0.30045001
0.31194648	0.30069702
0.31171701	0.30102539
0.31153591	0.30128827
0.31135543	0.30153246
0.31111033	0.30188347
0.31094946	0.30213116
0.31070406	0.30249023
0.31054711	0.30273806
0.31036437	0.30298281
0.3101183	0.30332791
0.30996245	0.3035768
0.30971481	0.30394679
0.30956093	0.30419074
0.30938133	0.30444336
0.30913649	0.30478464
0.30898406	0.3050336
0.30873671	0.30541592
0.3085875	0.30565924
0.30841159	0.30590947
0.30816417	0.30625724
0.30801457	0.30650582
0.30777684	0.30688477
0.30762282	0.3071395
0.30744708	0.30738812
0.30719975	0.30774544
0.30705445	0.30799382
0.30683845	0.30834961
0.30666357	0.30862859
0.30649148	0.30887406
0.30624437	0.30925059
0.30610472	0.30949885
0.30591856	0.30981445
0.30570338	0.31012743
0.30554468	0.31037388
0.30529748	0.31077738
0.30516647	0.31102447
0.30500759	0.31128234
0.30475799	0.31164378
0.30460781	0.31189118
0.3044009	0.31225586
0.30423169	0.31255257
0.30407064	0.31280243
0.30382048	0.313185
0.30368249	0.31343445
0.30352511	0.3137207
0.30329411	0.31409128
0.30314408	0.31433865
0.30293011	0.31469727
0.30276533	0.31499575
0.30261809	0.31524506
0.30236902	0.31565314
0.30223217	0.31590052
0.3020825	0.31616211
0.30184122	0.31656492
0.30170454	0.31681248
0.30152043	0.31713867
0.3013162	0.31747663
0.30117909	0.3177247
0.30096013	0.31811523
0.30080662	0.31840579
0.30065898	0.31865341
0.30041032	0.31907782
0.30028485	0.31932635
0.30014637	0.31958094
0.29989784	0.3200026
0.29976522	0.32025046
0.29960308	0.32055664
0.29938603	0.32094023
0.29925388	0.32118776
0.29906838	0.3215332
0.29887473	0.32187603
0.29874512	0.32212488
0.29853918	0.32250977
0.29837662	0.32282207
0.29823996	0.32307003
0.29801522	0.32348633
0.29787374	0.32377597
0.29773828	0.32402461
0.29749927	0.32446289
0.29737236	0.32472748
0.29723964	0.32497868
0.2969914	0.32543945
0.29687625	0.32569315
0.29674402	0.32593937
0.29649503	0.32640156
0.29637884	0.32664993
0.29625202	0.3269043
0.29600362	0.32737092
0.29588623	0.32761889
0.29575743	0.32788086
0.2955137	0.32834857
0.29539857	0.32859627
0.29527117	0.32885742
0.29502618	0.32932981
0.29491335	0.32957804
0.2947907	0.32983398
0.29454254	0.33031904
0.29443435	0.33056718
0.29431019	0.33081899
0.29406935	0.33129883
0.29395331	0.33156296
0.29383111	0.33181481
0.29360268	0.33227539
0.29347678	0.33256569
0.29335563	0.33281524
0.29314393	0.33325195
0.2930029	0.3335697
0.29288278	0.33381635
0.29269156	0.33422852
0.29252887	0.33457866
0.29241429	0.33482729
0.29224462	0.33520508
0.29205513	0.33560327
0.29194738	0.3358509
0.2918005	0.33618164
0.29159007	0.33663222
0.29148462	0.33687964
0.29136324	0.3371582
0.29113723	0.33764648
0.29102572	0.33791715
0.29091422	0.33816939
0.29070885	0.33862305
0.29056827	0.33896059
0.29045606	0.3392071
0.29028833	0.33959961
0.29010349	0.34001035
0.29000267	0.34025795
0.28986975	0.34057617
0.28965425	0.34106445
0.28955452	0.34132013
0.28944794	0.34157139
0.28924437	0.34204102
0.28910525	0.34238748
0.28899831	0.34263402
0.28884236	0.34301758
0.28865072	0.3434642
0.28855494	0.34371173
0.28844217	0.34399414
0.2882366	0.34448242
0.28811503	0.34480284
0.28801134	0.34505114
0.28784764	0.34545898
0.28766686	0.34589426
0.28757422	0.34614175
0.28746092	0.34643555
0.28726162	0.34692383
0.28714062	0.34725172
0.28704042	0.34749971
0.28688536	0.34790039
0.286699	0.34836476
0.2866105	0.3486124
0.28651109	0.34887695
0.28631904	0.34936523
0.28618147	0.34973744
0.286085	0.34998405
0.2859541	0.3503418
0.28576558	0.35083008
0.28566285	0.35112863
0.28556896	0.35137931
0.2854094	0.35180664
0.28523073	0.35227472
0.28514784	0.35252267
0.28505519	0.3527832
0.28487411	0.35327148
0.28472579	0.35367888
0.28463752	0.35392602
0.28452788	0.35424805
0.28434979	0.35473633
0.28422411	0.35510607
0.28413344	0.35535266
0.28401057	0.35571289
0.28383664	0.35620117
0.2837251	0.35654643
0.28363639	0.35679424
0.28350521	0.35717773
0.28333455	0.35766602
0.28323075	0.35799663
0.28314414	0.35824547
0.28300984	0.35864258
0.28284289	0.35913086
0.28274174	0.35946123
0.2826572	0.35971028
0.28252531	0.36010742
0.28236239	0.3605957
0.28225838	0.36094185
0.28217501	0.36119005
0.28205087	0.36157227
0.28189256	0.36206055
0.28177993	0.36243483
0.28169707	0.36268152
0.28158654	0.36303711
0.28143334	0.36352539
0.28130484	0.36394205
0.28122524	0.36418849
0.2811338	0.36450195
0.28098533	0.36499023
0.28082997	0.36547489
0.28076239	0.36576861
0.28068855	0.36598023
0.28054354	0.36645508
0.28039089	0.36694336
0.28030156	0.3672882
0.28022557	0.367537
0.28010936	0.36791992
0.27996918	0.3684082
0.27984294	0.36884424
0.27976808	0.36909068
0.27969009	0.36938477
0.279555	0.36987305
0.27940493	0.37036133
0.27932258	0.3707062
0.279252	0.37095581
0.27913979	0.37133789
0.27900905	0.37182617
0.27887419	0.3723016
0.27880453	0.37254891
0.27874348	0.37280273
0.27861499	0.37329102
0.27847521	0.3737793
0.27837166	0.37421118
0.2783013	0.37445583
0.27822119	0.37475586
0.27810354	0.37524414
0.27796272	0.37573242
0.27787177	0.37614195
0.27780804	0.37638776
0.2777203	0.37670898
0.27760443	0.37719727
0.27746991	0.37768555
0.27738012	0.37809154
0.27732087	0.37833801
0.27723653	0.37866211
0.27712205	0.37915039
0.27699466	0.37963867
0.27689923	0.38007493
0.27684048	0.38031989
0.27676714	0.38061523
0.27665661	0.38110352
0.27653422	0.3815918
0.27642834	0.38208008
0.27636811	0.38233027
0.27631226	0.38257684
0.27620682	0.38305664
0.27609333	0.38354492
0.27598176	0.3840332
0.27590352	0.38440336
0.27585124	0.38465128
0.27577113	0.38500977
0.27566719	0.38549805
0.27555444	0.38598633
0.27545653	0.38647461
0.27539608	0.38674771
0.27534552	0.38699638
0.27525245	0.38745117
0.27515099	0.38793945
0.27504316	0.38842773
0.27495215	0.38891602
0.27514648	0.3894043
0.27485098	0.38940532
0.27475653	0.38989258
0.2746599	0.39038086
0.27455682	0.39086914
0.27447004	0.39135742
0.27441734	0.39162087
0.27437023	0.39186692
0.2742844	0.39233398
0.27419253	0.39282227
0.2740961	0.39331055
0.27401072	0.39379883
0.27394368	0.39415546
0.2739017	0.39440411
0.27383509	0.39477539
0.27374865	0.39526367
0.27366191	0.39575195
0.27357145	0.39624023
0.27349339	0.39672852
0.27344343	0.39700891
0.27340155	0.39725478
0.27332844	0.39770508
0.27324614	0.39819336
0.27316453	0.39868164
0.27308102	0.39916992
0.27300804	0.3996582
0.27295821	0.39995946
0.27291872	0.40020529
0.27285405	0.40063477
0.27277734	0.40112305
0.27270338	0.40161133
0.27262155	0.40209961
0.27255584	0.40258789
0.27248748	0.40303129
0.27245399	0.40327778
0.2724118	0.40356445
0.27234147	0.40405273
0.27227207	0.40454102
0.27220323	0.4050293
0.27212968	0.40551758
0.27206918	0.40600586
0.27200172	0.40649024
0.27197155	0.40673762
0.27197314	0.40673877
0.27193745	0.40698741
0.27187373	0.4074707
0.27181053	0.40795898
0.27174937	0.40844727
0.27168289	0.40893555
0.27162374	0.40942383
0.27156615	0.40991211
0.27150921	0.41037569
0.27148107	0.41062155
0.27144988	0.41088867
0.27139279	0.41137695
0.27133709	0.41186523
0.27128204	0.41235352
0.27122701	0.4128418
0.27116862	0.41333008
0.27112066	0.41381836
0.27106831	0.41430664
0.27101922	0.41478355
0.27099453	0.41502845
0.27096849	0.4152832
0.27091882	0.41577148
0.27087155	0.41625977
0.2708247	0.41674805
0.27077818	0.41723633
0.27073071	0.41772461
0.27068306	0.41821289
0.27064251	0.41870117
0.27059907	0.41918945
0.27055706	0.41967773
0.2705219	0.42010006
0.27050186	0.42034595
0.27047659	0.4206543
0.270437	0.42114258
0.27039801	0.42163086
0.2703601	0.42211914
0.27032392	0.42260742
0.2702883	0.4230957
0.27025145	0.42358398
0.27021439	0.42407227
0.27018312	0.42456055
0.27015091	0.42504883
0.27011906	0.42553711
0.2700883	0.42602539
0.27005864	0.42651367
0.27003136	0.42696958
0.27001741	0.42721485
0.2700012	0.42749023
0.26997398	0.42797852
0.2699474	0.4284668
0.26992117	0.42895508
0.26989653	0.42944336
0.26987307	0.42993164
0.26985007	0.43041992
0.2698271	0.4309082
0.26980539	0.43139648
0.26978502	0.43188477
0.26976442	0.43237305
0.2697439	0.43286133
0.26972645	0.43334961
0.26970957	0.43383789
0.26969347	0.43432617
0.26967819	0.43481445
0.26966343	0.43530273
0.26964969	0.43579102
0.26963647	0.4362793
0.26962456	0.43676758
0.26961338	0.43725586
0.26960339	0.43774414
0.26959335	0.43823242
0.26958482	0.4387207
0.26957689	0.43920898
0.26956972	0.43969727
0.26956382	0.44018555
0.26955828	0.44067383
0.26955374	0.44116211
0.26955041	0.44165039
0.26954721	0.44213867
0.2695455	0.44262695
0.26954434	0.44311523
0.26954418	0.44360352
0.26954461	0.4440918
0.26954593	0.44458008
0.2695483	0.44506836
0.26955142	0.44555664
0.26955537	0.44604492
0.26956053	0.4465332
0.26956602	0.44702148
0.26957275	0.44750977
0.26957976	0.44799805
0.26958799	0.44848633
0.26959776	0.44897461
0.26960768	0.44946289
0.2696182	0.44995117
0.26962997	0.45043945
0.26964227	0.45092773
0.26965593	0.45141602
0.26967044	0.4519043
0.26968557	0.45239258
0.26970162	0.45288086
0.26971831	0.45336914
0.26973644	0.45385742
0.26975514	0.4543457
0.26977429	0.45483398
0.26979239	0.45532227
0.26981351	0.45581055
0.26983547	0.45629883
0.26985816	0.45678711
0.26988175	0.45727539
0.2699066	0.45776367
0.26993155	0.45825195
0.26995817	0.45874023
0.26998565	0.45922852
0.27000949	0.45965519
0.27002453	0.45989433
0.27004269	0.46020508
0.27007194	0.46069336
0.27010252	0.46118164
0.2701347	0.46166992
0.27016747	0.4621582
0.27020102	0.46264648
0.27023581	0.46313477
0.27026961	0.46362305
0.27030211	0.46411133
0.27033921	0.46459961
0.27037689	0.46508789
0.27041521	0.46557617
0.27045454	0.46606445
0.27049155	0.46651594
0.27051265	0.46675589
0.27053599	0.46704102
0.27057819	0.4675293
0.27062203	0.46801758
0.27066641	0.46850586
0.27071233	0.46899414
0.27075637	0.46948242
0.27079759	0.4699707
0.27084594	0.47045898
0.27089373	0.47094727
0.27094263	0.47143555
0.27098229	0.47182428
0.27100903	0.47206715
0.27104494	0.47241211
0.27109721	0.47290039
0.27115095	0.47338867
0.27120616	0.47387695
0.27125713	0.47436523
0.27130823	0.47485352
0.27136493	0.4753418
0.27142207	0.47583008
0.27146825	0.47622008
0.27149919	0.47646366
0.27154067	0.47680664
0.27160105	0.47729492
0.27166416	0.4777832
0.27172758	0.47827148
0.27177903	0.47875977
0.27184468	0.47924805
0.27190922	0.47973633
0.27195788	0.48010268
0.27199255	0.48034727
0.27204245	0.48071289
0.2721112	0.48120117
0.27218259	0.48168945
0.27224494	0.48217773
0.2723103	0.48266602
0.27238239	0.4831543
0.27244002	0.48355053
0.27247823	0.4837962
0.27252918	0.48413086
0.27260522	0.48461914
0.27268492	0.48510742
0.27274751	0.4855957
0.27282314	0.48608398
0.2729009	0.48657227
0.27294474	0.48685071
0.27298795	0.4870965
0.2730628	0.48754883
0.27314834	0.48803711
0.27322278	0.48852539
0.2732956	0.48901367
0.27338221	0.48950195
0.27343051	0.48979275
0.27347707	0.49003849
0.27355557	0.49047852
0.2736495	0.4909668
0.27372356	0.49145508
0.27380443	0.49194336
0.27389016	0.49240072
0.27393536	0.49264628
0.27399006	0.49291992
0.27408685	0.4934082
0.27418339	0.49389648
0.27425178	0.49438477
0.27435051	0.49487305
0.27440621	0.49516796
0.27445856	0.49541718
0.27454978	0.49584961
0.2746586	0.49633789
0.27472875	0.49682617
0.27482725	0.49731445
0.27489167	0.49762039
0.27494605	0.497877
0.27504054	0.49829102
0.2751552	0.4987793
0.27522701	0.49926758
0.27533034	0.49975586
0.27538857	0.50001235
0.2754465	0.5002819
0.27556035	0.50073242
0.27567434	0.5012207
0.27574672	0.50170898
0.27583963	0.50211959
0.27589711	0.50238638
0.27597438	0.50268555
0.27611355	0.50317383
0.2762055	0.50366211
0.2762941	0.50415039
0.27635902	0.50443072
0.27642219	0.50469319
0.27654581	0.50512695
0.2766783	0.50561523
0.27676248	0.50610352
0.27683349	0.50644959
0.27689311	0.50670693
0.27699656	0.50708008
0.27714771	0.50756836
0.27725029	0.50805664
0.27732157	0.50841188
0.27737606	0.50867115
0.27747024	0.5090332
0.27762659	0.50952148
0.27774551	0.51000977
0.27781661	0.51032822
0.27787225	0.51058585
0.27796919	0.51098633
0.27812229	0.51147461
0.27825053	0.51196289
0.27831641	0.51222667
0.27837752	0.51248011
0.27849295	0.51293945
0.27863869	0.51342773
0.27875497	0.51387109
0.27882301	0.51412179
0.27890035	0.5144043
0.27904121	0.51489258
0.27917032	0.51538086
0.27926643	0.51573919
0.27933826	0.51599217
0.2794475	0.51635742
0.27960046	0.5168457
0.2797229	0.51733398
0.27978717	0.51757581
0.27986188	0.51783385
0.28002029	0.51831055
0.28016353	0.51879883
0.2802522	0.51912663
0.28032162	0.51938144
0.2804392	0.51977539
0.28060346	0.52026367
0.28071736	0.52066334
0.28079095	0.52091481
0.28088799	0.52124023
0.28104943	0.52172852
0.28118583	0.52219463
0.28125937	0.52244105
0.28134297	0.52270508
0.28151117	0.52319336
0.28165929	0.52368164
0.28173454	0.52394167
0.2818143	0.52419652
0.2819757	0.5246582
0.28213524	0.52514648
0.28221918	0.52541782
0.28229914	0.52567234
0.28245345	0.52612305
0.28261514	0.52661133
0.2827041	0.52688997
0.28278946	0.52714484
0.28295006	0.52758789
0.2831106	0.52807617
0.28319538	0.52834661
0.28328093	0.52860281
0.28344982	0.52905273
0.28361483	0.52953041
0.283696	0.52977752
0.28378126	0.53003318
0.28396115	0.53051758
0.28411371	0.53095935
0.28419891	0.53120821
0.28430233	0.53149414
0.28449058	0.53198242
0.28462084	0.53237224
0.28470667	0.53262315
0.28483214	0.53295898
0.28502561	0.53344727
0.28513274	0.53376194
0.28522354	0.53401422
0.28538169	0.53442383
0.28556169	0.53490784
0.28564891	0.53515198
0.2857454	0.53540496
0.28594334	0.53588867
0.28608347	0.53627664
0.28617362	0.536528
0.28630579	0.53686523
0.28650721	0.53735352
0.28660808	0.53763535
0.28670664	0.53788789
0.28689067	0.53833008
0.2870478	0.53874266
0.28714169	0.53899287
0.28726891	0.53930664
0.28747903	0.53979492
0.28758383	0.54007847
0.28768434	0.54033113
0.28787192	0.54077148
0.28802835	0.5411647
0.28812833	0.54141554
0.28827095	0.54174805
0.28848126	0.54223633
0.28857216	0.5424885
0.28867931	0.54273884
0.28889064	0.54321289
0.28902747	0.54354684
0.2891323	0.54379989
0.28930916	0.54418945
0.28948172	0.54460491
0.28958474	0.54485415
0.28972148	0.54516602
0.28994352	0.54565172
0.29003953	0.54589797
0.29003872	0.54589879
0.29015338	0.54614993
0.29037635	0.54663086
0.29050325	0.546936
0.29061342	0.54719044
0.29081299	0.54760742
0.29096904	0.5479624
0.29107856	0.54821444
0.29125327	0.54858398
0.29143466	0.54898998
0.29154572	0.54923823
0.29169908	0.54956055
0.29191032	0.55000541
0.29201734	0.55025241
0.292151	0.55053711
0.29238202	0.55101422
0.29248776	0.55126097
0.29261058	0.55151367
0.29285521	0.55200195
0.29296522	0.55225661
0.29308684	0.55251013
0.29332327	0.55297852
0.29344596	0.55324953
0.29356911	0.55350414
0.29380225	0.55395508
0.29393062	0.55423394
0.2940525	0.55448895
0.29428244	0.55493164
0.29441665	0.55521424
0.29454167	0.5554687
0.29477362	0.5559082
0.29490647	0.55618748
0.29503227	0.55644235
0.29526824	0.55688477
0.29539877	0.55715502
0.29552805	0.55740959
0.29577219	0.55786133
0.29589412	0.55811688
0.29602528	0.55837117
0.29627376	0.55882718
0.29639405	0.55907404
0.29652881	0.55932684
0.29677702	0.55977782
0.29689742	0.56002599
0.29704863	0.56030273
0.29728133	0.56072265
0.29740555	0.56097089
0.29757936	0.5612793
0.2977867	0.56166188
0.29791569	0.56190918
0.29811382	0.56225586
0.29829305	0.56259005
0.29842984	0.56284174
0.29865603	0.56323242
0.29880819	0.56351641
0.29894747	0.56377017
0.29919558	0.56419513
0.29932659	0.56444177
0.29947178	0.56469727
0.29971826	0.56511418
0.29984975	0.56536338
0.30003628	0.56567383
0.30023647	0.56602746
0.30037723	0.56627667
0.30060398	0.56665039
0.30076195	0.56693146
0.30090866	0.5671847
0.30115661	0.56759036
0.3012944	0.56783753
0.30146161	0.56811523
0.30169112	0.56849196
0.30183135	0.56874076
0.30205123	0.5690918
0.30222057	0.56938243
0.30237233	0.56963522
0.30262022	0.57002673
0.30276351	0.5702739
0.30294012	0.57055664
0.30316329	0.57091612
0.30330986	0.57116487
0.30354857	0.5715332
0.3037032	0.57179252
0.30386231	0.5720447
0.30410986	0.57242534
0.30425667	0.57267465
0.30446975	0.57299805
0.30465525	0.57329727
0.30481526	0.57354956
0.30506314	0.57392115
0.3052143	0.57416858
0.30541031	0.57446289
0.30561774	0.57478751
0.30577845	0.57503775
0.30602651	0.57540163
0.30618136	0.57564845
0.30636991	0.57592773
0.30659106	0.57626205
0.30675153	0.57651124
0.30699951	0.57686763
0.30715787	0.57711423
0.30735029	0.57739258
0.30757077	0.57771952
0.30773541	0.57796877
0.30798328	0.57831852
0.30814474	0.57856561
0.30835141	0.57885742
0.30855571	0.57916054
0.30872987	0.5794121
0.30897761	0.57975508
0.30914146	0.58000347
0.30937201	0.58032227
0.30955568	0.58059004
0.30973502	0.58084114
0.309982	0.58117852
0.31014975	0.58142912
0.31039821	0.58176281
0.31056875	0.58200854
0.31076582	0.58227539
0.31099307	0.5825912
0.31117059	0.58284043
0.3114183	0.58316595
0.31159107	0.5834145
0.31183766	0.58374023
0.31201088	0.58398522
0.31220173	0.58423312
0.31244767	0.58455891
0.31262694	0.58480967
0.31287496	0.58512494
0.31305325	0.58537314
0.31330119	0.58569311
0.31347909	0.58593663
0.31367345	0.58618345
0.31391928	0.58650017
0.3141052	0.58675097
0.31435303	0.58705721
0.31453569	0.58730657
0.31478359	0.58761608
0.31497086	0.58786158
0.31519031	0.58813477
0.31540375	0.58841504
0.31560554	0.58866458
0.31585244	0.58896421
0.31604125	0.5892161
0.31628925	0.58951239
0.31648084	0.58976056
0.31672829	0.59006143
0.31692237	0.59030654
0.31714864	0.59057617
0.31736248	0.59084843
0.31757162	0.59109721
0.31781819	0.59138659
0.31801536	0.59163907
0.31826302	0.59192386
0.31846131	0.59217362
0.31870869	0.5924613
0.31891143	0.59270792
0.31915933	0.59299653
0.3193598	0.59324162
0.31959303	0.59350586
0.31980959	0.59377013
0.32002775	0.59401788
0.3202739	0.59429529
0.32048254	0.5945474
0.32072952	0.59481964
0.32093777	0.59507092
0.32118499	0.59534404
0.32139559	0.59559289
0.32164289	0.59586652
0.32185621	0.59611356
0.32210428	0.59638601
0.32231678	0.59663229
0.322566	0.59690259
0.32277863	0.59714777
0.32302578	0.59741211
0.32324051	0.5976592
0.32346986	0.59790163
0.32371465	0.59817113
0.32394135	0.59841825
0.32418714	0.59867724
0.32441178	0.5989286
0.32465806	0.59918359
0.32488347	0.59943498
0.32512999	0.59968911
0.32535678	0.59993992
0.32560359	0.60019225
0.32583264	0.6004423
0.32607964	0.60069284
0.32630983	0.60094225
0.32655692	0.60119243
0.32678887	0.60144134
0.32703618	0.60168874
0.32727059	0.60193722
0.32751804	0.60218336
0.32775335	0.60243171
0.32800089	0.602676
0.32823837	0.6029241
0.32848597	0.6031666
0.32872562	0.60341466
0.32897332	0.60365436
0.32921503	0.60390241
0.32946268	0.6041408
0.32970597	0.60438893
0.32995357	0.60462529
0.3301994	0.60487351
0.33044695	0.60510735
0.33069479	0.60535579
0.33094219	0.60558787
0.33119245	0.60583655
0.33143971	0.60606604
0.33169251	0.60631501
0.33193954	0.6065423
0.33219446	0.60679159
0.33244123	0.60701698
0.33269872	0.60726645
0.33294517	0.60748965
0.33320489	0.60773911
0.33345095	0.60796072
0.33371301	0.60820974
0.33395858	0.60842967
0.33422227	0.60867689
0.33446688	0.60889664
0.3347168	0.60912782
0.33497335	0.60936905
0.33522463	0.60958773
0.33549061	0.60983328
0.33574026	0.61005005
0.33600944	0.61029648
0.33625814	0.61050987
0.33653115	0.61075712
0.33677906	0.61096822
0.33705505	0.61121639
0.3373023	0.61142433
0.3375816	0.61167298
0.33782803	0.61187925
0.33810892	0.61212806
0.33835453	0.61233233
0.33862305	0.6125666
0.33887594	0.6127864
0.33912641	0.61299597
0.33941102	0.61324185
0.33966004	0.6134446
0.33994935	0.61369158
0.34019737	0.61389055
0.34048925	0.61413875
0.34073618	0.61433581
0.34103171	0.61458424
0.34127749	0.6147784
0.34155273	0.61500786
0.34181029	0.61522419
0.34206164	0.61542327
0.34236154	0.61566962
0.34261022	0.6158617
0.34291483	0.61610931
0.34316211	0.61629832
0.34346902	0.61654649
0.34371487	0.61673382
0.34399414	0.61695795
0.34425855	0.61717348
0.34451082	0.61736264
0.34482395	0.61760946
0.34507217	0.61779369
0.34538926	0.61804163
0.34563589	0.61822294
0.34594727	0.61846405
0.34619717	0.61864892
0.34644285	0.61884085
0.34676361	0.61908635
0.34701194	0.61926505
0.34733901	0.61951277
0.34758572	0.61968845
0.34790039	0.61992453
0.34815549	0.62010989
0.34840126	0.62029442
0.34873503	0.62054023
0.34898301	0.62071291
0.34932114	0.62096073
0.34956721	0.62113037
0.34985352	0.62133951
0.35014201	0.62155769
0.3503926	0.6217251
0.35073971	0.62197247
0.35098678	0.6221385
0.35131836	0.62237315
0.35157601	0.62254988
0.35182104	0.62272624
0.35217362	0.62297201
0.35242112	0.6231344
0.35278068	0.62338134
0.35302468	0.62353973
0.35327148	0.62371645
0.35362449	0.62396034
0.35387239	0.62411832
0.35424057	0.62436542
0.35448504	0.62452
0.35473633	0.62469502
0.35509344	0.62493644
0.35534149	0.6250898
0.35571289	0.62533336
0.35596064	0.62548676
0.35620529	0.62565527
0.35658089	0.62590047
0.35682835	0.62605022
0.35717773	0.62627389
0.35744919	0.62644713
0.35769365	0.62660695
0.35808836	0.62685284
0.3583348	0.62699846
0.35864258	0.62719254
0.35895926	0.62740431
0.35920814	0.62754712
0.3596168	0.6277939
0.35986022	0.62793412
0.36010742	0.62809507
0.36050253	0.62833948
0.36075017	0.6284769
0.36108398	0.62867681
0.36138797	0.62887354
0.36163699	0.6290143
0.36206055	0.62925704
0.36230832	0.62939333
0.36255369	0.62954938
0.36296899	0.62979473
0.3632162	0.62992471
0.36352539	0.6301043
0.36387245	0.63032073
0.36412042	0.63045075
0.36450195	0.63065873
0.36479364	0.63083055
0.36503829	0.63097331
0.36547852	0.63120869
0.36573572	0.63134125
0.36598109	0.63149125
0.36642232	0.63173673
0.36666921	0.63185539
0.36694336	0.63200927
0.36735183	0.6322476
0.36760016	0.63236635
0.36791992	0.63253071
0.36829218	0.63275092
0.36853961	0.63287335
0.36889648	0.63304706
0.3692465	0.63324921
0.36949272	0.63337506
0.36987305	0.63355697
0.37020981	0.63374263
0.37045673	0.63387136
0.37084961	0.63405951
0.37118083	0.63423287
0.37142837	0.63436252
0.37182617	0.63455348
0.37215959	0.63472065
0.37240755	0.63484866
0.37280273	0.63503834
0.37314483	0.63520708
0.37339329	0.63532983
0.3737793	0.63551235
0.37413721	0.63569084
0.37438546	0.63580849
0.37475586	0.63597925
0.37514111	0.63616991
0.3753883	0.63628202
0.37573242	0.63643723
0.37615259	0.63664366
0.37640018	0.63675189
0.37670898	0.63688827
0.37717773	0.6371136
0.37742591	0.63721634
0.37768555	0.63733279
0.37817383	0.63756078
0.3784614	0.63767744
0.37870916	0.63779289
0.37915039	0.63798954
0.37949431	0.63813976
0.37974169	0.63824925
0.38012695	0.63841024
0.38054963	0.63860129
0.38079707	0.63870194
0.38110352	0.6388276
0.3815918	0.63904117
0.38186999	0.63914754
0.3821193	0.63925571
0.38256836	0.63944409
0.38293844	0.63959777
0.3831861	0.63969842
0.38354492	0.63983904
0.3840332	0.64004407
0.38428572	0.64013474
0.38453599	0.640237
0.38500977	0.64042809
0.38538229	0.64057488
0.38562932	0.64067204
0.38598633	0.64080535
0.38647461	0.64099989
0.38675893	0.64109945
0.38700794	0.64119782
0.38745117	0.64136528
0.3878897	0.64153525
0.38813734	0.64162123
0.38842773	0.64172622
0.38891602	0.64191052
0.38928663	0.64204371
0.38953305	0.64213475
0.38989258	0.64225907
0.39038086	0.64243825
0.39071098	0.6425482
0.39095744	0.6426388
0.39135742	0.64277567
0.3918457	0.64294985
0.39215082	0.64304662
0.39239836	0.64313479
0.39282227	0.64327687
0.39331055	0.64344572
0.39361016	0.64353746
0.3938583	0.64362289
0.39428711	0.64376316
0.39477539	0.64392631
0.39509188	0.64402052
0.39533909	0.64410339
0.39575195	0.64423344
0.39624023	0.64439107
0.39659469	0.64449667
0.39684082	0.64457654
0.3972168	0.64468905
0.39770508	0.64484047
0.39812478	0.64496729
0.39837119	0.64504122
0.39868164	0.64512963
0.39916992	0.64527404
0.3996582	0.64542195
0.39994598	0.64549638
0.40019483	0.64557029
0.40063477	0.64569578
0.40112305	0.64583568
0.40153522	0.64594914
0.40178135	0.64601877
0.40209961	0.64610251
0.40258789	0.6462349
0.40307617	0.6463717
0.40342496	0.64645663
0.40367136	0.64652506
0.40405273	0.64662369
0.40454102	0.64674878
0.4050293	0.64687971
0.40535357	0.64695347
0.40560081	0.64701803
0.40600586	0.64711911
0.40649414	0.64723776
0.40698242	0.64736243
0.40732815	0.64743724
0.40757475	0.64749872
0.40795898	0.64758974
0.40844727	0.64770154
0.40893555	0.64782032
0.40935343	0.64790934
0.40959897	0.64796708
0.40991211	0.64803491
0.41040039	0.64814179
0.41088867	0.64824985
0.41137695	0.64835609
0.41170597	0.64842166
0.41195455	0.64847405
0.41235352	0.64855851
0.4128418	0.6486554
0.41333008	0.64875917
0.41381836	0.64885464
0.41412969	0.64891476
0.41437985	0.64896159
0.41479492	0.64904262
0.4152832	0.64913313
0.41577148	0.6492281
0.41625977	0.64931802
0.41666272	0.64938715
0.4169089	0.64943116
0.41723633	0.64949022
0.41772461	0.64957373
0.41821289	0.64965657
0.41870117	0.64974379
0.41918945	0.6498217
0.41956853	0.64988241
0.4198155	0.64992106
0.42016602	0.64997747
0.4206543	0.65005246
0.42114258	0.65012694
0.42163086	0.6502034
0.42211914	0.65027545
0.42260742	0.650343
0.42289731	0.65038463
0.42314471	0.65041875
0.42358398	0.65047888
0.42407227	0.65054434
0.42456055	0.65060855
0.42504883	0.65067331
0.42553711	0.65073639
0.42602539	0.65079389
0.42651277	0.65085223
0.42675741	0.65087931
0.42700195	0.65090958
0.42749023	0.65096528
0.42797852	0.65101872
0.4284668	0.6510712
0.42895508	0.6511225
0.42944336	0.6511755
0.42993164	0.65122339
0.43041992	0.65126941
0.4309082	0.65131458
0.4313275	0.65135227
0.43157303	0.65137358
0.43188477	0.65140105
0.43237305	0.65144204
0.43286133	0.65148226
0.43334961	0.65152031
0.43383789	0.65155683
0.43432617	0.65159201
0.43481445	0.65162663
0.43530273	0.65166155
0.43579102	0.65169172
0.4362793	0.65172101
0.43676758	0.65174949
0.43725586	0.65177607
0.43774414	0.65180107
0.43823242	0.65182504
0.43868766	0.65184672
0.43893298	0.65185697
0.43920898	0.65186889
0.43969727	0.65188838
0.44018555	0.65190682
0.44067383	0.65192392
0.44116211	0.65193913
0.44165039	0.65195332
0.44213867	0.65196594
0.44262695	0.65197672
0.44311523	0.6519865
0.44360352	0.65199466
0.4440918	0.65200152
0.44458008	0.65200667
0.44506836	0.65201114
0.44555664	0.65201384
0.44604492	0.6520147
0.4465332	0.65201433
0.44702148	0.65201301
0.44750977	0.65200947
0.44799805	0.65200457
0.44848633	0.65199868
0.44897461	0.65199127
0.44946289	0.6519823
0.44995117	0.65197201
0.45043945	0.65195982
0.45092773	0.65194612
0.45141602	0.65193205
0.4519043	0.65191598
0.45239258	0.65189772
0.45288086	0.65187871
0.45328601	0.65186226
0.45352493	0.6518508
0.45385742	0.65183624
0.4543457	0.65181289
0.45483398	0.6517876
0.45532227	0.65176117
0.45581055	0.65173317
0.45629883	0.65170352
0.45678711	0.65167258
0.45727539	0.65163983
0.45776367	0.6516072
0.45825195	0.65157339
0.45874023	0.65153625
0.45922852	0.65149833
0.4597168	0.65145868
0.46020508	0.6514174
0.46062056	0.65138156
0.46086023	0.65135878
0.46118164	0.65133028
0.46166992	0.65128488
0.4621582	0.65123711
0.46264648	0.65118788
0.46313477	0.6511377
0.46362305	0.65108914
0.46411133	0.65103644
0.46459961	0.65098119
0.46508789	0.65092482
0.46541546	0.65088739
0.46565742	0.65085687
0.46606445	0.65080766
0.46655273	0.65074638
0.46704102	0.65068301
0.4675293	0.65062111
0.46801758	0.65055861
0.46850586	0.65049139
0.46899216	0.65042365
0.46922963	0.65038802
0.46948354	0.65035201
0.4699707	0.65028025
0.47045898	0.65020595
0.47094727	0.65013346
0.47143555	0.6500608
0.47192383	0.64998203
0.47229783	0.64992187
0.47254072	0.64988006
0.47290039	0.6498207
0.47338867	0.64973723
0.47387695	0.64965303
0.47436523	0.6495736
0.47485352	0.64948549
0.47517881	0.64942733
0.47542301	0.64937999
0.47583008	0.649304
0.47631836	0.64920996
0.47680664	0.64912206
0.47729492	0.64902817
0.47768081	0.64895215
0.47792434	0.64890099
0.47827148	0.64883046
0.47875977	0.64872833
0.47924805	0.64863193
0.47973633	0.6485306
0.48007961	0.64845688
0.48032374	0.64840116
0.48071289	0.64831534
0.48120117	0.64820493
0.48168945	0.6481046
0.48215347	0.64799708
0.48239578	0.64793965
0.48266602	0.64787499
0.4831543	0.6477576
0.48364258	0.64764761
0.48413086	0.64753203
0.48440134	0.6474654
0.48464614	0.64740089
0.48510742	0.64728371
0.4855957	0.64716559
0.48608398	0.64704504
0.48634795	0.64697547
0.48659269	0.64690739
0.48706055	0.64678118
0.48754883	0.646659
0.48799933	0.64654038
0.48824666	0.64647017
0.48852539	0.6463891
0.48901367	0.64625102
0.48950195	0.64612789
0.48985371	0.64602531
0.4901019	0.6459502
0.49047852	0.64583628
0.4909668	0.64569966
0.49142593	0.64557229
0.49167373	0.64549543
0.49194336	0.64540801
0.49243164	0.64525722
0.49291992	0.64512329
0.49320683	0.64503115
0.49345503	0.64494771
0.49389648	0.64480259
0.49438477	0.64466387
0.49471413	0.6445591
0.49496377	0.64447086
0.49536133	0.64433168
0.49584961	0.64418684
0.4961954	0.64407808
0.49644438	0.64398568
0.49682617	0.64384447
0.49731445	0.64369515
0.49765171	0.64358772
0.49790011	0.64349127
0.49829102	0.64333976
0.4987793	0.64318904
0.49908531	0.64308843
0.49933264	0.64298688
0.49975586	0.64281783
0.50024414	0.64266854
0.50049915	0.64258119
0.50074253	0.64247186
0.5012207	0.64228183
0.50165278	0.64215071
0.501892	0.6420577
0.50219727	0.64191733
0.50268555	0.641734
0.50301917	0.64163252
0.50326792	0.64152592
0.50366211	0.64134053
0.50413175	0.6411821
0.50437745	0.64110207
0.50463867	0.64097705
0.50512695	0.64075719
0.50545301	0.64065181
0.50571332	0.64055276
0.50610352	0.64036121
0.50651819	0.64019544
0.50677748	0.64010794
0.50708008	0.63997085
0.50756836	0.63974456
0.50782246	0.63965136
0.50808211	0.6395451
0.50854492	0.63932741
0.50886671	0.63919081
0.50912342	0.63908566
0.50952148	0.63890014
0.50990635	0.63873131
0.51015987	0.63862255
0.51049805	0.63846078
0.51093788	0.63826349
0.51118625	0.63815763
0.51147461	0.63801513
0.51195217	0.63779016
0.51219873	0.63768859
0.51245117	0.63756304
0.51293945	0.63731917
0.51319628	0.63721162
0.51345093	0.63708744
0.51391602	0.63684797
0.51418391	0.63672833
0.51443883	0.63660491
0.51489258	0.63636939
0.51516555	0.63624273
0.51541917	0.63611598
0.51586914	0.63587963
0.51613947	0.63575342
0.51639289	0.63562299
0.5168457	0.63537962
0.51710243	0.63525895
0.51735558	0.6351254
0.51781075	0.63487729
0.51805818	0.63475865
0.51831055	0.63462151
0.51875828	0.63437483
0.5190066	0.63425245
0.51928711	0.63409399
0.51969785	0.63386853
0.51994626	0.6337417
0.52026367	0.63355634
0.52062432	0.63335972
0.52087618	0.63322553
0.52124023	0.63301099
0.52154608	0.63284429
0.52179961	0.63270337
0.5222168	0.6324555
0.52246207	0.63232535
0.52271461	0.63217593
0.52312857	0.63192853
0.5233775	0.63179399
0.52368164	0.63160534
0.52402815	0.63140263
0.52427938	0.63125794
0.5246582	0.63102126
0.52492246	0.63086969
0.52517466	0.63071635
0.52556936	0.63046887
0.52581837	0.63032706
0.52612305	0.63012927
0.52644928	0.6299303
0.52670141	0.62977639
0.52708296	0.62952845
0.52732927	0.62938202
0.52758789	0.62921319
0.52795616	0.62897481
0.52820527	0.62882255
0.52856445	0.62858095
0.52881889	0.62842327
0.5290694	0.62825741
0.52943651	0.62801065
0.52968595	0.62785482
0.5300293	0.62761728
0.53028929	0.62745035
0.53053996	0.62728031
0.53089617	0.62703349
0.53114589	0.62687269
0.53149414	0.62662569
0.53173931	0.62646586
0.53198865	0.62628873
0.5323366	0.62604247
0.53258627	0.62587589
0.53292637	0.62562814
0.53317295	0.62546224
0.53344727	0.62526091
0.53375734	0.62504104
0.5340067	0.62486375
0.53433866	0.62461651
0.53458779	0.62444526
0.53491211	0.62419985
0.53516012	0.6240251
0.53540743	0.62383738
0.5357339	0.62359153
0.53598329	0.62341168
0.53630173	0.62316437
0.53655025	0.62298585
0.53686523	0.62273873
0.53711012	0.62255933
0.53735719	0.62236427
0.53767259	0.62211871
0.53792142	0.62193028
0.53822832	0.62168325
0.53847774	0.62149699
0.53878129	0.62124897
0.53902761	0.62106073
0.53930664	0.6208323
0.53957433	0.62062245
0.53982238	0.62041954
0.54012077	0.62017345
0.54037028	0.61997669
0.54066218	0.61972963
0.54091162	0.61953334
0.54120094	0.61928553
0.54144821	0.61908755
0.54173707	0.61883935
0.54198162	0.61863947
0.54223633	0.61841862
0.54251276	0.6181869
0.5427592	0.61797371
0.54304057	0.61772772
0.54328975	0.61751839
0.54356505	0.61727165
0.54381484	0.61706214
0.54408743	0.61681483
0.54433641	0.61660386
0.54460633	0.61635613
0.5448539	0.61614268
0.54512267	0.61589481
0.54536876	0.615679
0.54563651	0.61543092
0.54588138	0.61521374
0.54614258	0.61496887
0.54639007	0.61474827
0.54663173	0.6145173
0.54689758	0.61427257
0.54714148	0.61404151
0.54740015	0.61379611
0.54764712	0.61356539
0.54790103	0.61331967
0.54814923	0.61308754
0.54839965	0.61284159
0.54864849	0.61260696
0.5488948	0.61236082
0.54914375	0.61212421
0.54938835	0.61187806
0.54963732	0.61163907
0.54987879	0.61139281
0.55012783	0.61115152
0.55036698	0.61090527
0.55061577	0.61066112
0.55085251	0.61041492
0.55110133	0.61016821
0.55133529	0.60992208
0.55158375	0.60967243
0.55181579	0.60942648
0.5520639	0.60917449
0.5522941	0.60892871
0.55254174	0.6086739
0.55276968	0.60842835
0.55301589	0.60817091
0.55324313	0.60792583
0.55348718	0.60766684
0.55371385	0.60742259
0.55394216	0.60717514
0.55418672	0.60691501
0.55440853	0.60666564
0.55465409	0.60640157
0.55487244	0.60615301
0.55511883	0.60588535
0.55533454	0.60563755
0.55558162	0.60536558
0.55579356	0.6051181
0.55604144	0.60484329
0.55625146	0.60459643
0.55649951	0.60431799
0.55670677	0.60407171
0.55695421	0.60379017
0.55715992	0.60354468
0.55739706	0.60327148
0.55761238	0.60302092
0.55782077	0.60277201
0.55806648	0.60248511
0.55826823	0.60223682
0.55851511	0.60194581
0.55871335	0.60169842
0.55896104	0.60140321
0.55915649	0.6011567
0.5594036	0.6008582
0.55959766	0.6006128
0.55982027	0.6003418
0.56004349	0.60007304
0.56023543	0.59982314
0.56048187	0.59951767
0.5606712	0.59927007
0.56091866	0.5989603
0.56110498	0.59871382
0.56135165	0.59840127
0.56153655	0.59815628
0.56173775	0.59790039
0.561974	0.59759816
0.56215694	0.59735006
0.56240398	0.59702907
0.56258347	0.59678222
0.56283017	0.59645708
0.56300819	0.59621189
0.56320908	0.59594727
0.56343917	0.59564291
0.56361466	0.59539471
0.56386167	0.59506118
0.56403487	0.59481457
0.56427768	0.59448242
0.56445126	0.59423484
0.56463145	0.59399
0.56487711	0.59364896
0.56504627	0.59340159
0.56529312	0.59305466
0.56545959	0.59280904
0.56565882	0.5925293
0.5658801	0.59221988
0.56604377	0.59197156
0.5662906	0.59161454
0.56645242	0.59136845
0.5666621	0.59106445
0.56686761	0.59077341
0.5670277	0.59052353
0.56727462	0.59015651
0.56743217	0.58991027
0.56764027	0.58959961
0.56784276	0.58930568
0.56799854	0.58905586
0.56824542	0.58867787
0.56839843	0.58843195
0.5685933	0.58813477
0.56880691	0.58781527
0.56895696	0.5875669
0.5692036	0.58717893
0.56935205	0.5869339
0.56952356	0.58666992
0.56975692	0.58630377
0.56990313	0.58605653
0.57012862	0.58569336
0.5702961	0.58542328
0.57044858	0.5851782
0.57069458	0.58477116
0.57083698	0.58452535
0.57101936	0.58422852
0.57123601	0.58388188
0.57137487	0.583634
0.57160063	0.58325195
0.57176095	0.58298068
0.5719086	0.58273668
0.57215404	0.58231174
0.57228993	0.58206645
0.5724571	0.58178711
0.57268413	0.58140446
0.57281592	0.58115709
0.57301252	0.58081055
0.57320481	0.58049343
0.57333766	0.58024512
0.57356324	0.57983398
0.57371422	0.57956123
0.57385666	0.5793185
0.57410128	0.57886738
0.57422656	0.57862299
0.57437451	0.57836914
0.57461566	0.57793483
0.57473778	0.57768816
0.57489985	0.57739258
0.57512414	0.57699783
0.57524499	0.57675038
0.57541828	0.57641602
0.57562675	0.57605263
0.57574877	0.5758057
0.57593034	0.57543945
0.57612421	0.57509692
0.57624858	0.57485073
0.57643703	0.57446289
0.57661609	0.57413348
0.5767443	0.57388696
0.57693738	0.57348633
0.57710551	0.57316037
0.57723544	0.5729138
0.57743109	0.57250977
0.57759384	0.57218137
0.577722	0.57193407
0.5779175	0.5715332
0.57808033	0.57119762
0.57820457	0.57094969
0.57839544	0.57055664
0.57856509	0.57020875
0.57868422	0.56996047
0.57886528	0.56958008
0.5790472	0.56921228
0.57916172	0.56896475
0.57932943	0.56860352
0.57952403	0.56820924
0.57963652	0.56796237
0.57978835	0.56762695
0.57999688	0.56719855
0.58010782	0.56695154
0.58024272	0.56665039
0.58046797	0.56617946
0.58057508	0.56593229
0.5806919	0.56567383
0.58092103	0.56518555
0.58103971	0.56490525
0.58115546	0.56465674
0.58136105	0.56420898
0.58150411	0.56387909
0.58161805	0.56363263
0.58179506	0.56323242
0.58197251	0.56284472
0.58207816	0.56259707
0.58222613	0.56225586
0.58243268	0.56180183
0.58253604	0.56155486
0.58265374	0.5612793
0.58287338	0.56079102
0.58299096	0.56050429
0.58310043	0.56025488
0.58329379	0.55981445
0.58344653	0.55945646
0.58355476	0.55920971
0.58371138	0.55883789
0.58390567	0.55839558
0.58400599	0.55814887
0.58412661	0.55786133
0.58434131	0.55737305
0.58445629	0.55708655
0.58456167	0.55683627
0.58475062	0.55639648
0.58490713	0.55602553
0.58501266	0.55577861
0.58516058	0.55541992
0.58536173	0.55495239
0.5854592	0.55470572
0.58556784	0.55444336
0.58577932	0.55395508
0.58590741	0.55363423
0.58601201	0.55338557
0.58618207	0.55297852
0.58636064	0.55256466
0.58645952	0.55231777
0.58659003	0.55200195
0.58680024	0.55151367
0.58690534	0.55124637
0.58700861	0.55099678
0.58720454	0.55053711
0.58735222	0.55017224
0.58745882	0.54992574
0.58761113	0.54956055
0.58780796	0.54910696
0.58790714	0.5488602
0.5880218	0.54858398
0.58823258	0.5480957
0.58835512	0.54779145
0.58845939	0.54754242
0.58864099	0.54711914
0.5888058	0.54673329
0.58891348	0.54648651
0.58905845	0.54614258
0.58926559	0.54567699
0.58936692	0.54543031
0.58948013	0.54516602
0.58969773	0.54467773
0.58982187	0.54438022
0.5899305	0.54413073
0.59012645	0.54370117
0.59028216	0.54333986
0.59039198	0.54309198
0.59055481	0.54272461
0.59074884	0.54230914
0.59085645	0.54206207
0.59099804	0.54174805
0.59121543	0.54129055
0.59132538	0.54104416
0.59145185	0.54077148
0.59168657	0.5402832
0.59179599	0.54003817
0.59191734	0.53978742
0.59215471	0.53930664
0.59227695	0.53904379
0.59240075	0.53879272
0.59263899	0.53833008
0.59276572	0.53806874
0.59289287	0.53781824
0.59313575	0.53735352
0.59325858	0.53710164
0.59339154	0.53685054
0.59363844	0.53640319
0.59376714	0.53615714
0.59391373	0.53588867
0.59415057	0.53547384
0.59428222	0.53522662
0.59446528	0.53491211
0.59466979	0.5345584
0.59481189	0.53431092
0.59504462	0.53393555
0.59520238	0.53366892
0.59535895	0.53341749
0.595606	0.53303804
0.59575756	0.53279043
0.59597364	0.5324707
0.59616336	0.53218226
0.59633515	0.53193118
0.59658219	0.5315883
0.596752	0.53133985
0.59699953	0.53101261
0.59717659	0.53076919
0.59737451	0.53051758
0.59761608	0.53021333
0.59781534	0.52996501
0.59806213	0.52967729
0.59826993	0.52942826
0.59851691	0.52915807
0.5987366	0.52890974
0.59898355	0.52865675
0.59921952	0.52840931
0.59946643	0.52817373
0.59972133	0.52792671
0.59996813	0.52770812
0.60024583	0.52746117
0.60049267	0.5272606
0.60079824	0.52701467
0.60104567	0.52682968
0.60131836	0.52663053
0.60163674	0.52641043
0.60188234	0.52625747
0.60228848	0.52601218
0.60253744	0.52587649
0.6027832	0.52574428
0.60327148	0.5255109
0.60353068	0.52539621
0.6037731	0.52530171
0.60424805	0.5251319
0.60473633	0.52498496
0.60501985	0.52491057
0.60526098	0.52485903
0.60571289	0.52477533
0.60620117	0.524711
0.60668945	0.52467347
0.60717773	0.52466174
0.60766602	0.52467567
0.6081543	0.52471516
0.60864258	0.52477986
0.60908985	0.52486089
0.60933025	0.52491193
0.60961914	0.52498343
0.61010742	0.52512238
0.6105957	0.5252858
0.61085725	0.52538326
0.61110546	0.52548221
0.61157227	0.52568552
0.61189412	0.52583909
0.61214002	0.52596261
0.61254883	0.52618303
0.61282946	0.52634429
0.61307609	0.52649229
0.61345901	0.52673608
0.61370315	0.52689769
0.61401367	0.52711516
0.61429153	0.52731729
0.6145374	0.52750323
0.61484659	0.5277471
0.61509173	0.52794689
0.61537848	0.52819032
0.61562351	0.52840372
0.61589099	0.52864648
0.61613608	0.52887454
0.61638657	0.52911691
0.61663181	0.52935923
0.61686806	0.52960141
0.61711338	0.52985801
0.61733735	0.53010003
0.61758252	0.53037195
0.61779582	0.53061423
0.6180409	0.53090126
0.61824598	0.53114396
0.61849057	0.53144683
0.61869011	0.53169106
0.61891118	0.53198242
0.61911792	0.5322507
0.61929598	0.53249067
0.61954119	0.53282872
0.61971642	0.53307108
0.61996031	0.53342667
0.62013365	0.53367118
0.62030413	0.53393555
0.62053198	0.53428407
0.62069055	0.53452651
0.62092766	0.53491211
0.62108591	0.53516432
0.62122962	0.5354023
0.62147396	0.53582041
0.62162152	0.53606566
0.62179314	0.53637695
0.62199728	0.53674279
0.62213579	0.53698739
0.62232604	0.53735352
0.62250431	0.53769127
0.62263424	0.53793505
0.62282852	0.53833008
0.62299636	0.53866575
0.62311974	0.53890998
0.62330431	0.53930664
0.62347471	0.53966943
0.62359168	0.53991451
0.62375424	0.5402832
0.62394042	0.54070453
0.62405126	0.54094994
0.62418174	0.54125977
0.6243829	0.54174805
0.62449615	0.5420214
0.62459691	0.5422629
0.62477506	0.54272461
0.62493276	0.54313103
0.62502943	0.54337606
0.62515004	0.54370117
0.62532521	0.54418945
0.62544864	0.54453221
0.62553802	0.5447764
0.62567086	0.54516602
0.6258333	0.5456543
0.62594349	0.54598638
0.62602573	0.54622988
0.6261524	0.54663086
0.62630227	0.54711914
0.62641881	0.54750217
0.62649401	0.54774552
0.62659702	0.5480957
0.62673348	0.54858398
0.62686996	0.54907227
0.62694355	0.54934229
0.62701066	0.54958238
0.62713283	0.55004883
0.6272558	0.55053711
0.62737766	0.55102524
0.62743785	0.55127772
0.62749753	0.55151594
0.62761189	0.55200195
0.62772032	0.55249023
0.62782817	0.55297852
0.62790367	0.55333076
0.62795704	0.55357292
0.6280356	0.55395508
0.62813271	0.55444336
0.62822587	0.55493164
0.62831815	0.55541992
0.62838875	0.55581146
0.62843384	0.55605359
0.62849306	0.55639648
0.62857617	0.55688477
0.62865376	0.55737305
0.62872921	0.55786133
0.62880359	0.55834961
0.62887161	0.558818
0.62890791	0.55905865
0.62894292	0.55932617
0.62900843	0.55981445
0.629071	0.56030273
0.62912976	0.56079102
0.62918557	0.5612793
0.6292397	0.56176758
0.62929116	0.56225586
0.62933997	0.56274414
0.62937791	0.56314627
0.62940192	0.56338687
0.62943043	0.5637207
0.62947109	0.56420898
0.62950918	0.56469727
0.62954533	0.56518555
0.62957821	0.56567383
0.62960898	0.56616211
0.62963693	0.56665039
0.62966246	0.56713867
0.6296852	0.56762695
0.62970637	0.56811523
0.62972423	0.56860352
0.62974142	0.5690918
0.62975442	0.56958008
0.62976547	0.57006836
0.62977461	0.57055664
0.62978087	0.57104492
0.62978497	0.5715332
0.6297865	0.57202148
0.62978592	0.57250977
0.62978364	0.57299805
0.62977803	0.57348633
0.62977108	0.57397461
0.62976034	0.57446289
0.62974866	0.57495117
0.62973463	0.57543945
0.62971819	0.57592773
0.62969944	0.57641602
0.62967848	0.5769043
0.62965476	0.57739258
0.62962867	0.57788086
0.62960086	0.57836914
0.62957126	0.57885742
0.62953945	0.5793457
0.62950476	0.57983398
0.62946819	0.58032227
0.62942966	0.58081055
0.62940188	0.58113918
0.62938173	0.58138457
0.62934622	0.58178711
0.62930134	0.58227539
0.62925417	0.58276367
0.62920467	0.58325195
0.62915095	0.58374023
0.62909771	0.58422852
0.62904203	0.5847168
0.62898415	0.58520508
0.62893096	0.58563711
0.62889965	0.58588305
0.62886127	0.58618164
0.62879834	0.58666992
0.62873185	0.5871582
0.62866031	0.58764648
0.6285902	0.58813477
0.62851717	0.58862305
0.62844987	0.58906119
0.62841136	0.58930847
0.6283657	0.58959961
0.62828785	0.59008789
0.62820381	0.59057617
0.62812014	0.59106445
0.62803469	0.59155273
0.62796173	0.59195914
0.62791571	0.59220532
0.62785833	0.5925293
0.62776663	0.59301758
0.62766986	0.59350586
0.62757415	0.59399414
0.62748503	0.59443531
0.6274335	0.59468273
0.62737765	0.5949707
0.62727446	0.59545898
0.62716751	0.59594727
0.62706073	0.59643555
0.62698161	0.59679725
0.6269244	0.59704272
0.62684417	0.59741211
0.62672739	0.59790039
0.62661189	0.59838867
0.62651194	0.59881109
0.62644922	0.59905626
0.62637885	0.59936523
0.62625359	0.59985352
0.6261292	0.6003418
0.62602458	0.60075598
0.62595726	0.60100124
0.62587967	0.60131836
0.62574487	0.60180664
0.62561226	0.60229492
0.62551914	0.60264437
0.62544983	0.60289015
0.62534412	0.60327148
0.62520257	0.60375977
0.62507001	0.60422184
0.62499413	0.60446901
0.62492365	0.60473633
0.62477347	0.60522461
0.62462493	0.60571289
0.62453293	0.6060231
0.62445957	0.60626965
0.62432648	0.60668945
0.62416964	0.60717773
0.62406062	0.60753175
0.62398052	0.60777768
0.62385927	0.6081543
0.62369455	0.60864258
0.62357757	0.60900747
0.6234938	0.60925337
0.62337007	0.60961914
0.6231992	0.61010742
0.6230839	0.61045393
0.62299872	0.6107004
0.62286184	0.61108398
0.62268499	0.61157227
0.62257951	0.61187011
0.62249597	0.61211764
0.62233153	0.61254883
0.62216111	0.61301153
0.62206317	0.6132593
0.62197345	0.61352539
0.6217816	0.61401367
0.62163987	0.61440076
0.62154219	0.61464645
0.6214086	0.61499023
0.62121307	0.61547852
0.62110558	0.61574791
0.62101626	0.6159957
0.62082162	0.61645508
0.62066917	0.61684794
0.62056554	0.61709376
0.62042603	0.61743164
0.62022635	0.61790578
0.62011438	0.6181548
0.62002143	0.6184082
0.6198041	0.61889648
0.61966745	0.61922599
0.61956789	0.61947328
0.61938002	0.61987305
0.61921314	0.62027599
0.61910162	0.62052173
0.61895013	0.62084961
0.61875397	0.62129797
0.61863245	0.62154036
0.61851079	0.62182617
0.61828852	0.62230755
0.61816243	0.62255343
0.61806125	0.62280273
0.61782681	0.62329102
0.61769115	0.6235625
0.617587	0.62380938
0.61735982	0.62426758
0.61721404	0.62456115
0.61710628	0.62480843
0.61688334	0.62524414
0.61673073	0.62554615
0.61661994	0.62579338
0.61639743	0.6262207
0.61624234	0.62652047
0.61612855	0.62676754
0.61590174	0.62719727
0.61574819	0.62748382
0.61563165	0.6277303
0.61539678	0.62817383
0.61524911	0.62843927
0.61512912	0.62868468
0.61488467	0.62914554
0.61474383	0.62938926
0.6146171	0.62963867
0.61437595	0.63009299
0.61423807	0.63033689
0.61408249	0.63061523
0.61386156	0.63102175
0.61373243	0.63127117
0.61354022	0.6315918
0.61334406	0.63193857
0.61321336	0.6321863
0.61298819	0.63256836
0.61282026	0.63285189
0.61268608	0.63309765
0.61244051	0.6335239
0.61229198	0.6337674
0.61213678	0.6340332
0.6119071	0.63442265
0.61176921	0.63467125
0.61155606	0.63500977
0.61136956	0.63531374
0.61122768	0.63556004
0.6109816	0.63596499
0.61082696	0.63620951
0.61066477	0.63647461
0.61043519	0.63684341
0.61028905	0.63709125
0.61005732	0.63745117
0.60988217	0.63771788
0.60973309	0.63796299
0.60948615	0.63834915
0.60933641	0.63859832
0.60912143	0.63891602
0.6089256	0.63921105
0.60877189	0.63945716
0.60852463	0.63983194
0.6083692	0.64008214
0.60816001	0.64038086
0.60795504	0.6406828
0.60779638	0.64092915
0.60754904	0.64129217
0.60738931	0.64154166
0.60717225	0.6418457
0.60697008	0.64213405
0.60680714	0.64238011
0.60655983	0.64273242
0.60639414	0.6429806
0.60615749	0.64331055
0.60597046	0.64356738
0.60580307	0.64381241
0.60555601	0.6441553
0.60538608	0.64440279
0.60513891	0.64474242
0.60496326	0.64499376
0.60475837	0.64526367
0.60453742	0.64556026
0.60436336	0.64580652
0.60411561	0.64613685
0.60393853	0.6463849
0.60369198	0.64671046
0.60350542	0.64695876
0.603309	0.6472168
0.60307731	0.6475172
0.60289648	0.64776355
0.60264857	0.64808163
0.60246499	0.6483295
0.60221797	0.64864229
0.60203199	0.64889271
0.60180643	0.64916992
0.6015893	0.64944012
0.60140131	0.64968566
0.60115348	0.64999191
0.60096408	0.65023891
0.60071624	0.65054227
0.6005233	0.65079047
0.60027671	0.65108888
0.60008137	0.65133915
0.59985002	0.65161133
0.5996298	0.65187315
0.59943288	0.65211839
0.59918508	0.65241088
0.5989869	0.65265742
0.59873848	0.65294747
0.59853766	0.65319496
0.59829004	0.65348108
0.59808568	0.65372944
0.59783907	0.65401083
0.59763154	0.6542605
0.59738658	0.65453772
0.59716728	0.65478446
0.59695884	0.6550293
0.59671363	0.65530359
0.59650346	0.65554923
0.59625512	0.65582387
0.59604362	0.65607032
0.59579471	0.65634199
0.59558054	0.656589
0.59533195	0.65685747
0.59511567	0.65710502
0.59486774	0.6573707
0.59464849	0.65761869
0.59440124	0.65788072
0.59417889	0.65812917
0.59393223	0.65838811
0.59370755	0.65863715
0.59346159	0.65889365
0.59323424	0.65914315
0.59298878	0.65939552
0.59275821	0.65964584
0.59251333	0.65989548
0.59228023	0.66014629
0.59203586	0.66039266
0.59179997	0.66064497
0.59179687	0.66064319
0.59155484	0.66088889
0.59131571	0.66113582
0.59107445	0.66138025
0.59083145	0.66162694
0.59058916	0.66187154
0.5903456	0.66211695
0.59010119	0.66236172
0.58985812	0.66260563
0.58960974	0.66285041
0.58936795	0.6630923
0.58911548	0.66333692
0.58887479	0.66358003
0.58862305	0.66381712
0.58837888	0.66405849
0.58813477	0.66428908
0.58788324	0.66453867
0.58763883	0.66476474
0.58738356	0.6650149
0.58713847	0.66523904
0.58688086	0.66548852
0.58663508	0.6657119
0.58637639	0.6659608
0.5861301	0.66618315
0.58586908	0.66643133
0.58562219	0.66665226
0.5853588	0.66689991
0.5851109	0.66711897
0.58484668	0.66736642
0.58459741	0.66758361
0.58433233	0.6678308
0.58408153	0.66804634
0.58381636	0.66829334
0.58356456	0.66850714
0.58329491	0.66875347
0.58304696	0.6689698
0.58276668	0.66921476
0.58252385	0.66943618
0.58227539	0.66964218
0.58199931	0.66988682
0.58175381	0.67009258
0.5814708	0.67034032
0.58122351	0.67054481
0.58094101	0.67079246
0.58069084	0.67099343
0.58040922	0.67124095
0.58015752	0.67144172
0.57987084	0.67168822
0.57962246	0.67189894
0.5793457	0.67212069
0.57908368	0.67234261
0.57883881	0.67253741
0.57854112	0.6727853
0.57829332	0.67297861
0.57799855	0.67322662
0.57774753	0.67341739
0.57745041	0.67366454
0.57720204	0.67386177
0.5769043	0.67409436
0.57664823	0.67430207
0.57640368	0.67448937
0.57609541	0.67473742
0.57584698	0.67492135
0.5755406	0.67516942
0.57528943	0.67535401
0.57497681	0.67560048
0.57472729	0.67579475
0.57446289	0.67599069
0.57416527	0.67622231
0.57391807	0.67640079
0.57360096	0.67664902
0.57335009	0.67682658
0.57302791	0.6770733
0.57277786	0.67726172
0.57250977	0.67745415
0.5722058	0.6776836
0.57195822	0.67785605
0.57163118	0.67810395
0.57138068	0.67827744
0.57104617	0.67852367
0.57079801	0.67870625
0.5705537	0.67887382
0.57021664	0.67912233
0.56996684	0.67928879
0.5696283	0.67953618
0.56937681	0.67971362
0.5690918	0.67990795
0.56878664	0.68012668
0.56853878	0.68028949
0.56819291	0.6805373
0.56794265	0.68070719
0.56762695	0.68092034
0.56734281	0.68111937
0.56709585	0.68127808
0.56674201	0.68152609
0.56649277	0.68168921
0.56616211	0.68191015
0.56588335	0.68210033
0.56563657	0.68225545
0.56527384	0.68250346
0.5650238	0.68266453
0.56469727	0.68287575
0.56440787	0.68307021
0.56416064	0.68322199
0.56378986	0.68346988
0.56353751	0.68362963
0.56323242	0.6838195
0.56291618	0.68402911
0.5626672	0.68417679
0.56228731	0.68442438
0.56203473	0.68458267
0.56176758	0.68474275
0.56140696	0.68497648
0.56115795	0.68512218
0.56079102	0.68535175
0.56051596	0.68552296
0.56026893	0.68566568
0.55987667	0.68591371
0.55962372	0.6860646
0.55932617	0.68623794
0.55898073	0.68645384
0.55873174	0.68659274
0.55834961	0.68682521
0.55807652	0.68698993
0.55782948	0.68712643
0.55742044	0.68737446
0.55716687	0.68751965
0.55688477	0.68767683
0.55650916	0.6879035
0.55625905	0.68804427
0.5559082	0.68824043
0.55559255	0.68842819
0.55534401	0.68855888
0.55493164	0.68879889
0.55466746	0.6889496
0.55442034	0.68907761
0.55398973	0.6893259
0.5537356	0.68946474
0.5534668	0.68960544
0.55305596	0.68984086
0.55280262	0.68997563
0.55249023	0.69013958
0.55211437	0.69035098
0.55186272	0.69048269
0.55151367	0.69066538
0.5511696	0.69085747
0.55092186	0.69098324
0.55053711	0.69118383
0.55021643	0.69135866
0.54996925	0.69148064
0.54956055	0.69169731
0.54925959	0.69185833
0.54901219	0.69197588
0.54858398	0.69219893
0.54829222	0.69235199
0.54804427	0.69246859
0.54760742	0.69269685
0.54732113	0.69284377
0.54707363	0.69295704
0.54663086	0.6931821
0.54634113	0.69333013
0.54609407	0.69344397
0.5456543	0.69366474
0.54535291	0.69381362
0.54510626	0.69392524
0.54467773	0.69413423
0.54435898	0.6942936
0.54411222	0.69440747
0.54370117	0.69460125
0.54335378	0.69476997
0.54310272	0.69488322
0.54272461	0.69505719
0.54234859	0.69524385
0.54209563	0.69535652
0.54174805	0.69550975
0.54132755	0.69571186
0.54107367	0.69582435
0.54077148	0.69595484
0.54030426	0.69617837
0.54005156	0.69629322
0.53979492	0.69639459
0.53930664	0.69661965
0.53901436	0.69675058
0.53876829	0.69685481
0.53833008	0.69704709
0.53796904	0.69720944
0.5377166	0.69731254
0.53735352	0.69746344
0.53691961	0.69766306
0.5366657	0.69777045
0.53637695	0.6978823
0.53588867	0.69809686
0.5355968	0.69821775
0.53534919	0.69831711
0.53491211	0.69849954
0.53452908	0.69866712
0.53427579	0.69876518
0.53393555	0.69889354
0.53344727	0.69910459
0.53319024	0.69920954
0.53294524	0.69930238
0.5324707	0.69949258
0.53209151	0.69964783
0.53183913	0.69974258
0.53149414	0.69987019
0.53100586	0.70007647
0.53073417	0.7001815
0.53048688	0.70027169
0.5300293	0.70044125
0.52961111	0.7006102
0.52935858	0.70070506
0.52905273	0.70081286
0.52856445	0.70100708
0.5282263	0.70113247
0.52797449	0.7012188
0.52758789	0.70135468
0.52709961	0.70155237
0.52683304	0.70164921
0.52658598	0.70173161
0.52612305	0.70188962
0.52566751	0.70206456
0.5254138	0.70215594
0.52514648	0.70224468
0.5246582	0.70241832
0.52423791	0.7025704
0.52398408	0.70265536
0.52368164	0.70275029
0.52319336	0.70292729
0.52280064	0.70306883
0.52254596	0.70315182
0.5222168	0.70325136
0.52172852	0.70342051
0.52133686	0.70355771
0.52108321	0.70364099
0.52075195	0.70374208
0.52026367	0.70390767
0.51985165	0.70404295
0.51959687	0.70412125
0.51928711	0.70421424
0.51879883	0.70437978
0.51836212	0.70452524
0.51810623	0.7046
0.51782227	0.70467962
0.51733398	0.70482779
0.5168551	0.70499601
0.51659741	0.70507532
0.51635523	0.70514282
0.51586914	0.7052727
0.51538086	0.70543337
0.51505528	0.70553617
0.51480312	0.705611
0.5144043	0.70571894
0.51391602	0.70586522
0.51347518	0.70599277
0.51322303	0.70606459
0.51293945	0.70614633
0.51245117	0.70628629
0.51196289	0.70643287
0.51163326	0.70651608
0.51137839	0.70658117
0.51098633	0.70668484
0.51049805	0.70684061
0.51003337	0.70697174
0.50976736	0.70703296
0.50952148	0.70708865
0.5090332	0.70720699
0.50854492	0.7073675
0.5081583	0.70747855
0.50789748	0.70753757
0.50756836	0.70760635
0.50708008	0.70771232
0.5065918	0.70786862
0.50623624	0.70797322
0.50597869	0.70803465
0.50561523	0.70811084
0.50512695	0.70820129
0.50463867	0.70834625
0.50426419	0.70845546
0.5040026	0.70851949
0.50366211	0.70859925
0.50317383	0.70868132
0.50268555	0.70880242
0.50224889	0.70892676
0.50198057	0.70899055
0.50170898	0.70905835
0.5012207	0.70915497
0.50073242	0.70924365
0.50024414	0.70937439
0.49993983	0.70945218
0.49967131	0.70950939
0.49926758	0.70960438
0.4987793	0.70968257
0.49829102	0.70979037
0.4978241	0.70990297
0.49759346	0.70996176
0.49731445	0.71001494
0.49682617	0.71011948
0.49633789	0.71019339
0.49584961	0.71030199
0.49540201	0.71039997
0.49515309	0.71045457
0.49487305	0.7105091
0.49438477	0.7106101
0.49389648	0.71068216
0.4934082	0.71078153
0.49291992	0.71087986
0.49266604	0.71093255
0.49242157	0.71097826
0.49194336	0.71107105
0.49145508	0.71114905
0.4909668	0.71123115
0.49047852	0.71132505
0.49009477	0.7113956
0.48984893	0.71144237
0.48950195	0.7115011
0.48901367	0.71158943
0.48852539	0.71165811
0.48803711	0.71174123
0.48754883	0.71182625
0.48717808	0.71188864
0.48693179	0.71193154
0.48657227	0.71198864
0.48608398	0.71206887
0.4855957	0.71213669
0.48510742	0.71220855
0.48461914	0.71228751
0.48413326	0.71236184
0.48388525	0.71240071
0.48364258	0.71243775
0.4831543	0.7125085
0.48266602	0.71258166
0.48217773	0.71264028
0.48168945	0.71270931
0.48120117	0.71277961
0.48071289	0.71284605
0.48043471	0.71288352
0.48019185	0.71291725
0.47973633	0.71297788
0.47924805	0.71304114
0.47875977	0.71310187
0.47827148	0.71315488
0.4777832	0.71321849
0.47729492	0.71327909
0.47680664	0.71333726
0.47651688	0.7133713
0.47627511	0.71340083
0.47583008	0.71345163
0.4753418	0.71350655
0.47485352	0.71356099
0.47436523	0.71360972
0.47387695	0.71365883
0.47338867	0.7137114
0.47290039	0.71376231
0.47241211	0.7138119
0.4720185	0.71385034
0.47177559	0.71387528
0.47143555	0.71390707
0.47094727	0.71395247
0.47045898	0.71399764
0.4699707	0.71404166
0.46948242	0.71408457
0.46899414	0.71412089
0.46850586	0.71416245
0.46801758	0.71420311
0.4675293	0.71424272
0.46704102	0.71428103
0.46655273	0.71431754
0.46618196	0.71434454
0.46594078	0.7143633
0.46557617	0.71438868
0.46508789	0.71442243
0.46459961	0.71445557
0.46411133	0.7144874
0.46362305	0.71451809
0.46313477	0.71454781
0.46264648	0.71457682
0.4621582	0.714602
0.46166992	0.71462892
0.46118164	0.71465438
0.46069336	0.7146798
0.46020508	0.71470461
0.4597168	0.71472762
0.45922852	0.7147497
0.45874023	0.71477071
0.45825195	0.71479061
0.45776367	0.71480983
0.45727539	0.71482805
0.45693265	0.71483966
0.45669364	0.7148486
0.45629883	0.71486129
0.45581055	0.71487635
0.45532227	0.71489057
0.45483398	0.71490374
0.4543457	0.71491611
0.45385742	0.71492738
0.45336914	0.71493804
0.45288086	0.71494702
0.45239258	0.71495497
0.4519043	0.71496271
0.45141602	0.71496919
0.45092773	0.71497399
0.45043945	0.71497868
0.44995117	0.71498302
0.44946289	0.71498517
0.44897461	0.71498628
0.44848633	0.71498673
0.44799805	0.71498668
0.44750977	0.71498578
0.44702148	0.71498344
0.4465332	0.7149799
0.44604492	0.71497552
0.44555664	0.71497051
0.44506836	0.71496436
0.44458008	0.71495706
0.4440918	0.7149489
0.44360352	0.71493997
0.44311523	0.71493056
0.44262695	0.71491956
0.44213867	0.71490711
0.44165039	0.7148943
0.44116211	0.71488084
0.44067383	0.71486589
0.44021157	0.71485107
0.43996762	0.71484287
0.43969727	0.71483331
0.43920898	0.7148154
0.4387207	0.71479703
0.43823242	0.71477758
0.43774414	0.71475721
0.43725586	0.7147354
0.43676758	0.71471347
0.4362793	0.71469023
0.43579102	0.7146661
0.43530273	0.71464165
0.43481445	0.71461317
0.43432617	0.71458511
0.43383789	0.71455641
0.43334961	0.71452739
0.43286133	0.71449722
0.43237305	0.71446592
0.43188477	0.71443442
0.43139648	0.71440075
0.43095621	0.71437003
0.43070969	0.7143524
0.43041992	0.71433166
0.42993164	0.71429647
0.42944336	0.71425922
0.42895508	0.71422017
0.4284668	0.71418423
0.42797852	0.71414422
0.42749023	0.71409989
0.42700195	0.71405758
0.42651367	0.71401489
0.42602539	0.71397116
0.42553711	0.71392634
0.42510645	0.7138861
0.42485798	0.71386274
0.42456055	0.71383488
0.42407227	0.71378699
0.42358398	0.71373784
0.4230957	0.71369187
0.42260742	0.71363624
0.42211914	0.7135841
0.42163086	0.71353149
0.42114258	0.71347802
0.4206543	0.7134231
0.42033752	0.7133881
0.4200915	0.71335968
0.41967773	0.71331193
0.41918945	0.71325445
0.41870117	0.71319976
0.41821289	0.71313366
0.41772461	0.71307306
0.41723633	0.7130123
0.41674805	0.712949
0.41639862	0.71290529
0.41615234	0.7128729
0.41577148	0.71282139
0.4152832	0.71275815
0.41479492	0.71269259
0.41430664	0.71261952
0.41381836	0.712552
0.41333008	0.71248162
0.41292824	0.71242641
0.41268247	0.71238983
0.41235352	0.71233966
0.41186523	0.71227089
0.41137695	0.71219555
0.41088867	0.71211791
0.41040039	0.71204226
0.40991211	0.711966
0.40963751	0.71191994
0.40939184	0.71188369
0.40893555	0.71181023
0.40844727	0.71173353
0.40795898	0.71164744
0.4074707	0.71156531
0.40698242	0.71148367
0.40670405	0.71143307
0.40645881	0.7113932
0.40600586	0.71131713
0.40551758	0.71123101
0.4050293	0.7111398
0.40454102	0.71105169
0.40410426	0.71097392
0.40385676	0.7109292
0.40356445	0.71087214
0.40307617	0.71078815
0.40258789	0.71068847
0.40209961	0.71059459
0.40161133	0.71050255
0.40136168	0.71045133
0.40111986	0.71040379
0.40063477	0.71031596
0.40014648	0.71021112
0.3996582	0.71011109
0.39916992	0.71001391
0.39868164	0.71020508
0.39868164	0.70991073
0.39819336	0.70981718
0.39770508	0.70970579
0.3972168	0.70960212
0.39679437	0.70951249
0.39654415	0.70946137
0.39624023	0.70939237
0.39575195	0.70928929
0.39526367	0.70917364
0.39477539	0.7090681
0.39448101	0.70899833
0.39423605	0.70894256
0.39379883	0.70885157
0.39331055	0.70872999
0.39282227	0.7086176
0.39245226	0.70852844
0.39220398	0.7084719
0.3918457	0.70839213
0.39135742	0.70827019
0.39086914	0.70814982
0.39045853	0.70805025
0.39020941	0.70799232
0.38989258	0.70791487
0.3894043	0.70779149
0.38891602	0.70766569
0.38850968	0.70756172
0.38825946	0.70750308
0.38793945	0.70742404
0.38745117	0.70729049
0.38696289	0.70716729
0.38660518	0.70706542
0.38635626	0.70700216
0.38598633	0.70691734
0.38549805	0.7067699
0.38500977	0.7066485
0.38470533	0.70656421
0.3844605	0.70649042
0.3840332	0.70638353
0.38354492	0.70624212
0.38309806	0.70611365
0.38284462	0.7060477
0.38256836	0.70597731
0.38208008	0.7058247
0.3815918	0.70569204
0.38126163	0.70559692
0.38101566	0.70551929
0.38061523	0.70541088
0.38012695	0.70526431
0.37971089	0.70513533
0.37945914	0.70506101
0.37915039	0.7049812
0.37866211	0.70482316
0.37817383	0.70467462
0.377904	0.70459919
0.3776558	0.70452515
0.37719727	0.7043761
0.37670898	0.70422516
0.37638837	0.70412948
0.37614191	0.70404802
0.37573242	0.70392008
0.37524414	0.70376327
0.37489511	0.70365288
0.37464838	0.70356895
0.37426758	0.70345164
0.3737793	0.70328979
0.37341495	0.70317107
0.37316777	0.70308549
0.37280273	0.70297108
0.37231445	0.7028047
0.37195027	0.70268368
0.37170326	0.70259599
0.37133789	0.70247845
0.37084961	0.70230786
0.37049843	0.70219057
0.37025187	0.70210148
0.36987305	0.70197457
0.36938477	0.70180007
0.36906097	0.70169127
0.368814	0.70160265
0.3684082	0.70145715
0.36791992	0.70128037
0.36764692	0.70118516
0.36739877	0.70110247
0.36694336	0.70092925
0.36649689	0.70076463
0.36624553	0.7006723
0.3659668	0.70057763
0.36547852	0.70039146
0.36510071	0.70025234
0.36485351	0.70015577
0.36450195	0.70003037
0.36401367	0.69983979
0.36371838	0.69973012
0.36347035	0.699641
0.36303711	0.69946863
0.36260521	0.69929983
0.36235429	0.69920127
0.36206055	0.6990945
0.36157227	0.69889659
0.36123794	0.69876938
0.36098974	0.69867277
0.3605957	0.69851265
0.36014985	0.69833083
0.35989831	0.69822967
0.35961914	0.69812507
0.35913086	0.69791946
0.35880735	0.69779052
0.35855879	0.69769304
0.3581543	0.69752103
0.35773731	0.69734676
0.3574876	0.69724047
0.35717773	0.69711934
0.35668945	0.69690689
0.35641523	0.69679363
0.35616763	0.69669476
0.35571289	0.69649311
0.35535248	0.69634288
0.35510436	0.69623627
0.35473633	0.69607714
0.35431312	0.69588911
0.35406303	0.69577738
0.35375977	0.69565347
0.35327148	0.69543043
0.35301684	0.6953199
0.3527692	0.6952168
0.35229492	0.69499694
0.35198359	0.69485958
0.35173609	0.69475316
0.35131836	0.69455674
0.35095597	0.69439475
0.35070652	0.69428331
0.3503418	0.69411159
0.3499393	0.69392795
0.34969275	0.69380867
0.34936523	0.69366247
0.34893601	0.69345637
0.34868715	0.69333592
0.34838867	0.69320681
0.3479345	0.69298205
0.34768252	0.6928604
0.34741211	0.6927419
0.34693679	0.69250372
0.3466885	0.6923814
0.34643555	0.69227157
0.3459477	0.69202312
0.34569428	0.69190151
0.34544629	0.6917886
0.3449707	0.69154347
0.34471076	0.69141729
0.34446289	0.69130144
0.34399414	0.691056
0.34373414	0.69092903
0.34348583	0.69081264
0.34301931	0.69056384
0.342766	0.69043607
0.34251811	0.69031987
0.34205302	0.6900712
0.34180437	0.68993992
0.34155273	0.68982285
0.34109635	0.68957485
0.3408448	0.6894421
0.34057617	0.68931391
0.34014095	0.68907709
0.33989282	0.68894054
0.33959961	0.68879493
0.33918783	0.68857282
0.33893942	0.68843785
0.33862305	0.68827143
0.33824857	0.68806724
0.33800023	0.68793621
0.33764648	0.68773784
0.33730779	0.68755856
0.33706017	0.68742551
0.33666992	0.68719875
0.3363792	0.68704221
0.33613147	0.68691253
0.33570466	0.6866646
0.33545632	0.68652206
0.33520508	0.68639326
0.33478094	0.68614524
0.33453218	0.68600181
0.33422852	0.68583738
0.33386144	0.68562673
0.33361375	0.68548478
0.33325195	0.68526678
0.33294643	0.68509891
0.33269805	0.68496334
0.33229904	0.68471502
0.33204774	0.68456225
0.33178711	0.68442171
0.33138398	0.68418308
0.33113498	0.6840417
0.33081055	0.6838391
0.33048917	0.68364752
0.33024174	0.68350333
0.32984324	0.6832561
0.3296044	0.68310464
0.32934473	0.6829681
0.32895641	0.68271779
0.32870734	0.68256707
0.32836914	0.6823585
0.32805492	0.68217792
0.32780658	0.68202753
0.3274412	0.68177829
0.32719132	0.68161483
0.3269043	0.68145281
0.3265401	0.68123563
0.32629246	0.68107983
0.32594206	0.68083044
0.32569558	0.68066223
0.32543945	0.68052799
0.3250424	0.6802823
0.32479548	0.68012243
0.32446289	0.67988178
0.32419245	0.67970829
0.32394596	0.6795661
0.32355935	0.67931934
0.32331261	0.67915725
0.32299805	0.67892644
0.3227149	0.67874122
0.32246857	0.67859292
0.32208941	0.67834637
0.32184238	0.67818405
0.3215332	0.67795322
0.3212527	0.67776378
0.32100687	0.67761014
0.32063479	0.67736282
0.32038611	0.67720307
0.32006836	0.6769633
0.31980504	0.67677562
0.31956019	0.67661846
0.31919847	0.67637058
0.31894954	0.67621039
0.31861378	0.67596437
0.31836685	0.6757772
0.31811523	0.67560962
0.3177724	0.6753692
0.31752512	0.67520328
0.31717645	0.67495706
0.31692663	0.67478301
0.31665039	0.6745687
0.31635862	0.67435689
0.31611231	0.67418946
0.31577212	0.67394158
0.31552349	0.673771
0.31519609	0.67352578
0.31495044	0.67333428
0.31469727	0.6731545
0.3143754	0.67291587
0.31412836	0.6727424
0.31379941	0.67249471
0.3135499	0.67231871
0.31323434	0.67207329
0.31298801	0.67187661
0.31298888	0.67187498
0.31274414	0.67170226
0.3124196	0.67145491
0.31217253	0.67127642
0.3118526	0.67102875
0.31160407	0.67084623
0.31129049	0.67060117
0.31104483	0.67040367
0.31079102	0.67021094
0.31048956	0.66997372
0.31024307	0.66979071
0.30992991	0.66954258
0.30968185	0.66935591
0.30937393	0.66910893
0.30912284	0.66892093
0.30883789	0.66868306
0.30858133	0.66847204
0.30833645	0.66828433
0.3080316	0.66803591
0.30778476	0.66784618
0.30748261	0.6675981
0.30723445	0.66740492
0.30693715	0.6671581
0.30668721	0.66696256
0.30639775	0.66671755
0.30615148	0.66650698
0.30615279	0.66650389
0.30590763	0.66631334
0.30561333	0.6660654
0.30536702	0.66586906
0.30507513	0.66562032
0.30482775	0.6654214
0.30453852	0.6651737
0.30429	0.66497227
0.30400418	0.66472568
0.30375446	0.66452146
0.30347381	0.66427656
0.30322711	0.66406009
0.30297852	0.66385026
0.30270337	0.66360816
0.30245768	0.66340387
0.3021766	0.6631547
0.30192992	0.66294915
0.30165075	0.66270052
0.30140327	0.66249183
0.30112819	0.66224401
0.3008799	0.66203248
0.30060784	0.66178549
0.30035869	0.66157141
0.30008858	0.66132522
0.29983811	0.66110969
0.29957116	0.66086473
0.29932195	0.66064127
0.29907227	0.66041291
0.29881514	0.66017404
0.29857013	0.65995805
0.2983037	0.65970882
0.29805786	0.65949176
0.29779334	0.65924197
0.29754696	0.65902346
0.29728418	0.65877411
0.29703731	0.65855287
0.296778	0.65830392
0.29653079	0.65808015
0.2962733	0.65783178
0.29602573	0.65760662
0.29577012	0.65735864
0.2955222	0.65713149
0.29526889	0.65688389
0.29502067	0.65665471
0.29476945	0.65640749
0.29452098	0.65617617
0.29427241	0.65592917
0.29402368	0.65569572
0.29377639	0.655449
0.29352737	0.65521466
0.29328219	0.65496817
0.29303314	0.65473123
0.29279011	0.65448489
0.29254084	0.65424638
0.29229988	0.65400014
0.2920506	0.65375952
0.29181127	0.65351329
0.29156196	0.65327131
0.29132371	0.65302511
0.29107441	0.65278203
0.29083839	0.65253581
0.29058926	0.65229028
0.2903547	0.65204394
0.29010574	0.65179691
0.28987292	0.65155034
0.28962406	0.65130195
0.28939162	0.65105524
0.28914307	0.65080578
0.28891309	0.65055876
0.28866472	0.65030694
0.28843591	0.65005953
0.28818775	0.64980685
0.28796013	0.649559
0.28771224	0.64930516
0.28748557	0.64905698
0.28723813	0.64880126
0.28701254	0.64855278
0.28676558	0.648295
0.28654061	0.64804609
0.28629402	0.64778733
0.28607122	0.64753699
0.28582489	0.64727872
0.28560353	0.64702659
0.28535723	0.64676959
0.2851353	0.64651717
0.28488999	0.64625264
0.28466044	0.64600647
0.28443939	0.64575195
0.2841992	0.64549278
0.28398718	0.64524786
0.28373763	0.64497658
0.28352611	0.64473043
0.28327703	0.64445916
0.28306665	0.644212
0.28281877	0.64393726
0.28260731	0.64368956
0.28236048	0.64341256
0.28215077	0.64316307
0.28190392	0.64289028
0.28169585	0.64263782
0.28144952	0.64236463
0.28123141	0.64211447
0.28100807	0.6418457
0.28077979	0.64158698
0.28057968	0.64134189
0.28032995	0.64105726


==> tikz/advection_long_profile_N2048-15.tsv <==
0.28032995	0.64105726
0.28012918	0.6408106
0.27988124	0.64052336
0.27967797	0.64027573
0.27943111	0.6399877
0.279232	0.63973734
0.27898516	0.6394535
0.27878334	0.63920268
0.27854551	0.63891602
0.27833086	0.63866419
0.27813932	0.63841946
0.27788957	0.63812471
0.27769545	0.63787821
0.27744822	0.63757807
0.2772532	0.63732964
0.27700588	0.63703493
0.2768149	0.63678199
0.2765688	0.63648485
0.27636454	0.636236
0.27617522	0.63598633
0.27592967	0.63568925
0.27574253	0.63544297
0.27549539	0.63513262
0.27530564	0.63488433
0.27505858	0.63458092
0.27487222	0.6343296
0.27463933	0.6340332
0.27442882	0.63377642
0.27425193	0.63353158
0.27400365	0.63321267
0.27381531	0.63296559
0.27356812	0.63265252
0.27339209	0.63239902
0.27314562	0.63208906
0.27294714	0.6318409
0.27277375	0.6315918
0.27252935	0.63126888
0.27234531	0.63102182
0.27209763	0.63070478
0.27192563	0.63045133
0.27167964	0.6301295
0.27172852	0.62963867
0.27131644	0.62963867
0.27107077	0.62930202
0.27089592	0.62905395
0.27064764	0.6287345
0.27046938	0.62848435
0.27025232	0.62817383
0.27004817	0.62789925
0.26987477	0.62765394
0.26962715	0.62731709
0.26946191	0.62706632
0.26921495	0.6267329
0.26903222	0.62648244
0.26885396	0.6262207
0.26862047	0.6258933
0.2684541	0.62564533
0.26820614	0.62530746
0.26803036	0.62505616
0.26783103	0.62475586
0.26762167	0.62445923
0.26745692	0.62421206
0.26720887	0.62386881
0.267044	0.62361941
0.26682156	0.62329102
0.26662945	0.62301506
0.26646822	0.62276878
0.26622011	0.62241678
0.26606155	0.62216604
0.26583023	0.62182617
0.26564683	0.6215579
0.26548899	0.6213118
0.26524097	0.62095371
0.26508407	0.62070378
0.26485574	0.62036133
0.26467328	0.62008837
0.26451845	0.61984187
0.26427058	0.61947669
0.26411278	0.61922825
0.26390046	0.61889648
0.26370852	0.61860586
0.26355557	0.61835885
0.26330771	0.61798807
0.26314752	0.61773646
0.26295885	0.61743164
0.26275047	0.61711045
0.26260208	0.61686244
0.26235459	0.61648492
0.26219528	0.61623269
0.26203466	0.6159668
0.26180034	0.61560627
0.26165504	0.61535592
0.26142219	0.61499023
0.26125312	0.61471848
0.26110819	0.61447169
0.26086041	0.61408211
0.26070779	0.61383051
0.26052658	0.61352539
0.26031565	0.61319074
0.26017412	0.61294155
0.25992862	0.61254883
0.25977568	0.61229454
0.25963616	0.61204818
0.25938832	0.61164695
0.25924031	0.61139554
0.25906078	0.61108398
0.25885218	0.61074531
0.25871522	0.61049555
0.25847924	0.61010742
0.25832137	0.60983722
0.25818457	0.60959031
0.25793698	0.60917789
0.25779232	0.6089256
0.25763578	0.60864258
0.25740992	0.60826476
0.25726975	0.60801589
0.25707363	0.60766602
0.25688477	0.60734607
0.2567541	0.6070971
0.25651566	0.60668945
0.25636635	0.60642114
0.2562346	0.60617394
0.25598712	0.60574759
0.25584642	0.6054953
0.25570318	0.60522461
0.25547015	0.60481717
0.25533356	0.60456589
0.25516538	0.60424805
0.254957	0.60388288
0.25482464	0.60363421
0.25463264	0.60327148
0.25444682	0.60294466
0.25432314	0.60269557
0.25409977	0.60229492
0.25393946	0.60199721
0.25381677	0.60174871
0.25357707	0.60131836
0.25343725	0.60104589
0.25331324	0.60079815
0.25306484	0.60034547
0.25293526	0.60009267
0.25281197	0.59984607
0.25256442	0.59938782
0.25243561	0.59913491
0.25230845	0.59887695
0.25206801	0.59842356
0.25194103	0.59817116
0.25180752	0.59790039
0.25157423	0.59745537
0.25144859	0.59720327
0.25131107	0.59692383
0.2510821	0.59648396
0.25095827	0.59623149
0.25082028	0.59594727
0.25059321	0.59550522
0.25047172	0.59525219
0.25033742	0.5949707
0.25010785	0.59452254
0.2499868	0.59426889
0.24985729	0.59399414
0.24962375	0.59353569
0.24950391	0.59328128
0.24938389	0.59301758
0.2491436	0.59254261
0.2490222	0.59229716
0.24891567	0.59204076
0.24867128	0.59155273
0.24854712	0.59129105
0.24844013	0.59104331
0.24821015	0.59057617
0.24807291	0.59028981
0.24796709	0.59004216
0.24775748	0.58959961
0.24760363	0.58927199
0.24749039	0.58902457
0.24730996	0.58862305
0.24713386	0.58825456
0.2470209	0.58800457
0.24686185	0.58764648
0.2466661	0.58723031
0.24655585	0.58697788
0.24642333	0.58666992
0.2462029	0.58620225
0.24609019	0.58594864
0.24598674	0.58569336
0.2457595	0.58520508
0.24563118	0.58491759
0.24552929	0.5846712
0.2453338	0.58422852
0.24517367	0.58386833
0.24506715	0.58361864
0.24491339	0.58325195
0.24471757	0.58281874
0.24461147	0.58256498
0.24449355	0.58227539
0.24427433	0.58178711
0.24415789	0.58151538
0.24406155	0.58126873
0.24386607	0.58081055
0.24370958	0.58044297
0.24360706	0.58019295
0.24346217	0.57983398
0.24326144	0.57937697
0.24315678	0.57912315
0.24305772	0.57885742
0.24284702	0.57836914
0.24271504	0.57804139
0.24261534	0.57779285
0.24245863	0.57739258
0.24227293	0.57695581
0.24217299	0.57670198
0.24206726	0.57641602
0.24186023	0.57592773
0.24173456	0.57560696
0.24163724	0.57535852
0.24148161	0.57495117
0.24129802	0.57450458
0.24119982	0.57425218
0.24110315	0.57397461
0.24090279	0.57348633
0.2407676	0.57313871
0.24067427	0.57288825
0.24053273	0.57250977
0.24033793	0.57202148
0.24024229	0.57176647
0.2401534	0.57152184
0.23997643	0.57104492
0.23981501	0.57063566
0.23972237	0.57038346
0.23961391	0.57006836
0.23942039	0.56958008
0.23929654	0.56924371
0.23920814	0.56899362
0.23907064	0.56860352
0.23888352	0.56811523
0.23878521	0.56783773
0.23869742	0.56759074
0.2385382	0.56713867
0.23836511	0.56668002
0.23827375	0.56642936
0.23818592	0.56616211
0.23801025	0.56567383
0.23785983	0.56525695
0.23777226	0.56500616
0.23767393	0.56469727
0.23749501	0.56420898
0.23735964	0.56382441
0.2372744	0.56357334
0.23716558	0.56323242
0.23698621	0.56274414
0.23686226	0.56238151
0.23678032	0.56213063
0.23666745	0.56176758
0.23649217	0.5612793
0.23637195	0.56092207
0.23629038	0.56067149
0.23617567	0.56030273
0.23600085	0.55981445
0.23588288	0.55945568
0.23580346	0.55920558
0.23569461	0.55883789
0.2355248	0.55834961
0.23540148	0.55796869
0.23532091	0.5577185
0.23521934	0.55737305
0.23505257	0.55688477
0.23492111	0.55647489
0.23484181	0.55622212
0.23474895	0.5559082
0.23459526	0.55541992
0.23444797	0.55495903
0.23437055	0.55470584
0.23429126	0.55444336
0.23414286	0.55395508
0.23398301	0.5534668
0.23389939	0.55319147
0.23382827	0.55294476
0.23369889	0.55249023
0.23354172	0.55200195
0.23343682	0.5516444
0.23336292	0.55139393
0.23326188	0.55102539
0.23310681	0.55053711
0.23297371	0.55009701
0.23290063	0.5498432
0.23282229	0.54956055
0.23268746	0.54907227
0.23253796	0.54858398
0.23244764	0.54826392
0.23237766	0.54801536
0.23227043	0.54760742
0.23211881	0.54711914
0.23199391	0.54668147
0.23192373	0.54642809
0.23184793	0.54614258
0.2317198	0.5456543
0.23157669	0.54516602
0.23148038	0.54481147
0.2314124	0.54455881
0.23131574	0.54418945
0.23117917	0.54370117
0.2310409	0.54321289
0.23096806	0.54293741
0.23090462	0.54269183
0.23079583	0.54223633
0.23065653	0.54174805
0.23053329	0.54127763
0.23046692	0.54102593
0.23040293	0.54077148
0.23028275	0.5402832
0.23014198	0.53979492
0.23003323	0.53936026
0.22997079	0.53910677
0.22990214	0.53881836
0.22978941	0.53833008
0.22965221	0.5378418
0.22954442	0.53741063
0.22948158	0.53715729
0.22941149	0.53686523
0.22929959	0.53637695
0.22916678	0.53588867
0.22905932	0.53543031
0.2290001	0.53517627
0.22893866	0.53491211
0.22883213	0.53442383
0.22870176	0.53393555
0.22858435	0.53344727
0.22852176	0.53318513
0.22846575	0.53293941
0.22836414	0.5324707
0.22824981	0.53198242
0.22813491	0.53149414
0.22805598	0.53114371
0.22799938	0.53089182
0.22791607	0.53051758
0.22781039	0.5300293
0.22768611	0.52954102
0.22758852	0.5290902
0.22753451	0.52883546
0.22747937	0.52856445
0.22738293	0.52807617
0.22726988	0.52758789
0.22715621	0.52709961
0.22707964	0.52673964
0.22702741	0.52648569
0.22695171	0.52612305
0.22685796	0.52563477
0.22674245	0.52514648
0.2266446	0.5246582
0.22658033	0.52434319
0.22653041	0.52409148
0.22644872	0.52368164
0.2263568	0.52319336
0.22624049	0.52270508
0.22614233	0.5222168
0.22608513	0.52192933
0.22603967	0.52167956
0.22595957	0.52124023
0.22587732	0.52075195
0.22576472	0.52026367
0.22566808	0.51977539
0.22560514	0.51944979
0.22555853	0.51919676
0.22548256	0.51879883
0.22540078	0.51831055
0.22530264	0.51782227
0.22521406	0.51733398
0.22513632	0.51690921
0.22508887	0.51665421
0.22503408	0.51635742
0.22494933	0.51586914
0.22486281	0.51538086
0.22475752	0.51489258
0.22468111	0.5144043
0.22462841	0.51406212
0.22458826	0.51380737
0.22452247	0.51342773
0.224441	0.51293945
0.22435196	0.51245117
0.22425369	0.51196289
0.22417005	0.51147461
0.22412584	0.5112088
0.22409276	0.51095979
0.22403042	0.51049805
0.22396018	0.51000977
0.22387672	0.50952148
0.22377373	0.5090332
0.22369829	0.50854492
0.22364702	0.50823424
0.22360594	0.50798031
0.2235427	0.50756836
0.22348607	0.50708008
0.22343477	0.5065918
0.22333365	0.50610352
0.22324641	0.50561523
0.22317902	0.50516687
0.223142	0.50490506
0.22310352	0.50463867
0.22302587	0.50415039
0.22296579	0.50366211
0.22292998	0.50317383
0.22283836	0.50268555
0.22275631	0.50219727
0.22269038	0.5017504
0.22265281	0.50149495
0.22261775	0.5012207
0.22255071	0.50073242
0.22247891	0.50024414
0.22244212	0.49975586
0.22238018	0.49926758
0.22229872	0.4987793
0.2222326	0.49829102
0.22218534	0.49794466
0.22215215	0.49769007
0.22210481	0.49731445
0.22204368	0.49682617
0.22197625	0.49633789
0.22194084	0.49584961
0.22188049	0.49536133
0.22181158	0.49487305
0.22175041	0.49438477
0.22170203	0.49398265
0.22167143	0.4937344
0.22163405	0.4934082
0.22157776	0.49291992
0.22152154	0.49243164
0.22146535	0.49194336
0.22143233	0.49145508
0.22137001	0.4909668
0.22131234	0.49047852
0.22125836	0.48999023
0.22121334	0.48956924
0.22118552	0.48932309
0.22115378	0.48901367
0.22110328	0.48852539
0.22105414	0.48803711
0.2210028	0.48754883
0.22096256	0.48706055
0.22092113	0.48657227
0.22086925	0.48608398
0.22082053	0.4855957
0.22077328	0.48510742
0.22072809	0.48461914
0.22070476	0.48437086
0.22068227	0.48412952
0.22063865	0.48364258
0.22059515	0.4831543
0.22055228	0.48266602
0.22050968	0.48217773
0.22047301	0.48168945
0.22043805	0.48120117
0.22039484	0.48071289
0.22035408	0.48022461
0.22031451	0.47973633
0.22027579	0.47924805
0.22023841	0.47875977
0.22021806	0.47849048
0.22019912	0.47824919
0.22016465	0.4777832
0.22012903	0.47729492
0.22009401	0.47680664
0.22005957	0.47631836
0.22002639	0.47583008
0.21999251	0.4753418
0.2199681	0.47485352
0.219935	0.47436523
0.21990269	0.47387695
0.21987143	0.47338867
0.21984118	0.47290039
0.21981119	0.47241211
0.21978254	0.47192383
0.21975498	0.47143555
0.21973472	0.47106921
0.21972032	0.47082701
0.21970016	0.47045898
0.21967432	0.4699707
0.21964918	0.46948242
0.21962407	0.46899414
0.21959992	0.46850586
0.21957658	0.46801758
0.21955376	0.4675293
0.21953154	0.46704102
0.2195098	0.46655273
0.21948993	0.46606445
0.21947297	0.46557617
0.21945195	0.46508789
0.21943236	0.46459961
0.21941364	0.46411133
0.21939534	0.46362305
0.21937756	0.46313477
0.21936128	0.46264648
0.2193455	0.4621582
0.2193296	0.46166992
0.21931481	0.46118164
0.21930057	0.46069336
0.21928712	0.46020508
0.2192741	0.4597168
0.2192619	0.45922852
0.21925071	0.45874023
0.21924203	0.45835467
0.21923616	0.45811571
0.21922895	0.45776367
0.21921876	0.45727539
0.21920969	0.45678711
0.21920165	0.45629883
0.21919348	0.45581055
0.21918631	0.45532227
0.21917969	0.45483398
0.21917355	0.4543457
0.2191684	0.45385742
0.21916339	0.45336914
0.21915905	0.45288086
0.21915574	0.45239258
0.21915297	0.4519043
0.21915047	0.45141602
0.21914839	0.45092773
0.21914766	0.45043945
0.21914759	0.44995117
0.21914731	0.44946289
0.219148	0.44897461


==> tikz/advection_long_profile_N2048-16.tsv <==
0.219096365091722	0.449834860704074
0.219140290020883	0.444020269159737
0.219272166680588	0.438207274406988
0.219492149266683	0.432399344923401
0.219800392350169	0.426599929208914
0.220197051270974	0.420812448741442
0.220682282443257	0.415040291069187
0.221256243571015	0.409286803076842
0.221919093772684	0.403555284461529
0.222670993613482	0.397848981452002
0.223512105044239	0.392171080802335
0.224442591245444	0.386524704088576
0.225462616375241	0.380912902334193
0.226572345220149	0.375338650986728
0.227771942747263	0.369804845265064
0.229061573556727	0.364314295893366
0.230441401233323	0.358869725234377
0.231911587596058	0.353473763831238
0.233472291844702	0.348128947363944
0.235123669602317	0.342837714023008
0.236865871852924	0.337602402299933
0.238699043773592	0.332425249191035
0.24062332346038	0.327308388808355
0.24263884054777	0.322253851388762
0.244745714721412	0.317263562689999
0.246944054124321	0.312339343760192
0.24923395365684	0.307482911065583
0.251615493171165	0.30269587695935
0.254088735561453	0.297979750473261
0.256653724751029	0.293335938412545
0.259310483578646	0.288765746733583
0.262059011586246	0.284270382183315
0.264899282711213	0.279850954178918
0.267831242886746	0.275508476905934
0.270854807554572	0.271243871613249
0.27396985909496	0.267057969083277
0.277176244179705	0.262951512256216
0.280473771054577	0.258925158987602
0.283862206758498	0.254979484919145
0.287341274287653	0.251114986443442
0.290910649713598	0.247332083744028
0.294569959265421	0.243631123893142
0.298318776386793	0.240012383990663
0.302156618780086	0.23647607432833
0.306082945450299	0.233022341564854
0.310097153762793	0.229651271898277
0.314198576529768	0.226362894223046
0.318386479141274	0.223157183260435
0.322660056757544	0.220034062651876
0.327018431580233	0.216993408005858
0.331460650221043	0.214035049889956
0.335985681186834	0.211158776760571
0.340592412500872	0.208364337823925
0.345279649480634	0.205651445822521
0.350046112692596	0.20301977974236
0.354890436104896	0.200468987436798
0.359811165458775	0.197998688163659
0.364806756879406	0.195608475033026
0.369875575746607	0.19329791736357
0.375015895845268	0.191066562945964
0.380225898814498	0.188913940212436
0.38550367391364	0.186839560311938
0.390847218122054	0.184842919090841
0.396254436587831	0.182923498979549
0.401723143439371	0.181080770785571
0.407251062971242	0.179314195394099
0.41283583121407	0.177623225377221
0.418474997895379	0.176007306513266
0.424166028796061	0.174465879217852
0.429906308504086	0.17299837988848
0.435693143564348	0.171604242164544
0.441523766020393	0.170282898104822
0.447395337340568	0.169033779284568
0.453304952718163	0.167856317814341
0.459249645731615	0.166749947282841
0.465226393347845	0.16571410362599
0.471232121248613	0.164748225924511
0.477263709456916	0.163851757132247
0.483317998237248	0.163024144737533
0.489391794241351	0.162264841359758
0.495481876868322	0.161573305283379
0.501585004805959	0.160949000931488
0.507697922718421	0.160391399281066
0.513817368043661	0.159899978221949
0.51994007786308	0.159474222861534
0.526062795805122	0.159113625777127
0.53218227894402	0.158817687217828
0.538295304655124	0.158585915257767
0.544398677388635	0.158417825902432
0.550489235324231	0.158312943149784
0.556563856870694	0.158270799007772
0.562619466975663	0.15829093346983
0.568653043213062	0.15837289444984
0.574661621617548	0.158516237678023
0.580642302238124	0.158720526559131
0.58659225438542	0.158985331994305
0.592508721550401	0.159310232167862
0.5983890259749	0.159694812300268
0.604230572857867	0.160138664368505
0.610030854184177	0.160641386794979
0.615787452166098	0.161202584106117
0.621498042290808	0.161821866561736
0.627160395970328	0.162498849756274
0.632772382793322	0.163233154192925
0.638331972381093	0.164024404831714
0.643837235852914	0.164872230612541
0.649286346908189	0.165776263954214
0.654677582535451	0.166736140230472
0.660009323360329	0.167751497224023
0.665280053646287	0.168821974559616
0.670488360963905	0.169947213117177
0.675632935545661	0.171126854426062
0.680712569344319	0.172360540041485
0.685726154814251	0.173647910904226
0.690672683435266	0.174988606684726
0.695551243999454	0.176382265112725
0.700361020681497	0.177828521293636
0.705101290913133	0.179327007012875
0.709771423082374	0.180877350029437
0.714370874077597	0.182479173359991
0.718899186696621	0.184132094554925
0.723355986939823	0.185835724967699
0.727740981206215	0.187589669019036
0.732053953410121	0.189393523457408
0.736294762035808	0.191246876617485
0.740463337146045	0.19314930767813
0.744559677359908	0.195100385921666
0.748583846814128	0.197099669996181
0.752535972121128	0.199146707182679
0.75641623933614	0.201241032668966
0.760224890944484	0.203382168832206
0.763962222879337	0.205569624532104
0.767628581579238	0.207802894416799
0.771224361093539	0.210081458243508
0.77475000024327	0.212404780216079
0.778205979843802	0.214772308341586
0.781592819994943	0.217183473808177
0.784911077443351	0.219637690386403
0.788161343021178	0.222134353856239
0.791344239164412	0.224672841462071
0.794460417513438	0.227252511397861
0.79751055659803	0.229872702324799
0.800495359608081	0.232532732923584
0.803415552251107	0.235231901483585
0.806271880696988	0.237969485531032
0.809065109609925	0.240744741498318
0.811796020267323	0.243556904436508
0.814465408764806	0.246405187772949
0.817074084306438	0.249288783115967
0.819622867578752	0.252206860108325
0.822112589207145	0.255158566331227
0.824544088292804	0.2581430272603
0.826918211028318	0.261159346275071
0.829235809389859	0.264206604723111
0.831497739903761	0.267283862040004
0.833704862485196	0.270390155926022
0.835858039346568	0.273524502580245
0.837958133973233	0.27668589699271
0.840006010164021	0.279873313294824
0.84200253113414	0.283085705168296
0.843948558677884	0.28632200631233
0.845844952388738	0.289581130968888
0.847692568934276	0.29286197450532
0.849492261383546	0.296163414053679
0.851244878584383	0.299484309205584
0.852951264588364	0.302823502761396
0.854612258120983	0.306179821532114
0.856228692094861	0.30955207719231
0.857801393163676	0.312939067182032
0.859331181314701	0.316339575655469
0.860818869497836	0.31975237447393
0.862265263289079	0.323176224240443
0.86367116058652	0.326609875373179
0.865037351336886	0.33005206921456
0.866364617290876	0.333501539172877
0.867653731785495	0.336957011893045
0.868905459551681	0.340417208452882
0.870120556545658	0.343880845581376
0.871299769802389	0.347346636895044
0.872443837309722	0.350813294148663
0.873553487901744	0.354279528496368
0.874629441170039	0.35774405175919
0.875672407391536	0.361205577695053
0.876683087471704	0.364662823267228
0.877662172901985	0.36811450990732
0.878610345730268	0.37155936476877
0.879528278543441	0.374996121967145
0.880416634460963	0.378423523803295
0.881276067138531	0.381840321965814
0.882107220780952	0.385245278709158
0.88291073016338	0.388637168004081
0.883687220660096	0.392014776657038
0.884437308280125	0.395376905395612
0.885161599708919	0.398722369916816
0.885860692355515	0.402050001895863
0.886535174404489	0.405358649952672
0.887185624872126	0.4086471805739
0.887812613666297	0.411914478988554
0.88841670164947	0.415159449995151
0.88899844070442	0.418381018739049
0.889558373802182	0.421578131438488
0.8900970350718	0.424749756058222
0.890614949871528	0.427894882929962
0.891112634861098	0.431012525318936
0.891590598074719	0.434101719936162
0.892049338994521	0.437161527396306
0.892489348624139	0.440191032621161
0.892911109562184	0.443189345188975
0.893315096075373	0.446155599630165
0.893701774171085	0.449088955670019
0.894071601669163	0.451988598419323
0.894425028272749	0.454853738513794
0.894762495638054	0.457683612203698
0.89508443744285	0.460477481394819
0.895391279453596	0.463234633642339
0.895683439591077	0.465954382099236
0.895961327994472	0.468636065420892
0.896225347083725	0.471279047627652
0.896475891620195	0.473882717927385
0.896713348765499	0.476446490499852
0.896938098138509	0.478969804245019
0.897150511870458	0.4814521224973
0.897350954658138	0.483892932707971
0.897539783815166	0.48629174609771
0.89771734932131	0.488648097281628
0.89788399386988	0.490961543868681
0.898040052913187	0.493231666037963
0.898185854706079	0.495458066093619
0.898321720347596	0.497640368000812
0.898447963820745	0.499778216904626
0.89856489203046	0.501871278634107
0.898672804839751	0.503919239193217
0.898771995104121	0.505921804240951
0.898862748704274	0.507878698562212
0.898945344577195	0.509789665531527
0.899020054745606	0.511654466571162
0.899087144345935	0.513472880605542
0.899146871654801	0.51524470351351
0.899199488114095	0.516969747579943
0.899245238354737	0.518647840948357
0.899284360219185	0.520278827075861
0.899317084782728	0.521862564191707
0.899343636373692	0.523398924760918
0.899364232592597	0.524887794954083
0.89937908433034	0.526329074124317
0.899388395785499	0.527722674292759
0.899392364480829	0.529068519643295
0.899391181279009	0.530366546027592
0.899385030397735	0.531616700481148
0.899374089424231	0.532818940751394
0.899358529329249	0.533973234838235
0.899338514480631	0.535079560547917
0.899314202656507	0.53613790506075
0.899285745058209	0.537148264513186
0.89925328632296	0.538110643594746
0.899216964536416	0.539025055160329
0.899176911245114	0.539891519857995
0.899133251468913	0.540710065772965
0.899086103713477	0.541480728087695
0.899035579982854	0.542203548758544
0.898981785792232	0.542878576209138
0.898924820180906	0.54350586504052
0.89886477572553	0.544085475758362
0.898801738553684	0.544617474517109
0.898735788357821	0.54510193288126
0.89866699840964	0.545538927603814
0.898595435574909	0.545928540421693
0.898521160328818	0.546270857868348
0.898444226771841	0.546565971103192
0.898364682646199	0.546813975758046
0.898282569352924	0.547014971800317
0.898197921969561	0.547169063412776
0.898110769268523	0.54727635888984
0.898021133736146	0.547336970550159
0.897929031592439	0.547351014665232
0.89783447281155	0.547318611403977
0.897737461142982	0.547239884792853
0.89763799413354	0.547114962691489
0.89753606315003	0.54694397678331
0.897431653402733	0.546727062581078
0.897324743969609	0.546464359446944
0.897215307821293	0.54615601062676
0.897103311846813	0.545802163298242
0.896988716880083	0.545402968632729
0.896871477727119	0.544958581870164
0.896751543193988	0.544469162406818
0.896628856115471	0.54393487389556
0.896503353384435	0.543355884358156
0.896374965981854	0.542732366309108
0.896243619007535	0.542064496890856
0.896109231711432	0.541352458019577
0.895971717525612	0.540596436541396
0.895830984096782	0.539796624398413
0.895686933319383	0.538953218803965
0.895539461369219	0.538066422426955
0.895388458737562	0.537136443584122
0.895233810265754	0.536163496440526
0.895075395180206	0.535147801216854
0.894913087127822	0.534089584403634
0.894746754211766	0.532989078981381
0.894576259027575	0.531846524646297
0.894401458699529	0.530662168040661
0.894222204917316	0.529436262987591
0.894038343972871	0.528169070729208
0.893849716797417	0.526860860167725
0.893656158998639	0.525511908108743
0.893457500897956	0.524122499505983
0.893253567567866	0.522692927706791
0.893044178869315	0.521223494697692
0.892829149489058	0.519714511349195
0.892608288976989	0.518166297659136
0.892381401783375	0.516579182993748
0.892148287296004	0.514953506325694
0.891908739877181	0.513289616468284
0.891662548900555	0.511587872305009
0.891409498787749	0.50984864301367
0.891149369044772	0.50807230828418
0.89088193429817	0.506259258529326
0.890606964330922	0.50440989508759
0.89032422411803	0.502524630417206
0.890033473861813	0.500603888280688
0.889734469026871	0.498648103918957
0.889426960374717	0.496657724214241
0.88911069399807	0.494633207841038
0.888785411354803	0.492575025404278
0.888450849301521	0.490483659563817
0.888106740126812	0.488359605144746
0.887752811584151	0.486203369232572
0.88738878692446	0.484015471252581
0.887014384928349	0.481796443032803
0.886629319938062	0.479546828849758
0.886233301889144	0.477267185456622
0.885826036341827	0.474958082092784
0.885407224512223	0.47262010047473
0.884976563303317	0.47025383476744
0.884533745335808	0.467859891535883
0.884078458978858	0.465438889676252
0.883610388380797	0.462991460326595
0.883129213499833	0.46051824675641
0.882634610134832	0.458019904235018
0.882126249956262	0.455497099878658
0.881603800537331	0.452950512475847
0.88106692538545	0.450380832291266
0.880515283974082	0.447788760847991
0.879948531775077	0.445175010688167
0.879366320291596	0.442540305112215
0.878768297091751	0.439885377896933
0.878154105843044	0.437210972992493
0.877523386347766	0.434517844198972
0.876875774579475	0.431806754822623
0.876210902720676	0.429078477312411
0.875528399201885	0.426333792877451
0.874827888742217	0.423573491085896
0.874108992391651	0.420798369445953
0.873371327575181	0.418009232969868
0.872614508139011	0.415206893721632
0.871838144398973	0.412392170349278
0.871041843191435	0.409565887602833
0.870225207926819	0.406728875838747
0.869387838646023	0.403881970511993
0.868529332079977	0.401026011656963
0.867649281712485	0.398161843358064
0.866747277846742	0.395290313211558
0.865822907675689	0.392412271779613
0.864875755356495	0.389528572037882
0.8639054020895	0.386640068818026
0.862911426201824	0.383747618246187
0.861893403236063	0.380852077179156
0.860850906044268	0.377954302639144
0.859783504887627	0.375055151248832
0.858690767542143	0.37215547866782
0.857572259410661	0.369256139031935
0.856427543641623	0.366357984396697
0.855256181254901	0.363461864186197
0.854057731275109	0.360568624648798
0.852831750872765	0.357679108320753
0.851577795513734	0.354794153499175
0.850295419117349	0.351914593725398
0.848984174223634	0.349041257279962
0.847643612170068	0.346174966690314
0.846273283278317	0.343316538252293
0.844872737051445	0.34046678156649
0.843441522381953	0.337626499090247
0.841979187771238	0.334796485706462
0.840485281560849	0.331977528309809
0.838959352176089	0.329170405411308
0.837400948382374	0.326375886761825
0.835809619554958	0.323594732995353
0.834184915962335	0.320827695292333
0.832526389064012	0.318075515063877
0.830833591822983	0.315338923657049
0.829106079033526	0.312618642081814
0.827343407664662	0.309915380759656
0.825545137219915	0.307229839294427
0.823710830113747	0.304562706265339
0.821840052065177	0.301914659042339
0.819932372508986	0.29928636362378
0.817987365025032	0.29667847449646
0.816004607786026	0.294091634517875
0.813983684024166	0.291526474820497
0.811924182517091	0.288983614737951
0.809825698093383	0.28646366175272
0.807687832158034	0.283967211465111
0.805510193238113	0.281494847583087
0.803292397548901	0.279047141932569
0.801034069580643	0.276624654487636
0.798734842706202	0.274227933420319
0.796394359809527	0.271857515169206
0.794012273935155	0.269513924526446
0.791588248958633	0.267197674742466
0.789121960277799	0.264909267647778
0.786613095524743	0.26264919379119
0.784061355298307	0.260417932593767
0.781466453916645	0.258215952517815
0.77882812018957	0.256043711250124
0.776146098210118	0.253901655898807
0.773420148164744	0.251790223202938
0.770650047161423	0.249709839754226
0.767835590074808	0.247660922229978
0.76497659040762	0.245643877636624
0.762072881166928	0.243659103562897
0.759124315754501	0.241706988442124
0.756130768869522	0.239787911822635
0.753092137422482	0.23790224464571
0.75000834145843	0.23605034953019
0.746879325087959	0.234232581063089
0.743705057423946	0.232449286095436
0.740485533521956	0.230700804042612
0.737220775322165	0.228987467188508
0.733910832590393	0.227309600992787
0.730555783855652	0.225667524400538
0.727155737341641	0.224061550153703
0.723710831889269	0.222491985103582
0.720221237867214	0.220959130523766
0.716687158067449	0.219463282422924
0.713108828582413	0.218004731856762
0.709486519660442	0.216583765238626
0.70582053653594	0.215200664648105
0.702111220230661	0.213855708137123
0.698358948322313	0.212549170032917
0.694564135676816	0.211281321237433
0.690727235140053	0.210052429522513
0.6868487381855	0.208862759820491
0.68292917551345	0.207712574509582
0.678969117598039	0.206602133693662
0.674969175177944	0.205531695475913
0.670929999686934	0.204501516225913
0.666852283620197	0.203511850839669
0.662736760832778	0.202562952992201
0.658584206766241	0.20165507538218
0.654395438600105	0.200788469968249
0.650171315324594	0.199963388196569
0.64591273773135	0.199180081219158
0.641620648319296	0.198438800102654
0.637296031112708	0.197739796027045
0.632939911389123	0.197083320473978
0.628553355314783	0.196469625404221
0.624137469485995	0.195898963423908
0.619693400374664	0.195371587939095
0.615222333677072	0.194887753298277
0.610725493565225	0.194447714922407
0.606204141840393	0.194051729422026
0.60165957698913	0.193700054701066
0.597093133142503	0.193392950046909
0.592506178939449	0.193130676206263
0.587900116296102	0.192913495446417
0.583276379083069	0.192741671601424
0.578636431713324	0.192615470102771
0.573981767643742	0.192535157994057
0.569313907793917	0.19250100392922
0.564634398886258	0.192513278153823
0.559944811711888	0.192572252468929
0.555246739327267	0.192678200177042
0.550541795186911	0.192831396009633
0.545831611217919	0.193032116035719
0.541117835842377	0.193280637550988
0.536402131954193	0.193577238946909
0.53168617485681	0.193922199559342
0.526971650169023	0.194315799496042
0.522260251705774	0.194758319442562
0.517553679341487	0.195250040445953
0.512853636863078	0.195791243675754
0.508161829820306	0.196382210161673
0.503479963380869	0.197023220507425
0.498809740197663	0.197714554580162
0.494152858295648	0.198456491174953
0.489511008985387	0.199249307653767
0.484885874810484	0.200093279558439
0.480279127535619	0.200988680197083
0.475692426181814	0.201935780203461
0.471127415115121	0.202934847068839
0.466585722194682	0.203986144645856
0.462068956985723	0.205089932623993
0.45757870904256	0.206246465976249
0.453116546266384	0.207455994376664
0.448684013342046	0.208718761588391
0.444282630257649	0.210035004822056
0.439913890910224	0.211404954064205
0.435579261800408	0.21282883137568
0.431280180818275	0.214306850159898
0.427018056122286	0.215839214401006
0.422794265112704	0.217426117871979
0.418610153500097	0.219067743312944
0.414467034469626	0.220764261579874
0.410366187940726	0.222515830764157
0.406308859921805	0.224322595283483
0.402296261958925	0.2261846849447
0.398329570677073	0.228102213979411
0.394409927412307	0.230075280053187
0.390538437932599	0.232103963249499
0.386716172244966	0.234188325029523
0.382944164486082	0.236328407169276
0.379223412893407	0.23852423067557
0.375554879853493	0.240775794682567
0.371939492024036	0.243083075330858
0.368378140525934	0.245446024631191
0.364871681201567	0.247864569315187
0.361420934935294	0.250338609675607
0.358026688032169	0.252868018398864
0.354689692650625	0.255452639392853
0.351410667285055	0.258092286613192
0.348190297294004	0.260786742891348
0.345029235469732	0.263535758768303
0.341928102645051	0.26633905133751
0.338887488333158	0.269196303101327
0.335907951396413	0.272107160845127
0.332990020740062	0.27507123453355
0.330134196026855	0.27808809623363
0.327340948408849	0.281157279069542
0.324610721272544	0.284278276214041
0.321943930993814	0.287450539921714
0.319340967699135	0.290673480609289
0.31680219602974	0.293946465988459
0.314327955905562	0.297268820256555
0.311918563285855	0.300639823350691
0.309574310923641	0.304058710270818
0.307295469111225	0.307524670477246
0.305082286414158	0.311036847368126
0.302934990391317	0.314594337842158
0.300853788298681	0.318196191951983
0.298838867774803	0.321841412653202
0.296890397505953	0.325528955653984
0.295008527869127	0.329257729369927
0.293193391551229	0.33302659498853
0.29144510414293	0.336834366647318
0.289763764705782	0.340679811729272
0.288149456311359	0.344561651278808
0.286602246551285	0.348478560541096
0.285122188017168	0.352429169627006
0.283709318749563	0.356412064305391
0.282363662655218	0.360425786923963
0.281085229891968	0.364468837459199
0.27987401722075	0.368539674695386
0.278730008324329	0.372636717531909
0.277653174092425	0.376758346417503
0.276643472872999	0.380902904909417
0.275700850689646	0.385068701354515
0.274825241424993	0.38925401068913
0.274016566970235	0.393457076353221
0.273274737340932	0.397676112314144
0.272599650759304	0.401909305194489
0.271991193703383	0.406154816497727
0.271449240923378	0.410410784924977
0.270973655425782	0.41467532877545
0.270564288425752	0.418946548422761
0.270220979268428	0.423222528858579
0.269943555319886	0.427501342294882
0.269731831828524	0.431781050815575
0.269585611757758	0.436059709067899
0.269504685590953	0.440335366983899
0.269488831109614	0.444606072521896
0.269537813145917	0.448869874417942
0.269651383310763	0.453124824937072
0.269829279698566	0.457368982614224
0.27007122657011	0.461600414974863
0.270376934014847	0.465817201225402
0.270746097594112	0.470017434903821
0.271178397966758	0.474199226481147
0.271673500498875	0.478360705904904
0.272231054859213	0.482500025075909
0.272850694602118	0.486615360250414
0.273532036739774	0.490704914360058
0.274274681305675	0.494766919242601
0.275078210911279	0.498799637777131
0.275942190297901	0.502801365918011
0.276866165885934	0.506770434622394
0.277849665323563	0.510705211667016
0.278892197037236	0.514604103350495
0.279993249786119	0.518465556078049
0.281152292222928	0.52228805782642
0.282368772463485	0.526070139487222
0.283642117667456	0.529810376087808
0.284971733632708	0.53350738788926
0.286357004405798	0.537159841361818
0.287797291911098	0.540766450038639
0.289291935601121	0.544325975249366
0.290840252130522	0.547837226735425
0.292441535056368	0.551299063149617
0.294095054567186	0.554710392442953
0.295800057243261	0.558070172142034
0.297555765850668	0.561377409520771
0.29936137917147	0.564631161670516
0.301216071872395	0.567830535472891
0.303118994414334	0.570974687480006
0.305069273004843	0.574062823706819
0.307066009595738	0.577094199340566
0.309108281927821	0.580068118372386
0.311195143624581	0.582983933156265
0.313325624336647	0.58584104390052
0.315498729938522	0.588638898096952
0.317713442779106	0.591376989892957
0.319968721987196	0.594054859411599
0.322263503833055	0.596672092024752
0.324596702146921	0.599228317584207
0.326967208795113	0.601723209615539
0.329373894214137	0.604156484479368
0.331815608003067	0.606527900504492
0.33429117957409	0.608837257097177
0.336799418861041	0.611084393830684
0.339339117085304	0.613269189518918
0.341909047578399	0.615391561277849
0.344507966660147	0.617451463578173
0.347134614571206	0.619448887292402
0.34978771645838	0.621383858739391
0.352465983410955	0.62325643872906
0.355168113545959	0.625066721609808
0.357892793140168	0.626814834321007
0.360638697806238	0.628500935452576
0.363404493710285	0.630125214313567
0.366188838827949	0.631687890011411
0.368990384235785	0.633189210543267
0.37180777543464	0.63462945190077
0.374639653701492	0.636008917189222
0.377484657466149	0.637327935762168
0.38034142370893	0.638586862372044
0.383208589375467	0.639786076337502
0.386084792804638	0.640925980727814
0.388968675165491	0.642007001564655
0.391858881899107	0.643029587041398
0.394754064161185	0.643994206759965
0.397652880261216	0.644901350985143
0.400553997094101	0.645751529916213
0.403456091560095	0.646545272975581
0.40635785196901	0.647283128114091
0.409257979424787	0.647965661132594
0.412155189186473	0.648593455019257
0.415048212001929	0.64916710930211
0.417935795410665	0.649687239416209
0.420816705012338	0.650154476084804
0.423689725697663	0.650569464713857
0.426553662838654	0.650932864799214
0.429407343435319	0.651245349345747
0.432249617216158	0.651507604297753
0.435079357690031	0.651720327979901
0.437895463147138	0.651884230548012
0.440696857607237	0.652000033448977
0.443482491713273	0.65206846888913
0.446251343569022	0.652090279310389
0.449002419519454	0.652066216873532
0.451734754872856	0.651997042947978
0.454447414563972	0.651883527607484
0.457139493757631	0.651726449131196
0.459810118392624	0.651526593509524
0.46245844566574	0.651284753954368
0.465083664456196	0.65100173041324
0.467684995690797	0.65067832908689
0.470261692650443	0.650315361950055
0.472813041218765	0.649913646275056
0.475338360073838	0.649474004157933
0.477837000824083	0.648997262046944
0.480308348089708	0.648484250273219
0.482751819531014	0.647935802583461
0.485166865825223	0.64735275567462
0.487552970593388	0.646735948730514
0.489909650279275	0.646086222960388
0.492236453981979	0.645404421139509
0.494532963244268	0.64469138715187
0.496798791798635	0.64394796553518
0.499033585273114	0.643175001028303
0.501237020858969	0.642373338121393
0.503408806942332	0.641543820608986
0.50554868270198	0.640687291146346
0.50765641767535	0.639804590809404
0.509731811294965	0.638896558658648
0.511774692397356	0.637964031307369
0.513784918706646	0.637007842494661
0.515762376294806	0.636028822663638
0.517706979020671	0.635027798545306
0.519618667949698	0.634005592748582
0.521497410756411	0.632963023356943
0.523343201111441	0.631900903532215
0.525156058055	0.630820041125991
0.526936025358532	0.629721238299234
0.528683170876329	0.628605291150531
0.530397585888668	0.627472989353561
0.532079384438099	0.62632511580427
0.533728702660379	0.625162446278255
0.535345698111477	0.623985749098869
0.536930549091994	0.622795784816551
0.538483453970305	0.621593305899808
0.54000463050563	0.620379056438364
0.541494315172146	0.619153771858889
0.542952762485244	0.617918178653723
0.544380244330887	0.616672994123015
0.54577704929903	0.615418926130647
0.547143482021914	0.614156672874272
0.548479862518061	0.612886922669846
0.549786525542675	0.611610353750859
0.551063819945115	0.610327634082632
0.55231210803403	0.609039421191839
0.553531764950711	0.607746362011505
0.554723178051139	0.606449092741619
0.555886746297155	0.605148238725533
0.557022879657131	0.60384441434224
0.558131998516484	0.602538222914599
0.559214533098295	0.601230256633566
0.560270922894293	0.599921096498433
0.561301616106372	0.598611312273045
0.562307069098823	0.597301462457942
0.563287745861381	0.595992094278358
0.564244117483164	0.594683743687928
0.565176661637583	0.593376935387962
0.566085862078177	0.592072182862135
0.566972208145426	0.590769988426348
0.567836194284469	0.589470843293527
0.568678319573637	0.588175227653149
0.569499087263759	0.586883610765118
0.570299004328079	0.585596451067767
0.571078581022683	0.584314196299582
0.571838330457259	0.583037283634337
0.572578768176023	0.581766139829228
0.573300411748635	0.58050118138562
0.574003780370881	0.579242814721995
0.574689394474907	0.57799143635864
0.575357775348801	0.576747433113673
0.57600944476523	0.575511182309885
0.576644924618931	0.57428305199196
0.577264736572766	0.573063401153566
0.577869401712069	0.571852579973817
0.578459440207026	0.570650930062602
0.579035370982795	0.569458784714247
0.579597711397065	0.568276469169003
0.580146976924774	0.567104300881824
0.580683680849696	0.565942589797855
0.581208333962567	0.564791638634181
0.581721444265475	0.563651743167174
0.582223516682194	0.562523192524991
0.582715052774158	0.561406269484615
0.583196550461767	0.560301250772915
0.583668503750732	0.559208407371149
0.584131402463126	0.558128004822404
0.584585731972866	0.557060303541366
0.585031972945308	0.556005559125931
0.585470601080665	0.55496402267008
0.585902086860942	0.55393594107746
0.58632689530011	0.552921557375199
0.586745485697227	0.55192111102732
0.587158311392221	0.550934838247345
0.587565819524067	0.549962972309422
0.587968450791095	0.549005743857589
0.588366639213143	0.548063381212566
0.588760811895336	0.547136110675578
0.589151388793218	0.546224156828736
0.58953878247902	0.545327742831442
0.589923397908825	0.544447090712329
0.590305632190418	0.543582421656215
0.590685874351626	0.54273395628566
0.591064505108929	0.541901914936546
0.591441896636191	0.541086517927271
0.591818412333318	0.540287985821067
0.592194406594704	0.539506539680959
0.5925702245773	0.538742401316932
0.59294620196821	0.537995793524823
0.593322664751677	0.537266940316502
0.593699928975363	0.536556067140903
0.594078300515861	0.535863401095438
0.594458074843349	0.535189171127394
0.59483953678536	0.534533608224859
0.595222960289618	0.53389694559674
0.595608608185959	0.533279418841509
0.595996731947295	0.532681266104191
0.596387571449712	0.53210272822124
0.596781354731676	0.531544048852873
0.597178297752469	0.531005474602465
0.597578604149917	0.530487255122638
0.597982464997505	0.529989643207607
0.598390058561024	0.529512894871464
0.598801550054895	0.529057269411979
0.599217091398316	0.528623029459568
0.599636820971452	0.528210441011068
0.600060863371854	0.52781977344797
0.600489329171344	0.527451299538736
0.600922314673627	0.5271052954249
0.601359901672893	0.526782040590595
0.601802157213703	0.526481817815187
0.602249133352473	0.526204913108715
0.602700866920902	0.525951615629816
0.603157379291679	0.52572221758586
0.603618676146843	0.525517014114982
0.604084747249224	0.525336303149793
0.604555566217309	0.525180385262438
0.605031090304021	0.525049563490813
0.605511260179827	0.524944143145696
0.605995999720626	0.524864431598545
0.606485215800911	0.52481073804979
0.606978798092685	0.524783373277428
0.607476618870619	0.524782649365739
0.607978532823985	0.524808879413986
0.608484376875864	0.524862377224967
0.60899397001017	0.524943456973296
0.609507113107037	0.525052432853349
0.610023588787087	0.525189618706797
0.610543161265147	0.52535532762969
0.611065576213959	0.525549871559087
0.611590560638441	0.525773560839242
0.61211782276103	0.526026703767401
0.612647051918683	0.52630960611929
0.613177918472058	0.526622570654397
0.613710073727424	0.52696589660121
0.614243149871831	0.527339879122584
0.614776759922063	0.527744808761483
0.615310497687864	0.528180970867338
0.615843937749979	0.528648645003352
0.616376635453436	0.529148104335108
0.616908126916582	0.529679615000869
0.617437929056301	0.53024343546405
0.617965539629833	0.530839815848341
0.618490437293625	0.531468997256075
0.619012081679581	0.532131211070444
0.619529913489072	0.53282667824224
0.620043354605054	0.533555608561865
0.620551808222596	0.534318199917443
0.62105465899809	0.535114637539859
0.621551273217422	0.535945093235698
0.622040998983306	0.536809724609093
0.622523166421998	0.537708674273543
0.622997087909533	0.538642069054896
0.62346205831767	0.539610019186687
0.623917355279588	0.540612617499166
0.624362239475483	0.541649938603396
0.624795954938073	0.542722038071878
0.625217729378054	0.543828951617264
0.625626774529516	0.544970694270747
0.626022286515264	0.546147259561881
0.626403446232035	0.547358618701538
0.626769419755513	0.548604719769924
0.627119358765048	0.54988548691155
0.627452400988008	0.551200819539144
0.627767670663582	0.552550591548636
0.628064279025963	0.553934650547262
0.628341324806696	0.5553528170971
0.628597894756104	0.556804883976165
0.628833064183577	0.558290615459518
0.629045897516603	0.559809746622605
0.629235448878355	0.561361982669341
0.629400762683708	0.562946998287275
0.629540874253513	0.564564437032347
0.629654810447031	0.56621391074567
0.62974159031238	0.567894999004825
0.629800225754915	0.569607248612133
0.629829722223473	0.571350173122319
0.629829079414416	0.573123252412051
0.629797291993477	0.574925932293658
0.629733350335408	0.576757624175414
0.629636241281479	0.578617704770606
0.629504948914941	0.580505515857558
0.629338455354532	0.582420364092737
0.629135741566257	0.584361520878835
0.62889578819359	0.58632822228975
0.628617576406435	0.588319669054102
0.628300088769063	0.590335026598886
0.627942310127461	0.592373425154607
0.627543228516429	0.594433959923133
0.627101836086903	0.596515691309229
0.626617130053982	0.598617645216595
0.626088113666178	0.600738813408997
0.625513797196483	0.602878153936783
0.62489319895583	0.605034591628925
0.624225346329595	0.607207018650433
0.623509276837808	0.609394295124724
0.62274403921974	0.611595249820256
0.621928694543568	0.613808680900513
0.621062317341818	0.616033356736114
0.620143996773269	0.618268016777533
0.619172837812018	0.620511372486713
0.618147962464326	0.622762108325493
0.617068511013919	0.625018882798587
0.615933643296236	0.627280329548549
0.614742540002203	0.629545058499879
0.6134944040119	0.631811657049315
0.612188461758489	0.634078691298909
0.610823964622576	0.63634470732854
0.609400190357149	0.638608232504059
0.607916444542962	0.640867776817301
0.606372062074198	0.643121834253868
0.60476640867393	0.645368884184598
0.603098882438792	0.647607392776395
0.601368915411966	0.649835814418075
0.599575975183396	0.6520525931568
0.5977195665158	0.654256164140638
0.595799232994821	0.656444955062738
0.593814558701331	0.658617387602619
0.59176516990345	0.660771878860222
0.589650736765704	0.662906842778207
0.587470975072136	0.665020691548322
0.585225647959938	0.667111836997561
0.582914567659713	0.669178691950132
0.580537597238028	0.671219671561299
0.578094652337539	0.673233194619412
0.575585702909442	0.675217684812612
0.573010774932648	0.677171571956916
0.570369952113548	0.679093293182652
0.567663377559826	0.680981294076423
0.564891255421294	0.682834029776131
0.562053852490382	0.684649966016736
0.559151499754344	0.686427580124903
0.556184593891022	0.6881653619608
0.553153598699524	0.689861814805756
0.550059046456858	0.691515456194741
0.546901539191351	0.693124818692945
0.543681749863299	0.694688450616081
0.54040042344329	0.696204916694298
0.537058377878311	0.697672798679957
0.533656504935827	0.699090695899816
0.530195770916026	0.700457225752432
0.526677217222376	0.701771024151969
0.523101960780993	0.703030745919785
0.519471194299527	0.704235065125543
0.515786186356413	0.705382675379819
0.512048281312256	0.706472290080391
0.508258899035121	0.707502642614762
0.504419534432551	0.708472486521564
0.500531756783728	0.709380595613814
0.496597208865999	0.710225764067143
0.492617605871094	0.71100680647633
0.488594734107135	0.71172255788368
0.484530449484026	0.712371873782891
0.480426675780601	0.712953630102283
0.476285402693542	0.713466723171335
0.472108683669162	0.713910069674647
0.467898633520684	0.714282606597546
0.46365742583498	0.714583291167634
0.459387290174247	0.714811100796708
0.455090509079432	0.714965033027504
0.450769414883913	0.715044105489831
0.446426386346986	0.715047355870664
0.442063845118497	0.714973841902847
0.437684252047026	0.71482264137704
0.433290103345352	0.714592852181586
0.428883926628144	0.714283592374976
0.424468276837888	0.713894000295544
0.420045732075911	0.713423234713039
0.415618889356384	0.712870475026647
0.411190360301664	0.71223492151402
0.406762766798012	0.711515795635743
0.402338736631076	0.710712340399646
0.397920899120673	0.709823820789226
0.393511880774612	0.708849524260316
0.389114300981027	0.707788761310041
0.384730767758483	0.706640866121885
0.380363873582784	0.705405197290538
0.37601619130857	0.70408113862998
0.37169027020333	0.702668100068
0.3673886321104	0.701165518630114
0.363113767756584	0.699572859515523
0.358868133218862	0.697889617267414
0.35465414656356	0.696115317039605
0.350474184669877	0.694249515961024
0.34633058024846	0.692291804599198
0.342225619064154	0.690241808523323
0.338161537370746	0.688099189967068
0.334140519563882	0.685863649590609
0.330164696057018	0.683534928340851
0.326236141383583	0.681112809408027
0.322356872527409	0.678597120276323
0.318528847481663	0.67598773486519
0.314753964035557	0.673284575757419
0.311034058786533	0.670487616509043
0.307370906374593	0.667596884035337
0.303766218934153	0.664612461066143
0.300221645757867	0.661534488662865
0.29673877316586	0.658363168788415
0.293319124572921	0.655098766920307
0.289964160745507	0.651741614696123
0.286675280239696	0.648292112579405
0.283453820010694	0.644750732532965
0.280301056183964	0.641118020685499
0.27721820497785	0.637394599976392
0.274206423767066	0.633581172762442
0.271266812276401	0.629678523369293
0.268400413893815	0.625687520569423
0.265608217092073	0.621609119967611
0.262891156948167	0.6174443662741
0.260250116749773	0.61319439544486
0.257685929678297	0.60886043666795
0.255199380558184	0.60444381417447
0.252791207662453	0.599945948852331
0.250462104564792	0.595368359641093
0.248212722028784	0.590712664686118
0.246043669925294	0.585980582230707
0.243955519169402	0.581173931225451
0.241948803668665	0.576294631634757
0.240024022274919	0.571344704421587
0.238181640732243	0.566326271192749
0.236422093614193	0.561241553488731
0.23474578624372	0.556092871703596
0.233153096589715	0.550882643622877
0.231644377134474	0.545613382569434
0.230219956706798	0.540287695149982
0.228880142275779	0.534908278597483
0.227625220700777	0.529477917707882
0.226455460433325	0.523999481372364
0.22537111316715	0.518475918709931
0.224372415432694	0.51291025480802
0.223459590132897	0.507305586082602
0.222632848017221	0.501665075272372
0.221892389091138	0.495991946085005
0.221238403958561	0.490289477516845
0.220671075094874	0.484560997870439
0.220190578048395	0.478809878497282
0.21979708256829	0.473039527296026
0.219490753657073	0.467253381998754
0.219271752545964	0.461454903280246
0.21914023759148	0.455647567726971
0.219096365091722	0.449834860704074


==> tikz/advection_long_profile_N2048-2.tsv <==
0.65105957	0.20016053
0.65063477	0.20007919
0.65014648	0.19998631
0.6496582	0.19989408
0.64916992	0.19980251
0.64879156	0.1997319
0.64854712	0.19968665
0.64819336	0.19962126
0.64770508	0.19953157
0.6472168	0.19944251
0.64672852	0.19935409
0.64624023	0.19926631
0.64598543	0.19922064
0.64574119	0.19917724
0.64526367	0.19909262
0.64477539	0.1990067
0.64428711	0.19892139
0.64379883	0.19883672
0.64336782	0.19876246
0.64312361	0.19872064
0.64282227	0.19866923
0.64233398	0.19858642
0.6418457	0.19850421
0.64135742	0.1984226
0.64086914	0.19834162
0.64044467	0.19827169
0.64020043	0.19823172
0.63989258	0.19818152
0.6394043	0.1981024
0.63891602	0.19802387
0.63842773	0.19794593
0.63793945	0.1978686
0.63745201	0.197792
0.63696289	0.19771572
0.63647461	0.19764019
0.63598633	0.19756524
0.63549805	0.1974909
0.63500977	0.19741716
0.63452148	0.19734402
0.63413545	0.19728658
0.63389111	0.19725049
0.63354492	0.19719952
0.63305664	0.19712815
0.63256836	0.19705736
0.63208008	0.19698715
0.6315918	0.19691753
0.63110352	0.1968485
0.63072754	0.1967957
0.63048314	0.19676167
0.63012695	0.19671222
0.62963867	0.19664496
0.62915039	0.19657828
0.62866211	0.19651219
0.62817383	0.19644666
0.62768555	0.19638171
0.62721165	0.19631922
0.62696747	0.19628718
0.62670898	0.19625352
0.6262207	0.1961903
0.62573242	0.19612764
0.62524414	0.19606555
0.62475586	0.19600403
0.62426758	0.19594309
0.6237793	0.1958827
0.62332243	0.19582672
0.6230782	0.19579695
0.62280273	0.19576364
0.62231445	0.19570496
0.62182617	0.19564685
0.62133789	0.19558931
0.62084961	0.19553233
0.62036133	0.19547591
0.61987305	0.19542005
0.61938477	0.19536475
0.61902975	0.19532484
0.61878548	0.19529765
0.6184082	0.19525581
0.61791992	0.19520218
0.61743164	0.19514911
0.61694336	0.19509659
0.61645508	0.19504462
0.6159668	0.19499321
0.61547852	0.19494234
0.61499023	0.19489203
0.61453494	0.19484562
0.61429069	0.19482088
0.61401367	0.19479307
0.61352539	0.19474441
0.61303711	0.1946963
0.61254883	0.19464873
0.61206055	0.19460171
0.61157227	0.19455524
0.61108398	0.19450931
0.6105957	0.19446392
0.61010742	0.19441908
0.60961914	0.19437478
0.60928057	0.19434432
0.60903628	0.19432262
0.60864258	0.1942878
0.6081543	0.19424512
0.60766602	0.19420298
0.60717773	0.19416137
0.60668945	0.19412031
0.60620117	0.19407979
0.60571289	0.1940398
0.60522461	0.19400035
0.60473633	0.19396144
0.60424805	0.19392305
0.60375977	0.1938852
0.60339217	0.19385703
0.60314784	0.19383851
0.6027832	0.19381109
0.60229492	0.19377484
0.60180664	0.19373911
0.60131836	0.19370392
0.60083008	0.19366925
0.6003418	0.19363512
0.59985352	0.19360152
0.59936523	0.19356844
0.59887695	0.19353589
0.59838867	0.19350386
0.59790039	0.19347236
0.59741211	0.19344139
0.59692383	0.19341094
0.59643555	0.19338102
0.59613447	0.19336276
0.59589005	0.19334822
0.59545898	0.19332276
0.5949707	0.19329441
0.59448242	0.19326659
0.59399414	0.19323929
0.59350586	0.19321251
0.59301758	0.19318625
0.5925293	0.19316051
0.59204102	0.19313529
0.59155273	0.19311058
0.59106445	0.1930864
0.59057617	0.19306273
0.59008789	0.19303958
0.58959961	0.19301696
0.58911133	0.19299485
0.58862305	0.19297326
0.58813477	0.19295218
0.58764648	0.19293162
0.5871582	0.19291157
0.58666992	0.19289204
0.58627865	0.19287675
0.58603433	0.19286737
0.58569336	0.19285452
0.58520508	0.19283653
0.5847168	0.19281906
0.58422852	0.1928021
0.58374023	0.19278566
0.58325195	0.19276972
0.58276367	0.19275431
0.58227539	0.1927394
0.58178711	0.19272501
0.58129883	0.19271113
0.58081055	0.19269776
0.58032227	0.19268491
0.57983398	0.19267256
0.5793457	0.19266073
0.57885742	0.19264941
0.57836914	0.1926386
0.57788086	0.1926283
0.57739258	0.19261851
0.5769043	0.19260923
0.57641602	0.19260045
0.57592773	0.19259219
0.57543945	0.19258443
0.57495117	0.19257718
0.57446289	0.19257044
0.57397461	0.19256421
0.57348633	0.19255848
0.57299805	0.19255327
0.57250977	0.19254856
0.57202148	0.19254436
0.5715332	0.19254067
0.57104492	0.19253749
0.57055664	0.19253482
0.57006836	0.19253265
0.56958008	0.19253098
0.5690918	0.19252983
0.56860352	0.19252917
0.56811523	0.19252903
0.56762695	0.19252939
0.56713867	0.19253026
0.56665039	0.19253163
0.56616211	0.19253352
0.56567383	0.19253591
0.56518555	0.19253882
0.56469727	0.19254223
0.56420898	0.19254615
0.5637207	0.19255057
0.56323242	0.1925555
0.56274414	0.19256093
0.56225586	0.19256687
0.56176758	0.19257332
0.5612793	0.19258027
0.56079102	0.19258774
0.56030273	0.1925957
0.55981445	0.19260418
0.55932617	0.19261316
0.55883789	0.19262264
0.55834961	0.19263263
0.55786133	0.19264313
0.55737305	0.19265413
0.55688477	0.19266564
0.55639648	0.19267766
0.5559082	0.19269018
0.55541992	0.19270322
0.55493164	0.19271676
0.55444336	0.19273081
0.55395508	0.19274537
0.5534668	0.19276044
0.55297852	0.19277602
0.55249023	0.19279211
0.55200195	0.1928087
0.55151367	0.1928258
0.55102539	0.19284342
0.55053711	0.19286154
0.5502885	0.19287092
0.55004408	0.19288035
0.54956055	0.1928993
0.54907227	0.19291895
0.54858398	0.19293911
0.5480957	0.19295977
0.54760742	0.19298095
0.54711914	0.19300263
0.54663086	0.19302483
0.54614258	0.19304753
0.5456543	0.19307075
0.54516602	0.19309449
0.54467773	0.19311873
0.54418945	0.19314349
0.54370117	0.19316876
0.54321289	0.19319454
0.54272461	0.19322084
0.54223633	0.19324765
0.54174805	0.19327497
0.54125977	0.1933028
0.54077148	0.19333115
0.54041061	0.19335241
0.5401667	0.19336699
0.53979492	0.1933894
0.53930664	0.1934193
0.53881836	0.19344971
0.53833008	0.19348064
0.5378418	0.19351209
0.53735352	0.19354406
0.53686523	0.19357654
0.53637695	0.19360954
0.53588867	0.19364306
0.53540039	0.19367709
0.53491211	0.19371165
0.53442383	0.19374672
0.53393555	0.1937823
0.53344727	0.19381841
0.53313005	0.19384212
0.53288595	0.19386059
0.5324707	0.1938922
0.53198242	0.19392987
0.53149414	0.19396807
0.53100586	0.1940068
0.53051758	0.19404604
0.5300293	0.19408581
0.52954102	0.19412611
0.52905273	0.19416693
0.52856445	0.19420828
0.52807617	0.19425015
0.52758789	0.19429256
0.52721914	0.19432491
0.52697529	0.19434654
0.52661133	0.19437897
0.52612305	0.19442295
0.52563477	0.19446746
0.52514648	0.19451251
0.5246582	0.19455808
0.52416992	0.19460419
0.52368164	0.19465082
0.52319336	0.19469798
0.52270508	0.19474567
0.5222168	0.19479391
0.52194261	0.19482119
0.52169855	0.19484573
0.52124023	0.194892
0.52075195	0.19494182
0.52026367	0.1949922
0.51977539	0.19504311
0.51928711	0.19509456
0.51879883	0.19514655
0.51831055	0.19519908
0.51782227	0.19525215
0.51742554	0.19529565
0.51718181	0.19532265
0.5168457	0.19535996
0.51635742	0.19541462
0.51586914	0.19546984
0.51538086	0.19552561
0.51489258	0.19558193
0.5144043	0.1956388
0.51391602	0.19569621
0.51342773	0.19575417
0.51311103	0.19579204
0.51286719	0.19582149
0.51245117	0.19587182
0.51196289	0.19593138
0.51147461	0.19599152
0.51098633	0.19605223
0.51049805	0.1961135
0.51000977	0.19617531
0.50952148	0.19623767
0.50919989	0.19627901
0.50895618	0.19631072
0.50854492	0.19636421
0.50805664	0.19642819
0.50756836	0.19649275
0.50708008	0.19655789
0.5065918	0.1966236
0.50610352	0.19668984
0.50566224	0.19675013
0.5054188	0.19678391
0.50512695	0.19682425
0.50463867	0.19689219
0.50415039	0.19696065
0.50366211	0.1970297
0.50317383	0.19709933
0.50268555	0.19716949
0.50223198	0.19723509
0.50198902	0.19727086
0.50170898	0.19731187
0.5012207	0.19738381
0.50073242	0.19745625
0.50024414	0.19752927
0.49975586	0.19760286
0.49926758	0.19767692
0.49889428	0.19773394
0.49865102	0.19777177
0.49829102	0.19782749
0.49780273	0.19790348
0.49731445	0.19797993
0.49682617	0.19805695
0.49633789	0.19813448
0.49587968	0.19820768
0.49563674	0.19824723
0.49536133	0.19829188
0.49487305	0.19837149
0.49438477	0.19845153
0.49389648	0.19853205
0.4934082	0.19861302
0.4929351	0.19869195
0.49269198	0.19873319
0.49243164	0.19877731
0.49194336	0.19886052
0.49145508	0.1989442
0.4909668	0.19902833
0.49047852	0.19911285
0.49005281	0.1991869
0.48980956	0.19922988
0.48950195	0.19928417
0.48901367	0.19937093
0.48852539	0.19945825
0.48803711	0.19954603
0.48754883	0.1996342
0.48722628	0.19969267
0.48698231	0.19973735
0.48657227	0.19981267
0.48608398	0.19990312
0.4855957	0.19999406
0.48510742	0.20008548
0.48469366	0.20016328
0.48445003	0.20020946
0.48413086	0.20026991
0.48364258	0.20036329
0.4831543	0.20045728
0.48266602	0.20055185
0.48220594	0.20064141
0.48196229	0.20068919
0.48168945	0.20074264
0.48120117	0.20083908
0.48071289	0.20093611
0.48022461	0.20103373
0.47975929	0.20112723
0.47951568	0.20117662
0.47924805	0.20123084
0.47875977	0.20133051
0.47827148	0.20143072
0.4777832	0.20153147
0.47735125	0.20162098
0.47710745	0.20167195
0.47680664	0.20173479
0.47631836	0.20183769
0.47583008	0.20194114
0.4753418	0.20204509
0.47497832	0.20212277
0.47473453	0.20217528
0.47436523	0.20225485
0.47387695	0.20236095
0.47338867	0.20246761
0.47290039	0.20257478
0.47263779	0.20263262
0.47239388	0.20268672
0.47192383	0.20279126
0.47143555	0.20290056
0.47094727	0.20301042
0.47057192	0.20309518
0.47032815	0.20315067
0.4699707	0.20323204
0.46948242	0.20334408
0.46899414	0.20345665
0.46853438	0.20356309
0.46829052	0.20361998
0.46801758	0.20368358
0.4675293	0.2037982
0.46704102	0.20391349
0.46655273	0.20402933
0.46627899	0.20409446
0.46603512	0.20415292
0.46557617	0.20426316
0.46508789	0.2043812
0.46459961	0.20449979
0.4642929	0.20457449
0.46404906	0.20463434
0.46362305	0.20473906
0.46313477	0.2048599
0.46264648	0.20498127
0.46233039	0.20506006
0.46208658	0.20512131
0.46166992	0.20522605
0.46118164	0.20534968
0.46069336	0.20547383
0.46038992	0.20555118
0.46014596	0.20561385
0.4597168	0.20572427
0.45922852	0.20585071
0.45874023	0.20597767
0.45847063	0.206048
0.45822654	0.20611207
0.45776367	0.20623386
0.45727539	0.20636312
0.45681531	0.20648538
0.45657152	0.20655058
0.45629883	0.20662353
0.45581055	0.20675494
0.45532227	0.20688705
0.45493497	0.20699218
0.45469115	0.20705883
0.4543457	0.20715322
0.45385742	0.20728765
0.45336914	0.20742263
0.45307242	0.20750486
0.45282841	0.20757296
0.45239258	0.20769481
0.4519043	0.20783215
0.45147131	0.20795433
0.45122756	0.20802358
0.45092773	0.20810873
0.45043945	0.20824832
0.44995117	0.20838857
0.44964258	0.20847741
0.44939859	0.20854815
0.44897461	0.20867126
0.44848633	0.2088139
0.44807375	0.20893477
0.44782986	0.20900671
0.44750977	0.20910109
0.44702148	0.20924605
0.4465332	0.2093916
0.4462756	0.2094686
0.44603147	0.209542
0.44555664	0.20968514
0.44506836	0.20983312
0.44473616	0.20993401
0.4444922	0.21000864
0.4440918	0.21013126
0.44360352	0.21028169
0.44321067	0.21040304
0.44296672	0.21047887
0.44262695	0.21058455
0.44213867	0.21073738
0.44169833	0.21087567
0.44145445	0.21095269
0.44116211	0.2110451
0.44067383	0.21120031
0.44019888	0.2113519
0.43995488	0.21143009
0.43969727	0.21151292
0.43920898	0.21167054
0.4387207	0.21182885
0.43846765	0.21191114
0.43822353	0.21199099
0.43774414	0.21214819
0.43725586	0.212309
0.43699254	0.21239596
0.43674842	0.21247706
0.4362793	0.21263331
0.43579102	0.21279661
0.43552885	0.21288454
0.43528473	0.2129669
0.43481445	0.21312599
0.43432617	0.21329182
0.43407629	0.21337694
0.43383218	0.21346059
0.43334961	0.21362637
0.43287866	0.21378874
0.43263467	0.21387323
0.43237305	0.21396413
0.43188477	0.21413446
0.43144725	0.21428755
0.43120336	0.21437339
0.4309082	0.21447743
0.43041992	0.2146504
0.43002599	0.21479033
0.42978211	0.21487749
0.42944336	0.21499868
0.42895508	0.21517432
0.42861448	0.21529705
0.42837047	0.21538556
0.42797852	0.21552796
0.42749023	0.21570618
0.42721232	0.21580787
0.42696817	0.21589769
0.42651367	0.2160654
0.42606346	0.21623205
0.42581952	0.21632281
0.42553711	0.21642812
0.42504883	0.21661099
0.42467946	0.21674965
0.42443556	0.21684181
0.42407227	0.21697925
0.42358398	0.21716485
0.42330416	0.21727147
0.42306002	0.21736499
0.42260742	0.21753886
0.42218126	0.21770305
0.42193735	0.21779755
0.42163086	0.21791649
0.42114258	0.21810682
0.4208226	0.21823189
0.4205785	0.21832783
0.42016602	0.21849031
0.41971579	0.21866827
0.41947183	0.21876516
0.41918945	0.2188776
0.41870117	0.21907276
0.4183729	0.21920436
0.41812883	0.21930275
0.41772461	0.21946603
0.41728145	0.21964563
0.41703751	0.21974499
0.41674805	0.21986317
0.41625977	0.22006327
0.41595345	0.22018914
0.41570936	0.22029
0.4152832	0.22046647
0.41487653	0.22063536
0.41463263	0.22073725
0.41430664	0.22087363
0.41381836	0.22107874
0.41356258	0.22118647
0.41331849	0.22128986
0.4128418	0.22149217
0.41249974	0.22163777
0.41225572	0.22174226
0.41186523	0.2219097
0.41144335	0.22209122
0.41119943	0.22219674
0.41088867	0.22233141
0.41040039	0.2225438
0.41014944	0.22265326
0.40990536	0.22276033
0.40942383	0.22297193
0.40910615	0.22311193
0.40886212	0.22322012
0.40844727	0.22340433
0.40806898	0.22357282
0.40782503	0.2236821
0.4074707	0.2238411
0.40703788	0.22403586
0.40679397	0.22414625
0.40649414	0.22428224
0.40601276	0.22450115
0.40576866	0.22461254
0.40551758	0.22472774
0.4050293	0.22495209
0.40474939	0.22508107
0.40450537	0.22519421
0.40405273	0.22540434
0.40373585	0.22555187
0.40349184	0.22566617
0.40307617	0.22586113
0.40272783	0.22602499
0.40248389	0.22614043
0.40209961	0.22632251
0.40172531	0.22650039
0.40148138	0.22661699
0.40112305	0.22678853
0.40072816	0.22697812
0.40048423	0.2270959
0.40014648	0.22725925
0.39973624	0.22745819
0.39949233	0.22757717
0.39916992	0.22773472
0.39874948	0.22794065
0.39850557	0.22806082
0.39819336	0.22821494
0.39776777	0.2284255
0.39752386	0.22854688
0.3972168	0.2287
0.39679103	0.22891278
0.39654712	0.22903538
0.39624023	0.22918995
0.39581914	0.22940251
0.39557523	0.22952636
0.39526367	0.22968485
0.39485204	0.22989473
0.39460813	0.23001982
0.39428711	0.23018474
0.39388961	0.23038946
0.39364569	0.2305158
0.39331055	0.23068967
0.39293177	0.23088671
0.39268785	0.23101434
0.39233398	0.23119974
0.39197843	0.23138653
0.39173451	0.23151545
0.39135742	0.23171497
0.39102956	0.23188892
0.39078558	0.23201918
0.39038086	0.23223544
0.39008498	0.23239399
0.389841	0.23252555
0.3894043	0.23276121
0.38914466	0.23290174
0.38890069	0.2330346
0.38845272	0.23327863
0.38820873	0.23341217
0.38793945	0.2335601
0.38752083	0.23379037
0.38727693	0.23392532
0.38696289	0.23409936
0.38659301	0.23430486
0.38634909	0.23444118
0.38598633	0.23464415
0.38566917	0.23482208
0.38542519	0.23495981
0.38500977	0.23519449
0.38474912	0.23534218
0.38450526	0.2354812
0.38407719	0.2357253
0.38383329	0.23586513
0.38354492	0.23603085
0.38316503	0.23624964
0.38292111	0.23639092
0.38256836	0.23659549
0.38225653	0.23677682
0.38201254	0.23691956
0.38159572	0.23716361
0.38135158	0.237307
0.38110352	0.23745356
0.38069463	0.23769522
0.38045074	0.23784022
0.38012695	0.23803297
0.37979706	0.23822985
0.37955311	0.2383763
0.37915039	0.23861829
0.37890285	0.23876747
0.37865894	0.23891535
0.37825645	0.23915947
0.37801255	0.23930826
0.37768555	0.23950799
0.3773692	0.23970173
0.37712524	0.23985196
0.37672942	0.24009601
0.37648531	0.24024707
0.3762207	0.24041161
0.37584904	0.24064297
0.37560509	0.24079565
0.37524414	0.24102184
0.37497164	0.24119307
0.3747276	0.24134728
0.37434183	0.24159135
0.37409783	0.24174658
0.3737793	0.24194947
0.37347093	0.2421464
0.37322696	0.24230302
0.37284737	0.24254709
0.37260328	0.24270469
0.37231445	0.24289185
0.37198274	0.24310714
0.3717388	0.24326623
0.37136528	0.24351029
0.37112117	0.24367037
0.37084961	0.24384926
0.37050687	0.24407532
0.37026282	0.24423705
0.36989521	0.2444811
0.36965108	0.24464372
0.36938477	0.24482202
0.36904274	0.24505124
0.36879866	0.24521563
0.36843685	0.24545965
0.36819274	0.24562494
0.36791992	0.24581054
0.36758999	0.24603524
0.36734606	0.24620215
0.36698987	0.24644614
0.36674582	0.24661419
0.36645508	0.24681506
0.3661486	0.24702711
0.3659047	0.24719665
0.36555418	0.24744068
0.36531007	0.24761166
0.36499023	0.24783595
0.36471814	0.24802718
0.36447406	0.24819965
0.3641291	0.24844373
0.36388517	0.24861731
0.3635425	0.24886128
0.36329836	0.2490357
0.36303711	0.24922337
0.3627147	0.24945519
0.36247069	0.24963149
0.36213336	0.24987544
0.3618893	0.25005306
0.36157227	0.25028404
0.36131039	0.25047529
0.36106628	0.25065453
0.36073422	0.25089862
0.36049034	0.25107891
0.36016037	0.25132292
0.35991636	0.25150437
0.35961914	0.25172593
0.35934498	0.25193066
0.35910089	0.25211388
0.35877612	0.25235796
0.35853222	0.25254235
0.35820954	0.25278632
0.35796556	0.25297187
0.35766602	0.25320013
0.35740132	0.25340224
0.35715721	0.25358962
0.35683957	0.25383372
0.35659572	0.25402221
0.35628017	0.25426613
0.35603613	0.25445599
0.35572285	0.25469996
0.35547871	0.25489061
0.35522461	0.2550901
0.35492383	0.25532645
0.35467984	0.25551919
0.35437115	0.25576326
0.35412725	0.25595732
0.35382075	0.25620115
0.35357668	0.25639649
0.35327233	0.25664047
0.35302819	0.25683662
0.3527832	0.25703456
0.3524821	0.25727803
0.35223816	0.25747636
0.35193813	0.25772045
0.35169425	0.25792016
0.35139632	0.25816403
0.35115231	0.25836504
0.35085646	0.25860898
0.35061236	0.25881098
0.3503418	0.25903586
0.35007464	0.25925815
0.34983053	0.25946237
0.34953898	0.25970651
0.34929515	0.25991191
0.34900535	0.26015596
0.34876149	0.26036281
0.3484738	0.26060669
0.34822981	0.26081486
0.34794419	0.2610587
0.34770009	0.26126812
0.34741643	0.26151209
0.34717229	0.26172248
0.34692383	0.2619378
0.34664657	0.26217823
0.3464025	0.2623911
0.34612276	0.26263523
0.34587894	0.26284933
0.34560087	0.26309341
0.34535705	0.26330902
0.34508092	0.26355295
0.34483701	0.26376995
0.34456285	0.26401379
0.34431883	0.26423217
0.34404665	0.26447592
0.34380251	0.26469574
0.34353205	0.26493965
0.34328796	0.26516051
0.3430194	0.26540455
0.34277526	0.26562667
0.3425293	0.26585176
0.34226443	0.26609425
0.34202034	0.26631907
0.34175538	0.26656321
0.34151154	0.26678929
0.34124807	0.26703354
0.34100432	0.26726115
0.34074249	0.26750527
0.34049878	0.26773439
0.3402387	0.26797847
0.33999496	0.26820904
0.33973668	0.26845302
0.33949284	0.26868513
0.33923631	0.26892907
0.33899243	0.26916269
0.33873764	0.26940661
0.33849372	0.26964172
0.33824062	0.2698856
0.33799657	0.27012228
0.33774525	0.27036609
0.33750115	0.27060427
0.33725153	0.2708481
0.33700739	0.27108778
0.33675943	0.27133164
0.33651524	0.27157283
0.33626892	0.27181672
0.33602467	0.27205941
0.33577983	0.27230351
0.33553573	0.27254759
0.33529246	0.27279169
0.33504836	0.27303735
0.33480666	0.27328145
0.33456255	0.27352873
0.3343223	0.273773
0.33407832	0.27402174
0.33383963	0.27426603
0.3335956	0.27451637
0.33335849	0.27476068
0.33311441	0.27501266
0.33287891	0.27525703
0.33263467	0.27551075
0.33240082	0.27575505
0.3321565	0.27601045
0.33192418	0.27625474
0.33167982	0.27651189
0.33144903	0.27675614
0.33120462	0.27701507
0.33097538	0.27725924
0.33073088	0.27752001
0.33050311	0.27776414
0.33025856	0.2780267
0.33003222	0.27827076
0.32978788	0.27853496
0.32956266	0.27877906
0.32931847	0.27904512
0.32909462	0.27928929
0.32886513	0.27954102
0.32862797	0.27980133
0.3284069	0.28004552
0.32816275	0.28031528
0.32794299	0.28055964
0.32769886	0.28083105
0.32748052	0.28107556
0.32723637	0.2813489
0.32701954	0.2815933
0.32677528	0.28186868
0.32655988	0.28211298
0.32631551	0.28239041
0.32610151	0.28263458
0.3258572	0.28291392
0.32564434	0.28315801
0.32540012	0.28343935
0.32518847	0.28368349
0.32497125	0.28393555
0.32473397	0.28421106
0.32452493	0.2844553
0.32428071	0.28474069
0.32407296	0.28498514
0.32382878	0.28527251
0.3236225	0.28551685
0.32337819	0.28580653
0.32317326	0.28605071
0.32292896	0.28634242
0.32272508	0.28658649
0.32249338	0.28686523
0.32227814	0.2871245
0.32207667	0.28736869
0.32183247	0.28766478
0.32163223	0.28790923
0.32138806	0.28820742
0.32118925	0.28845174
0.32094497	0.28875233
0.32074735	0.28899646
0.3205031	0.28929913
0.32030646	0.28954326
0.32010493	0.28979492
0.31986684	0.29009251
0.31967259	0.29033693
0.3194284	0.29064431
0.31923557	0.29088866
0.31899131	0.29119861
0.31879959	0.29144268
0.31856058	0.29174805
0.31836459	0.29199888
0.31817497	0.29224303
0.31793076	0.29255771
0.31774239	0.29280214
0.31749819	0.29311933
0.31731115	0.29336352
0.31706692	0.29368307
0.31688075	0.29392719
0.31668175	0.29418945
0.31645144	0.29449339
0.31626754	0.29473776
0.31602326	0.29506268
0.31584071	0.29530689
0.3155965	0.29563426
0.3154148	0.29587838
0.31521908	0.29614258
0.31498989	0.29645243
0.31481034	0.29669681
0.3145661	0.2970297
0.31438786	0.29727391
0.31414498	0.29760742
0.31396618	0.29785341
0.3137897	0.2980975
0.31354546	0.29843577
0.31337029	0.29868014
0.31312617	0.29902133
0.31295201	0.29926545
0.31274229	0.29956055
0.31253451	0.29985344
0.31236224	0.30009768
0.31211805	0.30044471
0.31194713	0.30068907
0.3117123	0.30102539
0.31153279	0.30128299
0.31136352	0.30152708
0.31111927	0.30188003
0.31095136	0.30212434
0.31070723	0.30248038
0.31054015	0.30272452
0.31036707	0.30297852
0.3101296	0.30332769
0.30996458	0.30357199
0.30972047	0.30393428
0.30955636	0.30417841
0.30937907	0.30444336
0.30914876	0.30478807
0.30898664	0.30503238
0.30874255	0.30540108
0.30858134	0.30564521
0.30840849	0.3059082
0.30817672	0.30626152
0.30801744	0.30650584
0.30777335	0.30688133
0.30761497	0.30712547
0.30745518	0.30737305
0.30721322	0.30774868
0.30705676	0.30799294
0.30682903	0.30834961
0.30665702	0.30861955
0.30650225	0.3088637
0.3062581	0.30924995
0.30610444	0.30949406
0.30590359	0.30981445
0.30570721	0.3101281
0.3055554	0.3103723
0.30531127	0.31076587
0.30516026	0.31101
0.30499448	0.3112793
0.30476583	0.31165155
0.30461664	0.31189582
0.3043974	0.31225586
0.30422407	0.312541
0.30407656	0.31278529
0.30383242	0.31319056
0.30368586	0.31343468
0.3035149	0.3137207
0.30329582	0.31408812
0.303151	0.3143324
0.30293532	0.31469727
0.30276271	0.31498981
0.30261962	0.31523402
0.30237549	0.31565165
0.3022332	0.31589578
0.30207873	0.31616211
0.30184749	0.31656192
0.30170692	0.31680618
0.30151618	0.31713867
0.30132287	0.31747651
0.30118397	0.31772079
0.30096027	0.31811523
0.30080161	0.3183956
0.30066433	0.31863981
0.30042021	0.31907522
0.30028372	0.31931935
0.30013871	0.31958008
0.29990383	0.32000367
0.299769	0.3202479
0.29959918	0.32055664
0.2993907	0.32093687
0.29925749	0.32118114
0.29906608	0.3215332
0.29888078	0.32187497
0.29874917	0.32211925
0.29853933	0.32250977
0.29837406	0.32281811
0.29824401	0.32306238
0.29801888	0.32348633
0.2978705	0.32376643
0.29774198	0.32401065
0.29750465	0.32446289
0.29737005	0.32472004
0.29724304	0.3249642
0.29699891	0.32543493
0.29687266	0.32567908
0.2967448	0.32592773
0.29650302	0.3263995
0.29637829	0.32664367
0.29624585	0.3269043
0.29601016	0.32736977
0.29588694	0.32761394
0.29575292	0.32788086
0.2955203	0.32834588
0.29539858	0.32859006
0.29526595	0.32885742
0.29503342	0.329328
0.29491316	0.32957216
0.29478488	0.32983398
0.29454948	0.33031626
0.29443068	0.33056041
0.29430965	0.33081055
0.29407422	0.33129883
0.29395106	0.331555
0.29383443	0.33179916
0.29360763	0.33227539
0.29347431	0.33255614
0.29335913	0.33280038
0.29314675	0.33325195
0.29300043	0.33356405
0.29288668	0.33380832
0.29269151	0.33422852
0.29252938	0.33457889
0.29241704	0.33482318
0.29224189	0.33520508
0.29206115	0.33560086
0.29195018	0.33584512
0.29179779	0.33618164
0.29159568	0.33663011
0.29148605	0.3368743
0.29135918	0.3371582
0.29114193	0.33764648
0.29102459	0.33791097
0.290917	0.33815517
0.29071146	0.33862305
0.29056588	0.33895571
0.29045967	0.33919999
0.29028637	0.33959961
0.29010989	0.34000853
0.29000499	0.34025277
0.2898666	0.34057617
0.2896587	0.34106445
0.28955292	0.34131367
0.28944996	0.34155781
0.28924686	0.34204102
0.28910348	0.34238357
0.28900188	0.34262785
0.28884023	0.34301758
0.28865671	0.34346237
0.28855636	0.34370657
0.28843874	0.34399414
0.28823994	0.34448242
0.28811334	0.34479451
0.28801495	0.3450388
0.28784614	0.34545898
0.28767298	0.34589233
0.28757582	0.34613655
0.28745737	0.34643555
0.28726489	0.34692383
0.28713912	0.34724416
0.28704388	0.34748846
0.28688368	0.34790039
0.28670506	0.34836248
0.28661102	0.34860665
0.28650742	0.34887695
0.28632116	0.34936523
0.28618052	0.34973568
0.28608838	0.34998001
0.2859523	0.3503418
0.28576968	0.35083008
0.28566152	0.35112017
0.28557118	0.35136443
0.28540803	0.35180664
0.28523728	0.35227257
0.2851481	0.35251674
0.28505124	0.3527832
0.28487461	0.35327148
0.28472728	0.35368132
0.28463994	0.3539256
0.28452502	0.35424805
0.28435195	0.35473633
0.28422263	0.35510289
0.28413707	0.35534725
0.28400939	0.35571289
0.28383987	0.35620117
0.28372331	0.35653815
0.28363948	0.3567825
0.28350424	0.35717773
0.28333825	0.35766602
0.28322921	0.35798765
0.28314708	0.35823198
0.28300947	0.35864258
0.28284697	0.35913086
0.28274029	0.35945218
0.28265988	0.35969654
0.28252504	0.36010742
0.28236594	0.3605957
0.28225649	0.36093256
0.28217777	0.36117693
0.28205078	0.36157227
0.28189499	0.36206055
0.28177773	0.36242961
0.2817007	0.36267397
0.28158658	0.36303711
0.28143406	0.36352539
0.28130402	0.3639444
0.28122864	0.36418867
0.28113236	0.36450195
0.28098309	0.36499023
0.28083527	0.36547778
0.28076152	0.36572199
0.28068799	0.3659668
0.28054202	0.36645508
0.28039727	0.36694336
0.28029919	0.36727528
0.28022762	0.36751963
0.28011071	0.36791992
0.27996911	0.3684082
0.27984186	0.36885005
0.27977186	0.36909428
0.27968905	0.36938477
0.27955058	0.36987305
0.2794133	0.37036133
0.27932081	0.37069149
0.27925295	0.37093586
0.27914165	0.37133789
0.27900746	0.37182617
0.27887462	0.37231336
0.2788083	0.3725575
0.27874216	0.37280273
0.27861107	0.37329102
0.27848109	0.3737793
0.27836831	0.37420585
0.2783041	0.37445011
0.27822411	0.37475586
0.27809713	0.37524414
0.27797128	0.37573242
0.27787028	0.3761267
0.27780813	0.37637102
0.27772251	0.37670898
0.27759963	0.37719727
0.27747784	0.37768555
0.27738044	0.37807859
0.27732033	0.37832291
0.27723721	0.37866211
0.27711838	0.37915039
0.27700061	0.37963867
0.27689871	0.38006437
0.27684059	0.38030864
0.276768	0.38061523
0.27665315	0.38110352
0.27653937	0.3815918
0.27642661	0.38208008
0.27636879	0.38233127
0.27631311	0.38257542
0.27620387	0.38305664
0.27609407	0.38354492
0.27598523	0.3840332
0.27590492	0.38439559
0.27585127	0.38463999
0.27577038	0.38500977
0.27566444	0.38549805
0.27555947	0.38598633
0.27545552	0.38647461
0.27539712	0.38674974
0.27534589	0.38699409
0.27525035	0.38745117
0.27514929	0.38793945
0.27504913	0.38842773
0.27495084	0.38891179
0.27490149	0.38915594
0.27485171	0.3894043
0.27475441	0.38989258
0.27465813	0.39038086
0.27456276	0.39086914
0.27446838	0.39135742
0.27441768	0.3916206
0.27437121	0.39186491
0.27428233	0.39233398
0.2741908	0.39282227
0.27410015	0.39331055
0.27401049	0.39379883
0.27394575	0.39415368
0.27390167	0.39439798
0.27383384	0.39477539
0.27374694	0.39526367
0.27366097	0.39575195
0.27357594	0.39624023
0.27349188	0.39672852
0.2734437	0.39700933
0.2734024	0.39725379
0.27332639	0.39770508
0.27324511	0.39819336
0.27316468	0.39868164
0.27308519	0.39916992
0.27300665	0.3996582
0.2729583	0.39995997
0.27291978	0.40020451
0.27285218	0.40063477
0.27277638	0.40112305
0.27270145	0.40161133
0.27262744	0.40209961
0.27255435	0.40258789
0.27248949	0.40302632
0.27245362	0.40327066
0.27241085	0.40356445
0.27234044	0.40405273
0.272271	0.40454102
0.27220241	0.4050293
0.27213472	0.40551758
0.27206792	0.40600586
0.27200372	0.40648176
0.271971	0.40672594
0.27193702	0.40698242
0.27187291	0.4074707
0.27180974	0.40795898
0.27174742	0.40844727
0.27168598	0.40893555
0.27162544	0.40942383
0.27156579	0.40991211
0.2715103	0.41037331
0.27148114	0.41061756
0.27144917	0.41088867
0.27139216	0.41137695
0.27133608	0.41186523
0.27128084	0.41235352
0.27122648	0.4128418
0.27117301	0.41333008
0.27112042	0.41381836
0.27106871	0.41430664
0.2710196	0.41477857
0.27099441	0.41502278
0.27096793	0.4152832
0.27091884	0.41577148
0.27087065	0.41625977
0.27082331	0.41674805
0.27077684	0.41723633
0.27073125	0.41772461
0.27068652	0.41821289
0.27064266	0.41870117
0.27059967	0.41918945
0.27055756	0.41967773
0.27052227	0.42009475
0.27050186	0.42033928
0.27047591	0.4206543
0.27043636	0.42114258
0.27039772	0.42163086
0.27035992	0.42211914
0.27032299	0.42260742
0.27028693	0.4230957
0.27025173	0.42358398
0.2702174	0.42407227
0.27018392	0.42456055
0.27015129	0.42504883
0.27011953	0.42553711
0.27008862	0.42602539
0.27005857	0.42651367
0.27003165	0.42696351
0.27001726	0.4272079
0.27000103	0.42749023
0.26997354	0.42797852
0.26994693	0.4284668
0.26992117	0.42895508
0.26989626	0.42944336
0.2698722	0.42993164
0.26984898	0.43041992
0.26982662	0.4309082
0.26980512	0.43139648
0.26978448	0.43188477
0.26976468	0.43237305
0.26974574	0.43286133
0.26972765	0.43334961
0.2697104	0.43383789
0.269694	0.43432617
0.26967846	0.43481445
0.26966377	0.43530273
0.26964994	0.43579102
0.26963697	0.4362793
0.26962484	0.43676758
0.26961356	0.43725586
0.26960312	0.43774414
0.26959353	0.43823242
0.26958478	0.4387207
0.2695769	0.43920898
0.26956987	0.43969727
0.26956368	0.44018555
0.26955833	0.44067383
0.26955382	0.44116211
0.26955017	0.44165039
0.26954737	0.44213867
0.26954543	0.44262695
0.26954434	0.44311523
0.2695441	0.44360352
0.26954471	0.4440918
0.26954618	0.44458008
0.26954849	0.44506836
0.26955165	0.44555664
0.26955565	0.44604492
0.26956049	0.4465332
0.26956618	0.44702148
0.26957272	0.44750977
0.26958011	0.44799805
0.26958835	0.44848633
0.26959745	0.44897461
0.26960741	0.44946289
0.26961822	0.44995117
0.26962988	0.45043945
0.26964239	0.45092773
0.26965575	0.45141602
0.26966997	0.4519043
0.26968505	0.45239258
0.26970098	0.45288086
0.26971777	0.45336914
0.26973541	0.45385742
0.2697539	0.4543457
0.26977323	0.45483398
0.26979343	0.45532227
0.26981447	0.45581055
0.26983637	0.45629883
0.26985913	0.45678711
0.26988276	0.45727539
0.26990724	0.45776367
0.26993258	0.45825195
0.26995879	0.45874023
0.26998584	0.45922852
0.27000955	0.45964452
0.27002374	0.45988785
0.27004258	0.46020508
0.27007225	0.46069336
0.27010274	0.46118164
0.27013411	0.46166992
0.27016634	0.4621582
0.27019944	0.46264648
0.27023341	0.46313477
0.27026825	0.46362305
0.27030397	0.46411133
0.27034056	0.46459961
0.27037801	0.46508789
0.27041632	0.46557617
0.2704555	0.46606445
0.27049154	0.46650463
0.27051187	0.46674802
0.27053655	0.46704102
0.2705784	0.4675293
0.27062106	0.46801758
0.27066462	0.46850586
0.27070906	0.46899414
0.27075439	0.46948242
0.27080059	0.4699707
0.27084768	0.47045898
0.27089565	0.47094727
0.27094446	0.47143555
0.27098255	0.47181082
0.27100774	0.47205473
0.27104488	0.47241211
0.27109639	0.47290039
0.27114875	0.47338867
0.27120203	0.47387695
0.27125621	0.47436523
0.27131127	0.47485352
0.27136722	0.4753418
0.27142404	0.47583008
0.27146849	0.47620688
0.27149771	0.47645073
0.27154056	0.47680664
0.27160012	0.47729492
0.27166051	0.4777832
0.27172184	0.47827148
0.27178408	0.47875977
0.27184722	0.47924805
0.27191122	0.47973633
0.27195804	0.48008907
0.27199088	0.48033294
0.27204224	0.48071289
0.27210903	0.48120117
0.27217667	0.48168945
0.27224527	0.48217773
0.2723148	0.48266602
0.2723852	0.4831543
0.27244074	0.48353513
0.27247682	0.48377887
0.27252904	0.48413086
0.27260227	0.48461914
0.27267631	0.48510742
0.27275133	0.4855957
0.2728273	0.48608398
0.27290414	0.48657227
0.27294606	0.48683602
0.27298535	0.48707988
0.27306111	0.48754883
0.27314074	0.48803711
0.27322129	0.48852539
0.27330284	0.48901367
0.2733853	0.48950195
0.27343218	0.48977689
0.27347434	0.49002065
0.27355365	0.49047852
0.27363894	0.4909668
0.27372511	0.49145508
0.27381226	0.49194336
0.27389088	0.4923792
0.27393552	0.49262229
0.27399005	0.49291992
0.27408031	0.4934082
0.27417125	0.49389648
0.2742631	0.49438477
0.27435598	0.49487305
0.27440844	0.4951461
0.27445594	0.49538943
0.27454564	0.49584961
0.27464146	0.49633789
0.27473808	0.49682617
0.27483574	0.49731445
0.27489366	0.49760103
0.27494369	0.49784417
0.27503528	0.49829102
0.27513597	0.4987793
0.27523743	0.49926758
0.27533943	0.49975306
0.27539154	0.49999569
0.27544457	0.50024414
0.2755495	0.50073242
0.27565506	0.5012207
0.27576148	0.50170898
0.27584691	0.50209686
0.27590152	0.50233984
0.27597888	0.50268555
0.27608876	0.50317383
0.27619925	0.50366211
0.27631067	0.50415039
0.27642421	0.50463867
0.27653837	0.50512695
0.27665318	0.50561523
0.27676864	0.50610352
0.27684105	0.50640726
0.27690011	0.50665087
0.27700422	0.50708008
0.27712346	0.50756836
0.27724317	0.50805664
0.27732348	0.50838206
0.27738447	0.50862576
0.27748667	0.5090332
0.27761016	0.50952148
0.2777342	0.51000977
0.2778142	0.51032285
0.27787728	0.51056677
0.27798608	0.51098633
0.27811375	0.51147461
0.27824203	0.51196289
0.27831339	0.51223293
0.27837859	0.51247687
0.27850258	0.51293945
0.27863441	0.51342773
0.27875444	0.51387017
0.27882127	0.51411372
0.27890112	0.5144043
0.27903635	0.51489258
0.27917236	0.51538086
0.27926869	0.51572487
0.27933769	0.51596868
0.27944797	0.51635742
0.27958759	0.5168457
0.27972124	0.51731116
0.27979189	0.51755481
0.27986963	0.51782227
0.28001255	0.51831055
0.28015631	0.51879883
0.28025091	0.51911851
0.2803238	0.51936239
0.28044758	0.51977539
0.28059491	0.52026367
0.28071515	0.52066047
0.28078976	0.52090417
0.28089282	0.52124023
0.2810437	0.52172852
0.28118455	0.52218239
0.28126088	0.52242608
0.28134847	0.52270508
0.28150281	0.52319336
0.28165794	0.52368164
0.28173707	0.52392952
0.28181573	0.52417353
0.28197238	0.5246582
0.28213105	0.52514648
0.28221862	0.5254147
0.28229905	0.52565871
0.28245254	0.52612305
0.28261479	0.52661133
0.28270552	0.5268831
0.28278776	0.52712711
0.28294347	0.52758789
0.28310933	0.52807617
0.28319786	0.52833559
0.28328191	0.52857959
0.2834453	0.52905273
0.28361051	0.52952887
0.28369574	0.52977272
0.28378583	0.5300293
0.28395805	0.53051758
0.28411193	0.53095187
0.28419908	0.53119559
0.28430603	0.53149414
0.28448195	0.53198242
0.284619	0.53236105
0.28470801	0.53260488
0.28483752	0.53295898
0.28501717	0.53344727
0.28513172	0.53375735
0.28522261	0.5340013
0.28538045	0.53442383
0.28555811	0.53489712
0.28565028	0.535141
0.28574877	0.53540039
0.28593486	0.53588867
0.28608044	0.53626878
0.2861746	0.53651261
0.28631103	0.53686523
0.28650101	0.53735352
0.28660869	0.53762915
0.28670479	0.53787315
0.28688514	0.53833008
0.2870455	0.53873441
0.28714299	0.53897821
0.28727455	0.53930664
0.28747116	0.53979492
0.28758371	0.54007325
0.2876832	0.54031723
0.28786877	0.54077148
0.28802728	0.54115776
0.28812817	0.54140158
0.28827178	0.54174805
0.28847363	0.54223265
0.2885758	0.54247668
0.2886803	0.54272461
0.28888655	0.54321289
0.2890262	0.54354206
0.28913055	0.54378593
0.28930348	0.54418945
0.28947949	0.54459832
0.28958529	0.54484214
0.28972609	0.54516602
0.28993567	0.54564586
0.29004283	0.54588985
0.29015446	0.54614258
0.29037069	0.54663086
0.2905032	0.54692884
0.2906126	0.5471728
0.2908078	0.54760742
0.29096662	0.5479596
0.29107749	0.54820346
0.29125076	0.54858398
0.29143297	0.54898243
0.29154534	0.54922627
0.29169967	0.54956055
0.29190231	0.54999762
0.29201619	0.55024145
0.2921546	0.55053711
0.29237468	0.55100533
0.29249005	0.55124925
0.29261563	0.55151367
0.2928483	0.55200195
0.29296692	0.55224989
0.29308459	0.55249387
0.29331865	0.55297852
0.29344699	0.55324319
0.29356624	0.55348717
0.29379529	0.55395508
0.29393023	0.55422967
0.29405108	0.55447365
0.29427827	0.55493164
0.29441665	0.55520953
0.29453911	0.55545352
0.29476766	0.5559082
0.2949063	0.55618297
0.29503037	0.55642696
0.29526354	0.55688477
0.29539921	0.55715014
0.29552493	0.55739413
0.29576601	0.55786133
0.29589545	0.5581112
0.29602282	0.55835519
0.29626687	0.55882209
0.2963951	0.55906605
0.29653246	0.55932617
0.29676812	0.55977129
0.2968981	0.56001515
0.2970518	0.56030273
0.29727278	0.56071483
0.2974045	0.56095867
0.29757802	0.5612793
0.29778091	0.56165284
0.29791437	0.5618967
0.29811124	0.56225586
0.29829256	0.56258546
0.29842777	0.56282937
0.29865154	0.56323242
0.29880779	0.56351282
0.29894475	0.56375681
0.29918881	0.56419091
0.29932674	0.56443488
0.29947568	0.56469727
0.29970943	0.56510799
0.2998492	0.56535184
0.30003412	0.56567383
0.30023373	0.56602021
0.30037533	0.5662641
0.30059997	0.56665039
0.30076183	0.56692771
0.30090525	0.56717166
0.30114929	0.56758619
0.30129384	0.56783012
0.3014632	0.56811523
0.30168305	0.5684842
0.30182944	0.56872807
0.30204814	0.5690918
0.30222073	0.56937784
0.30236898	0.56962178
0.30261303	0.57002278
0.30276244	0.57026674
0.30294045	0.57055664
0.30315655	0.57090755
0.30330786	0.57115145
0.30354509	0.5715332
0.30370412	0.57178823
0.30385742	0.57203226
0.30410146	0.57242035
0.30425587	0.5726642
0.30446764	0.57299805
0.30465522	0.57329276
0.30481159	0.57353668
0.30505564	0.57391681
0.30521327	0.57416081
0.30540895	0.57446289
0.30561575	0.57478123
0.30577526	0.57502511
0.3060193	0.57539752
0.3061801	0.57564157
0.30636941	0.57592773
0.30658589	0.57625426
0.30674864	0.57649812
0.30699267	0.57686307
0.30715674	0.57710714
0.30734948	0.57739258
0.30756587	0.5777124
0.30773195	0.5779563
0.30797598	0.57831399
0.30814347	0.57855803
0.30834968	0.57885742
0.30855593	0.5791562
0.30872547	0.57940017
0.30896934	0.57975054
0.30914053	0.57999471
0.30937048	0.58032227
0.30955635	0.58058617
0.30972948	0.58083021
0.30997354	0.58117384
0.31014794	0.58141769
0.31039193	0.5817585
0.31056759	0.58200256
0.31076496	0.58227539
0.31098845	0.58258384
0.31116634	0.5828278
0.31141031	0.5831618
0.31158981	0.58340575
0.31183373	0.58373688
0.31201421	0.58398102
0.31219849	0.58422852
0.31244008	0.5845527
0.31262303	0.58479657
0.31286701	0.58512143
0.31305163	0.58536538
0.31329554	0.58568736
0.31348115	0.58593149
0.31367267	0.58618164
0.31391218	0.5864942
0.31410032	0.58673807
0.31434437	0.58705408
0.31453419	0.58729797
0.31477807	0.58761124
0.31496918	0.58785524
0.31518898	0.58813477
0.31540548	0.58840954
0.31559909	0.58865361
0.31584317	0.5889609
0.31603828	0.58920472
0.31628217	0.58950955
0.31647896	0.58975345
0.31672283	0.59005559
0.31692092	0.59029959
0.31714633	0.59057617
0.31736423	0.59084299
0.31756497	0.59108708
0.31780907	0.59138358
0.31801127	0.59162739
0.31825529	0.59192162
0.31845927	0.59216543
0.31870304	0.59245697
0.31890865	0.59270097
0.31915252	0.59299004
0.31935945	0.59323406
0.31959094	0.59350586
0.31981172	0.5937646
0.32002151	0.5940087
0.32026566	0.59429255
0.32047696	0.59453644
0.32072108	0.59481804
0.32093411	0.59506183
0.32117805	0.59534117
0.32139289	0.59558498
0.32163667	0.59586183
0.32185324	0.59610577
0.3220969	0.59638013
0.32231524	0.59662424
0.32255907	0.59689641
0.32277874	0.59714044
0.32302272	0.59741022
0.32324391	0.59765435
0.32346845	0.59790039
0.32371089	0.59816589
0.32393545	0.59840997
0.32417959	0.5986752
0.32440572	0.59891901
0.32464998	0.59918234
0.324878	0.59942601
0.32512214	0.59968731
0.32535208	0.59993091
0.32559608	0.60018998
0.32582794	0.60043367
0.32607187	0.60069057
0.3263056	0.60093431
0.32654948	0.60118906
0.32678511	0.60143284
0.32702896	0.60168545
0.32726652	0.60192927
0.32751034	0.60217977
0.32774982	0.60242363
0.32799365	0.60267205
0.32823507	0.60291611
0.32847888	0.60316232
0.32872218	0.60340645
0.32896621	0.60365078
0.32921122	0.60389486
0.32945529	0.60413714
0.32970239	0.60438121
0.3299465	0.60462145
0.33019558	0.60486558
0.33043974	0.60510387
0.33069088	0.60534825
0.33093519	0.60558443
0.3311882	0.60582881
0.33143252	0.6060631
0.33168766	0.60630754
0.33193195	0.60653987
0.33218934	0.60678434
0.33243358	0.60701474
0.33269322	0.60725928
0.33293735	0.60748777
0.33319932	0.6077324
0.33344334	0.60795908
0.33370742	0.60820347
0.33395149	0.60842868
0.33421786	0.6086729
0.334462	0.60889644
0.3347168	0.60912804
0.33497483	0.60936243
0.33521902	0.6095825
0.33549004	0.60982666
0.33573427	0.61004488
0.33600768	0.6102892
0.33625222	0.6105058
0.33652785	0.61074995
0.33677227	0.61096472
0.33705053	0.61120901
0.33729481	0.61142198
0.33757572	0.61166641
0.33781981	0.61187768
0.33810311	0.61212197
0.33834727	0.61233181
0.33862305	0.61256741
0.33887735	0.61278434
0.33912152	0.61299101
0.33941016	0.61323518
0.33965462	0.61344023
0.33994582	0.61368443
0.34019025	0.61388773
0.34048431	0.61413203
0.34072853	0.61433363
0.34102536	0.61457799
0.34126939	0.61477819
0.34155273	0.61500925
0.34181311	0.61522121
0.34205732	0.61541844
0.34235991	0.61566266
0.34260443	0.61585833
0.34290986	0.61610252
0.34315415	0.61629643
0.34346258	0.61654068
0.34370666	0.6167333
0.34399414	0.61695882
0.34426228	0.61716878
0.34450652	0.61735852
0.34482121	0.61760275
0.34506565	0.61779089
0.34538357	0.61803515
0.34562766	0.61822172
0.34594727	0.61846499
0.3461927	0.61865137
0.34643683	0.61883535
0.34676129	0.61907956
0.34700575	0.61926202
0.34733353	0.61950621
0.34757765	0.61968716
0.34790039	0.61992533
0.34815278	0.62011114
0.34839693	0.62028953
0.34873172	0.62053375
0.34897613	0.62071059
0.34931437	0.62095474
0.34955845	0.62113024
0.34985352	0.62134121
0.35014446	0.62154875
0.35038875	0.62172169
0.35073462	0.62196588
0.35097882	0.62213732
0.35131836	0.62237469
0.35157232	0.62255177
0.35181645	0.62272077
0.35217009	0.62296499
0.35241436	0.62313247
0.35277172	0.62337664
0.35301585	0.62354296
0.35327148	0.62371594
0.35362171	0.62395235
0.35386601	0.62411598
0.35423164	0.62436012
0.35447577	0.62452261
0.35473633	0.62469491
0.35509006	0.62492818
0.3553344	0.62508811
0.3557087	0.62533223
0.35595284	0.625491
0.35620117	0.62565137
0.35657617	0.62589279
0.35682051	0.62604903
0.35717773	0.62627653
0.35744809	0.62644825
0.35769231	0.62660217
0.35808098	0.62684631
0.35832511	0.62699889
0.35864258	0.62719627
0.3589626	0.62739473
0.35920689	0.62754491
0.35960526	0.62778904
0.35984939	0.62793814
0.36010742	0.62809466
0.36049733	0.62833033
0.36074161	0.62847703
0.36108398	0.62868178
0.36139455	0.62886695
0.36163885	0.62901133
0.36205326	0.62925546
0.36229739	0.6293988
0.36254883	0.62954537
0.36296186	0.62978521
0.36320611	0.62992623
0.36352539	0.6301097
0.36387615	0.63031046
0.36412046	0.63044921
0.36450195	0.6306651
0.36479642	0.63083121
0.36504071	0.63096777
0.36547852	0.63121168
0.36596714	0.63148193
0.36641206	0.63172606
0.36665627	0.6318594
0.36694336	0.63201525
0.36735179	0.63223591
0.36759605	0.63236708
0.36791992	0.63254018
0.36829835	0.63274148
0.36854264	0.63287052
0.36889648	0.63305665
0.36925204	0.63324282
0.36949635	0.63336974
0.36987305	0.63356471
0.37021315	0.63373995
0.37045747	0.6338648
0.37084961	0.63406447
0.37118196	0.63423294
0.37142628	0.63435574
0.37182617	0.63455602
0.37215878	0.63472183
0.37240309	0.6348426
0.37280273	0.63503943
0.37314393	0.63520666
0.37338825	0.63532542
0.3737793	0.63551479
0.37413777	0.63568747
0.37438208	0.63580423
0.37475586	0.63598218
0.37514064	0.63616429
0.37538492	0.6362791
0.37573242	0.63644169
0.3761529	0.63663719
0.37639715	0.63675006
0.37670898	0.63689339
0.37717497	0.63710618
0.37741915	0.63721715
0.37768555	0.63733733
0.37817383	0.63755639
0.37845152	0.63768045
0.3786958	0.63778851
0.37915039	0.63798885
0.37949501	0.63813987
0.37973933	0.63824603
0.38012695	0.6384138
0.38054975	0.6385955
0.38079399	0.63869983
0.38110352	0.63883128
0.3815918	0.63903721
0.38186036	0.63914999
0.38210463	0.63925152
0.38256836	0.63944353
0.38293998	0.63959635
0.38318428	0.63969604
0.38354492	0.63984252
0.38403258	0.64003903
0.38427678	0.64013695
0.38452148	0.64023426
0.38500977	0.6404274
0.38538387	0.6405743
0.38562817	0.64066948
0.38598633	0.64080836
0.38647461	0.64099616
0.38674979	0.64110151
0.38699408	0.64119402
0.38745117	0.64136644
0.38788809	0.64152985
0.38813231	0.64162064
0.38842773	0.6417297
0.38891602	0.64190868
0.38928754	0.64204383
0.38953185	0.64213196
0.38989258	0.64226146
0.39038086	0.64243526
0.39070524	0.64254999
0.39094958	0.64263553
0.39135742	0.64277772
0.3918457	0.64294639
0.39214272	0.64304842
0.39238706	0.64313141
0.39282227	0.64327863
0.39331055	0.64344222
0.39360162	0.64353921
0.39384596	0.64361967
0.39428711	0.64376435
0.39477539	0.64392291
0.3950838	0.64402243
0.39532815	0.64410039
0.39575195	0.64423501
0.39624023	0.64438859
0.39659137	0.64449814
0.3968357	0.64457363
0.3972168	0.64469077
0.39770508	0.6448394
0.3981266	0.64496643
0.39837085	0.64503948
0.39868164	0.64513177
0.39916992	0.6452755
0.3996582	0.64541761
0.3999363	0.6454981
0.40018063	0.64556789
0.40063477	0.64569701
0.40112305	0.6458343
0.40153648	0.64594933
0.40178074	0.64601674
0.40209961	0.64610407
0.40258789	0.64623655
0.40307617	0.64636745
0.4034187	0.64645848
0.40366305	0.64652269
0.40405273	0.6466245
0.40454102	0.64675066
0.4050293	0.64687525
0.40534414	0.64695496
0.40558851	0.64701602
0.40600586	0.64711975
0.40649414	0.64723967
0.40698242	0.64735802
0.40731924	0.64743891
0.4075636	0.64749688
0.40795898	0.64759009
0.40844727	0.6477038
0.40893555	0.64781596
0.40935201	0.64791045
0.40959627	0.64796535
0.40991211	0.64803568
0.41040039	0.64814323
0.41088867	0.64824926
0.41137695	0.64835377
0.41169699	0.64842161
0.41194137	0.64847267
0.41235352	0.64855822
0.4128418	0.64865817
0.41333008	0.64875661
0.41381836	0.64885354
0.41412456	0.64891375
0.41436896	0.64896104
0.41479492	0.64904289
0.4152832	0.64913532
0.41577148	0.64922624
0.41625977	0.64931568
0.41665513	0.64938706
0.41689944	0.64943063
0.41723633	0.64949008
0.41772461	0.64957504
0.41821289	0.64965852
0.41870117	0.64974052
0.41918945	0.64982104
0.4195626	0.64988166
0.41980694	0.64992078
0.42016602	0.64997765
0.4206543	0.65005374
0.42114258	0.65012836
0.42163086	0.65020151
0.42211914	0.65027319
0.42260742	0.65034341
0.42289607	0.65038442
0.4231405	0.6504184
0.42358398	0.65047946
0.42407227	0.65054529
0.42456055	0.65060967
0.42504883	0.65067258
0.42553711	0.65073404
0.42602539	0.65079405
0.4265026	0.6508513
0.42674677	0.65088021
0.42700195	0.65090972
0.42749023	0.65096538
0.42797852	0.65101959
0.4284668	0.65107235
0.42895508	0.65112367
0.42944336	0.65117354
0.42993164	0.65122196
0.43041992	0.65126895
0.4309082	0.65131449
0.43132273	0.65135205
0.43156702	0.65137373
0.43188477	0.65140126
0.43237305	0.65144248
0.43286133	0.65148226
0.43334961	0.65152061
0.43383789	0.65155753
0.43432617	0.65159301
0.43481445	0.65162705
0.43530273	0.65165967
0.43579102	0.65169085
0.4362793	0.65172059
0.43676758	0.65174891
0.43725586	0.65177579
0.43774414	0.65180124
0.43823242	0.65182527
0.43868358	0.6518462
0.43892781	0.65185713
0.43920898	0.65186901
0.43969727	0.65188873
0.44018555	0.65190702
0.44067383	0.65192388
0.44116211	0.65193931
0.44165039	0.6519533
0.44213867	0.65196586
0.44262695	0.65197697
0.44311523	0.65198665
0.44360352	0.6519949
0.4440918	0.65200172
0.44458008	0.65200711
0.44506836	0.65201107
0.44555664	0.65201359
0.44604492	0.65201469
0.4465332	0.65201435
0.44702148	0.65201257
0.44750977	0.65200934
0.44799805	0.65200468
0.44848633	0.65199859
0.44897461	0.65199105
0.44946289	0.65198206
0.44995117	0.65197163
0.45043945	0.65195976
0.45092773	0.65194644
0.45141602	0.65193167
0.4519043	0.65191546
0.45239258	0.65189779
0.45288086	0.65187868
0.45327749	0.65186212
0.45352126	0.65185146
0.45385742	0.65183609
0.4543457	0.65181263
0.45483398	0.65178771
0.45532227	0.65176133
0.45581055	0.65173349
0.45629883	0.6517042
0.45678711	0.65167344
0.45727539	0.65164121
0.45776367	0.65160752
0.45825195	0.65157236
0.45874023	0.65153573
0.45922852	0.65149762
0.4597168	0.65145802
0.46020508	0.65141695
0.46061206	0.65138163
0.4608558	0.65135994
0.46118164	0.65133036
0.46166992	0.65128484
0.4621582	0.65123784
0.46264648	0.65118934
0.46313477	0.65113935
0.46362305	0.65108786
0.46411133	0.65103487
0.46459961	0.65098038
0.46508789	0.65092439
0.46540378	0.65088747
0.46564776	0.65085832
0.46606445	0.65080788
0.46655273	0.65074737
0.46704102	0.65068533
0.4675293	0.65062177
0.46801758	0.65055669
0.46850586	0.65049009
0.46898309	0.65042352
0.46922661	0.65038898
0.46948242	0.65035226
0.4699707	0.65028108
0.47045898	0.65020834
0.47094727	0.65013405
0.47143555	0.6500582
0.47192383	0.64998081
0.47228859	0.64992204
0.47253239	0.64988211
0.47290039	0.64982131
0.47338867	0.64973925
0.47387695	0.64965561
0.47436523	0.64957039
0.47485352	0.64948359
0.4751681	0.64942693
0.47541203	0.6493823
0.47583008	0.64930522
0.47631836	0.6492137
0.47680664	0.64912055
0.47729492	0.64902579
0.47767033	0.64895191
0.47791406	0.64890323
0.47827148	0.6488314
0.47875977	0.64873186
0.47924805	0.64863067
0.47973633	0.64852783
0.48006974	0.64845676
0.48031358	0.64840403
0.48071289	0.6483172
0.48120117	0.64820951
0.48168945	0.64810013
0.4821426	0.64799714
0.48238607	0.64794101
0.48266602	0.64787624
0.4831543	0.64776196
0.48364258	0.64764597
0.48413086	0.64752825
0.4843911	0.64746491
0.4846351	0.64740472
0.48510742	0.64728767
0.4855957	0.64716497
0.48608398	0.64704048
0.48633778	0.64697518
0.48658175	0.64691157
0.48706055	0.64678624
0.48754883	0.64665671
0.48799061	0.64653795
0.48823396	0.64647156
0.48852539	0.64639197
0.48901367	0.64625728
0.48950195	0.64612081
0.48984417	0.64602409
0.49008777	0.64595425
0.49047852	0.64584206
0.4909668	0.64570037
0.49141559	0.64556848
0.49165879	0.64549583
0.49194336	0.6454109
0.49243164	0.64526384
0.49291992	0.64511494
0.49319672	0.64502972
0.49344039	0.64495357
0.49389648	0.64481102
0.49438477	0.64465674
0.49470292	0.64455518
0.49494648	0.64447619
0.49536133	0.64434176
0.49584961	0.64418199
0.49618139	0.64407231
0.49642488	0.64399048
0.49682617	0.64385583
0.49731445	0.64369047
0.49763454	0.643581
0.49787799	0.64349632
0.49829102	0.64335295
0.4987793	0.64318191
0.49906441	0.6430811
0.49930788	0.64299355
0.49975586	0.64283288
0.50022872	0.64266167
0.50047159	0.64257203
0.50073242	0.64247618
0.5012207	0.64229536
0.50161696	0.64214725
0.50186011	0.64205474
0.50219727	0.64192681
0.50268555	0.64174007
0.50298683	0.64162388
0.50323033	0.64152844
0.50366211	0.64135949
0.50409539	0.64118855
0.5043386	0.64109102
0.50463867	0.64097088
0.50512695	0.64077392
0.5054318	0.64064998
0.50567539	0.64054945
0.50610352	0.64037289
0.50650903	0.64020436
0.50675238	0.64010169
0.50708008	0.63996354
0.50756836	0.6397561
0.50781621	0.63965005
0.50805992	0.63954432
0.50854492	0.63933395
0.50886551	0.63919388
0.50910909	0.63908594
0.50952148	0.6389032
0.50990216	0.63873332
0.51014566	0.63862316
0.51049805	0.63846373
0.5109268	0.63826835
0.51117025	0.63815594
0.51147461	0.63801537
0.51193996	0.63779891
0.51218344	0.63768426
0.51245117	0.637558
0.51293945	0.63732625
0.51318629	0.63720833
0.51343009	0.63709039
0.51391602	0.63685514
0.51417795	0.63672752
0.51442175	0.63660724
0.51489258	0.63637474
0.51515969	0.63624201
0.51540351	0.63611937
0.51586914	0.6358849
0.51613195	0.63575175
0.51637578	0.63562672
0.5168457	0.63538548
0.51709513	0.63525667
0.51733899	0.63512923
0.51780536	0.63488525
0.51804899	0.63475646
0.51831055	0.63461775
0.51875128	0.63438284
0.51899485	0.63425152
0.51928711	0.63409372
0.51968911	0.63387541
0.51993273	0.63374158
0.52026367	0.63355956
0.5206192	0.63336288
0.5208629	0.63322652
0.52124023	0.63301511
0.52154186	0.63284516
0.52178567	0.63270625
0.52221321	0.63246225
0.52245711	0.63232201
0.52270508	0.63217844
0.52312148	0.63193665
0.52336511	0.63179362
0.52368164	0.63160751
0.52402312	0.63140565
0.52426688	0.63125997
0.5246582	0.6310257
0.52491842	0.6308691
0.52516234	0.63072072
0.52556298	0.63047674
0.5258066	0.63032682
0.52612305	0.63013176
0.52644566	0.62993185
0.52668952	0.62977916
0.52707844	0.62953517
0.52732231	0.62938093
0.52758789	0.62921214
0.52794924	0.62898169
0.5281931	0.62882452
0.52856445	0.62858472
0.52881498	0.62842213
0.52905897	0.62826211
0.52943059	0.62801818
0.5296744	0.62785649
0.5300293	0.62762071
0.53028562	0.62744958
0.53052959	0.62728496
0.53089087	0.62704099
0.53113465	0.62687469
0.53149159	0.62663076
0.53173566	0.62646303
0.53198242	0.62629189
0.53233116	0.62604971
0.53257494	0.62587873
0.53292217	0.62563477
0.53316608	0.62546197
0.53344727	0.62526186
0.53375261	0.62504386
0.53399644	0.62486806
0.53433416	0.62462415
0.53457803	0.62444626
0.53491181	0.62420242
0.53540039	0.62384192
0.53572886	0.62359814
0.53597261	0.6234155
0.53629767	0.6231716
0.53654155	0.6229867
0.53686275	0.6227429
0.53710683	0.62255664
0.53735352	0.62236667
0.53766756	0.62212454
0.53791128	0.62193482
0.53822442	0.62169079
0.5384682	0.62149877
0.53877768	0.62125499
0.53902147	0.62106106
0.53930664	0.62083366
0.53957117	0.62062187
0.53981521	0.62042455
0.54011675	0.62018047
0.54036046	0.61998126
0.54065884	0.61973729
0.54090258	0.61953573
0.5411973	0.61929214
0.54144126	0.61908837
0.5417327	0.61884463
0.54197665	0.61863922
0.54223633	0.61841924
0.54250859	0.61818804
0.54275261	0.61797882
0.54303702	0.61773474
0.5432807	0.61752351
0.54356224	0.6172794
0.54380593	0.61706574
0.54408424	0.61682195
0.544328	0.61660593
0.54460306	0.61636235
0.54484697	0.61614402
0.54511904	0.61590038
0.54536293	0.61567994
0.54563198	0.61543622
0.54587593	0.6152138
0.54614194	0.61496991
0.54638607	0.6147455
0.54663086	0.61451826
0.54689309	0.6142747
0.54713715	0.61404572
0.54739726	0.61380158
0.54764111	0.61357039
0.54789867	0.61332615
0.54814224	0.6130927
0.5483974	0.61284842
0.54864085	0.61261233
0.54889335	0.61236818
0.54913676	0.61212956
0.54938663	0.61188549
0.54963002	0.61164431
0.54987727	0.61140028
0.55012067	0.61115658
0.55036532	0.61091252
0.55060913	0.61066604
0.55085074	0.6104221
0.55109475	0.61017319
0.55133354	0.60992894
0.55157822	0.60967733
0.55181404	0.60943328
0.55205885	0.60917908
0.5522923	0.60893512
0.55253688	0.60867825
0.55276824	0.60843428
0.55301253	0.60817475
0.55324181	0.60793064
0.55348599	0.60766827
0.55371302	0.60742413
0.55393988	0.60717773
0.55418193	0.60691472
0.55440447	0.60667049
0.55464863	0.60640241
0.5548691	0.60615786
0.55511316	0.6058871
0.55533134	0.60564249
0.55557546	0.60536869
0.55579135	0.60512422
0.55603563	0.60484719
0.55624929	0.60460289
0.55649374	0.60432261
0.55670527	0.60407854
0.55694957	0.60379525
0.5571593	0.60355113
0.55739768	0.60327148
0.55761133	0.60302043
0.55781713	0.60277625
0.55806129	0.60248635
0.55826516	0.60224182
0.55850935	0.60194877
0.55871107	0.60170429
0.5589554	0.60140767
0.55915501	0.60116345
0.55939932	0.6008635
0.55959736	0.60061942
0.55982085	0.6003418
0.56003785	0.60007173
0.56023226	0.59982745
0.5604765	0.59952025
0.560669	0.59927575
0.56091326	0.5989649
0.56110376	0.59872073
0.56134804	0.59840631
0.56153706	0.5981622
0.5617381	0.59790039
0.56196858	0.59759973
0.56215414	0.5973553
0.56239842	0.59703302
0.56258209	0.59678874
0.56282633	0.59646272
0.56300851	0.59621863
0.56320948	0.59594727
0.5634333	0.59564436
0.56361222	0.59539994
0.56385648	0.59506548
0.56403359	0.59482132
0.56427782	0.59448305
0.56445357	0.59423891
0.56462826	0.59399414
0.564872	0.59365191
0.56504455	0.5934075
0.5652887	0.59306056
0.56545972	0.59281648
0.56565956	0.5925293
0.56587353	0.5922209
0.56604167	0.59197652
0.56628582	0.5916204
0.5664523	0.59137636
0.56666376	0.59106445
0.56686172	0.59077161
0.56702551	0.5905273
0.56726965	0.59016182
0.56743183	0.58991779
0.56764201	0.58959961
0.56783704	0.58930359
0.56799659	0.58905921
0.56824072	0.58868404
0.56839878	0.58843999
0.56859525	0.58813477
0.56880007	0.58781567
0.56895535	0.58757143
0.5691995	0.58718631
0.56935364	0.5869422
0.56952437	0.58666992
0.5697508	0.58630754
0.5699023	0.58606325
0.57013077	0.58569336
0.57029684	0.58542369
0.57044593	0.58517942
0.57069006	0.5847781
0.57083784	0.58453395
0.57102164	0.58422852
0.57122875	0.58388313
0.57137408	0.58363881
0.57160338	0.58325195
0.57176255	0.58298268
0.57190559	0.58273835
0.57214972	0.58232015
0.5722916	0.582076
0.57245845	0.58178711
0.57267661	0.58140784
0.57281618	0.58116356
0.57301706	0.58081055
0.57319898	0.58048967
0.57333634	0.58024536
0.57356686	0.57983398
0.57371694	0.57956539
0.57385218	0.57932116
0.5740963	0.5788789
0.57423054	0.57863475
0.57437562	0.57836914
0.57460794	0.577942
0.57474009	0.57769777
0.57490442	0.57739258
0.5751155	0.57699878
0.57524564	0.57675452
0.57542526	0.57641602
0.5756191	0.57604912
0.57574729	0.57580483
0.57593836	0.57543945
0.57611885	0.57509288
0.57624516	0.57484859
0.57644395	0.57446289
0.57661486	0.57412999
0.57673937	0.5738857
0.57694229	0.57348633
0.57710728	0.57316038
0.57723003	0.57291609
0.5774336	0.57250977
0.57759621	0.57218399
0.57771727	0.57193969
0.57791813	0.5715332
0.57808178	0.57120076
0.5782012	0.57095647
0.57839612	0.57055664
0.5785641	0.57021068
0.57868196	0.5699664
0.5788678	0.56958008
0.5790433	0.56921375
0.57915965	0.56896948
0.57933343	0.56860352
0.5795195	0.56820998
0.57963441	0.56796573
0.57979326	0.56762695
0.57999283	0.56719944
0.58010636	0.56695523
0.58024753	0.56665039
0.58046341	0.56618222
0.58057564	0.56593806
0.5806965	0.56567383
0.58091904	0.56518555
0.58104241	0.56491421
0.58115271	0.56466998
0.5813605	0.56420898
0.58150667	0.5638837
0.58161583	0.56363944
0.58179737	0.56323242
0.58196867	0.56284703
0.58207679	0.5626028
0.58223	0.56225586
0.58242859	0.56180453
0.58253573	0.56156035
0.58265864	0.5612793
0.58287149	0.56079102
0.58299284	0.56051227
0.58309856	0.56026803
0.58329462	0.55981445
0.5834481	0.55945857
0.58355295	0.55921428
0.58371443	0.55883789
0.58390171	0.55839996
0.58400588	0.5581558
0.58413132	0.55786133
0.58433879	0.55737305
0.58445755	0.5570932
0.58456084	0.55684899
0.5847521	0.55639648
0.58490807	0.55602687
0.58501091	0.55578267
0.58516354	0.55541992
0.58535771	0.55495776
0.58546018	0.55471361
0.58557345	0.55444336
0.58577792	0.55395508
0.5859088	0.5536423
0.58601086	0.55339813
0.58618621	0.55297852
0.58635699	0.55256965
0.58645895	0.55232551
0.58659405	0.55200195
0.58679795	0.55151367
0.58690699	0.55125261
0.58700901	0.55100845
0.58720608	0.55053711
0.58735525	0.55018058
0.58745756	0.54993648
0.58761526	0.54956055
0.58780418	0.549111
0.58790694	0.54886691
0.58802625	0.54858398
0.58823261	0.5480957
0.58835738	0.54780089
0.58846107	0.54755694
0.58864727	0.54711914
0.58880915	0.5467394
0.58891365	0.54649539
0.58906484	0.54614258
0.58926258	0.54568295
0.58936783	0.54543887
0.58948581	0.54516602
0.58969777	0.54467773
0.58982385	0.5443882
0.58993093	0.54414414
0.59012598	0.54370117
0.59028281	0.54334657
0.5903917	0.54310266
0.5905611	0.54272461
0.59074544	0.54231549
0.59085635	0.5420716
0.5910043	0.54174805
0.5912123	0.5412962
0.59132557	0.54105224
0.59145706	0.54077148
0.59168415	0.54029003
0.59180014	0.54004594
0.59192094	0.53979492
0.59215748	0.53930664
0.59228088	0.53905386
0.59240185	0.53880983
0.59264114	0.53833008
0.59276865	0.53807657
0.59289342	0.5378326
0.59313739	0.53735828
0.59326423	0.53711421
0.59339592	0.53686523
0.59363719	0.53641188
0.59376911	0.53616825
0.59392249	0.53588867
0.59414721	0.53548276
0.59428516	0.53523951
0.59447228	0.53491211
0.59466942	0.53457127
0.5948142	0.53432799
0.59504935	0.53393555
0.59520627	0.53367752
0.59535916	0.53343375
0.59560224	0.53304812
0.59576109	0.5328048
0.5959804	0.5324707
0.59616732	0.5321911
0.59633623	0.5319476
0.59657959	0.53159919
0.59675626	0.5313564
0.59699885	0.53102412
0.59718295	0.53078125
0.59738718	0.53051758
0.59761711	0.53022512
0.59781776	0.52998152
0.5980613	0.52968851
0.59827327	0.52944636
0.59851623	0.52917007
0.5987426	0.52892801
0.59898394	0.5286693
0.59922527	0.52842611
0.59947079	0.5281841
0.5997285	0.52794006
0.59997334	0.52771929
0.60025425	0.52747309
0.60049818	0.52727126
0.60080816	0.5270252
0.60105131	0.52683857
0.60131836	0.52664822
0.60164735	0.52642139
0.60189308	0.52626539
0.60229492	0.5260244
0.60254377	0.52588131
0.60278867	0.52575667
0.60327148	0.52552424
0.60354465	0.52540204
0.60378954	0.52530635
0.60424805	0.52514034
0.60473633	0.52499077
0.60502647	0.52491255
0.60527128	0.52485854
0.60571289	0.52477415
0.60620117	0.52470631
0.60668945	0.52466492
0.60717773	0.52464971
0.60766602	0.52466042
0.6081543	0.52469682
0.60864258	0.52475864
0.60913086	0.52484568
0.60938844	0.52489891
0.60963255	0.52496124
0.61010742	0.52509497
0.6105957	0.52525712
0.61089645	0.52536748
0.61114044	0.52546736
0.61157227	0.52565636
0.61192431	0.52582372
0.61216816	0.52594873
0.61254883	0.52615582
0.61285353	0.52633036
0.6130972	0.52648025
0.61347538	0.52672232
0.61372173	0.52688684
0.61401367	0.52709334
0.61430694	0.52730647
0.61454996	0.52749258
0.6148611	0.52773788
0.6151052	0.52793779
0.61539207	0.52818273
0.61563562	0.52839736
0.61590282	0.52864098
0.61614678	0.52886907
0.61639853	0.52911232
0.61664055	0.52935702
0.61687699	0.5295994
0.61711979	0.52985809
0.61734564	0.53009997
0.61758906	0.53037189
0.61780491	0.53061512
0.61804804	0.53090104
0.61825244	0.53114387
0.61849673	0.53144636
0.6186914	0.53168899
0.61891814	0.53198242
0.61912198	0.5322513
0.61930374	0.53249408
0.61954722	0.53283
0.61972144	0.53307309
0.61996507	0.53342497
0.6201324	0.53366883
0.62030929	0.53393555
0.62053762	0.53428587
0.62069443	0.53452936
0.6209333	0.53491211
0.62108821	0.53516535
0.62123535	0.5354081
0.62147919	0.53582175
0.62162114	0.5360654
0.62179738	0.53637695
0.62200222	0.53674582
0.62213591	0.53698922
0.6223305	0.53735352
0.62250891	0.53769418
0.622635	0.53793749
0.62283313	0.53833008
0.62300076	0.53866909
0.62311984	0.53891241
0.62330787	0.53930664
0.62347898	0.53967297
0.62359153	0.53991645
0.62375684	0.5402832
0.62394458	0.54070851
0.624051	0.5409523
0.62418191	0.54125977
0.62438578	0.54174805
0.62449878	0.54202441
0.6245972	0.54226759
0.62477791	0.54272461
0.62493654	0.54313553
0.62502957	0.54337932
0.62514952	0.54370117
0.62532792	0.54418945
0.62545199	0.5445369
0.62553795	0.5447805
0.62567098	0.54516602
0.62583563	0.5456543
0.62594659	0.54599092
0.6260259	0.54623449
0.62615213	0.54663086
0.62630399	0.54711914
0.62642179	0.54750743
0.62649481	0.54775122
0.62659562	0.5480957
0.6267355	0.54858398
0.62687148	0.54907227
0.62694568	0.54934428
0.62701109	0.54958772
0.62713237	0.55004883
0.62725726	0.55053711
0.62737854	0.55102539
0.62743971	0.55127667
0.62749794	0.55152009
0.62761077	0.55200195
0.62772171	0.55249023
0.62782929	0.55297852
0.62790592	0.55333571
0.62795733	0.55357946
0.62803463	0.55395508
0.62813245	0.55444336
0.62822711	0.55493164
0.62831863	0.55541992
0.62839077	0.55581688
0.62843427	0.55606077
0.62849247	0.55639648
0.62857485	0.55688477
0.62865425	0.55737305
0.62873072	0.55786133
0.62880428	0.55834961
0.62887329	0.55882611
0.62890792	0.55907028
0.62894282	0.55932617
0.62900786	0.55981445
0.62907009	0.56030273
0.62912956	0.56079102
0.62918629	0.5612793
0.62924031	0.56176758
0.62929165	0.56225586
0.62934034	0.56274414
0.62937927	0.56315482
0.62940166	0.56339877
0.62942984	0.5637207
0.6294707	0.56420898
0.62950898	0.56469727
0.6295447	0.56518555
0.62957789	0.56567383
0.62960857	0.56616211
0.62963675	0.56665039
0.62966246	0.56713867
0.62968571	0.56762695
0.62970651	0.56811523
0.62972488	0.56860352
0.62974084	0.5690918
0.62975439	0.56958008
0.62976555	0.57006836
0.62977434	0.57055664
0.62978076	0.57104492
0.62978484	0.5715332
0.62978658	0.57202148
0.62978599	0.57250977
0.62978309	0.57299805
0.62977789	0.57348633
0.6297704	0.57397461
0.62976063	0.57446289
0.62974858	0.57495117
0.62973427	0.57543945
0.6297177	0.57592773
0.62969888	0.57641602
0.62967782	0.5769043
0.62965454	0.57739258
0.62962902	0.57788086
0.62960129	0.57836914
0.62957136	0.57885742
0.62953922	0.5793457
0.62950489	0.57983398
0.62946836	0.58032227
0.62942966	0.58081055
0.62940213	0.58114312
0.62938116	0.58138745
0.62934571	0.58178711
0.62930049	0.58227539
0.62925311	0.58276367
0.62920357	0.58325195
0.62915188	0.58374023
0.62909805	0.58422852
0.62904207	0.5847168
0.62898395	0.58520508
0.6289303	0.5856407
0.62889968	0.58588517
0.62886131	0.58618164
0.6287968	0.58666992
0.62873015	0.5871582
0.62866137	0.58764648
0.62859046	0.58813477
0.62851743	0.58862305
0.62844917	0.58906708
0.62841111	0.58931153
0.628365	0.58959961
0.62828561	0.59008789
0.6282041	0.59057617
0.62812048	0.59106445
0.62803475	0.59155273
0.62796051	0.59196617
0.62791611	0.59221059
0.62785696	0.5925293
0.6277649	0.59301758
0.62767074	0.59350586
0.62757446	0.59399414
0.6274836	0.59444544
0.62743393	0.59468986
0.62737557	0.5949707
0.62727295	0.59545898
0.62716821	0.59594727
0.62706135	0.59643555
0.62698023	0.59679997
0.62692526	0.59704432
0.62684126	0.59741211
0.62672804	0.59790039
0.6266127	0.59838867
0.62650967	0.59881749
0.62645047	0.59906189
0.62637568	0.59936523
0.62625399	0.59985352
0.62613018	0.6003418
0.62602214	0.60076115
0.6259587	0.60100555
0.62587616	0.60131836
0.62574595	0.60180664
0.62561359	0.60229492
0.62551755	0.60264449
0.62544981	0.6028888
0.62534243	0.60327148
0.62520362	0.60375977
0.62506685	0.60423372
0.62499588	0.60447802
0.62491956	0.60473633
0.62477429	0.60522461
0.62462687	0.60571289
0.62453214	0.6060232
0.62445683	0.60626745
0.6243255	0.60668945
0.62417155	0.60717773
0.62405871	0.60753142
0.62398015	0.60777573
0.62385711	0.6081543
0.62369659	0.60864258
0.62357544	0.6090068
0.6234936	0.60925113
0.62336896	0.60961914
0.62320184	0.61010742
0.62308227	0.61045296
0.6229971	0.61069726
0.62286094	0.61108398
0.62268717	0.61157227
0.62257913	0.61187301
0.62249059	0.61211725
0.62233289	0.61254883
0.62215676	0.61302538
0.622066	0.61326964
0.62196963	0.61352539
0.6217846	0.61401367
0.62163675	0.61439962
0.62154261	0.61464395
0.62140774	0.61499023
0.6212159	0.61547852
0.62110655	0.61575467
0.62100892	0.61599886
0.6208253	0.61645508
0.62066597	0.61684699
0.6205661	0.61709133
0.6204255	0.61743164
0.62022214	0.61791992
0.62011852	0.6181672
0.62001507	0.61841135
0.61980836	0.61889648
0.61966629	0.6192269
0.61956055	0.61947117
0.61938517	0.61987305
0.61920939	0.6202724
0.61910131	0.62051674
0.6189525	0.62084961
0.61874775	0.62130441
0.61863726	0.62154873
0.61851025	0.62182617
0.61828554	0.62231445
0.61816829	0.62256764
0.61805412	0.6228118
0.6178288	0.62329102
0.61769456	0.62357447
0.61757798	0.62381868
0.61736233	0.62426758
0.61721596	0.62457007
0.61709693	0.6248143
0.61688602	0.62524414
0.61673242	0.62555496
0.6166109	0.62579921
0.61639974	0.6262207
0.61624389	0.62652967
0.61611985	0.62677391
0.61590338	0.62719727
0.6157503	0.6274947
0.61562372	0.62773893
0.61539686	0.62817383
0.61525163	0.62845057
0.61512247	0.62869477
0.61488011	0.62915039
0.61474783	0.62939777
0.61461607	0.6296419
0.61437194	0.63009218
0.61423895	0.63033648
0.61408549	0.63061523
0.6138603	0.63102266
0.61372469	0.631267
0.61354261	0.6315918
0.61334337	0.63194552
0.61320507	0.63218983
0.61298907	0.63256836
0.61282114	0.63286117
0.61268008	0.63310541
0.61243595	0.63352575
0.61229355	0.63377006
0.61213847	0.6340332
0.61190552	0.63442719
0.61176045	0.63467153
0.61155773	0.63500977
0.61136964	0.6353223
0.6112217	0.63556657
0.61097756	0.63596728
0.61082819	0.63621152
0.61066571	0.63647461
0.61043322	0.63684975
0.61028114	0.63709407
0.61005695	0.63745117
0.60988321	0.63772683
0.6097282	0.63797093
0.60948404	0.63835368
0.60932778	0.63859792
0.6091221	0.63891602
0.6089253	0.63921949
0.60876597	0.63946355
0.60852183	0.63983563
0.60836091	0.64008005
0.60816093	0.64038086
0.60795422	0.64069093
0.60779045	0.64093498
0.60754631	0.64129692
0.60738083	0.64154127
0.6071729	0.6418457
0.60696965	0.64214233
0.60680129	0.6423864
0.60655728	0.64273843
0.60638714	0.64298311
0.60615734	0.64331055
0.60597132	0.64357492
0.60579821	0.64381903
0.60555401	0.64416215
0.6053795	0.6444064
0.60513524	0.64474553
0.60495888	0.64498978
0.60475935	0.64526367
0.60453666	0.64556855
0.60435724	0.6458126
0.60411308	0.64614311
0.603932	0.64638755
0.60368778	0.64671422
0.60350491	0.64695842
0.60330969	0.6472168
0.60307619	0.64752506
0.60289018	0.64776915
0.60264594	0.6480881
0.60245828	0.64833252
0.60221403	0.64864775
0.60202449	0.64889207
0.6018069	0.64916992
0.60158897	0.64944769
0.60139601	0.64969177
0.60115172	0.64999961
0.60095728	0.65024386
0.60071302	0.65054833
0.60051659	0.65079285
0.60027235	0.65109398
0.60007407	0.65133827
0.59985038	0.65161133
0.59962976	0.65188023
0.5994279	0.65212433
0.59918359	0.65241879
0.59898023	0.65266291
0.59873582	0.6529544
0.5985305	0.65319877
0.59828629	0.65348689
0.59807886	0.65373143
0.59783463	0.65401665
0.59762534	0.65426096
0.59738323	0.65454102
0.59717	0.65478749
0.59695688	0.65503163
0.59671265	0.655311
0.59649768	0.6555551
0.59625336	0.65583155
0.59603672	0.65607564
0.59579221	0.65634941
0.59557354	0.65659368
0.59532916	0.65686456
0.59510838	0.65710895
0.59486413	0.65737705
0.59464126	0.65762154
0.59439713	0.65788688
0.59417213	0.65813148
0.59392808	0.65839409
0.59370085	0.65863875
0.59345668	0.65889905
0.59322753	0.65914341
0.59298332	0.65940137
0.59275211	0.65964555
0.59250798	0.65990103
0.59227455	0.6601452
0.59203041	0.66039827
0.59179484	0.66064243
0.59155505	0.66088867
0.59131294	0.66113725
0.59107301	0.66138136
0.59082891	0.6616298
0.59058676	0.66187394
0.59034263	0.66212001
0.59009825	0.66236415
0.58985409	0.66260794
0.58960741	0.66285211
0.58936326	0.66309361
0.58911432	0.66333779
0.58887018	0.66357714
0.58862305	0.66381727
0.58837471	0.66405845
0.58813061	0.66429358
0.58787687	0.6645376
0.58763281	0.66477068
0.58737657	0.66501459
0.58713266	0.66524563
0.58687386	0.66548951
0.58663008	0.66571863
0.58636879	0.66596249
0.5861247	0.66618999
0.58586124	0.66643355
0.58561728	0.66665896
0.58535119	0.66690261
0.58510733	0.66712597
0.58483858	0.66736972
0.58459484	0.66759106
0.58432341	0.66783494
0.58407972	0.66805423
0.58380567	0.66829834
0.58356197	0.66851547
0.58328558	0.66875959
0.58304155	0.66897497
0.58276367	0.66921819
0.58251847	0.66943266
0.58227433	0.66964446
0.5819924	0.66988834
0.58174848	0.67009864
0.5814637	0.67034245
0.58121976	0.67055115
0.58093227	0.67079489
0.58068848	0.67100169
0.58039806	0.67124572
0.58015428	0.6714505
0.5798613	0.6716946
0.57961724	0.6718977
0.5793457	0.67212188
0.57907711	0.67234318
0.57883311	0.67254321
0.57853391	0.67278704
0.57828999	0.67298568
0.57798783	0.67322946
0.57774405	0.67342622
0.57743896	0.67367033
0.57719503	0.67386525
0.5769043	0.6740958
0.57664289	0.67430277
0.57639883	0.67449481
0.57608728	0.67473865
0.57584338	0.67492943
0.57552871	0.67517332
0.57528491	0.67536219
0.57496732	0.67560628
0.57472325	0.67579365
0.57446289	0.67599192
0.57415787	0.6762234
0.57391372	0.67640841
0.57358927	0.67665214
0.57334547	0.67683516
0.57301778	0.67707923
0.57277373	0.67726078
0.57250977	0.67745557
0.57219809	0.67768476
0.57195405	0.67786395
0.57161911	0.67810785
0.57137523	0.67828518
0.57104492	0.67852356
0.57079289	0.67870527
0.57054878	0.67887992
0.57020632	0.67912383
0.56996241	0.67929733
0.56961665	0.67954134
0.56937267	0.67971327
0.5690918	0.67990962
0.56877873	0.68012779
0.56853476	0.6802974
0.5681811	0.68054141
0.56793721	0.68070938
0.56762695	0.68092145
0.56733553	0.68112016
0.5670915	0.68128584
0.5667298	0.68152986
0.56648597	0.68169403
0.56616211	0.68191043
0.56587611	0.68210106
0.56563209	0.682263
0.56526209	0.68250703
0.56501826	0.68266752
0.56469727	0.68287718
0.56439986	0.68307083
0.56415588	0.6832292
0.56377732	0.68347323
0.56353344	0.68363017
0.56323242	0.68382236
0.56290594	0.68402998
0.56266219	0.68418472
0.56227477	0.68442875
0.56203079	0.68458226
0.56176758	0.6847465
0.56139419	0.68497859
0.56115033	0.68512989
0.56079102	0.68535099
0.56050926	0.68552384
0.56026531	0.68567298
0.55986343	0.68591701
0.55961954	0.68606486
0.55932617	0.68624128
0.55896831	0.68645562
0.55872448	0.6866014
0.55834961	0.68682368
0.55806839	0.68698984
0.5578245	0.68713356
0.55740737	0.6873776
0.55716344	0.68752008
0.55688477	0.68768155
0.55649663	0.68790552
0.55625277	0.688046
0.5559082	0.68824282
0.55558053	0.68842926
0.55533673	0.68856771
0.55493164	0.68879588
0.55465896	0.68894895
0.55441513	0.68908534
0.55397583	0.68932938
0.55373188	0.68946469
0.5534668	0.6896105
0.55304235	0.689843
0.55279845	0.68997638
0.55249023	0.69014348
0.55210284	0.69035265
0.55185899	0.6904841
0.55151367	0.69066865
0.55115712	0.6908584
0.55091331	0.69098795
0.55053711	0.69118613
0.55020502	0.69136033
0.54996123	0.69148798
0.54956055	0.69169603
0.54924634	0.69185848
0.54900255	0.69198427
0.54858398	0.69219846
0.54828087	0.69235292
0.54803708	0.69247686
0.54760742	0.69269353
0.5473084	0.69284368
0.54706461	0.6929658
0.54663086	0.69318133
0.54632869	0.69333082
0.54608491	0.69345115
0.5456543	0.69366195
0.54534152	0.69381438
0.54509774	0.69393294
0.54467773	0.6941355
0.54434668	0.69429441
0.5441029	0.69441123
0.54370117	0.69460207
0.54334394	0.69477098
0.54310013	0.69488606
0.54272461	0.69506176
0.54233301	0.69524412
0.54208917	0.69535747
0.54174805	0.69551463
0.54131362	0.69571384
0.54106969	0.69582553
0.54077148	0.69596079
0.54028551	0.69618021
0.54004156	0.69629019
0.53979492	0.69640037
0.53930664	0.69661747
0.53900373	0.69675148
0.53875996	0.69685908
0.53833008	0.6970472
0.53795686	0.69720968
0.53771305	0.69731564
0.53735352	0.69747044
0.53690028	0.69766464
0.53665636	0.69776899
0.53637695	0.69788738
0.53588867	0.69809329
0.53558903	0.69821903
0.53534527	0.69832106
0.53491211	0.6985008
0.53451148	0.69866615
0.53426766	0.69876662
0.53393555	0.69890214
0.53344727	0.69910037
0.53317871	0.69920894
0.53293491	0.69930713
0.5324707	0.69949256
0.53207833	0.69964841
0.53183451	0.69974508
0.53149414	0.69987873
0.53100586	0.70006945
0.53072173	0.70017987
0.53047799	0.70027433
0.5300293	0.7004467
0.52959668	0.70061191
0.52935274	0.70070488
0.52905273	0.70081811
0.52856445	0.7010015
0.52821388	0.70113235
0.52797011	0.70122316
0.52758789	0.70136419
0.52709961	0.70154332
0.52681729	0.70164632
0.52657362	0.701735
0.52612305	0.70189737
0.5256503	0.70206682
0.52540636	0.70215407
0.52514648	0.70224605
0.5246582	0.70241798
0.52422326	0.70257024
0.52397938	0.70265539
0.52368164	0.70275826
0.52319336	0.70292611
0.52277978	0.7030674
0.52253593	0.70315049
0.5222168	0.7032581
0.52172852	0.70342192
0.52131902	0.70355843
0.52107519	0.70363952
0.52075195	0.70374584
0.52026367	0.70390561
0.5198398	0.70404342
0.51959595	0.70412249
0.51928711	0.70422153
0.51879883	0.70437724
0.51834089	0.70452239
0.51809696	0.70459951
0.51782227	0.70468536
0.51733398	0.70483709
0.5168457	0.70498789
0.51657644	0.70507048
0.51633286	0.70514499
0.51586914	0.70528526
0.51538086	0.70543222
0.51503375	0.70553585
0.5147901	0.70560845
0.5144043	0.70572205
0.51391602	0.70586496
0.51346716	0.70599546
0.5132233	0.7060662
0.51293945	0.70614749
0.51245117	0.70628645
0.51196289	0.70642461
0.5116296	0.70651812
0.51138605	0.70658634
0.51098633	0.70669685
0.51049805	0.70683103
0.51000977	0.70696426
0.50976424	0.70703088
0.50952056	0.70709656
0.5090332	0.70722651
0.50854492	0.70735599
0.50811157	0.70747002
0.50786782	0.70753405
0.50756836	0.70761151
0.50708008	0.70773688
0.5065918	0.70786158
0.50618067	0.70796575
0.50593706	0.70802744
0.50561523	0.70810756
0.50512695	0.70822809
0.50463867	0.70834795
0.50421222	0.70845189
0.5039687	0.70851128
0.50366211	0.70858471
0.50317383	0.70870057
0.50268555	0.70881554
0.50220223	0.70892862
0.50195877	0.70898569
0.50170898	0.70904318
0.5012207	0.70915448
0.50073242	0.70926464
0.50024414	0.70937412
0.49990031	0.70945061
0.49965726	0.70950484
0.49926758	0.70959007
0.4987793	0.70969567
0.49829102	0.70980028
0.49780273	0.70990414
0.49754587	0.70995827
0.49730303	0.71000966
0.49682617	0.71010861
0.49633789	0.71020867
0.49584961	0.71030773
0.49537549	0.71040313
0.49513186	0.71045216
0.49487305	0.71050343
0.49438477	0.71059922
0.49389648	0.71069381
0.4934082	0.71078734
0.49291992	0.71088001
0.49264474	0.71093171
0.49240173	0.71097747
0.49194336	0.71106224
0.49145508	0.71115144
0.4909668	0.71123952
0.49047852	0.71132663
0.4900752	0.71139784
0.48983148	0.71144081
0.48950195	0.71149803
0.48901367	0.71158188
0.48852539	0.71166466
0.48803711	0.71174632
0.48754883	0.71182701
0.48715987	0.71189056
0.48691609	0.71193029
0.48657227	0.71198549
0.48608398	0.71206296
0.4855957	0.7121394
0.48510742	0.71221475
0.48461914	0.71228903
0.48413086	0.71236236
0.48387402	0.71240048
0.48363087	0.71243652
0.4831543	0.71250594
0.48266602	0.71257608
0.48217773	0.71264519
0.48168945	0.71271323
0.48120117	0.71278019
0.48071289	0.71284621
0.48042415	0.71288473
0.48018088	0.7129171
0.47973633	0.71297521
0.47924805	0.71303809
0.47875977	0.71309996
0.47827148	0.71316081
0.4777832	0.71322062
0.47729492	0.71327938
0.47680664	0.71333718
0.47650531	0.71337231
0.47626195	0.71340054
0.47583008	0.71344974
0.4753418	0.71350446
0.47485352	0.71355816
0.47436523	0.71361085
0.47387695	0.71366254
0.47338867	0.71371322
0.47290039	0.71376287
0.47241211	0.71381154
0.47200456	0.71385139
0.4717605	0.71387504
0.47143555	0.71390593
0.47094727	0.71395155
0.47045898	0.7139962
0.4699707	0.71403985
0.46948242	0.71408249
0.46899414	0.71412413
0.46850586	0.71416478
0.46801758	0.71420445
0.4675293	0.71424312
0.46704102	0.71428077
0.46655273	0.71431747
0.46617058	0.71434551
0.46592643	0.71436318
0.46557617	0.71438794
0.46508789	0.71442165
0.46459961	0.71445441
0.46411133	0.71448617
0.46362305	0.71451695
0.46313477	0.71454674
0.46264648	0.71457554
0.4621582	0.71460336
0.46166992	0.71463019
0.46118164	0.71465605
0.46069336	0.71468093
0.46020508	0.71470483
0.4597168	0.71472775
0.45922852	0.7147497
0.45874023	0.71477068
0.45825195	0.71479069
0.45776367	0.7148097
0.45727539	0.71482776
0.45692492	0.71484014
0.45668127	0.71484845
0.45629883	0.71486094
0.45581055	0.71487607
0.45532227	0.71489023
0.45483398	0.71490344
0.4543457	0.71491567
0.45385742	0.71492694
0.45336914	0.71493724
0.45288086	0.71494656
0.45239258	0.71495491
0.4519043	0.71496231
0.45141602	0.71496873
0.45092773	0.71497418
0.45043945	0.71497867
0.44995117	0.71498219
0.44946289	0.71498475
0.44897461	0.71498635
0.44848633	0.71498698
0.44799805	0.71498664
0.44750977	0.71498534
0.44702148	0.71498309
0.4465332	0.71497987
0.44604492	0.71497568
0.44555664	0.71497053
0.44506836	0.71496441
0.44458008	0.71495734
0.4440918	0.71494928
0.44360352	0.71494025
0.44311523	0.71493026
0.44262695	0.71491932
0.44213867	0.71490742
0.44165039	0.71489454
0.44116211	0.7148807
0.44067383	0.71486589
0.44021221	0.71485099
0.4399671	0.71484291
0.43969727	0.71483337
0.43920898	0.71481569
0.4387207	0.71479704
0.43823242	0.71477741
0.43774414	0.71475682
0.43725586	0.71473527
0.43676758	0.71471276
0.4362793	0.71468928
0.43579102	0.71466483
0.43530273	0.7146394
0.43481445	0.714613
0.43432617	0.71458564
0.43383789	0.71455732
0.43334961	0.71452802
0.43286133	0.71449774
0.43237305	0.71446651
0.43188477	0.71443429
0.43139648	0.71440114
0.43094931	0.71436988
0.43070462	0.71435261
0.43041992	0.71433183
0.42993164	0.71429575
0.42944336	0.71425867
0.42895508	0.71422062
0.4284668	0.7141816
0.42797852	0.71414159
0.42749023	0.71410061
0.42700195	0.71405866
0.42651367	0.71401574
0.42602539	0.71397183
0.42553711	0.71392698
0.42509773	0.71388573
0.42485313	0.71386261
0.42456055	0.71383423
0.42407227	0.71378642
0.42358398	0.7137376
0.4230957	0.71368779
0.42260742	0.71363701
0.42211914	0.71358523
0.42163086	0.71353248
0.42114258	0.71347875
0.4206543	0.71342399
0.42033456	0.71338761
0.4200902	0.71335952
0.41967773	0.71331151
0.41918945	0.71325381
0.41870117	0.7131951
0.41821289	0.71313539
0.41772461	0.71307469
0.41723633	0.713013
0.41674805	0.71295028
0.41639744	0.71290463
0.41615302	0.71287255
0.41577148	0.71282183
0.4152832	0.71275614
0.41479492	0.71268942
0.41430664	0.7126217
0.41381836	0.71255296
0.41333008	0.71248323
0.41292933	0.71242521
0.41268494	0.71238965
0.41235352	0.71234064
0.41186523	0.71226789
0.41137695	0.71219408
0.41088867	0.71211926
0.41040039	0.71204345
0.40991211	0.71196657
0.40962515	0.71192096
0.40938084	0.71188177
0.40893555	0.71180979
0.40844727	0.71172986
0.40795898	0.71164891
0.4074707	0.71156696
0.40698242	0.71148392
0.40669116	0.71143394
0.40644691	0.71139168
0.40600586	0.71131479
0.40551758	0.71122868
0.4050293	0.7111415
0.40454102	0.71105334
0.40410262	0.71097323
0.40385822	0.7109284
0.40356445	0.71087372
0.40307617	0.71078242
0.40258789	0.71069002
0.40209961	0.71059663
0.40161133	0.71050212
0.40135364	0.71045189
0.40110945	0.71040386
0.40063477	0.71030996
0.40014648	0.71021229
0.3996582	0.71011362
0.39916992	0.71001381
0.39891939	0.70996227
0.39867523	0.70991157
0.39819336	0.70981103
0.39770508	0.709708
0.3972168	0.70960397
0.39679023	0.70951216
0.3965459	0.70945937
0.39624023	0.70939252
0.39575195	0.70928526
0.39526367	0.70917691
0.39477539	0.70906739
0.39446986	0.70899834
0.39422559	0.70894282
0.39379883	0.70884517
0.39331055	0.70873241
0.39282227	0.70861856
0.39244023	0.70852872
0.39219581	0.70847102
0.3918457	0.70838752
0.39135742	0.70827038
0.39086914	0.70815216
0.39045218	0.70805027
0.39020789	0.70799037
0.38989258	0.70791222
0.3894043	0.70779063
0.38891602	0.70766795
0.38850166	0.70756291
0.38825729	0.70750075
0.38793945	0.70741905
0.38745117	0.70729298
0.38696289	0.70716573
0.38658518	0.70706653
0.3863408	0.70700211
0.38598633	0.7069078
0.38549805	0.70677723
0.38500977	0.7066454
0.38469944	0.70656107
0.38445518	0.70649434
0.3840332	0.70637832
0.38354492	0.70624314
0.38308603	0.70611495
0.38284178	0.70604649
0.38256836	0.70596909
0.38208008	0.70583042
0.3815918	0.70569047
0.38125496	0.7055933
0.38101065	0.70552251
0.38061523	0.70540709
0.38012695	0.70526376
0.37969185	0.70513493
0.37944756	0.70506235
0.37915039	0.70497325
0.37866211	0.70482636
0.37817383	0.70467813
0.37790715	0.70459677
0.37766297	0.70452179
0.37719727	0.70437818
0.37670898	0.70422631
0.37638774	0.70412582
0.37614345	0.70404907
0.37573242	0.70391912
0.37524414	0.70376366
0.37488768	0.70364946
0.37464331	0.70357089
0.37426758	0.7034491
0.3737793	0.70329001
0.37340599	0.70316758
0.3731616	0.70308718
0.37280273	0.70296807
0.37231445	0.70280528
0.37194155	0.70268015
0.37169719	0.70259788
0.37133789	0.7024759
0.37084961	0.7023093
0.37049351	0.70218706
0.37024915	0.70210291
0.36987305	0.7019724
0.36938477	0.70180201
0.36906085	0.7016883
0.36881656	0.70160222
0.3684082	0.70145749
0.36791992	0.70128326
0.36764268	0.70118381
0.36739849	0.70109577
0.36694336	0.70093101
0.36648249	0.70076295
0.36623826	0.70067359
0.3659668	0.70057345
0.36547852	0.70039278
0.36509167	0.7002487
0.36484733	0.70015744
0.36450195	0.70002744
0.36401367	0.69984278
0.36371325	0.69972855
0.36346902	0.69963525
0.36303711	0.69946948
0.36259084	0.69929712
0.36234656	0.69920251
0.36206055	0.69909083
0.36157227	0.69889946
0.36123606	0.69876693
0.36099179	0.69867029
0.3605957	0.69851268
0.36013602	0.69832876
0.35989178	0.69823074
0.35961914	0.69812045
0.35913086	0.69792226
0.35880276	0.69778834
0.3585585	0.69768826
0.3581543	0.69752173
0.35772343	0.69734327
0.35747914	0.69724181
0.35717773	0.69711565
0.35668945	0.69691051
0.35640975	0.69679244
0.35616555	0.69668882
0.35571289	0.69649594
0.35534965	0.69634031
0.35510536	0.69623532
0.35473633	0.69607571
0.35429828	0.69588536
0.354054	0.69577893
0.35375977	0.69564973
0.35327148	0.69543458
0.35301151	0.69531955
0.35276734	0.69521087
0.35229492	0.69499983
0.35197748	0.69485729
0.35173324	0.69474718
0.35131836	0.69455919
0.35095139	0.6943921
0.3507071	0.69428053
0.3503418	0.69411264
0.349933	0.69392396
0.34968871	0.6938109
0.34936523	0.69366011
0.3489221	0.69345281
0.34867784	0.69333823
0.34838867	0.69320156
0.3479185	0.69297864
0.34767431	0.6928625
0.34741211	0.6927369
0.34692383	0.69250228
0.3466779	0.69238368
0.34643375	0.69226519
0.34594727	0.69202833
0.34568839	0.69190178
0.34544422	0.69178174
0.3449707	0.69154813
0.34470549	0.69141675
0.34446131	0.69129514
0.34399414	0.69106163
0.343729	0.69092857
0.34348483	0.69080537
0.34301758	0.69056876
0.34275876	0.69043719
0.3425146	0.69031237
0.34204102	0.69006944
0.34179459	0.68994259
0.34155045	0.68981613
0.34108056	0.68957201
0.34083639	0.68944474
0.34057617	0.68930819
0.34012821	0.68907248
0.33988398	0.6889436
0.33959961	0.68879245
0.33918149	0.68856964
0.33893721	0.6884391
0.33862305	0.68827002
0.33824022	0.68806343
0.33799593	0.68793122
0.33764648	0.68774085
0.33730425	0.68755384
0.33705997	0.68741992
0.33666992	0.68720487
0.3363734	0.68704084
0.33612917	0.68690517
0.33569336	0.68666201
0.33544749	0.68652441
0.33520335	0.68638696
0.33477092	0.68614283
0.33452667	0.68600455
0.33422852	0.68583454
0.33385506	0.68562109
0.33361077	0.68548106
0.33325195	0.68527405
0.33294381	0.68509579
0.33269958	0.68495394
0.33228113	0.68470979
0.33203701	0.68456693
0.33178711	0.68441985
0.33137913	0.6841791
0.33113485	0.68403454
0.33081055	0.6838413
0.33048141	0.68364474
0.33023716	0.68349834
0.32983398	0.68325541
0.32958781	0.6831067
0.32934367	0.68295836
0.32894287	0.68271424
0.32869858	0.68256502
0.32836914	0.68236238
0.32805765	0.68217047
0.32781357	0.6820194
0.32742074	0.68177525
0.32717657	0.68162303
0.3269043	0.68145234
0.32654376	0.6812258
0.32629948	0.68107181
0.32592773	0.68083603
0.3256704	0.68067247
0.32542626	0.68051647
0.32504519	0.68027235
0.32480092	0.68011543
0.32446289	0.67989674
0.3241794	0.67971305
0.32393528	0.67955411
0.32356154	0.67930997
0.3233171	0.67914993
0.32299805	0.67893946
0.32270301	0.67874461
0.32245891	0.67858265
0.32209223	0.67833852
0.32184787	0.67817536
0.3215332	0.67796386
0.32124069	0.67776699
0.32099658	0.67760194
0.32063671	0.67735782
0.32039235	0.67719152
0.32006836	0.67696963
0.31979194	0.67678
0.31954781	0.67661176
0.31919455	0.67636765
0.31895019	0.67619837
0.31860352	0.67595641
0.31835618	0.67578349
0.31811204	0.67561194
0.3177652	0.67536778
0.31752096	0.67519537
0.31717707	0.67495116
0.31693289	0.67477728
0.31665039	0.67457497
0.31634816	0.67435814
0.31610404	0.67418233
0.31576624	0.67393823
0.31552182	0.67376127
0.31518709	0.67351702
0.314943	0.67333868
0.31469727	0.67315813
0.31436709	0.67291508
0.31412292	0.67273485
0.31379383	0.67249071
0.31354932	0.67230906
0.31323242	0.67207183
0.31297908	0.67188191
0.31273495	0.6716979
0.31241161	0.67145367
0.31216739	0.67126876
0.31184659	0.67102459
0.31160214	0.67083831
0.31128407	0.67059409
0.31103994	0.67040647
0.31079102	0.67021397
0.31048055	0.66997342
0.31023645	0.66978367
0.30992343	0.66953942
0.30967906	0.66934845
0.30936873	0.66910419
0.30912443	0.66891178
0.30883789	0.66868456
0.30857258	0.66847388
0.30832846	0.66827899
0.30802325	0.66803472
0.3077791	0.66783889
0.30747608	0.66759459
0.30723167	0.66739735
0.30693125	0.66715308
0.30668693	0.66695439
0.30639648	0.66671655
0.3061447	0.66651019
0.30590057	0.66630886
0.30560493	0.66606459
0.30536083	0.6658622
0.3050673	0.66561788
0.30482302	0.66541424
0.30453185	0.66517001
0.3042874	0.66496488
0.30399852	0.66472063
0.30375422	0.66451405
0.30346746	0.6642699
0.30322333	0.66406193
0.30297852	0.66385201
0.30269472	0.66360835
0.30245058	0.66339774
0.30216827	0.66315345
0.3019241	0.66294168
0.30164378	0.66269731
0.30139948	0.66248409
0.30112138	0.66223984
0.30087695	0.6620251
0.30060109	0.66178095
0.30035658	0.6615646
0.30008257	0.66132041
0.29983834	0.66110272
0.29956622	0.66085858
0.29932206	0.66063944
0.29907227	0.66041375
0.29880782	0.66017467
0.29856369	0.65995263
0.29829562	0.65970836
0.29805161	0.65948509
0.29778535	0.65924057
0.29754123	0.65901592
0.29727696	0.65877143
0.29703273	0.65854519
0.29677042	0.65830077
0.29652614	0.65807295
0.29626575	0.6578286
0.29602142	0.6575992
0.29576291	0.65735492
0.29551854	0.65712391
0.29526192	0.65687967
0.29501746	0.65664699
0.29476272	0.65640287
0.29451827	0.65616857
0.29426529	0.65592452
0.29402082	0.6556886
0.29376967	0.65544455
0.2935252	0.65520696
0.2932758	0.65496293
0.29303137	0.65472368
0.2927836	0.65447973
0.29253923	0.6542388
0.29229287	0.65399469
0.29204879	0.65375225
0.29180413	0.65350816
0.29156012	0.65326397
0.29131673	0.65301975
0.29107303	0.6527741
0.29083129	0.65252991
0.29058759	0.65228254
0.29034749	0.65203837
0.29010376	0.65178928
0.28986529	0.65154511
0.28962155	0.6512943
0.28938468	0.65105016
0.28914093	0.65079758
0.28890564	0.65055347
0.2886619	0.65029907
0.2884282	0.65005501
0.28818437	0.6497987
0.28795232	0.64955475
0.28770845	0.6492966
0.28747794	0.6490527
0.28723402	0.64879271
0.28700505	0.64854888
0.28676108	0.64828699
0.28653367	0.64804322
0.28628964	0.6477794
0.28606383	0.64753571
0.28581965	0.64726996
0.28559549	0.64702618
0.28535134	0.64675888
0.28512854	0.64651482
0.28488439	0.64624572
0.28466301	0.64600158
0.28443805	0.64575195
0.28419894	0.64548637
0.28398028	0.64524226
0.28373636	0.64496912
0.28351898	0.64472521
0.28327503	0.64444997
0.28305893	0.64420596
0.28281508	0.64392884
0.28260042	0.64368496
0.28235649	0.64340569
0.28214332	0.64316187
0.28189916	0.64288058
0.28168756	0.64263675
0.28144342	0.64235367
0.28123306	0.64210956
0.28100704	0.6418457
0.28077989	0.64158028
0.28057205	0.64133616
0.28032812	0.64104871
0.28012131	0.64080464
0.2798775	0.64051514
0.27967208	0.64027125
0.27942812	0.63997943
0.27922415	0.63973559
0.27898002	0.63944179
0.27877744	0.63919777
0.27854488	0.63891602
0.27833191	0.63865777
0.27813168	0.63841364
0.27788773	0.63811532
0.27768847	0.63787126


==> tikz/advection_long_profile_N2048-3.tsv <==
0.27768847	0.63787126
0.27744464	0.63757071
0.27724673	0.63732685
0.27700267	0.63702399
0.27680622	0.63678008
0.27656207	0.63647516
0.27636675	0.63623101
0.27617216	0.63598633
0.27592862	0.63567937
0.27573533	0.63543531
0.27549151	0.63512546
0.27529956	0.63488157
0.27505551	0.63456946
0.27486492	0.63432541
0.27463794	0.6340332
0.27443125	0.63376686
0.27424281	0.63352272
0.27399887	0.63320554
0.27381137	0.63296159
0.27356735	0.63264197
0.27338127	0.63239807
0.27314004	0.63208008
0.27295211	0.63183211
0.27276816	0.63158797
0.27252419	0.63126327
0.27234107	0.63101928
0.27209709	0.63069208
0.27191536	0.63044813
0.27167741	0.63012695
0.27149054	0.62987446
0.2713109	0.62963032
0.27106693	0.62929775
0.27088808	0.62905373
0.27064413	0.62871873
0.27046669	0.6284747
0.27024901	0.62817383
0.27004602	0.62789296
0.26987047	0.62764884
0.26962649	0.62730802
0.26945196	0.62706413
0.26920787	0.62672099
0.26903444	0.62647688
0.26885351	0.6262207
0.26861806	0.62588643
0.26844633	0.62564239
0.26820236	0.62529346
0.26803202	0.62504941
0.26782816	0.62475586
0.26761848	0.62445344
0.26744981	0.6242094
0.2672058	0.62385435
0.26703839	0.62361038
0.26682029	0.62329102
0.26662764	0.62300855
0.26646197	0.62276442
0.26621794	0.62240333
0.26605331	0.62215926
0.2658297	0.62182617
0.26564548	0.62155142
0.26548264	0.62130729
0.2652386	0.62094
0.26507685	0.62069606
0.26485598	0.62036133
0.26467174	0.62008175
0.26451164	0.61983763
0.26426758	0.619464
0.26410856	0.61922005
0.26389873	0.61889648
0.26370626	0.61859916
0.26354879	0.61835507
0.26330473	0.61797496
0.26314833	0.61773098
0.26295753	0.61743164
0.26274871	0.61710311
0.26259394	0.61685924
0.26234987	0.61647248
0.26219604	0.61622843
0.26203212	0.6159668
0.26179905	0.61559371
0.26164689	0.61534976
0.26142397	0.61499023
0.26125162	0.61471186
0.26110113	0.61446777
0.26085706	0.61407023
0.26070753	0.61382627
0.26052418	0.61352539
0.26031476	0.61318076
0.26016678	0.61293683
0.25993278	0.61254883
0.25977565	0.612288
0.25962937	0.61204389
0.25938529	0.61163513
0.25923984	0.61139109
0.25905785	0.61108398
0.25885121	0.61073432
0.25870729	0.6104904
0.25848266	0.61010742
0.25832026	0.60982995
0.25817791	0.60958594
0.25793388	0.60916544
0.2577924	0.6089215
0.25763165	0.60864258
0.25740767	0.60825275
0.25726769	0.60800883
0.25707223	0.60766602
0.25688458	0.60733602
0.25674612	0.60709212
0.25651892	0.60668945
0.25636448	0.60641524
0.25622759	0.60617129
0.25598355	0.60573419
0.25584744	0.60549022
0.25570018	0.60522461
0.25546804	0.60480457
0.25533334	0.60456059
0.25516194	0.60424805
0.2549555	0.60387056
0.25482229	0.60362664
0.25462958	0.60327148
0.25444591	0.60293205
0.25431416	0.60268813
0.25410305	0.60229492
0.25393921	0.60198897
0.2538089	0.60174506
0.25358228	0.60131836
0.25343536	0.60104126
0.25330649	0.60079728
0.25306716	0.6003418
0.25293432	0.60008877
0.25280691	0.59984468
0.25256286	0.5993753
0.2524361	0.59913131
0.25230483	0.59887695
0.25206605	0.59841277
0.25194067	0.59816877
0.25180367	0.59790039
0.251572	0.59744516
0.25144798	0.59720116
0.25130794	0.59692383
0.25108067	0.59647235
0.25095799	0.59622835
0.25081761	0.59594727
0.25059203	0.59549422
0.25047069	0.59525021
0.25033262	0.5949707
0.25010606	0.59451066
0.24998604	0.59426665
0.2498529	0.59399414
0.24962272	0.59352155
0.24950402	0.59327755
0.24937839	0.59301758
0.24914321	0.5925293
0.24902459	0.59228275
0.24890789	0.59203863
0.24867645	0.59155273
0.24854775	0.59128195
0.24843226	0.59103794
0.24821472	0.59057617
0.24807341	0.59027529
0.24795915	0.59003135
0.24775803	0.58959961
0.24760156	0.58926257
0.24748854	0.58901865
0.24730634	0.58862305
0.24713219	0.58824364
0.24702042	0.58799969
0.2468596	0.58764648
0.24666529	0.58721834
0.24655473	0.58697431
0.24641772	0.58666992
0.24620083	0.58618656
0.2460915	0.58594251
0.24598061	0.58569336
0.24576398	0.58520508
0.2456307	0.58490362
0.24552313	0.58465969
0.24533404	0.58422852
0.24517218	0.58385808
0.24506579	0.58361414
0.24490881	0.58325195
0.244716	0.58280558
0.24461079	0.58256154
0.24448823	0.58227539
0.24427974	0.58178711
0.2441582	0.58150148
0.24405471	0.58125753
0.24386608	0.58081055
0.24370781	0.58043401
0.24360545	0.58019006
0.243457	0.57983398
0.24325968	0.57935907
0.2431585	0.57911498
0.24305237	0.57885742
0.24285175	0.57836914
0.24271378	0.57803172
0.2426142	0.57778787
0.2424539	0.57739258
0.24227121	0.57694073
0.24217281	0.57669662
0.24206033	0.57641602
0.24186519	0.57592773
0.24173359	0.57559686
0.24163674	0.57535301
0.24147825	0.57495117
0.24129646	0.57448884
0.24120076	0.57424471
0.2410955	0.57397461
0.24090576	0.57348633
0.24076693	0.57312727
0.24067277	0.57288339
0.24052952	0.57250977
0.24034287	0.57202148
0.24024211	0.57175693
0.24014957	0.57151291
0.23997288	0.57104492
0.23981347	0.57062097
0.23972197	0.57037688
0.23960698	0.57006836
0.23942549	0.56958008
0.23929647	0.56923097
0.23920646	0.56898711
0.23906587	0.56860352
0.23888744	0.56811523
0.23878406	0.56783097
0.23869559	0.56758706
0.23853392	0.56713867
0.23836358	0.56666465
0.23827614	0.56642051
0.23818417	0.56616211
0.23801088	0.56567383
0.23785869	0.56524295
0.23777275	0.56499885
0.23766719	0.56469727
0.23749677	0.56420898
0.23735827	0.56380991
0.23727374	0.5635659
0.23715905	0.56323242
0.23699146	0.56274414
0.23686222	0.5623652
0.23677915	0.56212133
0.23665958	0.56176758
0.23649485	0.5612793
0.23637051	0.56090824
0.23628889	0.56066438
0.23616874	0.56030273
0.23600687	0.55981445
0.23588308	0.55943855
0.23580284	0.55919461
0.23568642	0.55883789
0.23552738	0.55834961
0.23539989	0.55795558
0.23532107	0.55771162
0.23521252	0.55737305
0.23505632	0.55688477
0.23492089	0.55645881
0.23484348	0.55621474
0.23474689	0.5559082
0.23459355	0.55541992
0.23444603	0.55494763
0.23437001	0.5547035
0.23428954	0.55444336
0.23413897	0.55395508
0.23398915	0.5534668
0.23390067	0.55317671
0.23382644	0.55293283
0.23369252	0.55249023
0.23354529	0.55200195
0.23343527	0.55163432
0.23336231	0.55139044
0.23325401	0.55102539
0.23310955	0.55053711
0.23297385	0.55007557
0.2329023	0.54983145
0.23282342	0.54956055
0.23268169	0.54907227
0.23254065	0.54858398
0.23244622	0.54825463
0.23237636	0.54801089
0.23226165	0.54760742
0.23212326	0.54711914
0.23199396	0.54665985
0.23192544	0.54641574
0.23184928	0.54614258
0.2317136	0.5456543
0.23157852	0.54516602
0.23147836	0.54480103
0.23141147	0.54455716
0.23131149	0.54418945
0.23117908	0.54370117
0.23104752	0.54321289
0.23096957	0.54292172
0.23090439	0.54267791
0.23078714	0.54223633
0.230658	0.54174805
0.23053121	0.54126524
0.23046731	0.54102113
0.23040243	0.54077148
0.23027599	0.5402832
0.23015018	0.53979492
0.230034	0.53934077
0.22997174	0.53909668
0.22990125	0.53881836
0.22977801	0.53833008
0.22965541	0.5378418
0.22954328	0.53739189
0.22948263	0.53714781
0.22941294	0.53686523
0.22929296	0.53637695
0.22917364	0.53588867
0.22905906	0.5354164
0.22900002	0.53517231
0.22893754	0.53491211
0.22882073	0.53442383
0.22870453	0.53393555
0.2285892	0.53344727
0.22852376	0.53316829
0.22846668	0.5329245
0.22836121	0.5324707
0.22824824	0.53198242
0.22813595	0.53149414
0.22805375	0.53113378
0.22799816	0.53088992
0.22791406	0.53051758
0.22780418	0.5300293
0.22769504	0.52954102
0.22758988	0.52906677
0.22753595	0.52882265
0.22747935	0.52856445
0.22737272	0.52807617
0.22726666	0.52758789
0.22716122	0.52709961
0.2270798	0.5267193
0.22702765	0.52647547
0.22695309	0.52612305
0.22685017	0.52563477
0.22674794	0.52514648
0.22664642	0.5246582
0.22657928	0.52433219
0.22652902	0.52408855
0.22644589	0.52368164
0.22634658	0.52319336
0.22624796	0.52270508
0.22615011	0.5222168
0.22608791	0.52190335
0.22603959	0.52165967
0.2259572	0.52124023
0.22586173	0.52075195
0.22576685	0.52026367
0.22567255	0.51977539
0.22560583	0.51942671
0.22555922	0.51918297
0.22548668	0.51879883
0.22539487	0.51831055
0.22530376	0.51782227
0.22521333	0.51733398
0.22513296	0.5168965
0.22508826	0.51665282
0.22503465	0.51635742
0.22494634	0.51586914
0.22485867	0.51538086
0.22477176	0.51489258
0.22468559	0.5144043
0.22462614	0.5140635
0.22458362	0.5138198
0.2245159	0.51342773
0.22443197	0.51293945
0.22434855	0.51245117
0.22426573	0.51196289
0.22418362	0.51147461
0.22413203	0.51116426
0.22409161	0.51092074
0.22402239	0.51049805
0.22394282	0.51000977
0.22386375	0.50952148
0.22378526	0.5090332
0.22370737	0.50854492
0.22365071	0.50818688
0.22361219	0.50794369
0.22355389	0.50756836
0.22347864	0.50708008
0.22340388	0.5065918
0.22332971	0.50610352
0.22325614	0.50561523
0.22318308	0.50512695
0.22314565	0.50487523
0.22310951	0.50463237
0.22303927	0.50415039
0.22296867	0.50366211
0.22289866	0.50317383
0.22282933	0.50268555
0.22276063	0.50219727
0.22269243	0.50170898
0.22265741	0.50145642
0.22262357	0.50121401
0.22255802	0.50073242
0.22249214	0.50024414
0.22242682	0.49975586
0.22236217	0.49926758
0.22229823	0.4987793
0.2222349	0.49829102
0.22218566	0.49790844
0.22215424	0.49766546
0.22210977	0.49731445
0.2220486	0.49682617
0.22198797	0.49633789
0.22192796	0.49584961
0.22186862	0.49536133
0.22180998	0.49487305
0.22175202	0.49438477
0.22170145	0.4939549
0.22167274	0.49371148
0.2216376	0.4934082
0.22158166	0.49291992
0.2215263	0.49243164
0.22147156	0.49194336
0.22141747	0.49145508
0.22136404	0.4909668
0.22131129	0.49047852
0.22125921	0.48999023
0.22121238	0.48954616
0.22118671	0.48930249
0.22115675	0.48901367
0.22110667	0.48852539
0.22105718	0.48803711
0.22100833	0.48754883
0.22096011	0.48706055
0.22091253	0.48657227
0.2208656	0.48608398
0.22081932	0.4855957
0.2207737	0.48510742
0.22072872	0.48461914
0.2207048	0.48435639
0.22068267	0.4841134
0.22064061	0.48364258
0.22059757	0.4831543
0.22055515	0.48266602
0.22051337	0.48217773
0.22047222	0.48168945
0.22043172	0.48120117
0.22039186	0.48071289
0.22035263	0.48022461
0.22031405	0.47973633
0.2202761	0.47924805
0.22023878	0.47875977
0.22021759	0.4784786
0.2201993	0.47823495
0.22016603	0.4777832
0.22013063	0.47729492
0.22009585	0.47680664
0.22006171	0.47631836
0.22002821	0.47583008
0.21999533	0.4753418
0.21996308	0.47485352
0.21993147	0.47436523
0.21990048	0.47387695
0.21987012	0.47338867
0.2198404	0.47290039
0.21981132	0.47241211
0.21978287	0.47192383
0.21975502	0.47143555
0.2197339	0.47105745
0.21972044	0.4708137
0.21970122	0.47045898
0.21967527	0.4699707
0.21964993	0.46948242
0.21962523	0.46899414
0.21960115	0.46850586
0.21957769	0.46801758
0.21955486	0.4675293
0.21953266	0.46704102
0.21951107	0.46655273
0.21949012	0.46606445
0.21946979	0.46557617
0.21945008	0.46508789
0.219431	0.46459961
0.21941254	0.46411133
0.21939471	0.46362305
0.2193775	0.46313477
0.21936091	0.46264648
0.21934494	0.4621582
0.2193296	0.46166992
0.21931488	0.46118164
0.21930077	0.46069336
0.21928729	0.46020508
0.21927442	0.4597168
0.21926218	0.45922852
0.21925054	0.45874023
0.21924156	0.45834419
0.21923623	0.4581001
0.21922917	0.45776367
0.21921941	0.45727539
0.21921027	0.45678711
0.21920175	0.45629883
0.21919384	0.45581055
0.21918654	0.45532227
0.21917987	0.45483398
0.21917382	0.4543457
0.21916839	0.45385742
0.21916359	0.45336914
0.2191594	0.45288086
0.21915584	0.45239258
0.2191529	0.4519043
0.21915057	0.45141602
0.21914885	0.45092773
0.21914776	0.45043945
0.21914728	0.44995117


==> tikz/advection_long_profile_N2048-4.tsv <==
0.21914726	0.44995117
0.21914741	0.44946289
0.21914818	0.44897461
0.21914957	0.44848633
0.21915158	0.44799805
0.2191542	0.44750977
0.21915745	0.44702148
0.21916132	0.4465332
0.2191658	0.44604492
0.21917091	0.44555664
0.21917664	0.44506836
0.21918299	0.44458008
0.21918996	0.4440918
0.21919754	0.44360352
0.21920575	0.44311523
0.21921458	0.44262695
0.21922404	0.44213867
0.2192336	0.44167428
0.21923879	0.44143026
0.2192448	0.44116211
0.21925612	0.44067383
0.21926806	0.44018555
0.21928062	0.43969727
0.2192938	0.43920898
0.21930761	0.4387207
0.21932203	0.43823242
0.21933709	0.43774414
0.21935276	0.43725586
0.21936906	0.43676758
0.21938598	0.4362793
0.21940353	0.43579102
0.21942171	0.43530273
0.2194405	0.43481445
0.21945993	0.43432617
0.21947998	0.43383789
0.21950065	0.43334961
0.21952196	0.43286133
0.21954389	0.43237305
0.21956644	0.43188477
0.21958963	0.43139648
0.21961344	0.4309082
0.21963789	0.43041992
0.21966296	0.42993164
0.21968866	0.42944336
0.21971412	0.42897109
0.21972744	0.42872709
0.21974196	0.4284668
0.21976955	0.42797852
0.21979778	0.42749023
0.21982664	0.42700195
0.21985613	0.42651367
0.21988625	0.42602539
0.21991701	0.42553711
0.2199484	0.42504883
0.21998043	0.42456055
0.22001309	0.42407227
0.22004639	0.42358398
0.22008033	0.4230957
0.2201149	0.42260742
0.22015012	0.42211914
0.22018597	0.42163086
0.22020945	0.42131518
0.22022786	0.42107097
0.22025959	0.4206543
0.22029736	0.42016602
0.22033577	0.41967773
0.22037483	0.41918945
0.22041452	0.41870117
0.22045487	0.41821289
0.22049585	0.41772461
0.22053748	0.41723633
0.22057976	0.41674805
0.22062268	0.41625977
0.22066625	0.41577148
0.22069567	0.41544555
0.22071794	0.41520136
0.22075534	0.41479492
0.22080085	0.41430664
0.22084702	0.41381836
0.22089384	0.41333008
0.22094131	0.4128418
0.22098944	0.41235352
0.22103821	0.41186523
0.22108765	0.41137695
0.22113774	0.41088867
0.22117718	0.41050848
0.22120272	0.41026435
0.22123989	0.40991211
0.22129195	0.40942383
0.22134467	0.40893555
0.22139805	0.40844727
0.2214521	0.40795898
0.2215068	0.4074707
0.22156217	0.40698242
0.22161821	0.40649414
0.22166305	0.40610745
0.22169157	0.40586334
0.22173227	0.40551758
0.22179031	0.4050293
0.22184901	0.40454102
0.22190838	0.40405273
0.22196843	0.40356445
0.22202914	0.40307617
0.22209053	0.40258789
0.22214469	0.40216147
0.22217589	0.40191741
0.22221533	0.40161133
0.22227874	0.40112305
0.22234283	0.40063477
0.2224076	0.40014648
0.22247305	0.3996582
0.22253918	0.39916992
0.222606	0.39868164
0.22264792	0.39837754
0.22268184	0.39813331
0.22274168	0.39770508
0.22281055	0.3972168
0.2228801	0.39672852
0.22295035	0.39624023
0.22302128	0.39575195
0.22309291	0.39526367
0.22313673	0.39496704
0.22317306	0.3947228
0.22323824	0.39428711
0.22331195	0.39379883
0.22338635	0.39331055
0.22346145	0.39282227
0.22353725	0.39233398
0.22360408	0.3919072
0.22364251	0.39166314
0.22369096	0.39135742
0.22376887	0.39086914
0.22384749	0.39038086
0.22392681	0.38989258
0.22400684	0.3894043
0.22408407	0.38893711
0.22412462	0.38869311
0.22416902	0.38842773
0.22425119	0.38793945
0.22433407	0.38745117
0.22441766	0.38696289
0.22450197	0.38647461
0.22457685	0.38604437
0.22461955	0.38580032
0.22467275	0.38549805
0.22475922	0.38500977
0.22484641	0.38452148
0.22493434	0.3840332
0.22502298	0.38354492
0.22508259	0.38321874
0.22512746	0.38297454
0.22520247	0.38256836
0.22529331	0.38208008
0.22538488	0.3815918
0.22547719	0.38110352
0.22555475	0.38069625
0.22560146	0.38045217
0.22566403	0.38012695
0.22575856	0.37963867
0.22585383	0.37915039
0.22594984	0.37866211
0.22603614	0.37822645
0.22608471	0.3779824
0.22614411	0.37768555
0.22624238	0.37719727
0.22634139	0.37670898
0.22644116	0.3762207
0.22652688	0.37580408
0.22657733	0.37556001
0.22664296	0.37524414
0.22674501	0.37475586
0.22684781	0.37426758
0.22695138	0.3737793
0.22702708	0.37342458
0.22707944	0.37318042
0.22716081	0.37280273
0.22726668	0.37231445
0.22737333	0.37182617
0.22748075	0.37133789
0.22753688	0.37108392
0.22759116	0.37083962
0.22769792	0.37036133
0.22780767	0.36987305
0.22791821	0.36938477
0.22800053	0.36902332
0.22805638	0.36877918
0.22814164	0.3684082
0.22825454	0.36791992
0.22836823	0.36743164
0.22847047	0.36699543
0.22852791	0.36675139
0.22859799	0.36645508
0.22871407	0.3659668
0.22883095	0.36547852
0.22894677	0.36499796
0.22900582	0.36475399
0.22906712	0.36450195
0.22918642	0.36401367
0.22930653	0.36352539
0.22942745	0.36303711
0.22949018	0.36278492
0.22955124	0.36254061
0.22967174	0.36206055
0.22979511	0.36157227
0.22991875	0.36108615
0.22998107	0.36084219
0.23004433	0.3605957
0.23017018	0.36010742
0.23029686	0.35961914
0.2304146	0.35916818
0.23047857	0.35892417
0.23055272	0.35864258
0.23068191	0.3581543
0.23081194	0.35766602
0.23091712	0.35727333
0.23098277	0.35702923
0.23107453	0.35668945
0.2312071	0.35620117
0.23134051	0.35571289
0.2314264	0.35540014
0.23149375	0.35515592
0.23160992	0.35473633
0.23174591	0.35424805
0.23187388	0.35379138
0.23194253	0.35354738
0.23202048	0.35327148
0.23215908	0.3527832
0.23229853	0.35229492
0.23239521	0.3519582
0.23246559	0.35171401
0.23258008	0.35131836
0.23272218	0.35083008
0.23285182	0.35038721
0.23292354	0.35014318
0.23300902	0.34985352
0.23315378	0.34936523
0.23329942	0.34887695
0.23338549	0.34858974
0.23345897	0.34834548
0.23359341	0.34790039
0.23374175	0.34741211
0.23385146	0.34705288
0.23392632	0.34680873
0.23404116	0.34643555
0.23419224	0.34594727
0.23432153	0.34553172
0.23439775	0.34528766
0.23449713	0.3449707
0.23465096	0.34448242
0.23479571	0.34402559
0.23487333	0.34378159
0.23496139	0.34350586
0.23511801	0.34301758
0.23527408	0.34253386
0.2353531	0.3422899
0.23543404	0.34204102
0.23559348	0.34155273
0.23575385	0.34106445
0.2358371	0.34081202
0.23591799	0.3405677
0.23607746	0.34008789
0.2362407	0.33959961
0.23632538	0.33934732
0.2364077	0.339103
0.23657006	0.33862305
0.23673467	0.33813922
0.23681799	0.33789527
0.23690329	0.33764648
0.23707137	0.3371582
0.2372302	0.3366994
0.23731499	0.3364554
0.23741047	0.33618164
0.2375815	0.33569336
0.23773014	0.33527127
0.23781641	0.33502722
0.23792653	0.3347168
0.23810055	0.33422852
0.23823456	0.33385437
0.23832232	0.33361024
0.23845159	0.33325195
0.23862862	0.33276367
0.2387435	0.33244827
0.23883277	0.33220405
0.23898574	0.33178711
0.23916583	0.33129883
0.23925702	0.33105255
0.23934782	0.33080822
0.23952911	0.33032227
0.2396833	0.32991109
0.23977516	0.32966702
0.23989652	0.3293457
0.2400818	0.32885742
0.24020458	0.32853533
0.240298	0.32829112
0.2404555	0.32788086
0.24063608	0.32741288
0.24073059	0.3271689
0.24083343	0.3269043
0.24102401	0.32641602
0.24116529	0.32605577
0.24126137	0.32581162
0.24140836	0.32543945
0.24160213	0.32495123
0.24179704	0.32446289
0.24199302	0.32397461
0.24213943	0.32361158
0.24223824	0.32336743
0.24238826	0.32299805
0.24258173	0.32252394
0.24268166	0.32227998
0.24278791	0.32202148
0.24298942	0.3215332
0.2431273	0.32120062
0.24322888	0.32095642
0.24339579	0.32055664
0.24357518	0.32012895
0.24367791	0.31988492
0.24380667	0.31958008
0.24401382	0.3190918
0.24412921	0.31882094
0.24423363	0.31857664
0.24443158	0.31811523
0.24458279	0.31776437
0.24468838	0.3175202
0.24485395	0.31713867
0.24503869	0.31671489
0.24514547	0.31647085
0.245281	0.31616211
0.24549628	0.31567383
0.2456049	0.31542842
0.24571341	0.31518407
0.24593042	0.31469727
0.2460667	0.31439287
0.24617641	0.31414862
0.24636933	0.3137207
0.24653089	0.3133639
0.24664182	0.31311974
0.24681307	0.31274414
0.2469975	0.31234136
0.24710966	0.31209728
0.24726168	0.31176758
0.24746655	0.31132511
0.24757996	0.3110811
0.24771521	0.31079102
0.24793807	0.310315
0.24805273	0.31007104
0.2481737	0.30981445
0.24840483	0.30932617
0.248528	0.30906701
0.24864448	0.30882269
0.24887088	0.30834961
0.24900579	0.30806885
0.24912355	0.30782456
0.24934202	0.30737305
0.24948614	0.30707639
0.24960519	0.30683213
0.2498183	0.30639648
0.24996907	0.30608953
0.25008942	0.30584529
0.25029978	0.30541992
0.25045461	0.30510813
0.25057627	0.30486389
0.25078652	0.30444336
0.25094277	0.30413207
0.25106576	0.30388783
0.25127855	0.3034668
0.2514336	0.30316123
0.25155793	0.30291698
0.25177595	0.30249023
0.25192711	0.3021955
0.25205279	0.30195124
0.25227876	0.30151367
0.25242335	0.30123478
0.25255039	0.30099049
0.25278705	0.30053711
0.25292232	0.30027895
0.25305074	0.30003462
0.25329488	0.29957187
0.25342407	0.29932792
0.25355987	0.29907227
0.25379803	0.2986256
0.25392862	0.2983816
0.2540821	0.2980957
0.254304	0.29768394
0.254436	0.29743988
0.25461002	0.29711914
0.25481282	0.29674678
0.25494624	0.29650265
0.25514368	0.29614258
0.25532452	0.29581402
0.25545938	0.29556982
0.25568315	0.29516602
0.25583914	0.29488558
0.25597544	0.29464129
0.25621957	0.29420534
0.25635669	0.29396138
0.25650339	0.29370117
0.25673863	0.29328543
0.25687722	0.29304138
0.25705767	0.29272461
0.25726067	0.29236958
0.25740075	0.29212542
0.257618	0.29174805
0.25778575	0.29145771
0.25792732	0.29121344
0.25817146	0.29079373
0.25831388	0.29054977
0.25846996	0.2902832
0.25870115	0.28988979
0.2588451	0.2896457
0.2590457	0.28930664
0.25923396	0.2889896
0.25937944	0.28874537
0.25962356	0.28833702
0.25976992	0.28809308
0.25992112	0.2878418
0.26016112	0.28744434
0.26030904	0.28720026
0.26051273	0.28686523
0.26070189	0.2865552
0.26085138	0.28631096
0.26109551	0.28591351
0.2612459	0.28566954
0.2614123	0.28540039
0.26164118	0.28503149
0.26179317	0.28478736
0.26202025	0.28442383
0.26219014	0.28415281
0.26234375	0.2839085
0.26258791	0.28352152
0.26274243	0.28327747
0.26294472	0.28295898
0.26314192	0.2826496
0.26329809	0.28240536
0.26354222	0.28202487
0.26369932	0.28178087
0.26388449	0.28149414
0.26410137	0.28115948
0.26426014	0.28091529
0.26450426	0.28054112
0.26466398	0.28029715
0.26483986	0.2800293
0.26506864	0.27968206
0.26523006	0.27943788
0.26547417	0.27906989
0.26563655	0.27882593
0.26581111	0.27856445
0.26604389	0.27821694
0.266208	0.27797277
0.2664521	0.27761079
0.26661719	0.27736683
0.26679855	0.27709961
0.26702726	0.27676376
0.2671941	0.27651957
0.26743822	0.27616347
0.26760606	0.27591948
0.2678025	0.27563477
0.26801891	0.27532217
0.26818854	0.27507793
0.26843268	0.27472758
0.26860331	0.27448353
0.26882329	0.27416992
0.26901901	0.27389181
0.26919146	0.27364752
0.26943563	0.27330277
0.26960912	0.27305865
0.2698532	0.27271632
0.27002772	0.27247238
0.2702111	0.2722168
0.27044727	0.27188872
0.27062364	0.27164452
0.27086777	0.27130761
0.2710452	0.27106356
0.27127248	0.27075195
0.27146774	0.27048513
0.27164706	0.27024081
0.27189125	0.2699092
0.27207164	0.26966504
0.27231575	0.26933572
0.27249723	0.26909171
0.27271573	0.26879883
0.27292381	0.26852081
0.27310722	0.26827652
0.2733514	0.26795232
0.27353591	0.26770817
0.27378002	0.2673862
0.27396563	0.26714218
0.27419186	0.2668457
0.27439639	0.26657852
0.27458398	0.26633421
0.27482818	0.2660172
0.2750169	0.26577301
0.27526103	0.26545815
0.27545089	0.26521409
0.27569494	0.26490136
0.27588594	0.26465741
0.2760847	0.2644043
0.27632206	0.26410299
0.27651509	0.26385874
0.27675927	0.26355077
0.27695347	0.26330662
0.27719757	0.26300072
0.27739294	0.26275668
0.27763698	0.26245283
0.27783353	0.26220889
0.27803232	0.26196289
0.27827523	0.26166325
0.27847387	0.26141899
0.27871806	0.2611197
0.2789179	0.26087554
0.27916203	0.26057824
0.27936308	0.26033417
0.27960714	0.26003884
0.27980942	0.25979485
0.28003675	0.25952148
0.28025691	0.25925757
0.28046135	0.25901326
0.28070558	0.25872231
0.28091126	0.25847808
0.28115544	0.25818904
0.28136236	0.25794488
0.28160648	0.25765774
0.28181466	0.25741365
0.28205874	0.25712838
0.28226818	0.25688436
0.28251221	0.25660095
0.28272292	0.256357
0.28294253	0.25610352
0.2831789	0.25583155
0.28339187	0.25558725
0.28363611	0.25530798
0.28385039	0.25506374
0.28409458	0.25478628
0.28431016	0.25454209
0.28455432	0.25426642
0.28477121	0.25402229
0.28501533	0.25374838
0.28523355	0.2535043
0.28547762	0.25323216
0.28569718	0.25298812
0.28594121	0.25271772
0.28616211	0.25247373
0.28640612	0.25220505
0.28662837	0.2519611
0.28685875	0.25170898
0.28709595	0.25145022
0.28732059	0.25120591
0.28756487	0.25094107
0.28779089	0.25069679
0.28803514	0.25043364
0.28826255	0.25018939
0.28850677	0.24992791
0.28873558	0.24968368
0.28897978	0.24942385
0.28921	0.24917965
0.28945418	0.24892145
0.28968581	0.24867728
0.28992997	0.2484207
0.29016303	0.24817655
0.29040718	0.24792158
0.29064168	0.24767744
0.2908858	0.24742407
0.29112175	0.24717995
0.29136587	0.24692816
0.29160327	0.24668405
0.29184738	0.24643382
0.29208625	0.24618972
0.29233035	0.24594106
0.2925707	0.24569696
0.29281479	0.24544984
0.29305663	0.24520575
0.29330072	0.24496016
0.29354406	0.24471607
0.29378815	0.24447199
0.294033	0.24422791
0.29427709	0.24398533
0.29452346	0.24374124
0.29476756	0.24350016
0.29501546	0.24325607
0.29525956	0.24301647
0.29550901	0.24277237
0.29575312	0.24253423
0.29600412	0.24229012
0.29624824	0.24205345
0.29650081	0.24180932
0.29674494	0.24157409
0.2969991	0.24132995
0.29724324	0.24109615
0.29749898	0.240852
0.29774314	0.24061962
0.29800049	0.24037546
0.29824467	0.24014449
0.29850363	0.2399003
0.29874784	0.23967073
0.29900842	0.23942652
0.29925265	0.23919833
0.29951487	0.2389541
0.29975913	0.23872729
0.300023	0.23848303
0.3002673	0.23825759
0.30053283	0.23801331
0.30077715	0.23778922
0.30102539	0.23756222
0.30128873	0.23732216
0.3015327	0.23710042
0.30180203	0.2368564
0.30204604	0.23663599
0.30231707	0.23639193
0.30256113	0.23617284
0.30283387	0.23592874
0.30307798	0.23571095
0.30335245	0.23546682
0.3035966	0.23525032
0.30387282	0.23500615
0.30411702	0.23479094
0.30439499	0.23454673
0.30463925	0.23433279
0.30491898	0.23408854
0.3051633	0.23387587
0.30541992	0.23365314
0.3056892	0.23342015
0.30593319	0.23320968
0.30621697	0.23296563
0.30646101	0.2327564
0.30674661	0.2325123
0.30699072	0.2323043
0.30727814	0.23206015
0.30752232	0.23185337
0.30781158	0.23160917
0.30805584	0.2314036
0.30834695	0.23115935
0.30859129	0.23095498
0.30883789	0.23074929
0.3091287	0.23050748
0.30937272	0.23030521
0.30966808	0.23006112
0.30991218	0.22986002
0.31020945	0.22961588
0.31045363	0.22941594
0.31075281	0.22917174
0.31099709	0.22897297
0.3112793	0.22874402
0.31154258	0.22853108
0.31178655	0.22833433
0.31209013	0.22809027
0.3123342	0.22789465
0.31263974	0.22765052
0.31288391	0.22745604
0.31319144	0.22721185
0.31343571	0.22701848
0.3137207	0.22679355
0.31398962	0.22658196
0.3142336	0.22639055
0.31454568	0.22614647
0.31478977	0.22595615
0.31510388	0.22571201
0.31534808	0.22552278
0.31566424	0.22527857
0.31590857	0.22509042
0.31616211	0.22489572
0.31647127	0.22465905
0.31671531	0.2244728
0.31703618	0.22422867
0.31728035	0.22404348
0.31760332	0.22379928
0.31784763	0.22361514
0.31811523	0.22341401
0.31841718	0.22318776
0.31866122	0.22300546
0.31898903	0.22276134
0.3192332	0.22258007
0.31956317	0.22233588
0.31980748	0.22215563
0.32006836	0.2219637
0.32038412	0.22173212
0.32062818	0.22155366
0.32096312	0.22130953
0.32120733	0.22113208
0.3215332	0.22089603
0.32178885	0.22071142
0.32203281	0.22053573
0.32237282	0.22029165
0.32261694	0.22011695
0.3229592	0.21987278
0.32320348	0.21969906
0.32348633	0.21949849
0.3237925	0.21928205
0.32403655	0.21911005
0.32438402	0.21886591
0.32462823	0.21869487
0.32495117	0.21846937
0.32522243	0.21828056
0.32546641	0.2181112
0.3258192	0.21786709
0.32606336	0.21769868
0.32641602	0.21745619
0.32666286	0.217287
0.3269068	0.21712024
0.327265	0.21687615
0.32750913	0.21671031
0.32786974	0.21646613
0.32811406	0.21630122
0.32836914	0.2161295
0.3287217	0.21589292
0.32896582	0.21572962
0.32933199	0.21548544
0.32957631	0.21532304
0.32983398	0.21515222
0.33018957	0.21491725
0.33043369	0.21475643
0.33080554	0.21451225
0.33104987	0.21435232
0.33129883	0.2141898
0.3316689	0.21394897
0.33191305	0.2137906
0.33227539	0.21355629
0.33253507	0.2133889
0.33277903	0.21323206
0.33315999	0.21298795
0.33340418	0.21283197
0.33374023	0.21261796
0.33403218	0.21243263
0.3342762	0.21227817
0.33466313	0.21203403
0.33490738	0.21188041
0.33520508	0.2116937
0.33554153	0.21148337
0.33578562	0.21133124
0.33617864	0.21108707
0.33642298	0.21093576
0.33666992	0.21078324
0.33706342	0.21054099
0.33730761	0.21039114
0.33764648	0.21018381
0.33795134	0.20999789
0.33819539	0.20984949
0.33859819	0.20960534
0.33884248	0.20945774
0.33911133	0.20929575
0.33949277	0.20906667
0.33973693	0.20892049
0.34008789	0.20871101
0.34039065	0.2085309
0.34063469	0.20838612
0.34104759	0.20814197
0.3412919	0.20799798
0.34155273	0.20784465
0.34195242	0.20761048
0.34219662	0.20746787
0.3425293	0.20727415
0.34286072	0.2070818
0.3431048	0.20694056
0.34350586	0.20670922
0.34377253	0.2065559
0.34401652	0.206416
0.3444437	0.20617186
0.34468797	0.20603272
0.3449707	0.20587211
0.3453629	0.20565006
0.34560708	0.20551225
0.34594727	0.20532081
0.34628579	0.20513095
0.34652989	0.20499445
0.34692383	0.20477485
0.34721244	0.2046145
0.34745646	0.2044793
0.34789858	0.20423515
0.34814291	0.20410067
0.34838867	0.20396576
0.34883307	0.20372263
0.34907733	0.20358943
0.34936523	0.20343287
0.34977149	0.20321269
0.3500157	0.20308076
0.3503418	0.20290509
0.35071394	0.2027053
0.35095809	0.20257462
0.35131836	0.20238237
0.35166047	0.20220043
0.35190457	0.20207099
0.35229492	0.20186464
0.35261115	0.20169805
0.35285521	0.20156984
0.35327148	0.20135186
0.35356606	0.20119814
0.35381009	0.20107114
0.35424805	0.20084397
0.35452527	0.20070066
0.35476927	0.20057487
0.35522461	0.2003409
0.35548886	0.20020559
0.35573284	0.20008098
0.35620117	0.19984261
0.3564569	0.19971289
0.35670087	0.19958947
0.35717773	0.19934904
0.35742947	0.19922256
0.35767344	0.1991003
0.3581543	0.19886015
0.35840665	0.19873455
0.35865062	0.19861345
0.35913086	0.19837587
0.35938852	0.19824884
0.3596325	0.19812888
0.36010742	0.19789615
0.36037517	0.19776541
0.36061916	0.19764658
0.36108398	0.19742096
0.36136667	0.19728423
0.36161069	0.19716653
0.36206055	0.19695023
0.36236312	0.19680528
0.36260717	0.19668868
0.36303711	0.19648393
0.3633646	0.19632853
0.36360868	0.19621304
0.36401367	0.196022
0.3643712	0.19585396
0.36461533	0.19573956
0.36499023	0.19556439
0.36538301	0.19538155
0.36562719	0.19526823
0.3659668	0.19511107
0.36640012	0.19491127
0.36664436	0.19479902
0.36694336	0.19466198
0.36742263	0.19444311
0.36766693	0.19433191
0.36791992	0.19421708
0.3684082	0.19399619
0.36869509	0.19386688
0.36893911	0.19375719
0.36938477	0.1935575
0.36972886	0.1934039
0.36997297	0.19329525
0.37036133	0.1931229
0.37076835	0.19294296
0.37101255	0.19283533
0.37133789	0.19269234
0.37181365	0.19248403
0.37205795	0.19237742
0.37231445	0.19226579
0.37280273	0.192054
0.37310939	0.19192149
0.37335345	0.19181632
0.3737793	0.19163338
0.3741669	0.19146751
0.37441107	0.19136334
0.37475586	0.19121666
0.37523056	0.19101549
0.37547485	0.1909123
0.37573242	0.1908038
0.3762207	0.19059881
0.37654506	0.19046316
0.37678915	0.19036137
0.37719727	0.19019169
0.3776217	0.19001592
0.37786592	0.1899151
0.37817383	0.18978834
0.37866211	0.18958806
0.37894932	0.18947068
0.37919335	0.18937123
0.37963867	0.18919031
0.38003949	0.18902812
0.38028368	0.1889296
0.38061523	0.18879623
0.38110352	0.18860056
0.38138088	0.1884898
0.3816249	0.18839263
0.38208008	0.18821194
0.38248519	0.18805179
0.38272938	0.18795554
0.38305664	0.18782692
0.38354492	0.18763575
0.38384104	0.18752023
0.38408509	0.1874253
0.38452148	0.18725606
0.3849601	0.18708667
0.38520434	0.18699264
0.38549805	0.18687989
0.38598633	0.18669311
0.38633117	0.18656172
0.38657528	0.18646898
0.38696289	0.18632215
0.38745117	0.18613796
0.38770998	0.18604065
0.38795397	0.18594918
0.38842773	0.18577214
0.38885268	0.18561402
0.3890969	0.18552342
0.3894043	0.18540971
0.38989258	0.18522976
0.39024792	0.18509932
0.39049204	0.18500997
0.39086914	0.18487235
0.39135742	0.1846949
0.39165157	0.18458838
0.39189562	0.18450026
0.39233398	0.18434246
0.3928196	0.18416841
0.3930639	0.18408114
0.39331055	0.18399328
0.39379883	0.18381992
0.39424101	0.18366362
0.39448525	0.18357755
0.39477539	0.1834756
0.39526367	0.18330465
0.39567158	0.18316244
0.39591577	0.18307757
0.39624023	0.18296512
0.39672852	0.18279655
0.39711158	0.18266485
0.39735574	0.18258115
0.39770508	0.18246175
0.39819336	0.18229553
0.39856129	0.18217078
0.39880544	0.18208825
0.39916992	0.18196541
0.3996582	0.1818015
0.40002102	0.18168021
0.40026515	0.18159883
0.40063477	0.18147599
0.40112305	0.18131438
0.40149105	0.18119308
0.40173519	0.18111284
0.40209961	0.18099343
0.40258789	0.18083408
0.40297171	0.18070935
0.40321587	0.18063024
0.40356445	0.18051763
0.40405273	0.18036052
0.40446331	0.18022899
0.40470751	0.18015099
0.4050293	0.18004852
0.40551758	0.17989362
0.4059662	0.17975195
0.40621045	0.17967505
0.40649414	0.17958601
0.40698242	0.17943329
0.4074707	0.1792813
0.40772506	0.17920238
0.40796906	0.17912691
0.40844727	0.17897947
0.40893555	0.17882962
0.40925182	0.17873293
0.4094959	0.17865854
0.40991211	0.17853207
0.41040039	0.17838435
0.410791	0.17826668
0.41103517	0.17819335
0.41137695	0.17809101
0.41186523	0.1779454
0.412343	0.17780358
0.41258728	0.1777313
0.4128418	0.17765624
0.41333008	0.1775127
0.41381836	0.17736984
0.41415287	0.17727236
0.41439697	0.17720144
0.41479492	0.17708618
0.4152832	0.17694538
0.4157322	0.17681649
0.41597644	0.1767466
0.41625977	0.17666578
0.41674805	0.176527
0.41723633	0.17638888
0.41757033	0.17629478
0.41781443	0.17622622
0.41821289	0.17611465
0.41870117	0.17597853
0.419179	0.17584595
0.41942327	0.1757784
0.41967773	0.17570826
0.42016602	0.17557411
0.4206543	0.17544061
0.42104774	0.17533351
0.42129191	0.17526725
0.42163086	0.17517556
0.42211914	0.17504401
0.42260742	0.1749131
0.42293259	0.17482627
0.42317669	0.17476129
0.42358398	0.17465321
0.42407227	0.17452421
0.42456055	0.17439585
0.42483431	0.17432414
0.42507834	0.17426043
0.42553711	0.17414104
0.42602539	0.17401457
0.42650942	0.17388982
0.42675369	0.17382707
0.42700195	0.17376351
0.42749023	0.17363892
0.42797852	0.17351495
0.42844734	0.17339649
0.42869159	0.17333497
0.42895508	0.17326884
0.42944336	0.17314672
0.42993164	0.1730252
0.43040455	0.17290809
0.43064881	0.1728478
0.4309082	0.17278399
0.43139648	0.1726643
0.43188477	0.17254521
0.43237305	0.17242672
0.43262628	0.17236547
0.4328703	0.17230667
0.43334961	0.17219154
0.43383789	0.17207485
0.43432617	0.17195874
0.43462511	0.17188794
0.43486918	0.17183033
0.43530273	0.17172832
0.43579102	0.17161399
0.4362793	0.17150024
0.43664629	0.17141513
0.43689043	0.1713587
0.43725586	0.1712745
0.43774414	0.17116251
0.43823242	0.17105109
0.43869092	0.17094699
0.43893516	0.17089172
0.43920898	0.17082999
0.43969727	0.1707203
0.44018555	0.17061118
0.44067383	0.17050263
0.4410049	0.17042934
0.44124901	0.17037549
0.44165039	0.17028724
0.44213867	0.17018039
0.44262695	0.17007411
0.44310081	0.1699715
0.44334506	0.16991879
0.44360352	0.16986323
0.4440918	0.16975863
0.44458008	0.16965458
0.44506836	0.16955109
0.44546917	0.16946655
0.44571335	0.16941522
0.44604492	0.16934577
0.4465332	0.16924394
0.44702148	0.16914265
0.44750977	0.16904192
0.44786721	0.16896851
0.44811134	0.16891855
0.44848633	0.16884208
0.44897461	0.16874298
0.44946289	0.16864441
0.44995117	0.16854639
0.45029699	0.16847729
0.45054111	0.16842868
0.45092773	0.16835196
0.45141602	0.16825555
0.4519043	0.16815967
0.45239258	0.16806432
0.45276075	0.16799278
0.45300489	0.1679455
0.45336914	0.16787523
0.45385742	0.16778147
0.4543457	0.16768824
0.45483398	0.16759554
0.45526096	0.1675149
0.45550516	0.16746895
0.45581055	0.1674117
0.45629883	0.16732056
0.45678711	0.16722995
0.45727539	0.16713985
0.45776367	0.16705027
0.45804475	0.16699891
0.45828881	0.1669545
0.45874023	0.16687266
0.45922852	0.16678462
0.4597168	0.1666971
0.46020508	0.16661008
0.46062694	0.16653531
0.46087114	0.16649219
0.46118164	0.16643758
0.46166992	0.16635209
0.4621582	0.16626711
0.46264648	0.16618263
0.46313477	0.16609865
0.46349967	0.16603622
0.46374381	0.16599461
0.46411133	0.16593221
0.46459961	0.16584974
0.46508789	0.16576776
0.46557617	0.16568628
0.46606445	0.1656053
0.46642298	0.16554615
0.46666711	0.16550603
0.46704102	0.16544482
0.4675293	0.16536533
0.46801758	0.16528632
0.46850586	0.1652078
0.46899414	0.16512977
0.46940192	0.16506498
0.4696461	0.16502633
0.4699707	0.16497518
0.47045898	0.16489861
0.47094727	0.16482253
0.47143555	0.16474693
0.47192383	0.16467181
0.47241211	0.16459718
0.47268669	0.16455539
0.47293075	0.16451843
0.47338867	0.16444935
0.47387695	0.16437616
0.47436523	0.16430344
0.47485352	0.1642312
0.4753418	0.16415944
0.47579608	0.16409309
0.47604031	0.16405757
0.47631836	0.16401733
0.47680664	0.16394698
0.47729492	0.16387711
0.4777832	0.16380771
0.47827148	0.16373878
0.47875977	0.16367031
0.47922717	0.16360522
0.4794714	0.16357134
0.47973633	0.16353479
0.48022461	0.16346773
0.48071289	0.16340113
0.48120117	0.16333499
0.48168945	0.16326932
0.48217773	0.16320412
0.48266602	0.16313937
0.48299088	0.16309653
0.48323499	0.1630645
0.48364258	0.16301126
0.48413086	0.16294789
0.48461914	0.16288498
0.48510742	0.16282253
0.4855957	0.16276054
0.48608398	0.162699
0.48657227	0.16263791
0.48685616	0.16260258
0.48710023	0.16257237
0.48754883	0.1625171
0.48803711	0.16245738
0.48852539	0.1623981
0.48901367	0.16233928
0.48950195	0.16228091
0.48999023	0.16222298
0.49047852	0.1621655
0.49084087	0.16212313
0.49108501	0.16209473
0.49145508	0.1620519
0.49194336	0.16199576
0.49243164	0.16194007
0.49291992	0.16188483
0.4934082	0.16183003
0.49389648	0.16177567
0.49438477	0.16172175
0.49487305	0.16166828
0.49521224	0.16163138
0.49545636	0.16160497
0.49584961	0.16156266
0.49633789	0.1615105
0.49682617	0.16145879
0.49731445	0.16140752
0.49780273	0.16135668
0.49829102	0.16130628
0.4987793	0.16125632
0.49926758	0.16120679
0.49975586	0.1611577
0.50000233	0.16113304
0.50024637	0.16110882
0.50073242	0.16106082
0.5012207	0.16101303
0.50170898	0.16096568
0.50219727	0.16091875
0.50268555	0.16087226
0.50317383	0.1608262
0.50366211	0.16078057
0.50415039	0.16073536
0.50463867	0.16069059
0.50501437	0.16065643
0.50525852	0.16063436
0.50561523	0.16060233
0.50610352	0.16055884
0.5065918	0.16051578
0.50708008	0.16047315
0.50756836	0.16043094
0.50805664	0.16038916
0.50854492	0.1603478
0.5090332	0.16030687
0.50952148	0.16026636
0.51000977	0.16022628
0.51049805	0.16018661
0.51080876	0.16016157
0.51105285	0.16014206
0.51147461	0.16010856
0.51196289	0.16007016
0.51245117	0.16003219
0.51293945	0.15999463
0.51342773	0.1599575
0.51391602	0.15992078
0.5144043	0.15988449
0.51489258	0.15984861
0.51538086	0.15981316
0.51586914	0.15977812
0.51635742	0.15974349
0.5168457	0.15970929
0.51726666	0.15968013
0.51751085	0.15966334
0.51782227	0.15964213
0.51831055	0.15960918
0.51879883	0.15957664
0.51928711	0.15954451
0.51977539	0.1595128
0.52026367	0.15948151
0.52075195	0.15945063
0.52124023	0.15942016
0.52172852	0.15939011
0.5222168	0.15936047
0.52270508	0.15933124
0.52319336	0.15930243
0.52368164	0.15927402
0.52416992	0.15924603
0.5246582	0.15921845
0.52512938	0.15919223
0.52537367	0.15917875
0.52563477	0.15916453
0.52612305	0.15913818
0.52661133	0.15911225
0.52709961	0.15908672
0.52758789	0.1590616
0.52807617	0.1590369
0.52856445	0.1590126
0.52905273	0.15898871
0.52954102	0.15896523
0.5300293	0.15894216
0.53051758	0.15891949
0.53100586	0.15889724
0.53149414	0.15887539
0.53198242	0.15885395
0.5324707	0.15883292
0.53295898	0.15881229
0.53344727	0.15879207
0.53393555	0.15877226
0.53442383	0.15875285
0.53491211	0.15873385
0.53540039	0.15871526
0.53584349	0.15869874
0.53608768	0.15868974
0.53637695	0.15867929
0.53686523	0.15866191
0.53735352	0.15864494
0.5378418	0.15862838
0.53833008	0.15861222
0.53881836	0.15859646
0.53930664	0.15858111
0.53979492	0.15856616
0.5402832	0.15855162
0.54077148	0.15853748
0.54125977	0.15852375
0.54174805	0.15851042
0.54223633	0.1584975
0.54272461	0.15848498
0.54321289	0.15847286
0.54370117	0.15846114
0.54418945	0.15844984
0.54467773	0.15843893
0.54516602	0.15842843
0.5456543	0.15841833
0.54614258	0.15840863
0.54663086	0.15839934
0.54711914	0.15839045
0.54760742	0.15838196
0.5480957	0.15837388
0.54858398	0.1583662
0.54907227	0.15835892
0.54956055	0.15835205
0.55004883	0.15834558
0.55053711	0.15833951
0.55102539	0.15833385
0.55151367	0.15832859
0.55200195	0.15832373
0.55249023	0.15831928
0.55297852	0.15831522
0.5534668	0.15831157
0.55395508	0.15830833
0.55444336	0.15830549
0.55493164	0.15830305
0.55541992	0.15830101
0.5559082	0.15829938
0.55639648	0.15829815
0.55688477	0.15829732
0.55737305	0.1582969
0.55786133	0.15829688
0.55834961	0.15829727
0.55883789	0.15829806
0.55932617	0.15829925
0.55981445	0.15830084
0.56030273	0.15830284
0.56079102	0.15830525
0.5612793	0.15830806
0.56176758	0.15831127
0.56225586	0.15831489
0.56274414	0.15831891
0.56323242	0.15832333
0.5637207	0.15832816
0.56420898	0.1583334
0.56469727	0.15833904
0.56518555	0.15834509
0.56567383	0.15835154
0.56616211	0.1583584
0.56665039	0.15836566
0.56713867	0.15837333
0.56762695	0.15838141
0.56811523	0.15838989
0.56860352	0.15839878
0.5690918	0.15840807
0.56958008	0.15841777
0.57006836	0.15842788
0.57055664	0.1584384
0.57104492	0.15844932
0.5715332	0.15846066
0.57202148	0.1584724
0.57250977	0.15848454
0.57299805	0.1584971
0.57348633	0.15851007
0.57397461	0.15852344
0.57446289	0.15853723
0.57495117	0.15855142
0.57543945	0.15856602
0.57592773	0.15858104
0.57641602	0.15859646
0.5769043	0.1586123
0.57739258	0.15862854
0.57788086	0.1586452
0.57836914	0.15866227
0.57885742	0.15867975
0.57913945	0.15869
0.57938366	0.15869905
0.57983398	0.15871595
0.58032227	0.15873467
0.58081055	0.1587538
0.58129883	0.15877335
0.58178711	0.15879331
0.58227539	0.15881368
0.58276367	0.15883447
0.58325195	0.15885568
0.58374023	0.1588773
0.58422852	0.15889933
0.5847168	0.15892179
0.58520508	0.15894465
0.58569336	0.15896794
0.58618164	0.15899164
0.58666992	0.15901577
0.5871582	0.1590403
0.58764648	0.15906526
0.58813477	0.15909064
0.58862305	0.15911644
0.58911133	0.15914266
0.58957209	0.15916778
0.58981615	0.15918121
0.59008789	0.15919635
0.59057617	0.15922383
0.59106445	0.15925174
0.59155273	0.15928006
0.59204102	0.15930881
0.5925293	0.15933798
0.59301758	0.15936758
0.59350586	0.1593976
0.59399414	0.15942804
0.59448242	0.15945891
0.5949707	0.15949021
0.59545898	0.15952193
0.59594727	0.15955408
0.59643555	0.15958666
0.59692383	0.15961966
0.59739801	0.15965212
0.59764206	0.15966895
0.59790039	0.15968696
0.59838867	0.15972125
0.59887695	0.15975597
0.59936523	0.15979113
0.59985352	0.15982671
0.6003418	0.15986273
0.60083008	0.15989918
0.60131836	0.15993607
0.60180664	0.15997339
0.60229492	0.16001114
0.6027832	0.16004933
0.60327148	0.16008795
0.60375977	0.16012701
0.60406288	0.16015146
0.60430708	0.16017131
0.60473633	0.16020645
0.60522461	0.16024682
0.60571289	0.16028763
0.60620117	0.16032889
0.60668945	0.16037058
0.60717773	0.16041272
0.60766602	0.16045529
0.6081543	0.16049831
0.60864258	0.16054178
0.60913086	0.16058569
0.60957648	0.16062615
0.60982055	0.16064843
0.61010742	0.16067484
0.6105957	0.16072008
0.61108398	0.16076577
0.61157227	0.16081191
0.61206055	0.1608585
0.61254883	0.16090554
0.61303711	0.16095303
0.61352539	0.16100097
0.61401367	0.16104936
0.61450195	0.1610982
0.61479575	0.16112778
0.61503995	0.16115254
0.61547852	0.16119725
0.6159668	0.16124745
0.61645508	0.16129812
0.61694336	0.16134923
0.61743164	0.16140081
0.61791992	0.16145285
0.6184082	0.16150534
0.61889648	0.16155829
0.61930542	0.161603
0.61954952	0.16162982
0.61987305	0.16166559
0.62036133	0.16171993
0.62084961	0.16177473
0.62133789	0.16183
0.62182617	0.16188574
0.62231445	0.16194194
0.62280273	0.16199861
0.62329102	0.16205574
0.62364044	0.16209691
0.62388459	0.16212583
0.62426758	0.16217143
0.62475586	0.16222998
0.62524414	0.162289
0.62573242	0.16234849
0.6262207	0.16240846
0.62670898	0.16246891
0.62719727	0.16252983
0.62758896	0.16257904
0.62783307	0.16260986
0.62817383	0.1626531
0.62866211	0.16271546
0.62915039	0.1627783
0.62963867	0.16284162
0.63012695	0.16290542
0.63061523	0.1629697
0.63110352	0.16303447
0.6314183	0.16307647
0.63166249	0.16310922
0.63208008	0.16316547
0.63256836	0.1632317
0.63305664	0.16329842
0.63354492	0.16336564
0.6340332	0.16343334
0.63452148	0.16350153
0.63490186	0.16355499
0.63514598	0.16358946
0.63549805	0.16363941
0.63598633	0.16370909
0.63647461	0.16377927
0.63696289	0.16384995
0.63745117	0.16392112
0.63793945	0.1639928
0.6382973	0.16404564
0.63854145	0.16408186
0.63891602	0.16413767
0.6394043	0.16421086
0.63989258	0.16428455
0.64038086	0.16435875
0.64086914	0.16443347
0.64135742	0.16450869
0.6416155	0.16454861
0.64185975	0.16458661
0.64233398	0.16466067
0.64282227	0.16473743
0.64331055	0.1648147
0.64379883	0.16489249
0.64428711	0.1649708
0.64462068	0.16502458
0.64486486	0.16506413
0.64526367	0.16512898
0.64575195	0.16520885
0.64624023	0.16528925
0.64672852	0.16537017
0.6472168	0.16545161
0.64756447	0.16550992
0.64780863	0.16555104
0.64819336	0.16561609
0.64868164	0.16569913
0.64916992	0.16578269
0.6496582	0.16586679
0.65014648	0.16595143
0.65045274	0.16600476
0.65069694	0.16604748
0.65112305	0.16612231
0.65161133	0.16620856
0.65209961	0.16629535
0.65258789	0.16638268
0.65304651	0.1664652
0.65329055	0.16650928
0.65356445	0.16655898
0.65405273	0.16664795
0.65454102	0.16673747
0.6550293	0.16682754
0.65551758	0.16691816
0.65583798	0.16697791
0.65608216	0.16702364
0.65649414	0.16710107
0.65698242	0.16719336
0.6574707	0.16728621
0.65795898	0.16737962
0.65834303	0.16745348
0.65858715	0.16750061
0.65893555	0.16756812
0.65942383	0.16766323
0.65991211	0.16775889
0.66040039	0.16785513
0.6608089	0.16793608
0.661053	0.16798463
0.66137695	0.16804932
0.66186523	0.16814727
0.66235352	0.16824581
0.6628418	0.16834491
0.66323838	0.16842583
0.66348248	0.16847583
0.66381836	0.16854487
0.66430664	0.16864573
0.66479492	0.16874717
0.6652832	0.1688492
0.66563399	0.16892285
0.66587815	0.1689743
0.66625977	0.16905502
0.66674805	0.16915882
0.66723633	0.16926322
0.66772461	0.16936821
0.66799807	0.16942724
0.66824231	0.16948018
0.66870117	0.16957999
0.66918945	0.16968679
0.66967773	0.16979419
0.67008833	0.16988497
0.67033242	0.16993913
0.6706543	0.17001081
0.67114258	0.17012004
0.67163086	0.17022988
0.67211914	0.17034033
0.67239488	0.17040295
0.67263912	0.17045864
0.6730957	0.1705631
0.67358398	0.17067542
0.67407227	0.17078835
0.67443102	0.17087172
0.67467517	0.17092866
0.67504883	0.17101611
0.67553711	0.17113093
0.67602539	0.17124638
0.67644249	0.17134551
0.67668657	0.17140371
0.67700195	0.1714792
0.67749023	0.17159656
0.67797852	0.17171457
0.67843051	0.17182438
0.67867455	0.17188387
0.67895508	0.17195252
0.67944336	0.17207246
0.67993164	0.17219306
0.68039625	0.17230841
0.68064027	0.17236921
0.6809082	0.17243621
0.68139648	0.17255878
0.68188477	0.172682
0.6823408	0.17279768
0.68258483	0.1728598
0.68286133	0.17293044
0.68334961	0.17305566
0.68383789	0.17318155
0.68426519	0.17329227
0.68450926	0.17335572
0.68481445	0.17343535
0.68530273	0.17356327
0.68579102	0.17369186
0.6861704	0.17379225
0.68641452	0.17385706
0.68676758	0.17395111
0.68725586	0.17408176
0.68774414	0.1742131
0.68805733	0.1742977
0.68830153	0.17436389
0.6887207	0.17447788
0.68920898	0.17461131
0.68968279	0.17474146
0.6899268	0.17480871
0.69018555	0.17488029
0.69067383	0.17501584
0.69116211	0.17515209
0.69153527	0.17525671
0.6917794	0.17532537
0.69213867	0.17542675
0.69262695	0.17556516
0.69311523	0.17570428
0.69337187	0.17577767
0.69361615	0.17584776
0.6940918	0.17598472
0.69458008	0.17612603
0.69494881	0.17623322
0.69519295	0.17630442
0.69555664	0.17641085
0.69604492	0.17655437
0.6965111	0.17669208
0.69675511	0.1767644
0.69702148	0.17684363
0.69750977	0.17698939
0.69799805	0.17713589
0.69830294	0.17722774
0.69854716	0.17730155
0.69897461	0.17743117
0.69946289	0.17757995
0.69983706	0.17769448
0.70008119	0.17776944
0.70043945	0.17787981
0.70092773	0.1780309
0.70135798	0.17816466
0.70160204	0.17824079
0.7019043	0.17833539
0.70239258	0.1784888
0.70286614	0.17863834
0.70311013	0.17871565
0.70336914	0.17879799
0.70385742	0.17895377
0.7043457	0.17911034
0.70460585	0.17919405
0.70485013	0.17927293
0.70532227	0.17942588
0.70581055	0.17958486
0.7060896	0.17967606
0.70633386	0.17975614
0.70678711	0.17990524
0.70727539	0.18006665
0.70756183	0.1801617
0.70780608	0.18024302
0.70825195	0.18039194
0.70874023	0.18055582
0.7090229	0.18065105
0.70926715	0.1807336
0.7097168	0.18088608
0.71020508	0.18105246
0.71047314	0.18114414
0.71071742	0.18122795
0.71118164	0.18138776
0.71166894	0.18155633
0.71191292	0.18164102
0.7121582	0.18172645
0.71264648	0.18189708
0.71309843	0.18205578
0.71334245	0.18214175
0.71362305	0.18224092
0.71411133	0.18241415
0.71451805	0.18255911
0.71476214	0.18264639
0.71508789	0.18276323
0.71557617	0.18293908
0.71592811	0.18306638
0.71617228	0.18315497
0.71655273	0.18329346
0.71704102	0.18347198
0.71732891	0.18357765
0.71757316	0.18366757
0.71801758	0.18383174
0.71847665	0.1840021
0.71872066	0.18409296
0.71899414	0.18419511
0.71948242	0.18437818
0.71985945	0.18452016
0.72010358	0.18461238
0.72045898	0.18474706
0.72094727	0.18493289
0.72123379	0.18504236
0.72147804	0.18513596
0.72192383	0.18530737
0.72235574	0.18547419
0.72259979	0.18556877
0.72290039	0.18568561
0.72338867	0.18587616
0.72371352	0.18600345
0.72395772	0.18609944
0.72436523	0.18626013
0.72481948	0.18644005
0.72506349	0.18653702
0.7253418	0.18664796
0.72583008	0.18684335
0.72616157	0.18697654
0.72640576	0.18707496
0.72680664	0.18723705
0.72725224	0.18741802
0.72749626	0.18751745
0.7277832	0.18763472
0.72827148	0.18783506
0.72857946	0.18796192
0.72882369	0.18806283
0.72924805	0.18823875
0.72965555	0.18840841
0.72989962	0.18851035
0.73022461	0.18864651
0.73071289	0.18885193
0.73096867	0.18895992
0.73121298	0.18906338
0.73168945	0.18926587
0.73203082	0.18941154
0.732275	0.18951606
0.73266602	0.18968398
0.73308638	0.18986525
0.73333044	0.18997085
0.73364258	0.19010631
0.73413086	0.19031907
0.73437941	0.19042775
0.73462373	0.19053491
0.73510742	0.19074781
0.73542193	0.1908868
0.73566615	0.19099505
0.73608398	0.19118088
0.73645825	0.19134801
0.73670238	0.19145738
0.73706055	0.19161833
0.73748849	0.19181142
0.73773254	0.19192191
0.73803711	0.19206021
0.73851277	0.19227705
0.73875674	0.19238867
0.73901367	0.19250655
0.73950195	0.19273142
0.73977505	0.19285767
0.74001934	0.19297094
0.74047852	0.19318458
0.74078762	0.19332896
0.74103185	0.19344338
0.74145508	0.19364234
0.74179458	0.19380255
0.74203876	0.19391815
0.74243164	0.19410474
0.74279603	0.19427848
0.74304017	0.19439525
0.7434082	0.19457185
0.74379208	0.19475676
0.74403619	0.19487473
0.74438477	0.19504371
0.74478284	0.19523743
0.74502693	0.19535661
0.74536133	0.19552038
0.74576839	0.19572051
0.74601247	0.19584091
0.74633789	0.19600192
0.74674885	0.19620603
0.74699292	0.19632766
0.74731445	0.19648839
0.7477243	0.19669403
0.74796837	0.1968169
0.74829102	0.19697983
0.74869484	0.19718451
0.74893892	0.19730865
0.74926758	0.19747631
0.74966056	0.19767753
0.74990465	0.19780293
0.75024414	0.19797788
0.75062155	0.1981731
0.75086567	0.19829979
0.7512207	0.19848462
0.7515779	0.19867127
0.75182206	0.19879925
0.75219727	0.19899657
0.7525297	0.19917204
0.75277389	0.19930134
0.75317383	0.19951381
0.75347702	0.19967547
0.75372127	0.1998061
0.75415039	0.20003639
0.75441997	0.20018158
0.75466427	0.20031355
0.75511463	0.20055768
0.75535858	0.2006904
0.75561523	0.20083043
0.75604891	0.20106788
0.75629294	0.20120196
0.7565918	0.20136667
0.75697904	0.20158084
0.75722314	0.2017163
0.75756836	0.20190848
0.75790508	0.2020966
0.75814927	0.20223346
0.75854492	0.20245594
0.75882712	0.2026152
0.7590714	0.20275346
0.75950123	0.20299759
0.7597452	0.20313665
0.76000977	0.20328788
0.76041529	0.20352051
0.76065936	0.203661
0.76098633	0.20384979
0.76132555	0.20404635
0.76156974	0.20418829
0.76196289	0.20441759
0.76223209	0.20457515
0.76247639	0.20471855
0.76289089	0.20496269
0.76313491	0.20510693
0.76342773	0.20528053
0.76378995	0.20549601
0.7640341	0.20564173
0.7644043	0.20586342
0.76468547	0.20603239
0.76492976	0.20617961
0.76533346	0.20642376
0.76557747	0.20657184
0.76586914	0.20674937
0.76622185	0.2069648
0.76646601	0.20711441
0.7668457	0.20734785
0.76710689	0.20750899
0.76735121	0.20766016
0.76774449	0.20790432
0.76798856	0.20805636
0.76831055	0.20825758
0.76862273	0.20845333
0.76886697	0.20860696
0.76925377	0.20885108
0.76949776	0.2090056
0.76977539	0.20918194
0.77012542	0.20940503
0.77036959	0.20956115
0.77075006	0.20980525
0.770994	0.20996229
0.77124023	0.21012125
0.77161532	0.21036422
0.77185945	0.21052289
0.7722168	0.21075592
0.77247761	0.21092657
0.77272193	0.21108689
0.77309278	0.21133106
0.77333689	0.21149233
0.77368164	0.21172083
0.77394897	0.21189861
0.77419328	0.21206156
0.77455815	0.21230573
0.77480225	0.21246963
0.77514648	0.21270153
0.77540842	0.21287857
0.77565274	0.21304419
0.77601175	0.21328837
0.77625587	0.21345496
0.77661133	0.21369835
0.77685628	0.21386663
0.77710063	0.21403497
0.77745391	0.21427916
0.77769807	0.2144485
0.77804888	0.2146926
0.77829285	0.21486294
0.77856445	0.21505312
0.77888494	0.21527828
0.77912916	0.21545041
0.77947441	0.21569454
0.77971846	0.21586769
0.7800293	0.21608892
0.78030515	0.2162859
0.78054945	0.21646087
0.78088926	0.21670505
0.78113339	0.21688105
0.78147085	0.21712515
0.78171482	0.2173022
0.78198242	0.21749698
0.78229371	0.2177243
0.78253795	0.21790323
0.78287013	0.21814738
0.78311421	0.21832737
0.7834441	0.21857144
0.78368804	0.2187525
0.78393555	0.21893674
0.78425941	0.21917862
0.78450363	0.2193616
0.78482841	0.21960574
0.78507248	0.21978982
0.78539504	0.22003388
0.78563898	0.22021906
0.78588867	0.22040916
0.78620311	0.22064933
0.78644734	0.22083647
0.78676493	0.22108063
0.78700903	0.2212689
0.78732447	0.22151298
0.78756845	0.22170239
0.7878418	0.22191523
0.78812559	0.22213693
0.78836988	0.22232835
0.78868049	0.22257254
0.78892466	0.22276512
0.78923318	0.22300924
0.78947724	0.22320298
0.78978369	0.22344704
0.79002764	0.22364195
0.7902832	0.22384674
0.79057586	0.22408202
0.79082012	0.22427901
0.79112194	0.2245232
0.7913661	0.22472139
0.7916659	0.22496552
0.79190997	0.22516491
0.79220777	0.22540898
0.79245175	0.22560958
0.79272461	0.22583463
0.79299145	0.2260554
0.79323576	0.22625816
0.79352909	0.22650239
0.79377331	0.22670639
0.7940647	0.22695056
0.79430885	0.2271558
0.79459831	0.22739992
0.79484238	0.22760641
0.79512993	0.22785047
0.79537393	0.22805823
0.7956543	0.22829771
0.79590351	0.22851127
0.79614785	0.22872127
0.79643115	0.22896553
0.79667542	0.22917682
0.79695686	0.22942103
0.79720106	0.22963362
0.79748066	0.22987779
0.79772481	0.23009168
0.79800258	0.2303358
0.79824667	0.23055101
0.79852264	0.2307951
0.79876668	0.23101163
0.79904084	0.23125567
0.79928483	0.23147354
0.79955722	0.23171755
0.79980116	0.23193676
0.80004883	0.23216
0.80031568	0.2324013
0.80055999	0.2326229
0.80082841	0.23286716
0.80107268	0.23309014
0.80133937	0.23333437
0.8015836	0.23355873
0.80184858	0.23380293
0.80209277	0.23402868
0.80235605	0.23427286
0.80260021	0.23450001
0.8028618	0.23474416
0.80310593	0.23497273
0.80336585	0.23521686
0.80360995	0.23544685
0.80386821	0.23569095
0.80411229	0.23592239
0.8043689	0.23616647
0.80461297	0.23639935
0.80486795	0.23664341
0.80511199	0.23687775
0.80536535	0.2371218
0.80560938	0.2373576
0.80586114	0.23760164
0.80610516	0.23783892
0.80635532	0.23808294
0.80659933	0.23832172
0.80684791	0.23856573
0.80709192	0.23880601
0.80733893	0.23905002
0.80758293	0.23929181
0.80782839	0.23953581
0.80807239	0.23977913
0.80831632	0.24002313
0.80856032	0.24026798
0.80880271	0.24051198
0.80904671	0.24075838
0.80928759	0.24100238
0.8095316	0.24125034
0.80977097	0.24149435
0.81001499	0.24174388
0.81025287	0.24198789
0.8104969	0.24223901
0.81073331	0.24248303
0.81097735	0.24273574
0.81121228	0.24297978
0.81145634	0.2432341
0.81168982	0.24347815
0.81193389	0.24373409
0.81216593	0.24397816
0.81241002	0.24423573
0.81264062	0.24447983
0.81288474	0.24473904
0.81311392	0.24498316
0.81335805	0.24524402
0.81358583	0.24548817
0.81382999	0.24575071
0.81405636	0.24599489
0.81430055	0.2462591
0.81452554	0.24650332
0.81476975	0.24676923
0.81499337	0.24701348
0.81523761	0.2472811
0.81545986	0.24752538
0.81570414	0.24779472
0.81592503	0.24803905
0.81615214	0.24829102
0.8163889	0.2485545
0.81660744	0.24879848
0.81685146	0.24907175
0.81706868	0.24931577
0.81731275	0.24959082
0.81752865	0.24983489
0.81777275	0.25011171
0.81798735	0.25035583
0.8182315	0.25063445
0.81844481	0.25087863
0.818689	0.25115905
0.81890102	0.25140329
0.81914526	0.25168553
0.819356	0.25192984
0.81958599	0.25219727
0.81980977	0.25245829
0.8200183	0.25270225
0.82026234	0.25298866
0.82046962	0.2532327
0.82071371	0.25352098
0.82091976	0.25376509
0.8211639	0.25405525
0.82136872	0.25429944
0.82161292	0.25459149
0.82181651	0.25483576
0.82205847	0.25512695
0.82226316	0.25537408
0.82246463	0.25561802
0.82270867	0.25591443
0.82290895	0.25615845
0.82315305	0.25645681
0.82335214	0.25670093
0.8235963	0.25700124
0.82379422	0.25724545
0.82403844	0.25754774
0.8242352	0.25779205
0.82444766	0.25805664
0.82467509	0.25834076
0.82486981	0.25858477
0.8251139	0.25889159
0.82530748	0.2591357
0.82555163	0.25944456
0.82574408	0.25968877
0.8259883	0.25999967
0.82617963	0.260244
0.82637799	0.26049805
0.82661413	0.26080143
0.82680349	0.26104546
0.82704761	0.26136106
0.82723587	0.26160521
0.82748005	0.26192291
0.82766722	0.26216718
0.82788415	0.26245117
0.82809756	0.26273141
0.82828282	0.26297541
0.82852691	0.26329793
0.82871109	0.26354205
0.82895527	0.26386672
0.82913838	0.26411099
0.82935761	0.2644043
0.8295647	0.26468224
0.82974597	0.26492624
0.82999006	0.26525586
0.83017028	0.26549999
0.83041446	0.26583182
0.83059365	0.26607611
0.83079939	0.26635742
0.83101607	0.26665463
0.83119345	0.26689865
0.83143757	0.26723557
0.83161393	0.26747976
0.83185814	0.26781894
0.83203349	0.26806328
0.83221047	0.26831055
0.83245216	0.26864931
0.83262575	0.26889341
0.83286991	0.26923782
0.83304252	0.26948208
0.83324918	0.26977539
0.83345841	0.27007329
0.83362929	0.27031732
0.83387342	0.27066706
0.83404333	0.27091126
0.83427152	0.27124023
0.83445651	0.27150777
0.83462473	0.27175175
0.83486884	0.27210692
0.83503611	0.27235108
0.83527787	0.27270508
0.83544664	0.27295301
0.83561226	0.27319695
0.83585635	0.27355765
0.83602104	0.27380179
0.83626522	0.27416494
0.83642899	0.27440928
0.83659538	0.2746582
0.83683613	0.27501954
0.83699828	0.27526367
0.83724246	0.27563251
0.8374037	0.27587685
0.83756574	0.27612305
0.83780834	0.27649286
0.837968	0.27673701
0.83820436	0.27709961
0.83837096	0.27735601
0.83852904	0.27759997
0.83877315	0.2779779
0.83893036	0.27822208
0.83915011	0.27856445
0.83933091	0.27884705
0.83948659	0.27909105
0.83973072	0.27947495
0.83988553	0.27971919
0.84008152	0.2800293
0.84028373	0.28035027
0.84043703	0.28059433
0.84068119	0.28098431
0.84083365	0.28122862
0.8409989	0.28149414
0.84122955	0.28186596
0.84138053	0.28211011
0.84160282	0.2824707
0.84177488	0.28275072
0.84192439	0.28299472
0.84216853	0.28339444
0.84231722	0.28363869
0.84249743	0.28393555
0.84270936	0.2842858
0.84285662	0.28452991
0.84308645	0.28491211
0.84324726	0.28518042
0.8433931	0.2854244
0.84363723	0.28583416
0.84378228	0.28607841
0.84395907	0.28637695
0.84417079	0.28673567
0.84431445	0.28697979
0.84453367	0.28735352
0.84470151	0.28764058
0.84484379	0.2878846
0.84508794	0.28830471
0.84522944	0.288549
0.84538505	0.28881836
0.84561446	0.2892168
0.84575461	0.28946099
0.84594571	0.28979492
0.84613824	0.29013247
0.84627706	0.29037656
0.84650094	0.29077148
0.84665931	0.29105177
0.8467968	0.29129577
0.84704095	0.29173048
0.84717771	0.29197478
0.84732372	0.29223633
0.84755801	0.29265737
0.84769347	0.29290159
0.84786564	0.29321289
0.84807245	0.29358806
0.84820662	0.29383222
0.84840236	0.29418945
0.8485843	0.29452262
0.8487172	0.29476671
0.84893395	0.29516602
0.84909359	0.29546111
0.84922524	0.29570514
0.84946047	0.29614258
0.84960035	0.29640359
0.84973076	0.29664757
0.84997491	0.29710584
0.85010463	0.29735015
0.85024088	0.29760742
0.85047794	0.29805657
0.85060644	0.29830084
0.85075499	0.29858398
0.85097853	0.29901149
0.85110583	0.29925572
0.85126427	0.29956055
0.8514767	0.29997065
0.85160281	0.30021486
0.85176875	0.30053711
0.85197248	0.30093412
0.85209741	0.30117831
0.8522685	0.30151367
0.85246591	0.30190198
0.85258967	0.30214616
0.85276358	0.30249023
0.85295701	0.30287429
0.85307962	0.30311846
0.85325404	0.3034668
0.85344581	0.30385113
0.85356728	0.3040953
0.85373994	0.30444336
0.85393234	0.30483256
0.85405268	0.30507674
0.85422134	0.30541992
0.85441662	0.30581866
0.85453585	0.30606285
0.85469829	0.30639648
0.85489869	0.30680951
0.85501681	0.30705372
0.85517084	0.30737305
0.85537856	0.30780518
0.85549559	0.30804942
0.85563905	0.30834961
0.85585626	0.30880575
0.85597222	0.30905002
0.85610296	0.30932617
0.85633183	0.30981129
0.85644672	0.3100556
0.85656263	0.31030273
0.85679088	0.31079102
0.85691912	0.3110663
0.85703249	0.31131031
0.85724427	0.31176758
0.85738944	0.31208214
0.85750177	0.31232621
0.85769354	0.31274414
0.85785771	0.31310322
0.85796901	0.31334735
0.85813873	0.3137207
0.85832395	0.31412961
0.85843423	0.31437382
0.8585799	0.31469727
0.85878818	0.3151614
0.85889745	0.31540568
0.85901709	0.31567383
0.8592342	0.31616211
0.85935871	0.3164431
0.85946655	0.31668712
0.85966549	0.31713867
0.85981802	0.31748614
0.85992487	0.31773026
0.86009291	0.31811523
0.86027539	0.31853486
0.86038128	0.31877908
0.8605165	0.3190918
0.86072688	0.31958008
0.86083579	0.31983368
0.86094029	0.32007767
0.86114481	0.32055664
0.86128844	0.32089427
0.86139199	0.32113838
0.86155901	0.3215332
0.86173922	0.32196083
0.86184184	0.32220506
0.86196953	0.32250977
0.86217343	0.32299805
0.86228987	0.32327786
0.86239116	0.32352189
0.86257849	0.32397461
0.86273611	0.32435695
0.86283648	0.32460111
0.86297998	0.32495117
0.8631794	0.32543945
0.86328002	0.32568662
0.86337909	0.3259306
0.86357557	0.32641602
0.86372182	0.3267787
0.86382	0.32702284
0.86396827	0.32739258
0.86416189	0.32787727
0.86425918	0.32812157
0.86435751	0.32836914
0.86455084	0.32885742
0.86469667	0.32922713
0.8647927	0.32947128
0.86493497	0.32983398
0.86512577	0.33032227
0.86522763	0.33058376
0.86532242	0.33082777
0.86550487	0.33129883
0.86566091	0.33170332
0.86575485	0.33194751
0.86588065	0.33227539
0.86606732	0.33276367
0.86618566	0.33307432
0.86627839	0.33331839
0.8664382	0.33374023
0.86661484	0.33420838
0.86670674	0.33445265
0.86680586	0.3347168
0.86698848	0.33520508
0.86713352	0.33559439
0.86722424	0.33583856
0.86735136	0.33618164
0.86753162	0.33666992
0.86764863	0.33698802
0.86773818	0.3372321
0.86788978	0.33764648
0.86806771	0.33813477
0.86816023	0.33838947
0.86824863	0.33863347
0.86842124	0.33911133
0.86858077	0.33955479
0.86866838	0.33979903
0.86877172	0.34008789
0.86894582	0.34057617
0.86908663	0.34097263
0.86917312	0.34121681
0.86929178	0.34155273
0.86946364	0.34204102
0.86958912	0.34239885
0.86967449	0.34264299
0.86980514	0.34301758
0.86997479	0.34350586
0.87008828	0.34383368
0.87017256	0.34407777
0.87031189	0.34448242
0.87047936	0.3449707
0.87058416	0.34527732
0.87066736	0.34552139
0.87081214	0.34594727
0.87097746	0.34643555
0.87107682	0.34672999
0.87115895	0.34697404
0.87130596	0.34741211
0.87146917	0.34790039
0.87156628	0.34819191
0.87164737	0.34843597
0.87179347	0.34887695
0.87195458	0.34936523
0.87205261	0.34966333
0.87213266	0.34990739
0.87227473	0.3503418
0.87243379	0.35083008
0.87253584	0.35114446
0.87261486	0.35138854
0.87274985	0.35180664
0.87290687	0.35229492
0.87301602	0.35263556
0.87309403	0.35287967
0.8732189	0.35327148
0.87337392	0.35375977
0.87349319	0.35413687
0.8735702	0.35438102
0.87368197	0.35473633
0.87383501	0.35522461
0.87396739	0.35564864
0.87404341	0.35589284
0.87413914	0.35620117
0.87429023	0.35668945
0.87443865	0.35717113
0.87451371	0.3574154
0.87459049	0.35766602
0.87473966	0.3581543
0.8748882	0.35864258
0.87498113	0.35894911
0.87505493	0.35919318
0.87518337	0.35961914
0.87533001	0.36010742
0.87544571	0.36049413
0.87551857	0.3607383
0.87562143	0.36108398
0.87576621	0.36157227
0.87590749	0.36205074
0.87597941	0.362295
0.87605393	0.36254883
0.87619687	0.36303711
0.87633921	0.36352539
0.87643751	0.36386383
0.87650823	0.36410794
0.87662206	0.36450195
0.87676258	0.36499023
0.8768929	0.3654449
0.87696271	0.36568913
0.87704185	0.3659668
0.87718058	0.36645508
0.87731874	0.36694336
0.87741452	0.36728309
0.87748315	0.36752721
0.87759327	0.36791992
0.87772967	0.3684082
0.87786369	0.36889002
0.87793145	0.36913428
0.87800072	0.36938477
0.87813538	0.36987305
0.87826947	0.37036133
0.87837715	0.37075497
0.87844377	0.37099914
0.87853594	0.37133789
0.87866832	0.37182617
0.87880014	0.37231445
0.87888606	0.3726338
0.87895156	0.3728779
0.8790621	0.37329102
0.87919224	0.3737793
0.87932183	0.37426758
0.87939049	0.37452703
0.87945488	0.37477106
0.87957936	0.37524414
0.8797073	0.37573242
0.87982696	0.37619101
0.87989051	0.37643524
0.87996154	0.37670898
0.88008785	0.37719727
0.88021362	0.37768555
0.88032372	0.37811472
0.8803862	0.37835892
0.88046355	0.37866211
0.88058771	0.37915039
0.88071135	0.37963867
0.88081619	0.38005439
0.88087761	0.38029858
0.88095703	0.38061523
0.88107909	0.38110352
0.88120062	0.3815918
0.88130444	0.3820106
0.88136482	0.38225479
0.88144212	0.38256836
0.8815621	0.38305664
0.88168156	0.38354492
0.88178854	0.38398396
0.88184788	0.38422817
0.88191895	0.38452148
0.88203688	0.38500977
0.88215431	0.38549805
0.88226854	0.38597511
0.88232687	0.38621935
0.88238764	0.38647461
0.88250355	0.38696289
0.88261897	0.38745117
0.88273389	0.38793945
0.88280185	0.38822912
0.88285894	0.3884732
0.88296224	0.38891602
0.88307568	0.3894043
0.88318862	0.38989258
0.88327287	0.39025813
0.88332897	0.39050227
0.88341305	0.39086914
0.88352454	0.39135742
0.88363554	0.3918457
0.88373998	0.39230706
0.88379512	0.39255129
0.88385611	0.39282227
0.88396567	0.39331055
0.88407476	0.39379883
0.88418338	0.39428711
0.88425744	0.39462127
0.8843114	0.39486538
0.88439919	0.39526367
0.88450639	0.39575195
0.88461312	0.39624023
0.88471599	0.39671287
0.884769	0.39695711
0.88482519	0.3972168
0.88493052	0.39770508
0.8850354	0.39819336
0.88513982	0.39868164
0.8852229	0.39907168
0.88527476	0.39931584
0.88534728	0.3996582
0.88545032	0.40014648
0.88555291	0.40063477
0.88565506	0.40112305
0.88572409	0.40145424
0.88577482	0.40169835
0.88585798	0.40209961
0.88595878	0.40258789
0.88605912	0.40307617
0.88615903	0.40356445
0.88621966	0.40386177
0.88626928	0.40410586
0.8863575	0.40454102
0.88645607	0.4050293
0.88655421	0.40551758
0.88665191	0.40600586
0.88670969	0.40629557
0.88675821	0.40653965
0.886846	0.40698242
0.88694239	0.4074707
0.88703836	0.40795898
0.88713389	0.40844727
0.88719428	0.408757
0.88724172	0.4090011
0.88732366	0.40942383
0.88741791	0.40991211
0.88751173	0.41040039
0.88760513	0.41088867
0.88767351	0.41124753
0.88771989	0.41149167
0.88779066	0.41186523
0.88788279	0.41235352
0.8879745	0.4128418
0.8880658	0.41333008
0.88814746	0.41376872
0.8881928	0.41401292
0.88824715	0.41430664
0.8883372	0.41479492
0.88842683	0.4152832
0.88851606	0.41577148
0.88860488	0.41625977
0.88866052	0.41656674
0.88870462	0.41681083
0.88878128	0.41723633
0.88886887	0.41772461
0.88895606	0.41821289
0.88904284	0.41870117
0.88912314	0.41915499
0.88916622	0.4193992
0.8892152	0.41967773
0.88930077	0.42016602
0.88938595	0.4206543
0.88947072	0.42114258
0.8895551	0.42163086
0.88962281	0.42202431
0.8896647	0.42226848
0.88972267	0.42260742
0.88980586	0.4230957
0.88988866	0.42358398
0.88997106	0.42407227
0.89005308	0.42456055
0.89011535	0.4249328
0.89015606	0.42517695
0.89021594	0.42553711
0.89029678	0.42602539
0.89037724	0.42651367
0.89045731	0.42700195
0.890537	0.42749023
0.89060087	0.42788328
0.89064042	0.42812744
0.89069522	0.4284668
0.89077376	0.42895508
0.89085191	0.42944336
0.89092969	0.42993164
0.89100708	0.43041992
0.89107948	0.43087884
0.89111789	0.43112305
0.89116074	0.43139648
0.891237	0.43188477
0.89131288	0.43237305
0.89138839	0.43286133
0.89146353	0.43334961
0.89153829	0.43383789
0.89158857	0.43416752
0.89162567	0.43441163
0.8916867	0.43481445
0.89176035	0.43530273
0.89183363	0.43579102
0.89190654	0.4362793
0.89197908	0.43676758
0.89205126	0.43725586
0.89208854	0.43750888
0.89212435	0.43775294
0.8921945	0.43823242
0.89226558	0.4387207
0.89233629	0.43920898
0.89240664	0.43969727
0.89247663	0.44018555
0.89254482	0.44066379
0.89257954	0.44090801
0.89261551	0.44116211
0.89268441	0.44165039
0.89275296	0.44213867
0.89282114	0.44262695
0.89288896	0.44311523
0.89295643	0.44360352
0.89302354	0.4440918
0.8930617	0.44437045
0.89309499	0.44461452
0.89315669	0.44506836
0.89322273	0.44555664
0.89328842	0.44604492
0.89335376	0.4465332
0.89341874	0.44702148
0.89348337	0.44750977
0.89353514	0.44790278
0.89356719	0.44814694
0.89361157	0.44848633
0.89367515	0.44897461
0.89373838	0.44946289
0.89380125	0.44995117
0.89386378	0.45043945
0.89392596	0.45092773
0.89398779	0.45141602
0.89403079	0.45175712
0.89406145	0.45200124
0.89411041	0.45239258
0.89417121	0.45288086
0.89423165	0.45336914
0.89429175	0.45385742
0.89435151	0.4543457
0.89441093	0.45483398
0.89446999	0.45532227
0.89451534	0.45569902
0.89454462	0.45594317
0.8945871	0.45629883
0.89464515	0.45678711
0.89470284	0.45727539
0.8947602	0.45776367
0.89481722	0.45825195
0.8948739	0.45874023
0.89493023	0.45922852
0.89498623	0.4597168
0.89501683	0.45998467
0.89504458	0.46022874
0.89509721	0.46069336
0.89515219	0.46118164
0.89520683	0.46166992
0.89526114	0.4621582
0.8953151	0.46264648
0.89536873	0.46313477
0.89542203	0.46362305
0.89547498	0.46411133
0.89550459	0.46438546
0.89553082	0.46462954
0.89557989	0.46508789
0.89563183	0.46557617
0.89568345	0.46606445
0.89573472	0.46655273
0.89578567	0.46704102
0.89583628	0.4675293
0.89588655	0.46801758
0.89593649	0.46850586
0.89597873	0.46892144
0.89600345	0.46916562
0.89603536	0.46948242
0.8960843	0.4699707
0.8961329	0.47045898
0.89618117	0.47094727
0.89622911	0.47143555
0.89627671	0.47192383
0.89632398	0.47241211
0.89637092	0.47290039
0.89641752	0.47338867
0.89646255	0.47386387
0.8964856	0.47410808
0.89650973	0.47436523
0.89655533	0.47485352
0.8966006	0.4753418
0.89664554	0.47583008
0.89669015	0.47631836
0.89673442	0.47680664
0.89677836	0.47729492
0.89682196	0.4777832
0.89686524	0.47827148
0.89690818	0.47875977
0.89695078	0.47924805
0.89697233	0.47949602
0.89699338	0.47974008
0.89703499	0.48022461
0.8970766	0.48071289
0.89711787	0.48120117
0.89715881	0.48168945
0.89719941	0.48217773
0.89723968	0.48266602
0.89727962	0.4831543
0.89731922	0.48364258
0.89735848	0.48413086
0.89739741	0.48461914
0.897436	0.48510742
0.89745807	0.48538829
0.89747712	0.48563237
0.89751217	0.48608398
0.89754976	0.48657227
0.897587	0.48706055
0.89762391	0.48754883
0.89766047	0.48803711
0.8976967	0.48852539
0.89773259	0.48901367
0.89776814	0.48950195
0.89780335	0.48999023
0.89783822	0.49047852
0.89787275	0.4909668
0.89790693	0.49145508
0.89793658	0.49188249
0.89795341	0.49212667
0.89797427	0.49243164
0.89800743	0.49291992
0.89804023	0.4934082
0.8980727	0.49389648
0.89810481	0.49438477
0.89813658	0.49487305
0.898168	0.49536133
0.89819907	0.49584961
0.89822979	0.49633789
0.89826016	0.49682617
0.89829018	0.49731445
0.89831984	0.49780273
0.89834915	0.49829102
0.8983781	0.4987793
0.8984067	0.49926758
0.8984292	0.49965611
0.89844323	0.49990026
0.89846281	0.50024414
0.89849033	0.50073242
0.89851749	0.5012207
0.89854428	0.50170898
0.8985707	0.50219727
0.89859676	0.50268555
0.89862246	0.50317383
0.89864778	0.50366211
0.89867273	0.50415039
0.89869731	0.50463867
0.89872151	0.50512695
0.89874533	0.50561523
0.89876878	0.50610352
0.89879184	0.5065918
0.89881453	0.50708008
0.89883682	0.50756836
0.89885873	0.50805664
0.89888025	0.50854492
0.89890137	0.5090332
0.89891881	0.50944314
0.89892907	0.50968731
0.89894244	0.51000977
0.89896237	0.51049805
0.8989819	0.51098633
0.89900102	0.51147461
0.89901973	0.51196289
0.89903803	0.51245117
0.89905591	0.51293945
0.89907337	0.51342773
0.89909041	0.51391602
0.89910703	0.5144043
0.89912321	0.51489258
0.89913895	0.51538086
0.89915426	0.51586914
0.89916913	0.51635742
0.89918354	0.5168457
0.8991975	0.51733398
0.89921101	0.51782227
0.89922405	0.51831055
0.89923662	0.51879883
0.89924871	0.51928711
0.89926033	0.51977539
0.89927146	0.52026367
0.89928209	0.52075195
0.89929223	0.52124023
0.89930185	0.52172852
0.89931096	0.5222168
0.89931955	0.52270508
0.8993276	0.52319336
0.89933512	0.52368164
0.89934208	0.52416992
0.89934848	0.5246582
0.89935431	0.52514648
0.89935957	0.52563477
0.89936423	0.52612305
0.89936828	0.52661133
0.89937171	0.52709961
0.89937452	0.52758789
0.89937667	0.52807617
0.89937817	0.52856445
0.89937898	0.52905273
0.89937909	0.52954102
0.89937849	0.5300293
0.89937715	0.53051758
0.89937505	0.53100586
0.89937216	0.53149414
0.89936846	0.53198242
0.89936391	0.5324707
0.8993585	0.53295898
0.89935218	0.53344727
0.89934495	0.53393555
0.89933678	0.53442383
0.89932765	0.53491211
0.89931754	0.53540039
0.89930642	0.53588867
0.89929421	0.53637695
0.89928081	0.53686523
0.89926601	0.53735352
0.89924951	0.5378418
0.89923093	0.53833008
0.89920981	0.53881836
0.89918577	0.53930664
0.89915865	0.53979492
0.89912879	0.5402832
0.8990973	0.54077148
0.89906632	0.54125977
0.899039	0.54174805
0.89901913	0.54223633
0.89901014	0.54272461
0.89901336	0.54321289
0.8990256	0.54370117
0.89903652	0.54418945
0.89902683	0.54467773
0.89897178	0.54514214
0.89892453	0.54540499
0.89879101	0.54568304
0.89854045	0.54599717
0.89819336	0.54625443
0.89770508	0.54620311
0.89741198	0.54594799
0.89717074	0.5456543
0.89699626	0.545358
0.89690154	0.54509694
0.89675106	0.54467773
0.89660894	0.54418945
0.89651603	0.54380508
0.89646296	0.54355469
0.89639139	0.54321289
0.89629464	0.54272461
0.89620431	0.54223633
0.89611878	0.54174805
0.89603661	0.54126193
0.89595561	0.54077148
0.89587588	0.5402832
0.89579707	0.53979492
0.89571895	0.53930664
0.8956413	0.53881836
0.89556397	0.53833008
0.89551661	0.53803009
0.89547818	0.537786
0.89541027	0.53735352
0.89533392	0.53686523
0.89525795	0.53637695
0.89518236	0.53588867
0.89510718	0.53540039
0.89504462	0.53499205
0.89500733	0.53474788
0.89495804	0.53442383
0.89488406	0.53393555
0.89481048	0.53344727
0.89473726	0.53295898
0.89466439	0.5324707
0.89459186	0.53198242
0.89454347	0.53165556
0.89450743	0.53141142
0.89444769	0.53100586
0.89437602	0.53051758
0.89430459	0.5300293
0.8942334	0.52954102
0.89416241	0.52905273
0.89409162	0.52856445
0.89404962	0.52827426
0.89401435	0.52803013
0.89395054	0.52758789
0.89388021	0.52709961
0.89381002	0.52661133
0.89373994	0.52612305
0.89366996	0.52563477
0.89360006	0.52514648
0.89355991	0.52486579
0.89352502	0.52462165
0.89346049	0.52416992
0.89339078	0.52368164
0.89332112	0.52319336
0.89325149	0.52270508
0.89318189	0.5222168
0.8931123	0.52172852
0.89307196	0.52144541
0.89303717	0.52120126
0.89297314	0.52075195
0.89290354	0.52026367
0.89283393	0.51977539
0.89276429	0.51928711
0.89269462	0.51879883
0.89262492	0.51831055
0.89258409	0.51802467
0.8925492	0.51778051
0.89248537	0.51733398
0.89241551	0.5168457
0.89234558	0.51635742
0.8922756	0.51586914
0.89220553	0.51538086
0.89213539	0.51489258
0.89209507	0.51461211
0.89205994	0.51436795
0.89199485	0.51391602
0.89192444	0.51342773
0.89185393	0.51293945
0.89178333	0.51245117
0.89171261	0.51196289
0.89164178	0.51147461
0.89160395	0.51121405
0.89156845	0.51096988
0.89149978	0.51049805
0.89142859	0.51000977
0.89135728	0.50952148
0.89128583	0.5090332
0.89121425	0.50854492
0.89114585	0.5080792
0.89110996	0.50783508
0.89107068	0.50756836
0.89099868	0.50708008
0.89092653	0.5065918
0.89085422	0.50610352
0.89078177	0.50561523
0.89070915	0.50512695
0.8906489	0.5047226
0.89061247	0.50447846
0.89056345	0.50415039
0.89049034	0.50366211
0.89041707	0.50317383
0.89034362	0.50268555
0.89027	0.50219727
0.89019621	0.50170898
0.89014799	0.50139052
0.89011096	0.50114636
0.89004808	0.50073242
0.88997374	0.50024414
0.8898992	0.49975586
0.88982449	0.49926758
0.88974957	0.4987793
0.88968025	0.49832856
0.88964265	0.49808445
0.88959917	0.49780273
0.88952367	0.49731445
0.88944796	0.49682617
0.88937205	0.49633789
0.88929594	0.49584961
0.88921962	0.49536133
0.88917078	0.49504948
0.88913246	0.49480532
0.88906635	0.49438477
0.8889894	0.49389648
0.88891222	0.4934082
0.88883483	0.49291992
0.88875722	0.49243164
0.88869511	0.49204189
0.88865614	0.49179775
0.88860133	0.49145508
0.88852305	0.4909668
0.88844454	0.49047852
0.8883658	0.48999023
0.88828682	0.48950195
0.88821543	0.48906179
0.88817577	0.48881768
0.88812818	0.48852539
0.8880485	0.48803711
0.88796858	0.48754883
0.88788842	0.48706055
0.88780802	0.48657227
0.88773153	0.48610913
0.88769114	0.48586504
0.88764648	0.4855957
0.88756534	0.48510742
0.88748395	0.48461914
0.88740231	0.48413086
0.88732041	0.48364258
0.88724321	0.48318367
0.88720207	0.48293957
0.88715586	0.48266602
0.8870732	0.48217773
0.88699028	0.48168945
0.88690709	0.48120117
0.88682364	0.48071289
0.8867503	0.48028498
0.88670837	0.48004087
0.88665596	0.47973633
0.88657171	0.47924805
0.8864872	0.47875977
0.88640241	0.47827148
0.88631735	0.4777832
0.88625261	0.47741256
0.88620987	0.47716842
0.88614641	0.47680664
0.88606053	0.47631836
0.88597436	0.47583008
0.88588792	0.4753418
0.88580119	0.47485352
0.88574997	0.47456578
0.88570639	0.4743216
0.88562689	0.47387695
0.88553931	0.47338867
0.88545144	0.47290039
0.88536328	0.47241211
0.88528651	0.47198823
0.88524221	0.47174413
0.88518608	0.47143555
0.88509705	0.47094727
0.88500771	0.47045898
0.88491808	0.4699707
0.88482815	0.46948242
0.88477436	0.46919106
0.88472917	0.46894688
0.88464739	0.46850586
0.88455656	0.46801758
0.88446542	0.4675293
0.88437397	0.46704102
0.88430275	0.46666184
0.8842568	0.46641771
0.88419016	0.46606445
0.88409779	0.46557617
0.8840051	0.46508789
0.8839121	0.46459961
0.88382729	0.46415574
0.88378055	0.46391165
0.88372516	0.46362305
0.88363121	0.46313477
0.88353694	0.46264648
0.88344235	0.4621582
0.88334787	0.46167217
0.88330033	0.4614281
0.8832522	0.46118164
0.88315663	0.46069336
0.88306074	0.46020508
0.88296452	0.4597168
0.88286797	0.45922852
0.88281605	0.45896652
0.88276753	0.45872231
0.88267388	0.45825195
0.88257633	0.45776367
0.88247844	0.45727539
0.88238022	0.45678711
0.88232761	0.45652619
0.88227825	0.45628198
0.88218275	0.45581055
0.8820835	0.45532227
0.88198391	0.45483398
0.88188498	0.45435059
0.88183492	0.45410652
0.88178369	0.45385742
0.88168306	0.45336914
0.88158208	0.45288086
0.88148075	0.45239258
0.88138882	0.45195107
0.88133788	0.45170698
0.88127702	0.45141602
0.88117462	0.45092773
0.88107187	0.45043945
0.88096875	0.44995117
0.88088823	0.44957105
0.8808364	0.44932692
0.88076144	0.44897461
0.88065724	0.44848633
0.88055267	0.44799805
0.88044774	0.44750977
0.88038313	0.4472099
0.88033038	0.44696572
0.88023676	0.4465332
0.88013072	0.44604492
0.8800243	0.44555664
0.8799269	0.44511124
0.8798734	0.44486715
0.87981033	0.44458008
0.87970278	0.4440918
0.87959485	0.44360352
0.87948654	0.44311523
0.8794134	0.44278644
0.87935896	0.44254227
0.87926877	0.44213867
0.8791593	0.44165039
0.87904945	0.44116211
0.87895033	0.44072301
0.87889511	0.44047893
0.87882857	0.44018555
0.87871755	0.43969727
0.87860612	0.43920898
0.8784943	0.4387207
0.87842812	0.43843245
0.87837191	0.43818825
0.87826947	0.43774414
0.87815645	0.43725586
0.87804303	0.43676758
0.87795794	0.4364024
0.87790093	0.43615826
0.87781497	0.43579102
0.87770033	0.43530273
0.87758527	0.43481445
0.87748452	0.43438827
0.87742668	0.43414417
0.87735393	0.43383789
0.87723764	0.43334961
0.87712093	0.43286133
0.87700779	0.43238964
0.87694912	0.43214558
0.87688625	0.43188477
0.87676828	0.43139648
0.87664989	0.4309082
0.87653107	0.43041992
0.87646818	0.43016213
0.87640845	0.4299179
0.87629214	0.42944336
0.87617202	0.42895508
0.87605148	0.4284668
0.87598382	0.42819341
0.87592322	0.4279492
0.87580909	0.42749023
0.87568723	0.42700195
0.87556494	0.42651367
0.87549597	0.426239
0.87543449	0.42599478
0.87531902	0.42553711
0.87519539	0.42504883
0.87507131	0.42456055
0.87500457	0.42429853
0.87494219	0.4240543
0.8748218	0.42358398
0.87469637	0.4230957
0.87457262	0.4226157
0.87450956	0.42237165
0.87444414	0.42211914
0.87431733	0.42163086
0.87419006	0.42114258
0.87407486	0.42070214
0.87401088	0.42045806
0.87393413	0.42016602
0.87380547	0.41967773
0.87367633	0.41918945
0.87357339	0.41880148
0.87350847	0.41855735
0.87341664	0.41821289
0.87328609	0.41772461
0.87315505	0.41723633
0.87306813	0.41691337
0.87300226	0.4166692
0.87289154	0.41625977
0.87275906	0.41577148
0.8726261	0.4152832
0.87255902	0.41503749
0.87249218	0.41479324
0.87235869	0.41430664
0.87222426	0.41381836
0.8721136	0.41341779
0.87204601	0.41317368
0.8719539	0.4128418
0.87181797	0.41235352
0.87168154	0.41186523
0.8715976	0.41156566
0.87152901	0.41132146
0.87140717	0.41088867
0.87126922	0.41040039
0.87114692	0.409969
0.87107756	0.40972492
0.8709918	0.40942383
0.87085231	0.40893555
0.87071231	0.40844727
0.87062381	0.40813948
0.87055342	0.40789528
0.87043075	0.4074707
0.87028919	0.40698242
0.87016772	0.40656488
0.87009654	0.40632079
0.87000448	0.40600586
0.86986133	0.40551758
0.86971765	0.4050293
0.86963727	0.40475686
0.86956504	0.40451263
0.86942868	0.40405273
0.86928339	0.40356445
0.8691756	0.40320337
0.86910254	0.40295923
0.86899117	0.40258789
0.86884424	0.40209961
0.86871148	0.40165997
0.86863759	0.4014159
0.86854873	0.40112305
0.86840014	0.40063477
0.868251	0.40014648
0.86817016	0.39988249
0.86809517	0.39963826
0.86795103	0.39916992
0.8678002	0.39868164
0.86770019	0.39835887
0.86762436	0.39811468
0.86749684	0.39770508
0.8673443	0.3972168
0.86722767	0.39684472
0.86715097	0.39660058
0.86703749	0.39624023
0.86688321	0.39575195
0.86675256	0.39533986
0.86667498	0.39509577
0.86657292	0.39477539
0.86641688	0.39428711
0.86627481	0.39384412
0.86619635	0.39360005
0.86610305	0.39331055
0.86594523	0.39282227
0.8657944	0.39235731
0.86571504	0.39211327
0.86562781	0.3918457
0.86546819	0.39135742
0.86531129	0.39087925
0.86523101	0.39063523
0.86514712	0.39038086
0.86498567	0.38989258
0.86482543	0.38940978
0.86474423	0.38916576
0.86466092	0.38891602
0.86449761	0.38842773
0.86433679	0.38794871
0.86425466	0.38770469
0.86416911	0.38745117
0.86400392	0.38696289
0.86384533	0.38649589
0.86376225	0.38625185
0.86367163	0.38598633
0.86350452	0.38549805
0.86335101	0.38505113
0.86326697	0.38480708
0.86316839	0.38452148
0.86299934	0.3840332
0.86285379	0.38361429
0.86276878	0.3833702
0.8626593	0.38305664
0.86248829	0.38256836
0.86235363	0.38218519
0.86226763	0.38194107
0.86214429	0.3815918
0.86197128	0.38110352
0.86185049	0.38076368
0.86176348	0.38051951
0.86162326	0.38012695
0.86144824	0.37963867
0.86134431	0.3793496
0.8612563	0.37910538
0.86109614	0.37866211
0.86092379	0.37818685
0.86083506	0.37794283
0.86074129	0.37768555
0.86056282	0.37719727
0.86041247	0.37678737
0.8603227	0.37654328
0.86020379	0.3762207
0.86002322	0.37573242
0.859898	0.3753949
0.85980718	0.37515072
0.85965996	0.37475586
0.85947725	0.37426758
0.85938033	0.37400927
0.85928845	0.373765
0.85910968	0.37329102
0.85895205	0.37287456
0.85885943	0.37263048
0.85873921	0.37231445
0.85855287	0.37182617
0.85842895	0.37150249
0.85833524	0.3712583
0.85817799	0.37084961
0.85799701	0.37038091
0.85790253	0.37013689
0.85780013	0.36987305
0.85761007	0.36938477
0.85746834	0.36902189
0.85737274	0.36877775
0.85722768	0.3684082
0.85703535	0.36791992
0.85693625	0.36766906
0.85683953	0.36742479
0.85664836	0.36694336
0.85649825	0.36656661
0.85640072	0.36632249
0.85625828	0.3659668
0.85606207	0.36547852
0.85596036	0.36522613
0.85586168	0.36498185
0.85566727	0.36450195
0.85551844	0.36413581
0.85541894	0.36389167
0.8552693	0.36352539
0.85507492	0.36305125
0.8549746	0.36280724
0.85486811	0.36254883
0.85466629	0.36206055
0.85452865	0.36172864
0.85442714	0.36148446
0.85426022	0.36108398
0.85408107	0.36065567
0.85397872	0.3604116
0.85385084	0.36010742
0.8536449	0.35961914
0.85352863	0.35934431
0.85342505	0.35910006
0.8532305	0.35864258
0.85307688	0.35828256
0.85297243	0.35803841
0.85281272	0.35766602
0.85262343	0.35722617
0.85251811	0.35698212
0.85239151	0.35668945
0.85217961	0.35620117
0.85206207	0.35593116
0.85195548	0.3556869
0.85175318	0.35522461
0.85160428	0.35488548
0.85149681	0.3546413
0.85132325	0.35424805
0.85114474	0.35384494
0.85103636	0.35360084
0.85088975	0.35327148
0.85068341	0.35280946
0.85057412	0.35256544
0.85045266	0.35229492
0.85023275	0.35180664
0.85011007	0.35153508
0.84999945	0.35129082
0.84979019	0.35083008
0.84964419	0.35050968
0.84953264	0.35026548
0.84934393	0.34985352
0.84917646	0.34948912
0.84906396	0.34924498
0.84889394	0.34887695
0.84870686	0.34847335
0.84859341	0.34822926
0.84844016	0.34790039
0.84823536	0.3474623
0.84812094	0.34721826
0.84798257	0.34692383
0.84776194	0.34645591
0.84764655	0.3462119
0.84752111	0.34594727
0.84728891	0.34545898
0.84717022	0.34521014
0.84705341	0.34496584
0.84682157	0.34448242
0.84669191	0.34421293
0.8465741	0.34396865
0.84635025	0.34350586
0.84621161	0.34322016
0.8460928	0.34297591
0.8458749	0.3425293
0.84572929	0.34223179
0.84560946	0.34198756
0.84539549	0.34155273
0.84524494	0.34124775
0.84512407	0.34100353
0.84491196	0.34057617
0.84475851	0.34026798
0.84463661	0.34002376
0.84442427	0.33959961
0.84427	0.33929243
0.84414704	0.3390482
0.84393237	0.33862305
0.84377938	0.33832102
0.84365535	0.33807679
0.8434362	0.33764648
0.84328661	0.33735371
0.84316151	0.33710947
0.84293571	0.33666992
0.84279169	0.33639044
0.8426655	0.33614617
0.84243087	0.33569336
0.84229457	0.33543114
0.84216728	0.33518685
0.84192315	0.33471975
0.84179524	0.33447577
0.8416653	0.33422852
0.8414227	0.33376831
0.84129367	0.3335243
0.8411493	0.33325195
0.84091999	0.3328207
0.84078983	0.33257665
0.84062875	0.33227539
0.84041499	0.33187685
0.84028369	0.33163276
0.8401036	0.33129883
0.83990769	0.33093672
0.83977524	0.33069258
0.83957377	0.33032227
0.83939804	0.33000026
0.83926442	0.32975605
0.83903923	0.3293457
0.83888603	0.3290674
0.83875123	0.32882313
0.83850709	0.3283821
0.83837162	0.32813811
0.83822843	0.32788086
0.83799147	0.32745643
0.83785479	0.32721238
0.83768182	0.3269043
0.83747339	0.32653423
0.83733551	0.3262901
0.83713027	0.32592773
0.83695285	0.32561545
0.83681373	0.32537123
0.83657373	0.32495117
0.8364298	0.32470003
0.83628944	0.32445572
0.83604529	0.32403204
0.83590423	0.32378799
0.8357294	0.32348633
0.83551841	0.32312338
0.83537609	0.32287923
0.83516009	0.32250977
0.83498895	0.32221794
0.83484535	0.32197369
0.83460121	0.32155972
0.83445688	0.32131572
0.83429629	0.32104492
0.8340678	0.32066079
0.83392217	0.32041668
0.83371378	0.32006836
0.83353172	0.31976497
0.83338477	0.31952073
0.83314064	0.31911621
0.83299294	0.31887221
0.83282987	0.31860352
0.83260047	0.31822665
0.83245143	0.31798253
0.83223373	0.31762695
0.83205755	0.31734007
0.83190715	0.31709581
0.83166301	0.31670049
0.83151185	0.31645645
0.83132903	0.31616211
0.83111587	0.31581994
0.83096332	0.31557576
0.83071921	0.3151862
0.83056588	0.31494224
0.83041153	0.31469727
0.83016777	0.31431155
0.83001303	0.31406744
0.82979261	0.3137207
0.82961341	0.31343967
0.82945725	0.3131954
0.8292131	0.31281464
0.82905613	0.31257058
0.82885316	0.31225586
0.82865429	0.31194844
0.82849587	0.3117042
0.82825174	0.31132896
0.82809249	0.31108493
0.82790018	0.31079102
0.82768839	0.31046829
0.82752767	0.31022409
0.82728354	0.30985426
0.82712198	0.30961024
0.82693339	0.30932617
0.82671555	0.308999
0.82655248	0.3087548
0.82630836	0.3083903
0.82614443	0.30814628
0.8259525	0.30786133
0.82573563	0.30754031
0.82557017	0.3072961
0.82532604	0.30693684
0.82515971	0.30669281
0.82495719	0.30639648
0.82474847	0.306092
0.82458058	0.30584776
0.82433644	0.30549365
0.82416766	0.30524959
0.82394716	0.30493164
0.82375393	0.30465383
0.82358356	0.30440955
0.82333939	0.30406051
0.82316812	0.30381639
0.82292403	0.30346954
0.82275184	0.30322559
0.822577	0.30297852
0.82233474	0.30263718
0.82216092	0.302393
0.8219168	0.30205109
0.82174204	0.30180706
0.82153135	0.30151367
0.82132231	0.30122345
0.82114589	0.30097919
0.82090173	0.30064214
0.82072436	0.30039803
0.82048027	0.30006309
0.82030194	0.29981912
0.82011244	0.29956055
0.81987865	0.29924249
0.81969862	0.29899827
0.81945447	0.29866808
0.81927346	0.298424
0.81902939	0.29809586
0.81866452	0.29760742
0.81842043	0.29728205
0.81823668	0.29703785
0.81799253	0.29671435
0.81780778	0.29647027
0.81756371	0.29614878
0.81737794	0.29590482
0.81718667	0.2956543
0.81694718	0.29534153
0.81675961	0.29509731
0.81651545	0.29478034
0.81632686	0.29453623
0.81608277	0.29422124
0.81589313	0.29397724
0.81567797	0.29370117
0.81545843	0.29342032
0.81526695	0.29317604
0.81502276	0.29286546
0.81483021	0.29262129
0.81458608	0.29231263
0.81439247	0.29206856
0.8141484	0.29176181
0.81395371	0.29151784
0.8137472	0.29125977
0.81351395	0.29096913
0.81331734	0.29072487
0.81307315	0.2904224
0.81287545	0.29017823
0.81263132	0.28987762
0.81243251	0.28963354
0.81218844	0.28933479
0.81198851	0.28909079
0.81176465	0.28881836
0.81154345	0.28854997
0.81134154	0.28830568
0.81109733	0.28801107
0.81089428	0.28776686
0.81065011	0.28747406
0.81044592	0.28722992
0.81020181	0.28693892
0.80999646	0.28669485
0.8097524	0.28640564
0.80954588	0.28616164
0.80931418	0.28588867
0.80909419	0.28563027
0.80888561	0.28538597
0.80864137	0.28510074
0.8084316	0.28485649
0.8081874	0.28457301
0.80797643	0.28432883
0.80773228	0.28404708
0.8075201	0.28380296
0.807276	0.28352293
0.80706261	0.28327886
0.80681854	0.28300054
0.80660392	0.28275652
0.8063599	0.2824799
0.80614404	0.28223593
0.80591911	0.28198242
0.80568296	0.28171708
0.80546492	0.28147278
0.80522067	0.28119994
0.80500136	0.28095569
0.80475715	0.28068451
0.80453656	0.2804403
0.80429238	0.28017076
0.80407052	0.27992659
0.80382637	0.27965869
0.80360321	0.27941456
0.80335909	0.27914828
0.80313464	0.27890418
0.80289054	0.27863952
0.80266477	0.27839545
0.80242071	0.27813239
0.80219361	0.27788835
0.80194957	0.27762688
0.80172115	0.27738286
0.80147713	0.27712297
0.80124736	0.27687898
0.80100336	0.27662066
0.80077223	0.27637669
0.80053123	0.27612305
0.80029577	0.27587597
0.80006224	0.27563165
0.79981794	0.27537682
0.79958303	0.27513252
0.79933874	0.27487922
0.79910243	0.27463493
0.79885816	0.27438316
0.79862044	0.27413888
0.79837618	0.27388861
0.79813704	0.27364435
0.79789278	0.27339559
0.79765222	0.27315132
0.79740796	0.27290405
0.79716596	0.2726598
0.7969217	0.27241401
0.79667825	0.27216976
0.79643399	0.27192544
0.79618907	0.27168119
0.79594481	0.27143833
0.79569841	0.27119408
0.79545415	0.27095267
0.79520626	0.27070842
0.794962	0.27046845
0.79471261	0.27022419
0.79446833	0.26998566
0.79421742	0.26974139
0.79397314	0.26950428
0.79372071	0.26926
0.79347641	0.2690243
0.79322243	0.26878001
0.79297812	0.26854571
0.79272461	0.26830333
0.79247826	0.26806851
0.79223431	0.26783665
0.79197682	0.26759267
0.79173284	0.26736218
0.79147377	0.26711818
0.79122977	0.26688907
0.7909691	0.26664504
0.79072508	0.26641729
0.7904628	0.26617324
0.79021875	0.26594683
0.78995485	0.26570276
0.78971077	0.26547769
0.78944524	0.26523359
0.78920112	0.26500986
0.78893394	0.26476572
0.78868978	0.26454331
0.78842093	0.26429915
0.78817674	0.26407805
0.78790621	0.26383386
0.78766198	0.26361407
0.78738976	0.26336983
0.78714548	0.26315134
0.78687156	0.26290707
0.78662723	0.26268986
0.78637695	0.26246801
0.7861072	0.26222963
0.78586321	0.26201466
0.78558537	0.26177062
0.78534133	0.26155692
0.78506174	0.26131284
0.78481764	0.26110039
0.78453628	0.26085626
0.78429212	0.26064507
0.78400897	0.26040089
0.78376475	0.26019093
0.7834798	0.25994671
0.78323551	0.25973799
0.78295898	0.25950243
0.78270438	0.25928621
0.78246042	0.25907964
0.78217133	0.2588356
0.7819273	0.25863023
0.78163636	0.25838614
0.78139225	0.25818197
0.78109944	0.25793783
0.78085525	0.25773486
0.78056055	0.25749066
0.78031628	0.25728887
0.7800293	0.25705252
0.77977532	0.256844
0.77953136	0.25664428
0.77923233	0.25640024
0.77898828	0.25620169
0.7786873	0.25595758
0.77844316	0.25576018
0.77814022	0.25551601
0.77789599	0.25531977
0.77759107	0.25507553
0.77734673	0.25488043
0.77709961	0.25468366
0.77679536	0.25444216
0.77655132	0.25424905
0.77624185	0.25400494
0.77599771	0.25381296
0.7756862	0.25356878
0.77544195	0.25337791
0.77514648	0.25314774
0.77488401	0.2529439
0.77464004	0.25275498
0.77432385	0.25251091
0.77407976	0.25232309
0.77376147	0.25207894
0.77351726	0.25189221
0.77319685	0.25164799
0.77295251	0.25146234
0.77270508	0.25127487
0.77238546	0.25103346
0.77214139	0.2508497
0.77181611	0.25060557
0.77157191	0.25042287
0.77124444	0.25017866
0.7710001	0.24999703
0.77075195	0.24981307
0.7704259	0.24957213
0.77018182	0.24939234
0.76984932	0.2491482
0.7696051	0.24896945
0.76928711	0.24873744
0.76902596	0.24854751
0.76878199	0.24837058
0.76844434	0.24812649
0.76820022	0.24795058
0.76786027	0.24770641
0.76761599	0.24753151
0.76733398	0.2473302
0.76702923	0.24711336
0.76678519	0.24694024
0.76643993	0.24669611
0.76619573	0.24652399
0.76586914	0.24629453
0.7656037	0.24610864
0.76535973	0.24593827
0.76500904	0.24569417
0.76476489	0.24552478
0.76441177	0.24528059
0.76416744	0.24511217
0.76391602	0.24493935
0.76356728	0.24470042
0.76332317	0.24453372
0.76296445	0.24428954
0.76272014	0.2441238
0.76245117	0.24394184
0.76211434	0.24371471
0.76187025	0.24355065
0.7615058	0.24330648
0.7612615	0.24314336
0.76098633	0.24296015
0.76064991	0.24273689
0.76040582	0.24257542
0.76003549	0.24233126
0.75979119	0.24217071
0.75952148	0.24199398
0.75917364	0.24176681
0.75892953	0.24160789
0.7585532	0.24136372
0.75830887	0.24120571
0.75805664	0.24104305
0.75768519	0.24080431
0.75744104	0.24064791
0.75708008	0.24041743
0.75681416	0.2402482
0.75657019	0.24009338
0.7561842	0.23984926
0.75593999	0.23969533
0.75561523	0.23949127
0.75530671	0.23929805
0.75506267	0.23914568
0.7546703	0.23890153
0.754426	0.23875003
0.75415039	0.2385796
0.75378613	0.23835512
0.753542	0.23820515
0.75317383	0.23797974
0.75289867	0.23781185
0.75265469	0.23766341
0.75225205	0.23741928
0.75200779	0.23727168
0.75170898	0.23709166
0.75135758	0.23688067
0.75111346	0.23673457
0.75073242	0.23650729
0.75045962	0.23634512
0.75021564	0.23620051
0.74980234	0.23595637
0.74955807	0.23581258
0.74926758	0.23564209
0.74889701	0.23542535
0.74865287	0.23528302
0.74829102	0.23507275
0.74798801	0.23489729
0.74774398	0.2347564
0.7473196	0.23451225
0.74707526	0.23437217
0.74682617	0.23422976
0.74640285	0.23398859
0.74615861	0.23384993
0.74584961	0.23367503
0.74548221	0.23346781
0.74523807	0.23333056
0.74487305	0.23312601
0.74455761	0.23294988
0.74431355	0.23281402
0.74389648	0.23258265
0.74362896	0.23243477
0.74338499	0.23230029
0.74294048	0.23205615
0.74269617	0.23192244
0.74243164	0.23177808
0.74200339	0.23154522
0.74175914	0.23141287
0.74145508	0.2312486
0.74106202	0.23103702
0.74081783	0.23090602
0.74047852	0.23072455
0.74011629	0.23053154
0.73987215	0.23040187
0.73950195	0.23020588
0.73916611	0.23002873
0.73892202	0.22990038
0.73852539	0.22969253
0.73821139	0.22952858
0.73796734	0.22940154
0.73754883	0.22918444
0.73725204	0.22903105
0.73700802	0.22890531
0.73657227	0.22868156
0.73628797	0.22853612
0.73604396	0.22841166
0.7355957	0.22818383
0.73531908	0.22804375
0.73507508	0.22792057
0.73461914	0.22769119
0.73434527	0.22755393
0.73410128	0.227432
0.73364258	0.2272036
0.73336644	0.22706662
0.73312244	0.22694594
0.73266602	0.226721
0.73238248	0.22658179
0.73213848	0.22646235
0.73168945	0.22624333
0.7313933	0.22609943
0.73114927	0.22598122
0.73071289	0.22577055
0.73039878	0.22561951
0.73015472	0.2255025
0.72973633	0.22530261
0.72939882	0.22514199
0.72915472	0.22502619
0.72875977	0.22483945
0.72839329	0.22466686
0.72814915	0.22455225
0.7277832	0.22438102
0.72738209	0.22419409
0.72713789	0.22408067
0.72680664	0.22392729
0.72636509	0.22372366
0.72612082	0.22361141
0.72583008	0.2234782
0.72534217	0.22325554
0.72485352	0.2230337
0.72436523	0.22281316
0.72406869	0.22267977
0.72382466	0.22257033
0.72338867	0.22237548
0.72303335	0.22221734
0.72278922	0.22210904
0.72241211	0.22194228
0.72199168	0.22175715
0.72174745	0.22164997
0.72143555	0.22151352
0.72094727	0.22130078
0.7206992	0.22119311
0.72045525	0.22108753
0.7199707	0.22087861
0.71964418	0.22073841
0.7194001	0.22063394
0.71899414	0.22046076
0.71858239	0.22028588
0.71833818	0.2201825
0.71801758	0.22004721
0.7175293	0.21984203
0.7172693	0.21973318
0.71702532	0.21963136
0.71655273	0.21943484
0.71619315	0.21928597
0.71594902	0.21918522
0.71557617	0.21903185
0.71510975	0.21884084
0.71486545	0.21874115
0.71459961	0.21863301
0.71411133	0.21843513
0.71377425	0.21829913
0.71353015	0.21820095
0.71313477	0.21804246
0.71267539	0.21785914
0.7124311	0.21776201
0.7121582	0.21765383
0.71166992	0.21746104
0.71132402	0.21732506
0.71107991	0.21722941
0.71069336	0.21707844
0.71020889	0.21689011
0.70996456	0.21679547
0.7097168	0.21669981
0.70922852	0.21651198
0.70884068	0.21636348
0.70859651	0.2162703
0.70825195	0.21613924
0.70776367	0.21595433
0.70746386	0.21584125
0.70721982	0.21574951
0.70678711	0.2155874
0.70632233	0.21541412
0.70607804	0.21532336
0.70581055	0.2152243
0.70532227	0.21504419
0.70492704	0.21489909
0.70468286	0.21480974
0.7043457	0.21468678
0.70385742	0.21450948
0.70352222	0.2143883
0.70327813	0.21430035
0.70288086	0.21415769
0.70239258	0.21398318
0.70210752	0.21388171
0.7018635	0.21379513
0.70141602	0.21363693
0.70092773	0.21346517
0.7006826	0.21337925
0.70043864	0.21329404
0.69995117	0.2131244
0.69949128	0.21296516
0.699247	0.21288088
0.69897461	0.21278722
0.69848633	0.21261999
0.69804469	0.21246949
0.69780044	0.21238655
0.69750977	0.21228818
0.69702148	0.21212361
0.69658676	0.21197783
0.69634252	0.21189621
0.69604492	0.21179709
0.69555664	0.21163515
0.69511708	0.21149011
0.69487283	0.2114098
0.69458008	0.21131387
0.6940918	0.21115454
0.6936352	0.21100631
0.69339093	0.2109273
0.69311523	0.21083843
0.69262695	0.21068166
0.69214068	0.21052637
0.69189637	0.21044864
0.69165039	0.21037066
0.69116211	0.21021643
0.69067383	0.21006304
0.69038853	0.20997377
0.6901445	0.2098977
0.68969727	0.20975876
0.68920898	0.20960787
0.68886699	0.20950267
0.68862288	0.20942784
0.68823242	0.20930857
0.68774414	0.20916016
0.68733123	0.20903529
0.68708702	0.20896169
0.68676758	0.20886577
0.6862793	0.2087198
0.68579102	0.20857463
0.68553633	0.2084992
0.68529235	0.20842722
0.68481445	0.20828673
0.68432617	0.20814397
0.68396996	0.20804033
0.68372584	0.20796955
0.68334961	0.20786085
0.68286133	0.20772048
0.68238754	0.20758503
0.68214325	0.20751545
0.68188477	0.2074421
0.68139648	0.20730409
0.6809082	0.20716686
0.68054353	0.20706486
0.68029939	0.20699683
0.67993164	0.20689472
0.67944336	0.20675981
0.67895508	0.20662567
0.67868183	0.2065509
0.67843781	0.2064844
0.67797852	0.20635968
0.67749023	0.20622784
0.67704552	0.20610841
0.67680128	0.20604306
0.67651367	0.20596641
0.67602539	0.20583683
0.67553711	0.205708
0.67514509	0.20560511
0.67490092	0.20554126
0.67456055	0.20545258
0.67407227	0.20532599
0.67358398	0.20520014
0.67322385	0.20510778
0.67297972	0.20504541
0.67260742	0.20495065
0.67211914	0.204827
0.67163086	0.20470409
0.67128056	0.20461635
0.67103644	0.20455544
0.6706543	0.20446045
0.67016602	0.20433971
0.66967773	0.2042197
0.6693139	0.20413074
0.66906977	0.20407127
0.66870117	0.20398183
0.66821289	0.20386397
0.66772461	0.20374682
0.66732247	0.20365087
0.66707828	0.20359283
0.66674805	0.20351465
0.66625977	0.20339963
0.66577148	0.2032853
0.66530471	0.20317667
0.66506044	0.20312004
0.66479492	0.20305876
0.66430664	0.20294654
0.66381836	0.20283501
0.66333008	0.20272417
0.66301429	0.20265284
0.66277021	0.20259794
0.66235352	0.20250457
0.66186523	0.20239581
0.66137695	0.20228772
0.66093809	0.20219116
0.66069385	0.20213763
0.66040039	0.2020736
0.65991211	0.20196756
0.65942383	0.20186219
0.65893555	0.2017575
0.65858506	0.20168275
0.65834094	0.20163091
0.65795898	0.20155013
0.6574707	0.20144745
0.65698242	0.20134544
0.65649414	0.20124409
0.65619715	0.20118275
0.65595309	0.20113257
0.65551758	0.20104338
0.6550293	0.20094402
0.65454102	0.20084531
0.65405273	0.20074726
0.65377129	0.20069102
0.65352725	0.20064248
0.65307617	0.20055313
0.65258789	0.20045703
0.65209961	0.20036159
0.65161133	0.20026679
0.65130408	0.20020745
0.65106001	0.20016053
0.65063477	0.20007913
0.65014648	0.19998627
0.6496582	0.19989404


==> tikz/advection_long_profile_N2048-5.tsv <==
0.6496582	0.19989404
0.64916992	0.19980245
0.64879168	0.19973194
0.64854753	0.19968662
0.64819336	0.19962118
0.64770508	0.1995315
0.6472168	0.19944245
0.64672852	0.19935403
0.64624023	0.19926624
0.64598547	0.19922064
0.64574146	0.19917721
0.64526367	0.19909254
0.64477539	0.19900663
0.64428711	0.19892133
0.64379883	0.19883666
0.6433681	0.19876249
0.64312388	0.19872062
0.64282227	0.19866918
0.64233398	0.19858636
0.6418457	0.19850416
0.64135742	0.19842257
0.64086914	0.1983416
0.6404449	0.19827173
0.64020069	0.19823171
0.63989258	0.19818147
0.6394043	0.19810233
0.63891602	0.19802378
0.63842773	0.19794585
0.63793945	0.19786851
0.63745232	0.19779196
0.63696289	0.19771565
0.63647461	0.19764012
0.63598633	0.19756519
0.63549805	0.19749086
0.63500977	0.19741712
0.63452148	0.19734397
0.63413572	0.1972866
0.63389155	0.19725047
0.63354492	0.19719946
0.63305664	0.19712809
0.63256836	0.19705731
0.63208008	0.19698711
0.6315918	0.19691751
0.63110352	0.19684849
0.63072761	0.19679574
0.63048346	0.19676167
0.63012695	0.1967122
0.62963867	0.19664493
0.62915039	0.19657824
0.62866211	0.19651213
0.62817383	0.1964466
0.62768555	0.19638164
0.62721197	0.19631919
0.62696771	0.19628715
0.62670898	0.19625346
0.6262207	0.19619023
0.62573242	0.19612757
0.62524414	0.19606549
0.62475586	0.19600398
0.62426758	0.19594303
0.6237793	0.19588266
0.62332263	0.1958267
0.62307839	0.19579694
0.62280273	0.19576361
0.62231445	0.19570493
0.62182617	0.19564682
0.62133789	0.19558927
0.62084961	0.19553229
0.62036133	0.19547586
0.61987305	0.19542
0.61938477	0.19536469
0.61902998	0.19532485
0.61878585	0.19529762
0.6184082	0.19525576
0.61791992	0.19520213
0.61743164	0.19514906
0.61694336	0.19509654
0.61645508	0.19504457
0.6159668	0.19499316
0.61547852	0.1949423
0.61499023	0.19489199
0.61453522	0.1948456
0.61429099	0.19482086
0.61401367	0.19479302
0.61352539	0.19474436
0.61303711	0.19469624
0.61254883	0.19464868
0.61206055	0.19460166
0.61157227	0.19455518
0.61108398	0.19450925
0.6105957	0.19446387
0.61010742	0.19441903
0.60961914	0.19437472
0.60928083	0.19434433
0.60903672	0.19432258
0.60864258	0.19428775
0.6081543	0.19424507
0.60766602	0.19420293
0.60717773	0.19416133
0.60668945	0.19412027
0.60620117	0.19407974
0.60571289	0.19403975
0.60522461	0.1940003
0.60473633	0.19396138
0.60424805	0.19392299
0.60375977	0.19388514
0.60339244	0.19385701
0.6031483	0.19383848
0.6027832	0.19381104
0.60229492	0.19377479
0.60180664	0.19373906
0.60131836	0.19370387
0.60083008	0.19366921
0.6003418	0.19363508
0.59985352	0.19360147
0.59936523	0.19356839
0.59887695	0.19353584
0.59838867	0.19350382
0.59790039	0.19347233
0.59741211	0.19344136
0.59692383	0.19341091
0.59643555	0.19338099
0.59613451	0.19336277
0.59589043	0.1933482
0.59545898	0.19332272
0.5949707	0.19329437
0.59448242	0.19326654
0.59399414	0.19323924
0.59350586	0.19321246
0.59301758	0.19318619
0.5925293	0.19316045
0.59204102	0.19313523
0.59155273	0.19311053
0.59106445	0.19308634
0.59057617	0.19306268
0.59008789	0.19303953
0.58959961	0.19301691
0.58911133	0.1929948
0.58862305	0.1929732
0.58813477	0.19295213
0.58764648	0.19293157
0.5871582	0.19291152
0.58666992	0.19289199
0.58627916	0.19287673
0.586035	0.19286735
0.58569336	0.19285448
0.58520508	0.1928365
0.5847168	0.19281903
0.58422852	0.19280207
0.58374023	0.19278563
0.58325195	0.1927697
0.58276367	0.19275428
0.58227539	0.19273938
0.58178711	0.19272499
0.58129883	0.19271111
0.58081055	0.19269774
0.58032227	0.19268488
0.57983398	0.19267253
0.5793457	0.1926607
0.57885742	0.19264937
0.57836914	0.19263856
0.57788086	0.19262825
0.57739258	0.19261846
0.5769043	0.19260917
0.57641602	0.1926004
0.57592773	0.19259213
0.57543945	0.19258438
0.57495117	0.19257713
0.57446289	0.19257039
0.57397461	0.19256416
0.57348633	0.19255843
0.57299805	0.19255322
0.57250977	0.19254851
0.57202148	0.19254431
0.5715332	0.19254062
0.57104492	0.19253744
0.57055664	0.19253476
0.57006836	0.19253259
0.56958008	0.19253093
0.5690918	0.19252978
0.56860352	0.19252913
0.56811523	0.19252899
0.56762695	0.19252935
0.56713867	0.19253023
0.56665039	0.19253161
0.56616211	0.19253349
0.56567383	0.19253589
0.56518555	0.19253879
0.56469727	0.19254219
0.56420898	0.19254611
0.5637207	0.19255053
0.56323242	0.19255545
0.56274414	0.19256089
0.56225586	0.19256682
0.56176758	0.19257327
0.5612793	0.19258022
0.56079102	0.19258768
0.56030273	0.19259565
0.55981445	0.19260412
0.55932617	0.1926131
0.55883789	0.19262259
0.55834961	0.19263258
0.55786133	0.19264308
0.55737305	0.19265409
0.55688477	0.1926656
0.55639648	0.19267762
0.5559082	0.19269015
0.55541992	0.19270319
0.55493164	0.19271673
0.55444336	0.19273078
0.55395508	0.19274534
0.5534668	0.19276041
0.55297852	0.19277598
0.55249023	0.19279207
0.55200195	0.19280866
0.55151367	0.19282576
0.55102539	0.19284337
0.55053711	0.19286149
0.55028784	0.1928709
0.55004335	0.19288033
0.54956055	0.19289925
0.54907227	0.1929189
0.54858398	0.19293906
0.5480957	0.19295972
0.54760742	0.1929809
0.54711914	0.19300259
0.54663086	0.19302479
0.54614258	0.1930475
0.5456543	0.19307072
0.54516602	0.19309445
0.54467773	0.19311869
0.54418945	0.19314345
0.54370117	0.19316872
0.54321289	0.1931945
0.54272461	0.1932208
0.54223633	0.1932476
0.54174805	0.19327493
0.54125977	0.19330276
0.54077148	0.19333111
0.54041034	0.1933524
0.5401662	0.19336696
0.53979492	0.19338936
0.53930664	0.19341926
0.53881836	0.19344967
0.53833008	0.1934806
0.5378418	0.19351204
0.53735352	0.193544
0.53686523	0.19357648
0.53637695	0.19360948
0.53588867	0.193643
0.53540039	0.19367703
0.53491211	0.19371159
0.53442383	0.19374666
0.53393555	0.19378225
0.53344727	0.19381837
0.53312969	0.19384211
0.53288549	0.19386056
0.5324707	0.19389216
0.53198242	0.19392984
0.53149414	0.19396804
0.53100586	0.19400676
0.53051758	0.19404601
0.5300293	0.19408578
0.52954102	0.19412608
0.52905273	0.1941669
0.52856445	0.19420825
0.52807617	0.19425012
0.52758789	0.19429252
0.52721893	0.1943249
0.52697479	0.1943465
0.52661133	0.19437891
0.52612305	0.19442289
0.52563477	0.19446741
0.52514648	0.19451245
0.5246582	0.19455802
0.52416992	0.19460413
0.52368164	0.19465077
0.52319336	0.19469793
0.52270508	0.19474564
0.5222168	0.19479387
0.52194236	0.19482118
0.52169812	0.1948457
0.52124023	0.19489195
0.52075195	0.19494179
0.52026367	0.19499216
0.51977539	0.19504308
0.51928711	0.19509453
0.51879883	0.19514652
0.51831055	0.19519905
0.51782227	0.19525212
0.51742534	0.19529565
0.51718124	0.19532259
0.5168457	0.19535988
0.51635742	0.19541457
0.51586914	0.19546981
0.51538086	0.19552559
0.51489258	0.19558191
0.5144043	0.19563878
0.51391602	0.1956962
0.51342773	0.19575416
0.51311094	0.19579204
0.51286675	0.19582143
0.51245117	0.19587173
0.51196289	0.19593134
0.51147461	0.1959915
0.51098633	0.19605222
0.51049805	0.19611348
0.51000977	0.1961753
0.50952148	0.19623767
0.50919983	0.19627903
0.50895564	0.19631064
0.50854492	0.19636407
0.50805664	0.19642811
0.50756836	0.19649271
0.50708008	0.19655786
0.5065918	0.19662357
0.50610352	0.19668985
0.5056621	0.19675024
0.50541805	0.1967838
0.50512695	0.19682408
0.50463867	0.19689204
0.50415039	0.19696057
0.50366211	0.19702966
0.50317383	0.19709932
0.50268555	0.19716954
0.50223242	0.19723522
0.50198838	0.19727076
0.50170898	0.1973117
0.5012207	0.19738363
0.50073242	0.19745614
0.50024414	0.19752922
0.49975586	0.19760287
0.49926758	0.1976771
0.49889485	0.19773414
0.49865072	0.19777169
0.49829102	0.19782729
0.49780273	0.19790325
0.49731445	0.19797979
0.49682617	0.19805691
0.49633789	0.19813461
0.49588062	0.19820791
0.49563659	0.1982472
0.49536133	0.19829177
0.49487305	0.19837122
0.49438477	0.19845127
0.49389648	0.1985319
0.4934082	0.19861312
0.49293626	0.19869218
0.49269224	0.19873324
0.49243164	0.19877733
0.49194336	0.19886033
0.49145508	0.19894392
0.4909668	0.1990281
0.49047852	0.19911289
0.49005391	0.1991871
0.48980983	0.19922994
0.48950195	0.19928425
0.48901367	0.19937083
0.48852539	0.19945801
0.48803711	0.1995458
0.48754883	0.1996342
0.48722683	0.1996928
0.48698264	0.19973745
0.48657227	0.1998128
0.48608398	0.19990302
0.4855957	0.19999385
0.48510742	0.20008529
0.48469368	0.20016325
0.48444959	0.20020943
0.48413086	0.20027001
0.48364258	0.2003633
0.4831543	0.2004572
0.48266602	0.20055172
0.48220582	0.20064138
0.48196179	0.20068911
0.48168945	0.20074263
0.48120117	0.20083903
0.48071289	0.20093604
0.48022461	0.20103369
0.4797595	0.20112728
0.47951548	0.20117658
0.47924805	0.20123086
0.47875977	0.2013304
0.47827148	0.20143057
0.4777832	0.20153138
0.47735137	0.20162106
0.47710731	0.20167195
0.47680664	0.2017349
0.47631836	0.20183763
0.47583008	0.20194099
0.4753418	0.202045
0.47497841	0.20212282
0.47473426	0.2021753
0.47436523	0.20225495
0.47387695	0.2023609
0.47338867	0.20246751
0.47290039	0.20257476
0.47263789	0.20263265
0.47239363	0.20268677
0.47192383	0.20279123
0.47143555	0.20290046
0.47094727	0.20301034
0.47057198	0.20309524
0.47032785	0.20315068
0.4699707	0.20323209
0.46948242	0.20334397
0.46899414	0.20345651
0.46853421	0.20356313
0.46829019	0.20361991
0.46801758	0.2036836
0.4675293	0.20379816
0.46704102	0.20391339
0.46655273	0.2040293
0.46627913	0.20409451
0.46603488	0.20415297
0.46557617	0.20426316
0.46508789	0.20438111
0.46459961	0.20449974
0.46429306	0.20457456
0.46404884	0.20463439
0.46362305	0.20473909
0.46313477	0.20485979
0.46264648	0.20498119
0.46233047	0.20506012
0.46208627	0.20512134
0.46166992	0.20522608
0.46118164	0.20534958
0.46069336	0.20547377
0.46039009	0.20555125
0.46014586	0.20561387
0.4597168	0.20572428
0.45922852	0.2058506
0.45874023	0.20597763
0.45847069	0.20604803
0.45822643	0.20611207
0.45776367	0.20623383
0.45727539	0.20636301
0.45681529	0.20648539
0.45657127	0.20655053
0.45629883	0.20662352
0.45581055	0.20675487
0.45532227	0.20688694
0.45493495	0.20699223
0.45469083	0.20705881
0.4543457	0.20715328
0.45385742	0.20728756
0.45336914	0.20742256
0.45307253	0.20750492
0.4528283	0.20757297
0.45239258	0.2076948
0.4519043	0.20783204
0.45147135	0.20795435
0.4512273	0.20802353
0.45092773	0.20810875
0.45043945	0.20824824
0.44995117	0.20838848
0.44964265	0.20847747
0.44939843	0.20854815
0.44897461	0.20867124
0.44848633	0.20881376
0.44807365	0.20893482
0.44782957	0.20900666
0.44750977	0.20910111
0.44702148	0.20924594
0.4465332	0.20939154
0.44627564	0.20946863
0.44603135	0.209542
0.44555664	0.20968508
0.44506836	0.20983302
0.44473624	0.20993409
0.44449205	0.21000865
0.4440918	0.21013127
0.44360352	0.21028158
0.44321062	0.2104031
0.44296652	0.21047885
0.44262695	0.21058458
0.44213867	0.21073728
0.4416983	0.21087568
0.44145426	0.21095265
0.44116211	0.21104509
0.44067383	0.21120021
0.44019879	0.21135189
0.4399548	0.21143007
0.43969727	0.21151288
0.43920898	0.21167045
0.4387207	0.21182883
0.43846773	0.21191118
0.43822343	0.21199098
0.43774414	0.21214808
0.43725586	0.21230895
0.4369926	0.212396
0.43674831	0.21247705
0.4362793	0.21263319
0.43579102	0.21279657
0.43552895	0.21288459
0.43528466	0.2129669
0.43481445	0.21312588
0.43432617	0.2132918
0.4340764	0.21337698
0.43383209	0.21346057
0.43334961	0.21362622
0.43287861	0.21378874
0.43263462	0.21387322
0.43237305	0.21396409
0.43188477	0.21413432
0.43144728	0.21428759
0.43120324	0.21437337
0.4309082	0.21447741
0.43041992	0.21465027
0.43002601	0.21479036
0.42978191	0.21487746
0.42944336	0.21499864
0.42895508	0.21517416
0.42861447	0.21529712
0.4283703	0.21538555
0.42797852	0.21552789
0.42749023	0.2157061
0.42721234	0.21580791
0.42696807	0.21589769
0.42651367	0.21606525
0.42606342	0.21623207
0.4258194	0.21632278
0.42553711	0.21642805
0.42504883	0.21661083
0.4246795	0.2167497
0.42443537	0.21684178
0.42407227	0.21697917
0.42358398	0.21716474
0.42330414	0.2172715
0.42305987	0.21736497
0.42260742	0.2175387
0.42218125	0.21770307
0.42193719	0.21779752
0.42163086	0.21791643
0.42114258	0.21810673
0.42082257	0.21823196
0.42057836	0.21832782
0.42016602	0.2184902
0.41971577	0.2186683
0.41947176	0.21876515
0.41918945	0.21887754
0.41870117	0.21907268
0.41837287	0.21920442
0.41812867	0.21930272
0.41772461	0.21946589
0.4172814	0.21964565
0.41703738	0.21974496
0.41674805	0.21986306
0.41625977	0.22006314
0.4159534	0.22018918
0.41570917	0.22028996
0.4152832	0.22046632
0.41487655	0.22063541
0.41463247	0.22073722
0.41430664	0.22087355
0.41381836	0.22107869
0.41356265	0.22118652
0.41331834	0.22128984
0.4128418	0.22149208
0.41249972	0.22163786
0.41225554	0.22174223
0.41186523	0.22190961
0.41144337	0.22209127
0.41119931	0.22219672
0.41088867	0.22233133
0.41040039	0.22254377
0.41014953	0.22265331
0.40990521	0.2227603
0.40942383	0.22297186
0.40910617	0.22311202
0.40886196	0.2232201
0.40844727	0.22340423
0.40806899	0.22357288
0.40782487	0.22368206
0.4074707	0.22384095
0.40703785	0.22403592
0.40679381	0.22414621
0.40649414	0.22428204
0.40601264	0.22450115
0.40576868	0.22461256
0.40551758	0.22472756
0.4050293	0.224952
0.40474942	0.22508113
0.40450515	0.22519417
0.40405273	0.22540424
0.40373586	0.22555195
0.40349164	0.22566614
0.40307617	0.22586103
0.40272786	0.22602505
0.40248369	0.22614039
0.40209961	0.2263224
0.40172533	0.22650045
0.4014812	0.22661696
0.40112305	0.22678841
0.40072815	0.22697818
0.40048405	0.22709586
0.40014648	0.22725911
0.39973623	0.22745826
0.39949216	0.22757713
0.39916992	0.22773454
0.39874946	0.22794071
0.39850541	0.22806078
0.39819336	0.22821476
0.39776775	0.22842556
0.39752371	0.22854684
0.3972168	0.22869981
0.396791	0.22891284
0.39654696	0.22903534
0.39624023	0.22918977
0.39581912	0.22940257
0.39557507	0.22952631
0.39526367	0.22968467
0.39485201	0.22989479
0.39460794	0.23001978
0.39428711	0.23018457
0.39388959	0.23038951
0.3936455	0.23051576
0.39331055	0.23068953
0.39293176	0.23088677
0.39268764	0.23101429
0.39233398	0.23119961
0.39197844	0.2313866
0.39173429	0.23151541
0.39135742	0.23171487
0.39102956	0.23188902
0.39078535	0.23201913
0.39038086	0.23223536
0.39008501	0.23239407
0.38984076	0.2325255
0.3894043	0.23276114
0.38914473	0.23290178
0.38890042	0.23303453
0.38845265	0.23327867
0.38820867	0.23341217
0.38793945	0.23355989
0.3875208	0.23379043
0.38727675	0.23392527
0.38696289	0.2340992
0.386593	0.23430492
0.38634886	0.23444112
0.38598633	0.23464403
0.38566916	0.23482218
0.38542494	0.23495976
0.38500977	0.23519444
0.38474922	0.23534224
0.3845049	0.23548121
0.38407717	0.23572536
0.38383316	0.23586512
0.38354492	0.2360307
0.383165	0.23624969
0.38292089	0.23639087
0.38256836	0.23659539
0.38225653	0.23677692
0.3820123	0.23691953
0.38159564	0.23716365
0.3813517	0.23730707
0.38110352	0.23745338
0.38069458	0.23769528
0.38045052	0.23784016
0.38012695	0.2380328
0.37979704	0.2382299
0.37955284	0.23837624
0.37915039	0.23861823
0.37890294	0.23876753
0.3786586	0.23891536
0.37825639	0.23915952
0.37801232	0.23930819
0.37768555	0.23950785
0.37736925	0.23970176
0.37712503	0.23985195
0.37672938	0.24009607
0.37648541	0.24024712
0.3762207	0.24041146
0.37584899	0.24064302
0.37560486	0.2407956
0.37524414	0.24102178
0.37497177	0.24119314
0.37472747	0.24134728
0.37434179	0.24159143
0.37409773	0.24174646
0.3737793	0.24194935
0.37347102	0.24214642
0.37322678	0.24230302
0.37284731	0.24254716
0.3726033	0.24270467
0.37231445	0.24289167
0.3719828	0.2431071
0.3717386	0.24326622
0.3713652	0.24351034
0.37112122	0.24367038
0.37084961	0.24384906
0.37050677	0.24407534
0.37026259	0.24423703
0.36989514	0.24448114
0.36965117	0.24464376
0.36938477	0.24482184
0.3690426	0.24505131
0.36879842	0.2452156
0.3684368	0.24545972
0.36819282	0.24562496
0.36791992	0.24581033
0.36758999	0.24603517
0.36734579	0.24620212
0.36698987	0.24644624
0.36674586	0.24661416
0.36645508	0.24681487
0.36614863	0.24702708
0.36590439	0.24719674
0.36555406	0.24744088
0.36531	0.24761153
0.36499023	0.24783582
0.36471823	0.24802723
0.36447393	0.24819964
0.36412908	0.24844382
0.36388495	0.24861725
0.36354247	0.24886134
0.3632985	0.24903579
0.36303711	0.24922324
0.36271463	0.24945524
0.36247041	0.2496315
0.36213325	0.24987564
0.3618892	0.25005294
0.36157227	0.25028391
0.36131045	0.25047534
0.36106613	0.25065449
0.36073419	0.25089868
0.36049002	0.25107889
0.36016033	0.25132301
0.35991631	0.25150428
0.35961914	0.25172572
0.35934501	0.25193066
0.35910071	0.25211384
0.35877609	0.25235803
0.35853193	0.25254229
0.35820952	0.2527864
0.35796549	0.25297177
0.35766602	0.25319996
0.35740137	0.25340226
0.35715705	0.25358958
0.35683957	0.25383378
0.35659538	0.25402222
0.35628003	0.25426635
0.35603596	0.25445591
0.35572274	0.25469997
0.35547879	0.25489067
0.35522461	0.25508995
0.35492387	0.25532649
0.35467961	0.25551921
0.35437114	0.25576338
0.354127	0.25595727
0.3538206	0.25620137
0.35357656	0.25639642
0.35327221	0.25664046
0.35302828	0.25683669
0.3527832	0.25703441
0.35248215	0.25727807
0.3522379	0.25747639
0.35193813	0.25772057
0.35169398	0.2579201
0.35139621	0.25816422
0.35115215	0.25836496
0.35085636	0.25860902
0.35061238	0.25881098
0.3503418	0.25903566
0.35007468	0.25925817
0.34983037	0.2594623
0.34953901	0.25970653
0.34929479	0.25991192
0.34900536	0.26015609
0.34876121	0.26036274
0.3484737	0.26060686
0.34822962	0.26081477
0.34794401	0.26105884
0.34770001	0.26126803
0.34741629	0.26151205
0.34717234	0.26172253
0.34692383	0.2619376
0.34664662	0.26217827
0.34640233	0.26239104
0.34612282	0.26263528
0.34587859	0.26284937
0.34560092	0.26309355
0.34535674	0.26330897
0.3450809	0.26355312
0.34483677	0.26376988
0.34456274	0.26401398
0.34431867	0.2642321
0.34404643	0.26447616
0.3438024	0.26469563
0.34353195	0.26493966
0.34328797	0.26516051
0.34301928	0.2654045
0.34277534	0.26562673
0.3425293	0.26585157
0.34226451	0.26609432
0.3420202	0.26631901
0.34175546	0.26656328
0.34151118	0.26678939
0.34124817	0.26703363
0.34100392	0.26726117
0.34074262	0.26750539
0.34049841	0.26773437
0.34023881	0.26797857
0.33999462	0.268209
0.3397367	0.26845318
0.33949254	0.26868508
0.3392363	0.26892923
0.33899216	0.26916262
0.33873758	0.26940675
0.33849345	0.26964163
0.33824053	0.26988575
0.33799641	0.27012213
0.33774513	0.27036624
0.33750103	0.27060414
0.33725137	0.27084824
0.33700728	0.27108767
0.33675924	0.27133177
0.33651515	0.27157275
0.33626871	0.27181683
0.33602463	0.27205937
0.33577978	0.27230345
0.3355357	0.27254757
0.33529243	0.27279165
0.33504835	0.27303735
0.33480665	0.27328144
0.33456256	0.27352874
0.33432242	0.27377283
0.33407833	0.27402175
0.33383973	0.27426585
0.33359563	0.2745164
0.33335857	0.2747605
0.33311446	0.2750127
0.33287892	0.27525682
0.33263479	0.27551068
0.33240078	0.27575482
0.33215663	0.27601035
0.33192412	0.27625451
0.33167995	0.27651174
0.33144893	0.27675592
0.33120474	0.27701485
0.3309752	0.27725906
0.330731	0.27751972
0.33050293	0.27776395
0.3302587	0.27802635
0.33003209	0.27827061
0.32978783	0.27853477
0.32956267	0.27877907
0.32931838	0.279045
0.32909467	0.27928934
0.32886497	0.27954102
0.32862807	0.27980144
0.32840686	0.2800454
0.32816285	0.28031539
0.32794306	0.2805594
0.32769901	0.28083122
0.32748062	0.28107527
0.32723653	0.28134895
0.32701954	0.28159305
0.32677541	0.28186859
0.3265598	0.28211274
0.32631563	0.28239017
0.3261014	0.28263438
0.32585718	0.28291371
0.32564431	0.28315798
0.32540005	0.28343923
0.32518854	0.28368357
0.32497111	0.28393555
0.32473406	0.28421118
0.32452492	0.28445516
0.32428087	0.28474082
0.32407307	0.28498488
0.32382896	0.28527253
0.32362248	0.28551666
0.32337832	0.28580631
0.32317315	0.28605052
0.32292893	0.2863422
0.32272507	0.2865865
0.32249324	0.28686523
0.32227823	0.28712461
0.32207665	0.28736856
0.32183261	0.2876649
0.32163231	0.28790894
0.32138821	0.28820738
0.32118919	0.28845152
0.32094501	0.28875207
0.32074726	0.28899631
0.32050302	0.289299
0.32030653	0.28954335
0.32010485	0.28979492
0.31986696	0.29009268
0.31967267	0.29033669
0.31942857	0.29064431
0.31923551	0.29088844
0.31899134	0.29119827
0.31879951	0.29144253
0.31856038	0.29174805
0.31836466	0.29199897
0.31817498	0.2922429
0.31793092	0.29255784
0.31774245	0.2928019
0.31749832	0.29311913
0.31731105	0.29336332
0.31706684	0.29368287
0.31688076	0.2939272
0.31668166	0.29418945
0.31645155	0.2944936
0.31626756	0.29473763
0.31602344	0.29506253
0.31584062	0.29530671
0.31559642	0.29563401
0.31541476	0.29587834
0.31521893	0.29614258
0.31498996	0.29645261
0.31481035	0.29669664
0.31456622	0.29702951
0.31438775	0.29727371
0.31414472	0.29760742
0.3139662	0.29785343
0.31378974	0.29809735
0.31354567	0.29843592
0.31337033	0.29868001
0.31312617	0.29902114
0.31295195	0.29926541
0.31274216	0.29956055
0.31253458	0.29985362
0.31236233	0.30009762
0.31211821	0.30044467
0.31194706	0.30068887
0.31171203	0.30102539
0.31153278	0.30128298
0.31136356	0.30152692
0.31111947	0.30188007
0.31095133	0.30212421
0.31070714	0.30248008
0.31054008	0.30272443
0.31036691	0.30297852
0.31012977	0.30332772
0.30996461	0.30357183
0.30972043	0.30393403
0.30955632	0.30417837
0.3093789	0.30444336
0.30914896	0.30478806
0.30898671	0.30503216
0.30874254	0.30540089
0.30858133	0.30564522
0.30840838	0.3059082
0.30817686	0.30626155
0.30801748	0.30650566
0.3077733	0.30688109
0.30761496	0.30712546
0.30745502	0.30737305
0.30721331	0.30774864
0.30705676	0.3079928
0.30682883	0.30834961
0.30665703	0.30861958
0.30650227	0.30886354
0.30625815	0.30924984
0.3061044	0.30949407
0.3059034	0.30981445
0.30570739	0.31012809
0.3055554	0.31037213
0.30531124	0.31076566
0.30516024	0.31100998
0.30499433	0.3112793
0.30476591	0.31165151
0.30461664	0.31189566
0.30439722	0.31225586
0.30422412	0.31254114
0.30407657	0.31278512
0.30383243	0.3131904
0.30368584	0.31343469
0.30351478	0.3137207
0.30329591	0.31408811
0.30315101	0.31433225
0.30293518	0.31469727
0.30276285	0.31498987
0.30261963	0.31523387
0.30237548	0.31565147
0.30223319	0.3158958
0.30207862	0.31616211
0.30184754	0.31656183
0.30170691	0.31680603
0.30151603	0.31713867
0.30132295	0.31747652
0.30118396	0.31772061
0.30096012	0.31811523
0.3008017	0.31839566
0.30066433	0.31863964
0.30042018	0.31907503
0.30028372	0.31931937
0.3001386	0.31958008
0.29990385	0.32000354
0.299769	0.3202478
0.29959907	0.32055664
0.29939076	0.32093683
0.29925749	0.32118099
0.29906596	0.3215332
0.29888087	0.32187499
0.29874917	0.32211909
0.2985392	0.32250977
0.29837415	0.32281817
0.29824401	0.3230622
0.29801874	0.32348633
0.29787056	0.32376649
0.29774197	0.32401047
0.29750451	0.32446289
0.29737009	0.32472009
0.29724303	0.32496401
0.29699888	0.32543473
0.29687268	0.3256791
0.2967447	0.32592773
0.29650301	0.32639933
0.29637831	0.32664367
0.29624577	0.3269043
0.29601015	0.32736961
0.29588696	0.32761394
0.29575285	0.32788086
0.2955203	0.32834572
0.29539859	0.32859006
0.29526588	0.32885742
0.29503341	0.32932783
0.29491318	0.32957217
0.2947848	0.32983398
0.29454947	0.33031608
0.2944307	0.33056045
0.29430957	0.33081055
0.29407412	0.33129883
0.29395111	0.33155508
0.29383443	0.33179901
0.29360754	0.33227539
0.29347439	0.33255625
0.29335914	0.33280023
0.29314666	0.33325195
0.29300051	0.33356413
0.29288668	0.33380816
0.29269142	0.33422852
0.29252945	0.3345789
0.29241703	0.33482301
0.29224178	0.33520508
0.29206118	0.33560076
0.29195016	0.33584496
0.29179768	0.33618164
0.29159567	0.33662992
0.29148604	0.33687422
0.29135908	0.3371582
0.29114182	0.33764648
0.29102464	0.33791105
0.290917	0.338155
0.29071137	0.33862305
0.29056594	0.33895575
0.29045966	0.33919982
0.29028629	0.33959961
0.29010992	0.34000843
0.29000499	0.34025266
0.28986653	0.34057617
0.28965863	0.34106445
0.28955296	0.34131376
0.28944997	0.34155767
0.28924678	0.34204102
0.28910354	0.34238359
0.28900187	0.34262768
0.28884014	0.34301758
0.28865671	0.34346221
0.28855636	0.3437065
0.28843867	0.34399414
0.28823986	0.34448242
0.28811341	0.34479459
0.28801495	0.34503863
0.28784606	0.34545898
0.28767299	0.3458922
0.28757582	0.34613647
0.28745732	0.34643555
0.28726484	0.34692383
0.28713919	0.34724426
0.28704388	0.34748831
0.28688362	0.34790039
0.28670505	0.34836227
0.28661101	0.34860659
0.28650736	0.34887695
0.28632108	0.34936523
0.28618057	0.34973568
0.28608835	0.34997983
0.2859522	0.3503418
0.28576958	0.35083008
0.2856616	0.35112026
0.28557119	0.35136425
0.28540798	0.35180664
0.28523724	0.3522723
0.28514807	0.35251663
0.28505118	0.3527832
0.28487458	0.35327148
0.28472731	0.3536812
0.2846399	0.35392542
0.28452493	0.35424805
0.28435188	0.35473633
0.28422271	0.35510297
0.28413706	0.35534711
0.2840093	0.35571289
0.28383976	0.35620117
0.28372339	0.35653827
0.28363948	0.35678235
0.28350417	0.35717773
0.28333811	0.35766602
0.28322929	0.3579878
0.28314711	0.35823186
0.28300944	0.35864258
0.28284682	0.35913086
0.28274036	0.35945233
0.28265989	0.35969639
0.28252499	0.36010742
0.28236577	0.3605957
0.28225654	0.36093267
0.28217777	0.36117675
0.28205072	0.36157227
0.28189487	0.36206055
0.28177779	0.36242968
0.2817007	0.36267382
0.28158651	0.36303711
0.281434	0.36352539
0.28130404	0.36394429
0.28122862	0.36418853
0.28113228	0.36450195
0.28098308	0.36499023
0.28083526	0.36547752
0.28068793	0.3659668
0.28054199	0.36645508
0.28039713	0.36694336
0.28029924	0.36727536
0.28022762	0.36751944
0.28011066	0.36791992
0.27996903	0.3684082
0.27984185	0.36884986
0.27977184	0.36909414
0.27968898	0.36938477
0.27955055	0.36987305
0.27941318	0.37036133
0.27932085	0.37069159
0.27925295	0.37093567
0.27914161	0.37133789
0.27900741	0.37182617
0.2788746	0.37231313
0.2788083	0.37255749
0.27874213	0.37280273
0.27861106	0.37329102
0.27848102	0.3737793
0.27836831	0.37420569
0.27830408	0.37444994
0.27822405	0.37475586
0.27809711	0.37524414
0.2779712	0.37573242
0.27787029	0.37612663
0.27780811	0.37637082
0.27772244	0.37670898
0.2775996	0.37719727
0.27747776	0.37768555
0.27738045	0.37807849
0.27732029	0.37832268
0.27723713	0.37866211
0.27711833	0.37915039
0.27700053	0.37963867
0.2768987	0.38006415
0.27684055	0.3803084
0.27676793	0.38061523
0.27665313	0.38110352
0.27653932	0.3815918
0.27642651	0.38208008
0.2763688	0.38233127
0.27631312	0.3825752
0.27620384	0.38305664
0.27609399	0.38354492
0.27598512	0.3840332
0.27590494	0.38439558
0.27585124	0.38463972
0.27577031	0.38500977
0.27566437	0.38549805
0.2755594	0.38598633
0.2754554	0.38647461
0.27539716	0.38674983
0.27534588	0.38699381
0.27525031	0.38745117
0.27514921	0.38793945
0.27504907	0.38842773
0.27495081	0.38891145
0.27490147	0.38915581
0.27485166	0.3894043
0.2747544	0.38989258
0.27465808	0.39038086
0.27456272	0.39086914
0.2744683	0.39135742
0.27441772	0.39162075
0.27437122	0.3918647
0.27428231	0.39233398
0.27419073	0.39282227
0.27410009	0.39331055
0.27401039	0.39379883
0.2739458	0.39415355
0.27390165	0.39439767
0.2738338	0.39477539
0.2737469	0.39526367
0.27366094	0.39575195
0.2735759	0.39624023
0.27349179	0.39672852
0.27344376	0.39700955
0.27340239	0.39725354
0.27332636	0.39770508
0.27324503	0.39819336
0.27316461	0.39868164
0.27308512	0.39916992
0.27300654	0.3996582
0.27295837	0.39996017
0.27291977	0.4002042
0.27285214	0.40063477
0.27277631	0.40112305
0.27270139	0.40161133
0.27262738	0.40209961
0.27255427	0.40258789
0.27248946	0.40302598
0.27245359	0.40327025
0.27241079	0.40356445
0.2723404	0.40405273
0.27227091	0.40454102
0.27220233	0.4050293
0.27213465	0.40551758
0.27206786	0.40600586
0.27200369	0.40648133
0.27197097	0.40672567
0.27193697	0.40698242
0.27187287	0.4074707
0.27180967	0.40795898
0.27174735	0.40844727
0.27168592	0.40893555
0.27162539	0.40942383
0.27156574	0.40991211
0.27151027	0.41037285
0.27148111	0.41061716
0.2714491	0.41088867
0.27139211	0.41137695
0.271336	0.41186523
0.27128077	0.41235352
0.27122642	0.4128418
0.27117296	0.41333008
0.27112037	0.41381836
0.27106866	0.41430664
0.27101957	0.41477803
0.27099437	0.41502236
0.27096786	0.4152832
0.27091878	0.41577148
0.27087057	0.41625977
0.27082324	0.41674805
0.27077677	0.41723633
0.27073118	0.41772461
0.27068645	0.41821289
0.2706426	0.41870117
0.27059961	0.41918945
0.27055749	0.41967773
0.27052224	0.42009431
0.27050183	0.42033853
0.27047585	0.4206543
0.27043633	0.42114258
0.27039768	0.42163086
0.27035988	0.42211914
0.27032295	0.42260742
0.27028689	0.4230957
0.27025168	0.42358398
0.27021733	0.42407227
0.27018385	0.42456055
0.27015122	0.42504883
0.27011946	0.42553711
0.27008855	0.42602539
0.2700585	0.42651367
0.27003162	0.42696276
0.27001723	0.42720705
0.27000097	0.42749023
0.26997349	0.42797852
0.26994686	0.4284668
0.26992109	0.42895508
0.26989618	0.42944336
0.26987212	0.42993164
0.26984891	0.43041992
0.26982656	0.4309082
0.26980506	0.43139648
0.26978441	0.43188477
0.26976462	0.43237305
0.26974568	0.43286133
0.26972759	0.43334961
0.26971035	0.43383789
0.26969396	0.43432617
0.26967842	0.43481445
0.26966373	0.43530273
0.2696499	0.43579102
0.26963691	0.4362793
0.26962478	0.43676758
0.26961349	0.43725586
0.26960305	0.43774414
0.26959347	0.43823242
0.26958473	0.4387207
0.26957684	0.43920898
0.2695698	0.43969727
0.26956361	0.44018555
0.26955827	0.44067383
0.26955378	0.44116211
0.26955013	0.44165039
0.26954734	0.44213867
0.26954539	0.44262695
0.2695443	0.44311523
0.26954405	0.44360352
0.26954465	0.4440918
0.2695461	0.44458008
0.2695484	0.44506836
0.26955155	0.44555664
0.26955555	0.44604492
0.2695604	0.4465332
0.2695661	0.44702148
0.26957265	0.44750977
0.26958006	0.44799805
0.26958831	0.44848633
0.26959741	0.44897461
0.26960736	0.44946289
0.26961817	0.44995117
0.26962983	0.45043945
0.26964234	0.45092773
0.2696557	0.45141602
0.26966991	0.4519043
0.26968498	0.45239258
0.2697009	0.45288086
0.26971768	0.45336914
0.26973531	0.45385742
0.26975379	0.4543457
0.26977313	0.45483398
0.26979333	0.45532227
0.26981438	0.45581055
0.26983629	0.45629883
0.26985906	0.45678711
0.26988269	0.45727539
0.26990717	0.45776367
0.26993252	0.45825195
0.26995872	0.45874023
0.26998579	0.45922852
0.27000954	0.45964486
0.27002372	0.45988891
0.2700425	0.46020508
0.27007215	0.46069336
0.27010267	0.46118164
0.27013405	0.46166992
0.27016629	0.4621582
0.2701994	0.46264648
0.27023338	0.46313477
0.27026822	0.46362305
0.27030393	0.46411133
0.27034051	0.46459961
0.27037796	0.46508789
0.27041628	0.46557617
0.27045548	0.46606445
0.27049156	0.46650469
0.27051181	0.4667487
0.27053648	0.46704102
0.2705783	0.4675293
0.27062099	0.46801758
0.27066456	0.46850586
0.270709	0.46899414
0.27075432	0.46948242
0.27080053	0.4699707
0.27084761	0.47045898
0.27089558	0.47094727
0.27094443	0.47143555
0.2709826	0.47181116
0.27100768	0.47205528
0.27104478	0.47241211
0.27109629	0.47290039
0.27114869	0.47338867
0.27120197	0.47387695
0.27125615	0.47436523
0.27131122	0.47485352
0.27136718	0.4753418
0.27142403	0.47583008
0.27146854	0.47620717
0.27149764	0.47645129
0.27154043	0.47680664
0.27159998	0.47729492
0.27166043	0.4777832
0.27172178	0.47827148
0.27178404	0.47875977
0.27184719	0.47924805
0.27191126	0.47973633
0.2719581	0.48008919
0.27199081	0.48033336
0.27204211	0.48071289
0.27210891	0.48120117
0.27217661	0.48168945
0.27224523	0.48217773
0.27231477	0.48266602
0.27238522	0.4831543
0.27244082	0.48353528
0.27247674	0.4837794
0.27252889	0.48413086
0.27260211	0.48461914
0.27267625	0.48510742
0.27275132	0.4855957
0.27282731	0.48608398
0.27290424	0.48657227
0.2729461	0.48683589
0.27298526	0.48708021
0.27306089	0.48754883
0.27314062	0.48803711
0.27322129	0.48852539
0.2733029	0.48901367
0.27338545	0.48950195
0.27343225	0.48977666
0.27347423	0.49002097
0.27355338	0.49047852
0.27363877	0.4909668
0.27372511	0.49145508
0.27381239	0.49194336
0.27389105	0.49237882
0.27393541	0.49262283
0.27398984	0.49291992
0.27408	0.4934082
0.27417113	0.49389648
0.27426321	0.49438477
0.27435626	0.49487305
0.27440857	0.49514559
0.27445582	0.4953899
0.27454528	0.49584961
0.27464125	0.49633789
0.27473819	0.49682617
0.2748361	0.49731445
0.27489385	0.49760036
0.27494354	0.49784466
0.27503489	0.49829102
0.27513576	0.4987793
0.27523761	0.49926758
0.27533973	0.4997524
0.27539141	0.49999632
0.2754443	0.50024414
0.27554914	0.50073242
0.27565498	0.5012207
0.27576181	0.50170898
0.27584722	0.50209606
0.27590139	0.50234017
0.27597851	0.50268555
0.27608837	0.50317383
0.27619924	0.50366211
0.27631108	0.50415017
0.27642404	0.50463867
0.27653797	0.50512695
0.27665293	0.50561523
0.27676891	0.50610352
0.27684135	0.50640639
0.27690011	0.50665066
0.27700398	0.50708008
0.27712307	0.50756836
0.2772432	0.50805664
0.27732367	0.50838146
0.27738451	0.50862568
0.27748659	0.5090332
0.27760986	0.50952148
0.27773418	0.51000977
0.27781435	0.51032255
0.2778773	0.5105668
0.277986	0.51098633
0.27811351	0.51147461
0.27824208	0.51196289
0.27831351	0.51223258
0.27837859	0.51247691
0.27850244	0.51293945
0.27863424	0.51342773
0.27875453	0.51386991
0.27882125	0.5141139
0.27890108	0.5144043
0.27903614	0.51489258
0.27917229	0.51538086
0.27926879	0.51572463
0.27933768	0.51596882
0.27944788	0.51635742
0.27958733	0.5168457
0.27972127	0.51731108
0.27979184	0.51755503
0.27986956	0.51782227
0.28001235	0.51831055
0.28015626	0.51879883
0.280251	0.51911829
0.2803238	0.51936252
0.28044746	0.51977539
0.28059476	0.52026367
0.28071524	0.52066028
0.28078974	0.52090436
0.28089277	0.52124023
0.2810435	0.52172852
0.2811846	0.52218229
0.28126084	0.52242626
0.2813484	0.52270508
0.28150259	0.52319336
0.28165794	0.52368164
0.28173714	0.52392932
0.28181568	0.52417369
0.28197217	0.5246582
0.28213104	0.52514648
0.28221872	0.5254145
0.28229903	0.52565884
0.28245235	0.52612305
0.28261479	0.52661133
0.28270563	0.52688291
0.28278773	0.52712724
0.28294328	0.52758789
0.28310932	0.52807617
0.28319794	0.52833542
0.28328185	0.52857978
0.28344507	0.52905273
0.28361054	0.52952889
0.28369572	0.52977281
0.2837857	0.5300293
0.28395787	0.53051758
0.28411201	0.53095177
0.28419904	0.53119578
0.28430593	0.53149414
0.28448184	0.53198242
0.28461908	0.53236099
0.28470797	0.5326051
0.28483741	0.53295898
0.2850171	0.53344727
0.28513181	0.53375721
0.2852226	0.53400147
0.28538031	0.53442383
0.28555817	0.53489711
0.28565028	0.53514103
0.28574864	0.53540039
0.28593476	0.53588867
0.28608052	0.53626872
0.28617456	0.53651284
0.2863109	0.53686523
0.28650094	0.53735352
0.28660875	0.53762908
0.28670475	0.53787341
0.28688501	0.53833008
0.28704557	0.53873439
0.28714293	0.53897846
0.2872744	0.53930664
0.28747112	0.53979492
0.2875838	0.54007317
0.28768315	0.54031749
0.28786863	0.54077148
0.28802736	0.54115774
0.28812811	0.54140184
0.2882716	0.54174805
0.28847366	0.54223275
0.28857582	0.54247664
0.28868011	0.54272461
0.28888646	0.54321289
0.2890263	0.54354194
0.28913052	0.54378616
0.28930338	0.54418945
0.28947959	0.54459827
0.28958525	0.54484233
0.28972596	0.54516602
0.28993573	0.54564592
0.29004285	0.54588983
0.29015429	0.54614258
0.29037062	0.54663086
0.29050332	0.54692877
0.29061256	0.54717306
0.29080768	0.54760742
0.29096671	0.54795955
0.29107744	0.54820372
0.29125062	0.54858398
0.29143305	0.54898243
0.29154529	0.5492265
0.29169953	0.54956055
0.29190239	0.54999762
0.29201615	0.55024162
0.29215446	0.55053711
0.29237475	0.55100535
0.29249005	0.55124928
0.29261549	0.55151367
0.29284832	0.55200195
0.29296702	0.5522497
0.29308455	0.55249409
0.29331864	0.55297852
0.2934471	0.55324305
0.29356621	0.55348741
0.29379524	0.55395508
0.29393033	0.55422958
0.29405103	0.55447391
0.29427819	0.55493164
0.29441674	0.55520946
0.29453906	0.55545379
0.29476758	0.5559082
0.29490639	0.55618289
0.29503033	0.55642723
0.29526348	0.55688477
0.29539931	0.55715003
0.29552489	0.55739439
0.29576598	0.55786133
0.29589553	0.55811106
0.29602277	0.55835545
0.29626692	0.55882218
0.2963951	0.5590661
0.29653228	0.55932617
0.29676819	0.55977134
0.29689806	0.56001531
0.29705164	0.56030273
0.29727287	0.56071483
0.29740446	0.56095887
0.29757791	0.5612793
0.29778102	0.56165279
0.29791434	0.56189692
0.29811116	0.56225586
0.29829268	0.56258537
0.29842775	0.56282959
0.2986515	0.56323242
0.2988079	0.56351271
0.29894473	0.56375704
0.29918887	0.56419099
0.29932671	0.56443491
0.29947551	0.56469727
0.29970952	0.56510801
0.29984916	0.56535205
0.300034	0.56567383
0.30023384	0.56602015
0.30037532	0.56626434
0.30059993	0.56665039
0.3007619	0.56692754
0.30090522	0.56717188
0.30114937	0.56758627
0.30129373	0.56783023
0.30146301	0.56811523
0.30168314	0.56848421
0.30182939	0.56872835
0.30204802	0.5690918
0.30222077	0.56937773
0.30236893	0.56962205
0.30261307	0.57002289
0.30276232	0.57026687
0.30294024	0.57055664
0.30315664	0.57090755
0.30330783	0.57115172
0.30354504	0.5715332
0.30370421	0.57178808
0.30385737	0.57203246
0.30410155	0.5724204
0.30425583	0.57266447
0.30446754	0.57299805
0.30465528	0.57329261
0.30481157	0.5735369
0.30505572	0.57391689
0.30521316	0.5741609
0.30540876	0.57446289
0.30561575	0.57478111
0.30577524	0.57502536
0.30601937	0.57539763
0.30618003	0.5756416
0.30636917	0.57592773
0.30658586	0.57625417
0.30674862	0.5764984
0.30699274	0.57686317
0.3071567	0.57710713
0.30734925	0.57739258
0.30756584	0.57771232
0.30773194	0.57795656
0.30797607	0.57831405
0.3081434	0.57855804
0.30834949	0.57885742
0.30855595	0.5791561
0.30872547	0.57940039
0.30896962	0.57975078
0.30914039	0.57999484
0.30937041	0.58032227
0.30955646	0.580586
0.30972946	0.58083036
0.30997366	0.58117386
0.31014795	0.581418
0.31039204	0.58175853
0.31056762	0.58200247
0.31076479	0.58227539
0.31098846	0.58258374
0.31116635	0.58282801
0.31141051	0.58316189
0.31158972	0.58340596
0.31183377	0.58373699
0.31201431	0.58398087
0.3121983	0.58422852
0.31244013	0.58455271
0.31262306	0.58479694
0.3128672	0.58512157
0.3130515	0.58536563
0.31329555	0.5856875
0.31348122	0.58593139
0.31367243	0.58618164
0.31391222	0.58649421
0.31410036	0.58673846
0.31434452	0.58705417
0.31453407	0.58729827
0.31477814	0.58761131
0.31496912	0.58785527
0.31518877	0.58813477
0.31540552	0.58840947
0.31559904	0.5886538
0.31584327	0.5889609
0.31603826	0.5892051
0.31628239	0.58950962
0.31647886	0.5897537
0.31672292	0.59005567
0.31692087	0.59029962
0.31714616	0.59057617
0.31736431	0.59084289
0.31756493	0.59108724
0.31780917	0.59138353
0.31801132	0.59162778
0.31825549	0.59192161
0.31845919	0.59216574
0.31870329	0.59245713
0.31890854	0.59270117
0.31915258	0.59299014
0.31935941	0.59323408
0.31959074	0.59350586
0.31981179	0.59376451
0.32002143	0.59400888
0.32026571	0.59429248
0.32047697	0.59453676
0.32072119	0.59481802
0.32093409	0.59506223
0.32117825	0.59534117
0.3213928	0.59558531
0.3216369	0.59586196
0.32185312	0.59610602
0.32209718	0.5963804
0.32231508	0.5966244
0.32255909	0.59689653
0.3227787	0.59714048
0.32302266	0.59741038
0.32324399	0.59765427
0.32346821	0.59790039
0.32371097	0.5981658
0.32393537	0.59841015
0.32417967	0.5986751
0.32440585	0.59891941
0.32465011	0.5991822
0.32487808	0.59942646
0.32512232	0.59968711
0.32535209	0.59993134
0.3255963	0.60018987
0.32582791	0.60043407
0.3260721	0.6006905
0.32630556	0.60093468
0.32654972	0.60118902
0.32678506	0.60143317
0.3270292	0.60168545
0.32726643	0.60192959
0.32751056	0.60217982
0.32774971	0.60242395
0.32799383	0.60267215
0.32823491	0.60291627
0.32847903	0.60316247
0.32872206	0.60340658
0.32896618	0.60365078
0.3292112	0.6038949
0.32945531	0.60413712
0.32970234	0.60438124
0.32994646	0.60462151
0.33019551	0.60486564
0.33043965	0.60510397
0.33069075	0.6053481
0.3309349	0.60558451
0.33118808	0.60582866
0.33143225	0.60606316
0.33168753	0.60630733
0.33193172	0.60653993
0.33218913	0.60678413
0.33243335	0.60701486
0.33269291	0.60725908
0.33293716	0.60748795
0.33319891	0.6077322
0.33344319	0.60795922
0.33370715	0.60820351
0.33395148	0.6084287
0.33421766	0.60867302
0.33446204	0.6088964
0.3347168	0.60912832
0.33497493	0.60936234
0.33521884	0.60958257
0.33549017	0.60982655
0.33573413	0.610045
0.3360078	0.61028902
0.33625183	0.61050572
0.33652785	0.61074979
0.33677195	0.61096474
0.33705036	0.61120887
0.33729453	0.61142209
0.33757537	0.61166628
0.33781962	0.61187777
0.33810291	0.61212203
0.33834725	0.61233182
0.33862305	0.61256762
0.33887747	0.61278424
0.33912136	0.61299105
0.33941032	0.61323505
0.33965431	0.6134402
0.33994584	0.61368427
0.34018993	0.61388776
0.34048406	0.61413191
0.34072827	0.61433375
0.34102503	0.61457798
0.34126936	0.61477819
0.34155273	0.61500942
0.34181326	0.61522109
0.34205716	0.61541846
0.34236004	0.61566248
0.34260407	0.61585825
0.3429097	0.61610236
0.34315388	0.61629654
0.34346231	0.61654075
0.34370664	0.61673335
0.34399414	0.61695903
0.34426241	0.61716869
0.34450632	0.61735854
0.34482127	0.61760259
0.34506534	0.61779089
0.34538323	0.61803504
0.34562748	0.61822181
0.34594727	0.61846525
0.34619277	0.61865131
0.34643663	0.61883539
0.34676135	0.61907943
0.3470054	0.619262
0.34733321	0.61950615
0.34757745	0.61968723
0.34790039	0.61992558
0.34815286	0.62011108
0.34839673	0.62028955
0.34873174	0.62053361
0.34897583	0.62071061
0.34931409	0.62095478
0.3495584	0.62113032
0.34985352	0.62134145
0.35014456	0.62154872
0.35038852	0.62172171
0.35073438	0.62196582
0.35097859	0.62213738
0.35131836	0.62237498
0.35157234	0.62255176
0.35181621	0.62272081
0.35216996	0.62296489
0.35241409	0.62313253
0.3527714	0.62337674
0.35301582	0.62354299
0.35327148	0.62371619
0.35362157	0.62395222
0.35386567	0.62411603
0.35423132	0.62436022
0.35447573	0.62452265
0.35473633	0.62469513
0.35509	0.62492808
0.35533411	0.6250881
0.35570845	0.6253323
0.35595288	0.62549097
0.35620117	0.62565149
0.35657609	0.62589269
0.35682026	0.62604899
0.35717773	0.62627674
0.35744821	0.6264482
0.3576921	0.62660216
0.35808077	0.62684628
0.35832504	0.62699893
0.35864258	0.62719647
0.35896264	0.62739456
0.35920666	0.62754491
0.35960501	0.62778908
0.35984943	0.62793813
0.36010742	0.6280948
0.36049719	0.62833027
0.3607414	0.62847705
0.36108398	0.62868198
0.3613946	0.62886682
0.3616386	0.62901135
0.36205297	0.62925552
0.36229741	0.62939879
0.36254883	0.62954553
0.36296165	0.6297852
0.36320592	0.62992626
0.36352539	0.63010989
0.36387609	0.63031038
0.36412019	0.63044924
0.36450195	0.63066531
0.36479649	0.6308311
0.36504045	0.63096779
0.36547852	0.63121191
0.36596689	0.63148197
0.36641178	0.63172609
0.36665613	0.63185942
0.36694336	0.63201544
0.36735157	0.6322359
0.36759582	0.63236711
0.36791992	0.63254038
0.36829822	0.63274144
0.36854239	0.63287055
0.36889648	0.63305683
0.36925198	0.63324275
0.36949609	0.63336977
0.36987305	0.63356489
0.37021313	0.63373987
0.3704572	0.63386482
0.37084961	0.63406464
0.37118197	0.63423286
0.37142602	0.63435576
0.37182617	0.63455618
0.37215879	0.63472175
0.37240284	0.63484261
0.37280273	0.63503958
0.37314392	0.63520658
0.373388	0.63532543
0.3737793	0.63551494
0.37413771	0.6356874
0.37438183	0.63580425
0.37475586	0.63598233
0.37514051	0.63616426
0.3753847	0.63627912
0.37573242	0.63644183
0.3761527	0.63663718
0.37639699	0.63675007
0.37670898	0.63689352
0.3771747	0.6371062
0.37741911	0.63721715
0.37768555	0.63733748
0.37817383	0.63755658
0.3784516	0.63768039
0.3786955	0.63778854
0.37915039	0.63798905
0.37949492	0.63813983
0.37973901	0.63824607
0.38012695	0.63841398
0.38054951	0.63859551
0.3807938	0.63869985
0.38110352	0.63883141
0.3815918	0.63903735
0.3818605	0.63914991
0.38210437	0.63925153
0.38256836	0.63944366
0.38293988	0.63959631
0.38318403	0.63969606
0.38354492	0.63984265
0.38403229	0.64003906
0.38452148	0.64023439
0.38500977	0.64042753
0.38538376	0.64057427
0.38562792	0.6406695
0.38598633	0.64080847
0.38647461	0.64099627
0.38674995	0.64110143
0.38699384	0.64119402
0.38745117	0.64136654
0.38788788	0.64152985
0.38813221	0.64162064
0.38842773	0.64172979
0.38891602	0.64190879
0.38928744	0.64204379
0.3895316	0.64213199
0.38989258	0.64226158
0.39038086	0.64243538
0.39070527	0.64254993
0.3909493	0.64263555
0.39135742	0.64277783
0.3918457	0.6429465
0.39214285	0.64304834
0.3923868	0.64313141
0.39282227	0.64327872
0.39331055	0.6434423
0.39360181	0.64353911
0.39384574	0.64361966
0.39428711	0.64376441
0.39477539	0.64392296
0.395084	0.64402233
0.39532798	0.64410037
0.39575195	0.64423504
0.39624023	0.64438861
0.39659147	0.64449806
0.39683557	0.64457361
0.3972168	0.64469078
0.39770508	0.6448394
0.39812655	0.64496638
0.39837084	0.64503945
0.39868164	0.64513176
0.39916992	0.64527549
0.3996582	0.64541761
0.39993665	0.64549798
0.40018054	0.64556784
0.40063477	0.64569699
0.40112305	0.64583427
0.40153649	0.64594926
0.40178076	0.6460167
0.40209961	0.64610404
0.40258789	0.64623653
0.40307617	0.64636744
0.40341888	0.64645839
0.40366295	0.64652266
0.40405273	0.6466245
0.40454102	0.64675066
0.4050293	0.64687526
0.40534438	0.64695487
0.40558837	0.647016
0.40600586	0.64711975
0.40649414	0.64723966
0.40698242	0.64735801
0.40731948	0.64743882
0.40756354	0.64749684
0.40795898	0.64759005
0.40844727	0.64770376
0.40893555	0.64781592
0.40935205	0.64791038
0.40959634	0.64796531
0.40991211	0.64803564
0.41040039	0.6481432
0.41088867	0.64824924
0.41137695	0.64835375
0.41169728	0.64842152
0.41194129	0.64847264
0.41235352	0.64855821
0.4128418	0.64865817
0.41333008	0.64875661
0.41381836	0.64885355
0.41412483	0.64891368
0.4143688	0.64896102
0.41479492	0.64904291
0.4152832	0.64913534
0.41577148	0.64922627
0.41625977	0.6493157
0.41665509	0.64938703
0.41689931	0.64943062
0.41723633	0.6494901
0.41772461	0.64957506
0.41821289	0.64965855
0.41870117	0.64974054
0.41918945	0.64982106
0.41956262	0.64988162
0.41980678	0.64992077
0.42016602	0.64997767
0.4206543	0.65005376
0.42114258	0.65012838
0.42163086	0.65020153
0.42211914	0.65027322
0.42260742	0.65034343
0.42289636	0.65038437
0.42314027	0.65041839
0.42358398	0.65047948
0.42407227	0.65054531
0.42456055	0.65060968
0.42504883	0.6506726
0.42553711	0.65073406
0.42602539	0.65079407
0.42650239	0.65085129
0.42674685	0.6508802
0.42700195	0.65090974
0.42749023	0.65096539
0.42797852	0.6510196
0.4284668	0.65107236
0.42895508	0.65112368
0.42944336	0.65117355
0.42993164	0.65122198
0.43041992	0.65126896
0.4309082	0.65131451
0.43132258	0.65135204
0.43156686	0.65137373
0.43188477	0.65140128
0.43237305	0.65144251
0.43286133	0.6514823
0.43334961	0.65152065
0.43383789	0.65155757
0.43432617	0.65159305
0.43481445	0.6516271
0.43530273	0.65165971
0.43579102	0.65169089
0.4362793	0.65172063
0.43676758	0.65174894
0.43725586	0.65177582
0.43774414	0.65180127
0.43823242	0.65182529
0.43868337	0.65184619
0.43892776	0.65185713
0.43920898	0.65186902
0.43969727	0.65188874
0.44018555	0.65190702
0.44067383	0.65192388
0.44116211	0.6519393
0.44165039	0.65195329
0.44213867	0.65196585
0.44262695	0.65197698
0.44311523	0.65198667
0.44360352	0.65199493
0.4440918	0.65200176
0.44458008	0.65200715
0.44506836	0.65201111
0.44555664	0.65201363
0.44604492	0.65201472
0.4465332	0.65201437
0.44702148	0.65201258
0.44750977	0.65200936
0.44799805	0.6520047
0.44848633	0.65199859
0.44897461	0.65199105
0.44946289	0.65198207
0.44995117	0.65197164
0.45043945	0.65195977
0.45092773	0.65194645
0.45141602	0.65193169
0.4519043	0.65191548
0.45239258	0.65189782
0.45288086	0.65187871
0.45327788	0.65186212
0.45352193	0.65185148
0.45385742	0.65183614
0.4543457	0.65181267
0.45483398	0.65178774
0.45532227	0.65176136
0.45581055	0.65173352
0.45629883	0.65170422
0.45678711	0.65167345
0.45727539	0.65164122
0.45776367	0.65160752
0.45825195	0.65157235
0.45874023	0.65153571
0.45922852	0.65149759
0.4597168	0.651458
0.46020508	0.65141694
0.46061195	0.65138159
0.46085597	0.65135995
0.46118164	0.65133036
0.46166992	0.65128484
0.4621582	0.65123783
0.46264648	0.65118934
0.46313477	0.65113935
0.46362305	0.65108787
0.46411133	0.65103489
0.46459961	0.6509804
0.46508789	0.65092441
0.46540379	0.65088745
0.46564808	0.65085833
0.46606445	0.65080791
0.46655273	0.65074739
0.46704102	0.65068536
0.4675293	0.6506218
0.46801758	0.65055672
0.46850586	0.65049011
0.46898331	0.6504235
0.46922712	0.65038905
0.46948242	0.65035231
0.4699707	0.6502811
0.47045898	0.65020835
0.47094727	0.65013405
0.47143555	0.65005821
0.47192383	0.64998082
0.47228858	0.64992201
0.47253273	0.64988214
0.47290039	0.64982135
0.47338867	0.64973927
0.47387695	0.64965563
0.47436523	0.64957041
0.47485352	0.64948361
0.47516809	0.6494269
0.47541239	0.64938232
0.47583008	0.64930526
0.47631836	0.6492137
0.47680664	0.64912055
0.47729492	0.64902579
0.47767033	0.64895186
0.47791445	0.64890328
0.47827148	0.64883146
0.47875977	0.64873187
0.47924805	0.64863066
0.47973633	0.64852783
0.48006971	0.64845671
0.48031395	0.64840407
0.48071289	0.64831725
0.48120117	0.6482095
0.48168945	0.64810011
0.48214274	0.64799707
0.48238661	0.64794112
0.48266602	0.64787636
0.4831543	0.64776198
0.48364258	0.64764593
0.48413086	0.64752821
0.48439104	0.64746488
0.4846355	0.64740477
0.48510742	0.6472877
0.4855957	0.6471649
0.48608398	0.64704041
0.48633768	0.64697514
0.48658217	0.64691163
0.48706055	0.64678628
0.48754883	0.64665663
0.48799062	0.64653783
0.48823453	0.6464717
0.48852539	0.64639214
0.48901367	0.64625727
0.48950195	0.64612067
0.48984395	0.64602395
0.49008817	0.64595433
0.49047852	0.64584216
0.4909668	0.64570024
0.49141543	0.64556828
0.49165932	0.64549597
0.49194336	0.64541107
0.49243164	0.64526378
0.49291992	0.6451147
0.49319635	0.64502955
0.49344077	0.64495366
0.49389648	0.64481107
0.49438477	0.64465651
0.4947026	0.64455495
0.49494689	0.6444763
0.49536133	0.64434187
0.49584961	0.64418176
0.49618105	0.64407204
0.4964253	0.6439906
0.49682617	0.64385594
0.49731445	0.64369021
0.49763411	0.64358071
0.4978784	0.64349643
0.49829102	0.64335304
0.4987793	0.6431816
0.4990639	0.64308082
0.49930829	0.64299368
0.49975586	0.64283291
0.50022841	0.6426614
0.50047223	0.64257225
0.50073242	0.64247645
0.5012207	0.64229527
0.50161652	0.64214695
0.50186057	0.64205487
0.50219727	0.64192697
0.50268555	0.64173983
0.50298634	0.64162358
0.50323068	0.64152852
0.50366211	0.6413595
0.50409506	0.64118828
0.504339	0.64109114
0.50463867	0.64097104
0.50512695	0.64077372
0.50543136	0.64064968
0.5056757	0.6405495
0.50610352	0.64037286
0.50650869	0.64020409
0.50675271	0.64010177
0.50708008	0.63996362
0.50756836	0.63975583
0.50781569	0.63964981
0.50806021	0.63954436
0.50854492	0.63933381
0.50886507	0.6391936
0.50910936	0.63908596
0.50952148	0.63890315
0.50990183	0.63873305
0.51014593	0.63862319
0.51049805	0.63846372
0.51092655	0.63826811
0.5111705	0.638156
0.51147461	0.63801541
0.5119398	0.6377987
0.51218363	0.63768432
0.51245117	0.6375581
0.51293945	0.63732603
0.51318582	0.6372081
0.51343034	0.63709041
0.51391602	0.63685498
0.51417754	0.63672728
0.51442201	0.63660725
0.51489258	0.6363746
0.51515932	0.63624177
0.51540377	0.63611937
0.51586914	0.63588476
0.51613158	0.63575152
0.51637604	0.63562673
0.5168457	0.63538533
0.51709473	0.63525645
0.51733923	0.63512922
0.51780528	0.63488508
0.51804909	0.63475648
0.51831055	0.63461785
0.51875114	0.63438263
0.51899505	0.63425156
0.51928711	0.63409375
0.51968893	0.63387517
0.51993296	0.63374159
0.52026367	0.63355953
0.52061896	0.63336262
0.52086314	0.6332265
0.52124023	0.63301501
0.52154155	0.63284491
0.52178589	0.63270621
0.52221319	0.6324621
0.52245697	0.63232193
0.52270508	0.63217855
0.52312137	0.63193644
0.52336536	0.63179365
0.52368164	0.63160751
0.52402291	0.6314054
0.52426713	0.63125994
0.5246582	0.63102557
0.52491804	0.63086888
0.52516251	0.6307207
0.52556288	0.63047653
0.52580687	0.63032681
0.52612305	0.63013173
0.52644545	0.62993158
0.52668972	0.62977909
0.52707839	0.62953499
0.52732223	0.62938091
0.52758789	0.62921219
0.52794917	0.62898137
0.52819332	0.62882446
0.52856445	0.62858453
0.52881457	0.62842187
0.52905907	0.62826208
0.52943052	0.62801787
0.52967463	0.62785644
0.5300293	0.62762052
0.5302852	0.6274493
0.53052967	0.62728491
0.53089074	0.6270407
0.53113486	0.62687463
0.53149152	0.62663057
0.5317353	0.62646279
0.53198242	0.62629188
0.53233096	0.62604944
0.53257515	0.6258786
0.53292206	0.62563451
0.53316595	0.62546193
0.53344727	0.62526182
0.53375223	0.62504366
0.53399655	0.62486794
0.53433411	0.62462377
0.53457816	0.62444625
0.53491174	0.62420224
0.53515552	0.6240229
0.53540039	0.62384189
0.53572863	0.62359789
0.53597288	0.6234153
0.53629766	0.62317117
0.53654167	0.62298672
0.53686268	0.62274271
0.53710648	0.62255637
0.53735352	0.62236663
0.5376673	0.62212429
0.5379116	0.62193457
0.5382243	0.6216904
0.53846839	0.62149875
0.53877753	0.6212547
0.53902143	0.62106109
0.53930664	0.62083349
0.53957078	0.62062156
0.53981521	0.62042445
0.54011649	0.62018017
0.54036076	0.61998103
0.54065866	0.61973686
0.54090277	0.61953568
0.54119734	0.61929161
0.54144132	0.61908837
0.54173262	0.6188444
0.54197646	0.61863907
0.54223633	0.61841913
0.54250824	0.61818776
0.54275264	0.61797871
0.54303673	0.61773442
0.54328102	0.61752322
0.543562	0.617279
0.54380619	0.61706563
0.5440841	0.61682149
0.5443282	0.61660591
0.54460309	0.61636184
0.5448471	0.61614404
0.54511903	0.61590003
0.54536296	0.61567998
0.54563195	0.61543604
0.54587582	0.61521371
0.54614193	0.61496982
0.54638574	0.61474519
0.54663086	0.6145182
0.54689276	0.61427439
0.54713718	0.61404565
0.54739693	0.61380128
0.54764131	0.61357015
0.54789831	0.61332582
0.54814265	0.61309228
0.54839693	0.61284797
0.54864125	0.612612
0.54889286	0.61236771
0.54913715	0.61212927
0.54938612	0.61188499
0.5496304	0.61164405
0.54987677	0.61139978
0.55012104	0.61115631
0.55036484	0.61091204
0.55060911	0.61066602
0.55085038	0.61042174
0.55109466	0.61017312
0.55133343	0.60992883
0.55157772	0.60967758
0.55181403	0.60943327
0.55205834	0.60917937
0.55229222	0.60893503
0.55253655	0.60867843
0.55276803	0.60843406
0.5530124	0.60817473
0.55324151	0.60793032
0.55348591	0.60766822
0.55371268	0.60742376
0.55393976	0.60717773
0.5541816	0.60691434
0.55440434	0.60667048
0.55464828	0.60640202
0.55486877	0.6061581
0.55511277	0.60588676
0.55533104	0.60564276
0.5555751	0.60536849
0.55579117	0.60512441
0.5560353	0.60484718
0.5562492	0.60460301
0.5564934	0.60432278
0.55670516	0.60407851
0.55694943	0.60379525
0.55715907	0.60355087
0.5573975	0.60327148
0.55761099	0.60302002
0.55781697	0.6027762
0.55806093	0.6024859
0.55826487	0.60224195
0.55850893	0.60194848
0.55871085	0.60170439
0.558955	0.6014077
0.55915493	0.60116347
0.55939918	0.60086351
0.55959714	0.60061913
0.55982065	0.6003418
0.56003752	0.60007129
0.56023207	0.59982742
0.5604761	0.5995199
0.56066874	0.59927585
0.56091288	0.59896492
0.56110364	0.59872068
0.5613479	0.59840629
0.5615368	0.59816186
0.5617379	0.59790039
0.56196827	0.59759927
0.56215395	0.59735531
0.56239805	0.59703289
0.56258193	0.59678871
0.56282615	0.59646268
0.56300826	0.59621827
0.56320921	0.59594727
0.56343299	0.59564386
0.56361201	0.59539989
0.56385613	0.59506544
0.56403343	0.59482122
0.56427768	0.59448299
0.56462802	0.59399414
0.56487165	0.59365158
0.56504431	0.5934075
0.56528848	0.59306047
0.5654595	0.59281611
0.56565924	0.5925293
0.56587324	0.59222037
0.5660414	0.59197639
0.56628554	0.59162027
0.56645212	0.59137597
0.56666346	0.59106445
0.56686143	0.59077109
0.56702524	0.59052715
0.56726936	0.59016165
0.56743164	0.58991737
0.56764167	0.58959961
0.56783669	0.58930297
0.5679963	0.58905902
0.56824043	0.58868384
0.56839855	0.58843953
0.56859483	0.58813477
0.56879952	0.58781523
0.56895506	0.58757122
0.56919922	0.58718607
0.56935332	0.58694167
0.56952388	0.58666992
0.56975037	0.58630709
0.56990198	0.58606296
0.57013029	0.58569336
0.57029642	0.58542296
0.57044558	0.58517908
0.5706897	0.58477775
0.57083751	0.58453345
0.57102112	0.58422852
0.5712283	0.58388257
0.57137375	0.58363848
0.57160287	0.58325195
0.5717621	0.58298186
0.57190524	0.58273798
0.57214937	0.58231977
0.57229124	0.58207542
0.57245787	0.58178711
0.57267619	0.58140732
0.57281584	0.58116315
0.57301651	0.58081055
0.57319851	0.58048899
0.57333599	0.58024497
0.57356633	0.57983398
0.57371647	0.57956464
0.57385183	0.57932075
0.57409597	0.5788785
0.57423017	0.57863411
0.57437505	0.57836914
0.57460758	0.57794156
0.57473975	0.57769726
0.57490386	0.57739258
0.57511511	0.57699827
0.57524531	0.57675406
0.5754247	0.57641602
0.57561868	0.57604852
0.57574696	0.57580437
0.57593779	0.57543945
0.57611842	0.57509222
0.57624482	0.57484812
0.57644338	0.57446289
0.57661442	0.57412927
0.57673901	0.57388521
0.57694169	0.57348633
0.57710683	0.57315961
0.57722966	0.57291555
0.57743296	0.57250977
0.57759574	0.57218316
0.57771688	0.57193911
0.57791744	0.5715332
0.57808129	0.57119989
0.57820079	0.57095582
0.57839536	0.57055664
0.5785636	0.57020976
0.57868151	0.56996566
0.57886697	0.56958008
0.57904278	0.56921278
0.57915916	0.56896863
0.57933253	0.56860352
0.57951896	0.56820896
0.57963388	0.56796476
0.57979227	0.56762695
0.57999226	0.56719836
0.58010579	0.5669541
0.58024645	0.56665039
0.58046283	0.56618107
0.58057502	0.56593674
0.58069534	0.56567383
0.58091789	0.56518555
0.58104171	0.56491274
0.5811521	0.56466875
0.58135934	0.56420898
0.58150599	0.56388227
0.58161521	0.56363819
0.58179618	0.56323242
0.581968	0.5628456
0.58207613	0.56260142
0.5822287	0.56225586
0.58242789	0.56180298
0.582535	0.56155872
0.58265719	0.5612793
0.58287002	0.56079102
0.58299197	0.56051034
0.58309774	0.5602663
0.58329305	0.55981445
0.58344721	0.55945667
0.58355216	0.55921254
0.58371285	0.55883789
0.58390087	0.55839824
0.58400509	0.55815402
0.58412975	0.55786133
0.58433722	0.55737305
0.58445671	0.55709123
0.58456002	0.55684715
0.58475045	0.55639648
0.5849072	0.55602478
0.58501001	0.55578063
0.58516171	0.55541992
0.58535675	0.55495542
0.58545917	0.55471123
0.58557141	0.55444336
0.5857758	0.55395508
0.58590771	0.55363967
0.58600975	0.55339553
0.58618395	0.55297852
0.58635584	0.55256687
0.58645777	0.55232272
0.58659167	0.55200195
0.58679552	0.55151367
0.58690577	0.55124967
0.58700776	0.5510055
0.58720353	0.55053711
0.58735399	0.55017746
0.58745621	0.54993331
0.58761243	0.54956055
0.58780273	0.54910719
0.58790533	0.5488631
0.58802282	0.54858398
0.58822878	0.5480957
0.58835544	0.54779614
0.5884589	0.54755192
0.58864267	0.54711914
0.58880688	0.54673371
0.58891117	0.54648959
0.58905982	0.54614258
0.58926004	0.54567705
0.58936537	0.54543307
0.58948102	0.54516602
0.58969342	0.54467773
0.58982191	0.54438381
0.58992914	0.5441395
0.59012243	0.54370117
0.5902813	0.54334312
0.59039018	0.54309894
0.59055797	0.54272461
0.5907441	0.54231232
0.59085494	0.54206831
0.59100124	0.54174805
0.59121092	0.54129274
0.59132405	0.5410489
0.59145356	0.54077148
0.59168244	0.54028564
0.59179826	0.54004197
0.59191649	0.53979492
0.5921525	0.53930664
0.59227842	0.53904881
0.59239889	0.53880411
0.59263481	0.53833008
0.59276556	0.5380704
0.59288989	0.53782563
0.59313271	0.53735352
0.59326079	0.53710762
0.59338964	0.53686267
0.59363377	0.53640494
0.5937655	0.5361614
0.59391468	0.53588867
0.59414386	0.53547612
0.59428133	0.53523229
0.59446433	0.53491211
0.5946661	0.53456503
0.59481031	0.53432066
0.59504155	0.53393555
0.59520278	0.5336719
0.59535498	0.53342667
0.59559919	0.5330409
0.59575658	0.53279709
0.59597136	0.5324707
0.59616328	0.53218526
0.59633124	0.53194007
0.59657549	0.53159166
0.59675043	0.53134771
0.59699403	0.53101619
0.5971769	0.53077348
0.597374	0.53051758
0.59761139	0.5302177
0.5978107	0.52997238
0.59805523	0.52968018
0.59826583	0.52943558
0.59850994	0.5291609
0.59873369	0.52891681
0.59897743	0.52865978
0.59921665	0.52841589
0.59946027	0.52817658
0.5997179	0.52793257
0.59996178	0.52771094
0.60024185	0.52746649
0.60048658	0.52726251
0.60079457	0.52701725
0.6010411	0.52683083
0.60131836	0.52663079
0.60163536	0.52641488
0.60187786	0.52625915
0.60228539	0.52601446
0.60253369	0.52587594
0.6027832	0.52574505
0.60327148	0.52551146
0.60353337	0.52539774
0.60377268	0.52530264
0.60424805	0.52513295
0.60473633	0.52498658
0.60502504	0.52491218
0.60526511	0.52485975
0.60571289	0.52477736
0.60620117	0.52471333
0.60668945	0.52467575
0.60717773	0.5246642
0.60766602	0.52467833
0.6081543	0.5247178
0.60864258	0.52478233
0.60908413	0.52486213
0.60932486	0.52491306
0.60961914	0.52498571
0.61010742	0.52512436
0.6105957	0.52528727
0.61085672	0.52538393
0.61110464	0.52548315
0.61157227	0.52568654
0.61189497	0.52583988
0.61214048	0.52596377
0.61254883	0.52618356
0.61283025	0.52634504
0.61307665	0.52649326
0.61346175	0.52673765
0.61370446	0.52689951
0.61401367	0.52711507
0.61429232	0.527318
0.61453828	0.52750395
0.61484952	0.52774887
0.61509403	0.52794854
0.61538238	0.52819275
0.61562607	0.5284062
0.61589517	0.52864993
0.61613849	0.52887728
0.61639109	0.52912076
0.61663437	0.52936216
0.61687264	0.52960561
0.61711606	0.52986127
0.6173417	0.53010487
0.61758542	0.53037499
0.61779983	0.53061894
0.61804393	0.53090376
0.61824824	0.53114824
0.61849275	0.53144801
0.61868793	0.5316932
0.61891301	0.53198242
0.61911978	0.53225435
0.6193007	0.53249741
0.61954449	0.53283242
0.61971819	0.53307656
0.61996257	0.53342774
0.62012958	0.5336731
0.62030493	0.53393555
0.62053549	0.53428816
0.62069174	0.5345322
0.62092994	0.53491211
0.62108683	0.53516767
0.62123345	0.5354107
0.62147747	0.5358237
0.62161908	0.53606846
0.62179443	0.53637695
0.62200075	0.53674763
0.62213411	0.53699185
0.622328	0.53735352
0.6225077	0.53769583
0.62263348	0.53793977
0.62283106	0.53833008
0.62299975	0.5386705
0.62311855	0.53891443
0.62330614	0.53930664
0.62347813	0.53967409
0.62359044	0.53991826
0.62375542	0.5402832
0.62394386	0.54070935
0.6240501	0.54095402
0.62418072	0.54125977
0.62438488	0.54174805
0.6244984	0.54202515
0.62459652	0.54226859
0.62477703	0.54272461
0.62493607	0.54313606
0.62502896	0.54338057
0.62514875	0.54370117
0.62532729	0.54418945
0.62545166	0.54453738
0.62553744	0.5447814
0.62567036	0.54516602
0.62583513	0.5456543
0.62594633	0.54599131
0.62602547	0.54623525
0.62615163	0.54663086
0.62630357	0.54711914
0.62642155	0.54750771
0.62649446	0.54775201
0.62659525	0.5480957
0.62673516	0.54858398
0.62687124	0.54907227
0.62694559	0.54934449
0.62701084	0.54958801
0.62713209	0.55004883
0.62725702	0.55053711
0.62737839	0.55102539
0.62743968	0.55127676
0.62749777	0.55152017
0.62761059	0.55200195
0.62772155	0.55249023
0.62782916	0.55297852
0.62790583	0.55333576
0.62795717	0.55357985
0.6280345	0.55395508
0.62813232	0.55444336
0.62822698	0.55493164
0.62831852	0.55541992
0.62839068	0.55581692
0.62843413	0.55606125
0.62849237	0.55639648
0.62857475	0.55688477
0.62865416	0.55737305
0.62873064	0.55786133
0.62880421	0.55834961
0.62887322	0.55882603
0.62890784	0.55907081
0.62894275	0.55932617
0.62900778	0.55981445
0.62907002	0.56030273
0.62912951	0.56079102
0.62918626	0.5612793
0.62924031	0.56176758
0.62929168	0.56225586
0.62934038	0.56274414
0.62937927	0.56315429
0.62940165	0.56339866
0.62942991	0.5637207
0.62947077	0.56420898
0.62950906	0.56469727
0.6295448	0.56518555
0.62957801	0.56567383
0.6296087	0.56616211
0.62963689	0.56665039
0.62966261	0.56713867
0.62968586	0.56762695
0.62970666	0.56811523
0.62972504	0.56860352
0.62974099	0.5690918
0.62975455	0.56958008
0.62976571	0.57006836
0.6297745	0.57055664
0.62978093	0.57104492
0.62978501	0.5715332
0.62978675	0.57202148
0.62978617	0.57250977
0.62978327	0.57299805
0.62977807	0.57348633
0.62977058	0.57397461
0.6297608	0.57446289
0.62974875	0.57495117
0.62973443	0.57543945
0.62971787	0.57592773
0.62969905	0.57641602
0.629678	0.5769043
0.62965471	0.57739258
0.6296292	0.57788086
0.62960148	0.57836914
0.62957155	0.57885742
0.62953942	0.5793457
0.6295051	0.57983398
0.62946858	0.58032227
0.62942989	0.58081055
0.62940224	0.58114458
0.62938126	0.58138886
0.62934597	0.58178711
0.62930075	0.58227539
0.62925338	0.58276367
0.62920385	0.58325195
0.62915216	0.58374023
0.62909833	0.58422852
0.62904235	0.5847168
0.62898423	0.58520508
0.62893041	0.58564199
0.62889975	0.58588583
0.62886158	0.58618164
0.62879706	0.58666992
0.6287304	0.5871582
0.62866162	0.58764648
0.62859072	0.58813477
0.6285177	0.58862305
0.62844928	0.58906818
0.62841117	0.58931199
0.62836529	0.58959961
0.62828591	0.59008789
0.62820441	0.59057617
0.6281208	0.59106445
0.62803508	0.59155273
0.62796065	0.59196727
0.6279162	0.59221121
0.6278573	0.5925293
0.62776523	0.59301758
0.62767106	0.59350586
0.62757478	0.59399414
0.62748372	0.59444638
0.62743398	0.59469018
0.62737588	0.5949707
0.62727325	0.59545898
0.62716852	0.59594727
0.62706167	0.59643555
0.62698037	0.59680085
0.62692536	0.59704499
0.62684163	0.59741211
0.62672842	0.59790039
0.6266131	0.59838867
0.62650983	0.59881851
0.62645057	0.5990624
0.6263761	0.59936523
0.62625441	0.59985352
0.62613059	0.6003418
0.6260223	0.60076209
0.62595878	0.60100603
0.62587656	0.60131836
0.62574634	0.60180664
0.62561398	0.60229492
0.62551771	0.60264528
0.62544993	0.60288948
0.62534284	0.60327148
0.62520404	0.60375977
0.62506701	0.60423462
0.62499597	0.60447835
0.62492	0.60473633
0.62477473	0.60522461
0.62462731	0.60571289
0.62453231	0.60602391
0.62445698	0.60626826
0.62432594	0.60668945
0.62417199	0.60717773
0.62405888	0.60753219
0.62398028	0.60777638
0.62385755	0.6081543
0.62369704	0.60864258
0.62357562	0.60900759
0.62349372	0.60925173
0.62336942	0.60961914
0.6232023	0.61010742
0.62308245	0.6104537
0.62299724	0.61069791
0.6228614	0.61108398
0.62268762	0.61157227
0.62257929	0.6118736
0.62249075	0.61211797
0.62233334	0.61254883
0.62215693	0.61302613
0.62206607	0.61326987
0.62197008	0.61352539
0.62178505	0.61401367
0.62163693	0.61440034
0.62154271	0.61464441
0.6214082	0.61499023
0.62121636	0.61547852
0.62110671	0.61575514
0.6210091	0.61599959
0.62082578	0.61645508
0.62066615	0.61684772
0.62056619	0.61709177
0.62042598	0.61743164
0.62022261	0.61791992
0.62011864	0.61816751
0.62001526	0.61841206
0.61980882	0.61889648
0.61966646	0.61922749
0.61956068	0.61947175
0.61938565	0.61987305
0.61920957	0.62027308
0.61910139	0.6205171
0.61895299	0.62084961
0.61874792	0.62130511
0.61863732	0.62154895
0.61851079	0.62182617
0.61828607	0.62231445
0.61816846	0.62256803
0.61805435	0.62281254
0.61782936	0.62329102
0.61769476	0.62357499
0.61757819	0.6238194
0.61736289	0.62426758
0.61721615	0.62457062
0.61709711	0.62481497
0.61688656	0.62524414
0.61673261	0.62555551
0.61661107	0.62579983
0.61640027	0.6262207
0.61624407	0.62653021
0.61612003	0.62677453
0.61590393	0.62719727
0.6157505	0.62749523
0.61562392	0.62773959
0.61539745	0.62817383
0.61525183	0.62845104
0.6151227	0.62869547
0.6148807	0.62915039
0.61474801	0.6293981
0.61461632	0.62964262
0.61437216	0.63009285
0.61423901	0.63033671
0.6140861	0.63061523
0.61386052	0.63102332
0.61372477	0.63126733
0.6135432	0.6315918
0.61334359	0.63194615
0.61320521	0.63219033
0.61298966	0.63256836
0.61282131	0.63286168
0.61268029	0.63310605
0.61243616	0.63352636
0.61229364	0.63377018
0.61213908	0.6340332
0.61190573	0.63442782
0.61176052	0.63467187
0.61155832	0.63500977
0.6113698	0.63532284
0.61122187	0.63556715
0.61097776	0.63596784
0.6108283	0.63621166
0.6106663	0.63647461
0.61043342	0.63685032
0.61028121	0.63709443
0.61005748	0.63745117
0.6098834	0.63772709
0.60972841	0.6379715
0.60948425	0.63835426
0.60932768	0.63859826
0.60912267	0.63891602
0.60892555	0.63921978
0.60876616	0.6394641
0.60852202	0.63983617
0.60836102	0.64008012
0.6081615	0.64038086
0.60795446	0.64069116
0.60779059	0.64093547
0.60754645	0.64129738
0.60738095	0.64154134
0.6071734	0.6418457
0.60696985	0.64214253
0.60680143	0.64238687
0.60655727	0.64273914
0.60638719	0.64298317
0.60615779	0.64331055
0.60597143	0.64357505
0.60579838	0.64381948
0.60555416	0.64416256
0.60537942	0.6444067
0.60513534	0.64474588
0.60495889	0.64498976
0.60475974	0.64526367
0.60453681	0.64556867
0.60435732	0.64581298
0.60411316	0.64614356
0.60393193	0.64638763
0.60368789	0.64671456
0.60350491	0.6469584
0.60331009	0.6472168
0.60307628	0.6475253
0.60289018	0.6477696
0.60264601	0.64808848
0.60245813	0.64833257
0.60221407	0.64864801
0.60202439	0.64889191
0.60180712	0.64916992
0.60158897	0.64944766
0.60139608	0.64969204
0.60115185	0.64999991
0.60095713	0.65024411
0.600713	0.65054874
0.60051643	0.65079279
0.6002724	0.65109423
0.60007397	0.65133813
0.59985062	0.65161133
0.59962974	0.65188018
0.59942799	0.65212458
0.59918372	0.65241902
0.59898007	0.65266328
0.59873589	0.65295472
0.59853032	0.65319886
0.59828622	0.65348733
0.59807872	0.65373136
0.5978347	0.65401692
0.59762525	0.65426084
0.5973835	0.65454102
0.59716989	0.65478737
0.59695698	0.65503181
0.59671264	0.65531098
0.59649773	0.65555533
0.59625345	0.65583174
0.59603654	0.65607601
0.59579232	0.6563497
0.59557338	0.6565939
0.59532922	0.65686492
0.59510823	0.65710905
0.59486412	0.65737743
0.59464107	0.6576215
0.59439701	0.6578873
0.59417188	0.65813131
0.59392787	0.65839456
0.59370064	0.65863853
0.59345667	0.65889925
0.59322732	0.65914318
0.59298338	0.65940143
0.59275191	0.65964533
0.592508	0.65990114
0.59227437	0.66014501
0.59203048	0.66039841
0.59179468	0.66064226
0.5915553	0.66088867
0.59131281	0.66113713
0.59107316	0.66138154
0.59082876	0.66162964
0.59058687	0.66187405
0.59034247	0.66211985
0.59009834	0.66236425
0.58985394	0.66260779
0.58960754	0.66285219
0.58936314	0.66309349
0.58911445	0.66333789
0.58887003	0.66357699
0.58862305	0.6638175
0.58837459	0.66405833
0.58813072	0.66429363
0.58787679	0.66453753
0.58763291	0.66477071
0.58737661	0.66501463
0.5871327	0.66524572
0.58687402	0.66548967
0.58663007	0.66571868
0.58636897	0.66596267
0.58612499	0.66618964
0.58586146	0.66643366
0.58561743	0.66665861
0.58535144	0.66690268
0.58510736	0.66712564
0.58483889	0.66736975
0.58459475	0.66759074
0.58432377	0.66783491
0.58407956	0.66805395
0.58380605	0.66829817
0.58356177	0.66851529
0.5832857	0.66875957
0.58304134	0.66897479
0.58276367	0.66921826
0.58251825	0.66943247
0.58227439	0.66964442
0.58199243	0.66988838
0.58174849	0.67009849
0.58146387	0.67034251
0.58121984	0.67055081
0.58093254	0.67079491
0.5806884	0.67100141
0.5803984	0.67124559
0.58015415	0.67145032
0.57986141	0.67169457
0.57961704	0.67189755
0.5793457	0.67212194
0.57907702	0.67234313
0.57883312	0.67254307
0.57853406	0.67278709
0.57829003	0.67298533
0.57798813	0.67322945
0.57774396	0.673426
0.57743919	0.67367021
0.57719487	0.6738651
0.5769043	0.67409586
0.57664272	0.67430265
0.57639883	0.67449466
0.57608743	0.67473869
0.57584338	0.67492908
0.575529	0.67517322
0.57528478	0.67536201
0.57496739	0.67560625
0.57472299	0.67579346
0.57446289	0.67599187
0.57415792	0.67622346
0.57391392	0.67640793
0.57358955	0.67665204
0.57334536	0.67683496
0.57301784	0.67707918
0.57277346	0.67726058
0.57250977	0.67745551
0.57219811	0.67768484
0.5719541	0.67786359
0.57161932	0.67810772
0.57137509	0.67828499
0.57104492	0.67852356
0.57079257	0.67870505
0.57054871	0.67887975
0.57020644	0.67912381
0.56996233	0.67929706
0.5696167	0.67954124
0.56937235	0.67971307
0.5690918	0.67990953
0.56877864	0.68012781
0.56853463	0.68029715
0.56818118	0.68054129
0.5679369	0.68070924
0.56762695	0.68092141
0.56733535	0.6811201
0.56709139	0.68128562
0.56672989	0.68152974
0.56648564	0.68169391
0.56616211	0.6819104
0.56587594	0.682101
0.565632	0.6822628
0.56526218	0.68250692
0.56501793	0.68266739
0.56469727	0.68287715
0.56439977	0.68307083
0.56415579	0.683229
0.5637774	0.68347313
0.5635331	0.68363001
0.56323242	0.68382226
0.56290613	0.68402991
0.56266208	0.68418452
0.56227483	0.68442869
0.56203044	0.68458205
0.56176758	0.68474634
0.5613943	0.68497851
0.56115014	0.68512966
0.56079102	0.68535096
0.56050915	0.68552381
0.56026522	0.68567279
0.55986352	0.68591692
0.5596192	0.68606469
0.55932617	0.68624117
0.55896844	0.68645556
0.55872432	0.6866012
0.55834961	0.6868237
0.55806838	0.68698987
0.55782444	0.68713341
0.55740748	0.68737755
0.55716313	0.68751992
0.55688477	0.68768144
0.55649675	0.68790546
0.55625256	0.68804578
0.5559082	0.68824277
0.55558062	0.68842922
0.55533657	0.68856751
0.55493164	0.68879586
0.55465893	0.68894887
0.55441502	0.68908516
0.55397588	0.6893293
0.55373149	0.68946449
0.5534668	0.68961031
0.55304241	0.68984291
0.55279813	0.68997614
0.55249023	0.69014333
0.55210291	0.69035257
0.55185871	0.69048386
0.55151367	0.69066854
0.55115719	0.69085834
0.55091308	0.69098773
0.55053711	0.69118606
0.55020509	0.69136028
0.54996103	0.69148778
0.54956055	0.69169599
0.54924639	0.69185844
0.54900237	0.69198408
0.54858398	0.69219844
0.54828091	0.69235288
0.54803692	0.69247667
0.54760742	0.69269351
0.54730843	0.69284364
0.54706444	0.69296562
0.54663086	0.69318131
0.54632873	0.69333078
0.54608474	0.69345096
0.5456543	0.69366193
0.54534159	0.69381435
0.54509757	0.69393276
0.54467773	0.69413548
0.54434677	0.69429439
0.54410271	0.69441104
0.54370117	0.69460204
0.54334402	0.69477095
0.5430999	0.69488587
0.54272461	0.6950617
0.5423331	0.69524407
0.5420889	0.69535728
0.54174805	0.69551456
0.54131372	0.69571381
0.54106942	0.69582531
0.54077148	0.6959607
0.54028562	0.69618019
0.5400412	0.69629002
0.53979492	0.6964002
0.53930664	0.69661748
0.53900376	0.69675145
0.53875977	0.6968589
0.53833008	0.69704716
0.53795694	0.69720964
0.53771278	0.69731545
0.53735352	0.69747041
0.53690041	0.69766462
0.53665607	0.69776881
0.53637695	0.69788729
0.53588867	0.69809336
0.53558912	0.69821903
0.53534514	0.69832092
0.53491211	0.69850083
0.53451161	0.69866614
0.53426739	0.69876645
0.53393555	0.69890211
0.53344727	0.69910045
0.5331787	0.69920893
0.53293478	0.69930698
0.5324707	0.69949257
0.53207842	0.69964839
0.53183422	0.69974491
0.53149414	0.69987868
0.53100586	0.7000695
0.53072178	0.70017986
0.53047783	0.70027418
0.5300293	0.7004467
0.52959677	0.70061189
0.52935247	0.7007047
0.52905273	0.70081804
0.52856445	0.70100152
0.52821399	0.70113234
0.52796989	0.70122301
0.52758789	0.70136418
0.52709961	0.70154337
0.52681737	0.70164632
0.52657342	0.70173486
0.52612305	0.70189747
0.5256504	0.70206683
0.52540602	0.70215392
0.52514648	0.70224595
0.5246582	0.70241808
0.52422334	0.70257023
0.52397905	0.70265524
0.52368164	0.70275822
0.52319336	0.70292622
0.52277992	0.7030674
0.52253567	0.70315036
0.5222168	0.70325812
0.52172852	0.70342203
0.52131912	0.70355843
0.52107488	0.70363937
0.52075195	0.70374582
0.52026367	0.70390571
0.51983986	0.7040434
0.51959559	0.70412234
0.51928711	0.70422149
0.51879883	0.7043774
0.51834096	0.7045224
0.51809662	0.70459935
0.51782227	0.70468528
0.51733398	0.70483726
0.5168457	0.70498795
0.51657657	0.7050705
0.51633264	0.70514489
0.51586914	0.70528545
0.51538086	0.70543228
0.51503388	0.70553585
0.51478978	0.70560831
0.5144043	0.70572211
0.51391602	0.70586512
0.51346717	0.70599547
0.51322285	0.70606602
0.51293945	0.70614737
0.51245117	0.70628661
0.51196289	0.70642462
0.51162966	0.7065181
0.51138559	0.70658617
0.51098633	0.7066969
0.51049805	0.70683119
0.51000977	0.70696425
0.50976403	0.70703082
0.50952015	0.70709645
0.5090332	0.70722671
0.50854492	0.70735612
0.50811142	0.70747
0.50786713	0.70753379
0.50756836	0.70761132
0.50708008	0.70773711
0.5065918	0.70786171
0.50618052	0.70796573
0.50593628	0.70802713
0.50561523	0.70810733
0.50512695	0.70822836
0.50463867	0.70834821
0.50421215	0.70845194
0.50396788	0.70851098
0.50366211	0.70858439
0.50317383	0.70870073
0.50268555	0.7088159
0.50220221	0.70892876
0.50195782	0.70898546
0.50170898	0.70904276
0.5012207	0.70915446
0.50073242	0.70926501
0.50024414	0.70937441
0.49990062	0.70945071
0.49965653	0.70950456
0.49926758	0.70958979
0.4987793	0.70969577
0.49829102	0.70980063
0.49780273	0.70990436
0.49754649	0.70995841
0.49730258	0.71000943
0.49682617	0.71010843
0.49633789	0.71020878
0.49584961	0.71030802
0.49537574	0.71040327
0.49513137	0.71045205
0.49487305	0.71050317
0.49438477	0.71059908
0.49389648	0.71069388
0.4934082	0.71078759
0.49291992	0.7108802
0.49264542	0.71093184
0.49240147	0.71097733
0.49194336	0.71106213
0.49145508	0.71115146
0.4909668	0.71123971
0.49047852	0.71132687
0.49007572	0.71139796
0.4898315	0.71144073
0.48950195	0.71149795
0.48901367	0.71158187
0.48852539	0.71166473
0.48803711	0.71174651
0.48754883	0.71182722
0.48716045	0.71189067
0.48691626	0.71193022
0.48657227	0.71198546
0.48608398	0.71206298
0.4855957	0.71213944
0.48510742	0.71221485
0.48461914	0.71228921
0.48413086	0.71236251
0.48387488	0.7124006
0.48363097	0.71243647
0.4831543	0.71250597
0.48266602	0.71257614
0.48217773	0.71264526
0.48168945	0.71271334
0.48120117	0.71278038
0.48071289	0.71284638
0.4804251	0.71288486
0.48018112	0.71291709
0.47973633	0.71297529
0.47924805	0.71303819
0.47875977	0.71310007
0.47827148	0.71316092
0.4777832	0.71322074
0.47729492	0.71327955
0.47680664	0.71333733
0.47650626	0.71337242
0.47626225	0.71340055
0.47583008	0.71344983
0.4753418	0.71350456
0.47485352	0.71355827
0.47436523	0.71361097
0.47387695	0.71366266
0.47338867	0.71371334
0.47290039	0.71376301
0.47241211	0.71381167
0.47200525	0.71385146
0.47176103	0.71387503
0.47143555	0.71390598
0.47094727	0.71395163
0.47045898	0.71399629
0.4699707	0.71403994
0.46948242	0.71408259
0.46899414	0.71412425
0.46850586	0.71416491
0.46801758	0.71420457
0.4675293	0.71424325
0.46704102	0.71428093
0.46655273	0.71431762
0.46617165	0.71434558
0.46592748	0.71436319
0.46557617	0.71438803
0.46508789	0.71442176
0.46459961	0.7144545
0.46411133	0.71448625
0.46362305	0.71451702
0.46313477	0.71454681
0.46264648	0.71457561
0.4621582	0.71460344
0.46166992	0.71463028
0.46118164	0.71465614
0.46069336	0.71468103
0.46020508	0.71470494
0.4597168	0.71472787
0.45922852	0.71474982
0.45874023	0.7147708
0.45825195	0.7147908
0.45776367	0.71480983
0.45727539	0.71482789
0.45692713	0.71484021
0.45668303	0.71484851
0.45629883	0.71486108
0.45581055	0.71487622
0.45532227	0.71489039
0.45483398	0.71490359
0.4543457	0.71491582
0.45385742	0.71492709
0.45336914	0.71493738
0.45288086	0.7149467
0.45239258	0.71495506
0.4519043	0.71496245
0.45141602	0.71496887
0.45092773	0.71497433
0.45043945	0.71497881
0.44995117	0.71498234
0.44946289	0.7149849
0.44897461	0.71498649
0.44848633	0.71498712
0.44799805	0.71498678
0.44750977	0.71498548
0.44702148	0.71498321
0.4465332	0.71497998
0.44604492	0.71497578
0.44555664	0.71497062
0.44506836	0.7149645
0.44458008	0.71495741
0.4440918	0.71494936
0.44360352	0.71494035
0.44311523	0.71493037
0.44262695	0.71491942
0.44213867	0.71490752
0.44165039	0.71489464
0.44116211	0.71488081
0.44067383	0.71486601
0.44020994	0.71485105
0.43996599	0.71484293
0.43969727	0.71483351
0.43920898	0.71481582
0.4387207	0.71479716
0.43823242	0.71477754
0.43774414	0.71475695
0.43725586	0.71473539
0.43676758	0.71471287
0.4362793	0.71468938
0.43579102	0.71466492
0.43530273	0.7146395
0.43481445	0.71461311
0.43432617	0.71458575
0.43383789	0.71455742
0.43334961	0.71452812
0.43286133	0.71449786
0.43237305	0.71446662
0.43188477	0.71443441
0.43139648	0.71440123
0.43094835	0.71436993
0.43070437	0.71435261
0.43041992	0.71433196
0.42993164	0.71429586
0.42944336	0.71425879
0.42895508	0.71422074
0.4284668	0.71418172
0.42797852	0.71414173
0.42749023	0.71410075
0.42700195	0.7140588
0.42651367	0.71401587
0.42602539	0.71397196
0.42553711	0.71392708
0.425097	0.71388578
0.42485301	0.71386259
0.42456055	0.71383435
0.42407227	0.71378652
0.42358398	0.7137377
0.4230957	0.7136879
0.42260742	0.71363711
0.42211914	0.71358533
0.42163086	0.71353257
0.42114258	0.71347882
0.4206543	0.71342408
0.420334	0.71338767
0.42008977	0.71335955
0.41967773	0.71331162
0.41918945	0.7132539
0.41870117	0.71319518
0.41821289	0.71313547
0.41772461	0.71307476
0.41723633	0.71301306
0.41674805	0.71295035
0.41639699	0.71290467
0.41615281	0.71287257
0.41577148	0.71282193
0.4152832	0.71275622
0.41479492	0.7126895
0.41430664	0.71262177
0.41381836	0.71255304
0.41333008	0.7124833
0.41292888	0.71242524
0.41268481	0.71238961
0.41235352	0.71234078
0.41186523	0.71226799
0.41137695	0.7121942
0.41088867	0.71211938
0.41040039	0.71204355
0.40991211	0.71196669
0.40962461	0.71192102
0.40938031	0.71188182
0.40893555	0.71180991
0.40844727	0.71172998
0.40795898	0.71164903
0.4074707	0.71156704
0.40698242	0.71148403
0.40669078	0.711434
0.40644649	0.71139172
0.40600586	0.71131489
0.40551758	0.71122877
0.4050293	0.71114161
0.40454102	0.71105341
0.40410221	0.71097325
0.40385821	0.71092837
0.40356445	0.71087388
0.40307617	0.71078254
0.40258789	0.71069015
0.40209961	0.71059672
0.40161133	0.71050223
0.40135334	0.71045194
0.40110898	0.71040391
0.40063477	0.71031008
0.40014648	0.71021241
0.3996582	0.71011369
0.39916992	0.7100139
0.39891918	0.70996231
0.39867481	0.70991162
0.39819336	0.70981111
0.39770508	0.70970811
0.3972168	0.70960404
0.39678992	0.70951217
0.3965459	0.70945932
0.39624023	0.70939267
0.39575195	0.70928536
0.39526367	0.70917696
0.39477539	0.70906749
0.39446957	0.70899839
0.39422531	0.70894284
0.39379883	0.70884526
0.39331055	0.7087325
0.39282227	0.70861865
0.39243995	0.70852874
0.39219584	0.70847099
0.3918457	0.70838765
0.39135742	0.70827048
0.39086914	0.70815222
0.39045193	0.70805028
0.39020789	0.70799031
0.38989258	0.70791235
0.3894043	0.70779074
0.38891602	0.70766801
0.38850142	0.70756292
0.38825738	0.70750071
0.38793945	0.70741918
0.38745117	0.70729307
0.38696289	0.70716583
0.3865849	0.70706656
0.38634078	0.70700209
0.38598633	0.70690795
0.38549805	0.70677729
0.38500977	0.7066455
0.38469922	0.7065611
0.38445497	0.70649435
0.3840332	0.70637845
0.38354492	0.7062432
0.38308577	0.70611496
0.38284181	0.70604645
0.38256836	0.70596922
0.38208008	0.70583048
0.3815918	0.70569058
0.38125474	0.70559333
0.38101054	0.7055225
0.38061523	0.70540725
0.38012695	0.70526381
0.37969161	0.70513493
0.37944761	0.70506232
0.37915039	0.7049734
0.37866211	0.70482641
0.37817383	0.70467822
0.37790703	0.70459679
0.37766269	0.70452182
0.37719727	0.70437825
0.37670898	0.70422646
0.37638747	0.70412587
0.37614324	0.70404907
0.37573242	0.70391924
0.37524414	0.70376381
0.37488743	0.7036495
0.37464327	0.70357087
0.37426758	0.70344928
0.3737793	0.70329017
0.37340574	0.70316761
0.37316161	0.70308713
0.37280273	0.70296824
0.37231445	0.70280542
0.37194136	0.70268017
0.37169723	0.70259782
0.37133789	0.70247602
0.37084961	0.70230944
0.37049329	0.7021871
0.37024913	0.70210286
0.36987305	0.7019725
0.36938477	0.70180213
0.36906064	0.70168834
0.36881641	0.70160221
0.3684082	0.70145755
0.36791992	0.70128334
0.36764256	0.70118384
0.36739823	0.70109579
0.36694336	0.70093105
0.36648231	0.70076293
0.36623837	0.70067354
0.3659668	0.70057357
0.36547852	0.70039287
0.36509149	0.70024871
0.36484739	0.70015737
0.36450195	0.70002752
0.36401367	0.69984287
0.36371311	0.69972857
0.36346883	0.69963526
0.36303711	0.69946957
0.36259065	0.69929713
0.36234667	0.69920245
0.36206055	0.69909092
0.36157227	0.69889957
0.36123586	0.69876696
0.36099166	0.69867028
0.3605957	0.69851281
0.3601358	0.69832877
0.35989185	0.69823069
0.35961914	0.69812058
0.35913086	0.6979224
0.35880255	0.69778838
0.35855833	0.69768826
0.3581543	0.69752189
0.35772318	0.6973433
0.35747917	0.69724176
0.35717773	0.6971158
0.35668945	0.69691065
0.35640963	0.69679247
0.35616531	0.69668885
0.35571289	0.69649609
0.35534942	0.69634035
0.35510527	0.69623529
0.35473633	0.69607585
0.35429807	0.69588538
0.35405408	0.69577886
0.35375977	0.69564985
0.35327148	0.69543468
0.3530115	0.69531954
0.35276713	0.6952109
0.35229492	0.69499996
0.35197731	0.69485732
0.35173307	0.69474718
0.35131836	0.69455935
0.35095114	0.69439214
0.350707	0.69428051
0.3503418	0.69411282
0.34993274	0.693924
0.34968869	0.69381085
0.34936523	0.69366029
0.34892186	0.69345285
0.34867788	0.69333818
0.34838867	0.69320172
0.34791828	0.69297867
0.34767436	0.69286246
0.34741211	0.69273705
0.34692383	0.69250241
0.34667791	0.69238367
0.34643352	0.69226523
0.34594727	0.69202846
0.34568835	0.69190178
0.34544399	0.69178178
0.3449707	0.69154827
0.34470543	0.69141676
0.34446108	0.69129517
0.34399414	0.69106176
0.34372896	0.69092857
0.34348461	0.69080539
0.34301758	0.69056887
0.34275875	0.69043718
0.34251439	0.69031239
0.34204102	0.69006955
0.34179464	0.68994256
0.34155025	0.68981616
0.34108039	0.68957201
0.34083647	0.68944469
0.34057617	0.68930832
0.34012804	0.68907248
0.33988406	0.68894352
0.33959961	0.68879259
0.3391813	0.68856964
0.33893727	0.68843901
0.33862305	0.68827018
0.33824002	0.68806344
0.33799592	0.68793115
0.33764648	0.68774102
0.33730406	0.68755386
0.33705987	0.68741988
0.33666992	0.68720504
0.33637326	0.68704086
0.33612898	0.68690517
0.33569336	0.68666216
0.3354475	0.6865244
0.33520311	0.686387
0.33477073	0.68614284
0.33452673	0.68600446
0.33422852	0.68583472
0.33385486	0.68562111
0.33361073	0.68548099
0.33325195	0.68527425
0.33294365	0.68509583
0.33269939	0.68495395
0.33228089	0.68470983
0.33203699	0.68456695
0.33178711	0.68442007
0.3313789	0.68417912
0.33113485	0.68403446
0.33081055	0.68384151
0.33048125	0.68364476
0.33023703	0.6834983
0.32983398	0.68325558
0.32958781	0.6831067
0.32934342	0.68295842
0.32894265	0.68271425
0.32869859	0.68256493
0.32836914	0.68236262
0.32805764	0.68217055
0.32781339	0.68201938
0.32742053	0.68177526
0.32717658	0.68162305
0.3269043	0.68145257
0.32654359	0.68122581
0.32629943	0.68107172
0.32592773	0.68083621
0.32567038	0.68067249
0.32542602	0.68051651
0.32504503	0.68027233
0.32480094	0.68011527
0.32446289	0.67989693
0.32417939	0.67971309
0.32393508	0.6795541
0.32356137	0.67930995
0.32331733	0.67914987
0.32299805	0.67893968
0.322703	0.67874467
0.32245871	0.67858264
0.32209206	0.67833849
0.32184803	0.67817535
0.3215332	0.67796411
0.32124065	0.67776706
0.32099637	0.67760193
0.32063657	0.67735778
0.32039251	0.67719152
0.32006836	0.67696988
0.31979185	0.67678008
0.31954753	0.6766118
0.31919438	0.67636763
0.31895028	0.6761982
0.31860352	0.6759566
0.3183561	0.67578355
0.31811172	0.67561207
0.31776503	0.67536786
0.31752085	0.67519521
0.31717693	0.6749511
0.31693296	0.67477728
0.31665039	0.67457526
0.31634804	0.67435828
0.31610377	0.67418235
0.31576604	0.67393819
0.31552196	0.67376107
0.3151869	0.67351701
0.314943	0.67333868
0.31469727	0.67315844
0.3143669	0.6729152
0.31412269	0.67273472
0.31379357	0.67249059
0.31354952	0.67230889
0.31323242	0.67207192
0.31297909	0.67188191
0.31273473	0.67169802
0.31241139	0.6714538
0.31216718	0.67126866
0.31184634	0.67102453
0.31160228	0.67083814
0.31128391	0.67059409
0.31103999	0.67040643
0.31079102	0.67021425
0.31048032	0.66997355
0.31023607	0.66978364
0.30992319	0.66953948
0.30967907	0.66934828
0.30936857	0.66910419
0.30912458	0.6689117
0.30883789	0.66868472
0.30857256	0.6684739
0.30832823	0.6682791
0.30802301	0.66803487
0.30777879	0.66783875
0.30747586	0.6675946
0.30723176	0.66739715
0.30693109	0.66715307
0.30668709	0.66695428
0.30639648	0.66671667
0.30614477	0.66651013
0.30590041	0.66630896
0.30560478	0.66606471
0.30536052	0.66586218
0.30506707	0.66561799
0.30482291	0.66541408
0.30453162	0.66516995
0.30428754	0.66496466
0.30399839	0.6647206
0.30375439	0.66451392
0.30346736	0.66426991
0.30322344	0.66406183
0.30297852	0.6638522
0.30269467	0.66360839
0.30245038	0.66339782
0.30216804	0.66315359
0.30192382	0.66294159
0.30164352	0.66269741
0.30139936	0.66248397
0.30112109	0.66223984
0.300877	0.66202495
0.30060072	0.66178087
0.30035669	0.66156452
0.30008239	0.66132048
0.29983841	0.66110266
0.29956608	0.66085867
0.29932215	0.66063936
0.29907227	0.66041395
0.29880787	0.66017462
0.29856355	0.65995269
0.29829556	0.65970841
0.29805128	0.65948497
0.29778519	0.65924073
0.29754095	0.65901576
0.29727673	0.65877155
0.29703253	0.65854505
0.29677017	0.65830087
0.296526	0.65807283
0.29626548	0.65782867
0.29602134	0.65759907
0.29576264	0.65735494
0.29551852	0.65712377
0.29526163	0.65687966
0.29501753	0.65664692
0.29476243	0.65640283
0.29451835	0.65616849
0.29426501	0.65592442
0.29402095	0.65568847
0.29376936	0.65544442
0.29352532	0.65520686
0.29327546	0.65496281
0.29303142	0.65472362
0.29278329	0.65447959
0.29253926	0.65423876
0.29229282	0.65399473
0.2920488	0.65375225
0.29180405	0.65350822
0.29156002	0.65326407
0.29131694	0.65302005
0.29107291	0.65277422
0.29083149	0.65253019
0.29058746	0.65228267
0.29034767	0.65203864
0.29010363	0.65178942
0.28986547	0.65154537
0.28962142	0.65129443
0.28938487	0.65105038
0.2891408	0.65079771
0.28890584	0.65055364
0.28866176	0.65029922
0.28842838	0.65005513
0.28818428	0.64979895
0.28795247	0.64955484
0.28770835	0.64929689
0.28747809	0.64905276
0.28723394	0.64879302
0.28700522	0.64854886
0.28676105	0.64828732
0.28653386	0.64804313
0.28628966	0.64777978
0.28606397	0.64753555
0.28581974	0.64727036
0.28559555	0.6470261
0.28535129	0.64675907
0.28512859	0.64651477
0.28488429	0.64624587
0.28466306	0.64600153
0.28443783	0.64575195
0.28419895	0.64548636
0.28398026	0.64524239
0.28373625	0.64496924
0.283519	0.64472523
0.28327494	0.64445016
0.28305911	0.6442061
0.28281501	0.6439291
0.28260059	0.64368498
0.28235644	0.64340604
0.28214343	0.64316185
0.28189923	0.64288096
0.2816876	0.6426367
0.28144335	0.64235383
0.2812331	0.64210951
0.28100684	0.6418457
0.28077991	0.64158024
0.28057206	0.64133628
0.28032802	0.64104887
0.28012151	0.64080484
0.27987741	0.6405154
0.27967224	0.64027128
0.27942808	0.63997979
0.27922423	0.63973559
0.27898001	0.63944204
0.27877747	0.63919774
0.27854467	0.63891602
0.27833195	0.63865771
0.27813169	0.63841377
0.27788765	0.63811547
0.27768868	0.63787143
0.27744457	0.637571
0.27724687	0.63732685
0.27700269	0.63702428
0.27680625	0.63678003
0.276562	0.63647529


==> tikz/advection_long_profile_N2048-6.tsv <==
0.276562	0.63647529
0.27636682	0.63623093
0.27617203	0.63598633
0.27592854	0.63567951
0.27573554	0.63543548
0.27549143	0.63512576
0.27529965	0.63488161
0.27505547	0.63456967
0.2748649	0.6343254
0.27463772	0.6340332
0.27443128	0.63376679
0.27424284	0.63352283
0.27399877	0.63320576
0.27381152	0.63296167
0.27356737	0.63264231
0.2733813	0.63239808
0.27313986	0.63208008
0.27295217	0.63183203
0.27276817	0.6315881
0.27252411	0.63126345
0.27234126	0.63101937
0.27209711	0.63069236
0.27191541	0.63044813
0.27167727	0.63012695
0.27149062	0.62987435
0.27131092	0.62963041
0.27106685	0.62929794
0.27088828	0.62905385
0.27064412	0.62871894
0.27046666	0.62847468
0.27024881	0.62817383
0.27004606	0.62789285
0.26987055	0.62764887
0.26962645	0.62730833
0.26945204	0.62706417
0.26920784	0.62672112
0.26903451	0.62647677
0.26885342	0.6262207
0.26861795	0.62588659
0.26844653	0.62564251
0.26820237	0.62529365
0.26803201	0.62504937
0.26782796	0.62475586
0.26761844	0.6244534
0.26744994	0.62420938
0.2672058	0.62385457
0.26703835	0.62361035
0.26682013	0.62329102
0.26662769	0.62300843
0.26646206	0.62276444
0.26621794	0.62240355
0.26605334	0.62215935
0.26582952	0.62182617
0.26564552	0.62155131
0.26548271	0.62130734
0.26523859	0.62094023
0.26507678	0.62069603
0.26485576	0.62036133
0.26467175	0.62008169
0.2645117	0.6198377
0.26426758	0.61946423
0.26410851	0.61922001
0.26389849	0.61889648
0.26370619	0.61859918
0.26354885	0.61835517
0.26330471	0.61797517
0.26314834	0.61773091
0.26295737	0.61743164
0.26274866	0.61710341
0.26259399	0.61685934
0.26234982	0.61647266
0.2621961	0.61622833
0.26203204	0.6159668
0.26179901	0.61559395
0.26164695	0.6153498
0.26142378	0.61499023
0.26125161	0.61471183
0.2611012	0.61446784
0.26085707	0.6140704
0.26070757	0.61382614
0.26052409	0.61352539
0.26031473	0.61318097
0.26016685	0.61293686
0.25993262	0.61254883
0.25977569	0.61228791
0.25962942	0.61204396
0.25938529	0.61163532
0.25923991	0.61139108
0.2590577	0.61108398
0.25885115	0.61073457
0.25870734	0.61049046
0.25848249	0.61010742
0.25832022	0.60982997
0.25817796	0.60958599
0.25793382	0.60916572
0.25779243	0.60892142
0.25763155	0.60864258
0.25740762	0.60825302
0.25726776	0.60800883
0.25707206	0.60766602
0.25688452	0.60733625
0.25674617	0.60709217
0.25651873	0.60668945
0.25636449	0.60641533
0.25622764	0.60617135
0.25598349	0.60573446
0.25584748	0.60549014
0.2557001	0.60522461
0.25546799	0.60480483
0.25533345	0.60456059
0.25516183	0.60424805
0.25495546	0.60387079
0.25482237	0.60362663
0.25462944	0.60327148
0.25444587	0.60293225
0.25431422	0.60268816
0.25410288	0.60229492
0.25393918	0.60198913
0.25380895	0.6017451
0.25358207	0.60131836
0.25343535	0.60104132
0.25330654	0.60079734
0.25306695	0.6003418
0.25293436	0.60008872
0.25280694	0.59984478
0.2525628	0.59937556
0.25243616	0.59913122
0.25230478	0.59887695
0.252066	0.59841302
0.25194074	0.59816871
0.25180359	0.59790039
0.25157195	0.5974454
0.25144805	0.59720111
0.25130786	0.59692383
0.25108062	0.59647259
0.25095807	0.59622829
0.25081753	0.59594727
0.25059199	0.59549446
0.25047077	0.59525016
0.25033253	0.5949707
0.25010601	0.5945109
0.24998611	0.5942666
0.24985282	0.59399414
0.24962267	0.5935218
0.24950408	0.59327747
0.24937832	0.59301758
0.24914302	0.5925293
0.24902463	0.59228267
0.2489079	0.59203873
0.24867625	0.59155273
0.24854774	0.59128201
0.24843229	0.59103804
0.24821457	0.59057617
0.24807339	0.59027541
0.24795921	0.59003138
0.24775792	0.58959961
0.24760154	0.58926272
0.24748861	0.58901863
0.24730625	0.58862305
0.24713217	0.58824382
0.24702049	0.58799965
0.24685949	0.58764648
0.24666526	0.58721855
0.24655481	0.5869743
0.24641761	0.58666992
0.24620078	0.58618677
0.24609155	0.58594243
0.24598056	0.58569336
0.24576383	0.58520508
0.24563067	0.58490377
0.24552317	0.58465974
0.24533392	0.58422852
0.24517216	0.58385826
0.24506586	0.58361411
0.24490872	0.58325195
0.24471599	0.58280574
0.24461087	0.58256147
0.24448817	0.58227539
0.24427963	0.58178711
0.24415819	0.58150155
0.24405476	0.58125755
0.24386599	0.58081055
0.24370779	0.58043418
0.24360552	0.58019002
0.2434569	0.57983398
0.24325965	0.57935926
0.24315853	0.57911494
0.2430523	0.57885742
0.24285168	0.57836914
0.24271376	0.57803189
0.24261427	0.5777878
0.24245377	0.57739258
0.2422712	0.57694087
0.24217284	0.57669659
0.24206024	0.57641602
0.24186512	0.57592773
0.24173357	0.57559701
0.24163681	0.57535292
0.24147813	0.57495117
0.24129646	0.57448895
0.2412008	0.57424465
0.24109542	0.57397461
0.24090568	0.57348633
0.2407669	0.57312748
0.24067282	0.57288335
0.24052936	0.57250977
0.24034277	0.57202148
0.2402421	0.57175697
0.24014958	0.571513
0.23997274	0.57104492
0.23981345	0.57062113
0.23972199	0.5703769
0.23960685	0.57006836
0.23942546	0.56958008
0.23929645	0.56923115
0.23920652	0.56898703
0.23906573	0.56860352
0.23888739	0.56811523
0.23878404	0.56783107
0.23869562	0.56758706
0.23853374	0.56713867
0.23836356	0.56666477
0.23827617	0.56642046
0.23818409	0.56616211
0.23801076	0.56567383
0.23785869	0.5652431
0.23777277	0.56499885
0.23766707	0.56469727
0.2374967	0.56420898
0.23735825	0.56381013
0.2372738	0.56356593
0.23715888	0.56323242
0.23699143	0.56274414
0.23686221	0.5623654
0.23677921	0.56212124
0.23665942	0.56176758
0.23649486	0.5612793
0.2363705	0.56090844
0.23628893	0.56066429
0.23616858	0.56030273
0.23600687	0.55981445
0.23588308	0.55943874
0.23580293	0.55919458
0.23568627	0.55883789
0.23552737	0.55834961
0.23539989	0.55795577
0.23532114	0.55771158
0.23521237	0.55737305
0.23505627	0.55688477
0.23492089	0.55645897
0.23484353	0.55621473
0.23474681	0.5559082
0.23459346	0.55541992
0.23444603	0.55494775
0.23437004	0.55470344
0.23428948	0.55444336
0.23413885	0.55395508
0.23398912	0.5534668
0.23390063	0.55317692
0.23382643	0.5529329
0.23369236	0.55249023
0.23354531	0.55200195
0.23343525	0.55163455
0.2333624	0.55139041
0.23325389	0.55102539
0.2331095	0.55053711
0.23297386	0.55007569
0.23290234	0.5498314
0.23282335	0.54956055
0.2326816	0.54907227
0.23254071	0.54858398
0.2324462	0.54825482
0.23237641	0.54801073
0.23226153	0.54760742
0.23212323	0.54711914
0.23199396	0.54665999
0.23192547	0.54641571
0.2318492	0.54614258
0.23171347	0.5456543
0.23157859	0.54516602
0.23147836	0.54480121
0.23141155	0.54455707
0.23131136	0.54418945
0.23117901	0.54370117
0.23104749	0.54321289
0.23096951	0.542922
0.23090438	0.54267797
0.23078697	0.54223633
0.23065796	0.54174805
0.23053122	0.54126532
0.23046734	0.54102101
0.2304024	0.54077148
0.23027587	0.5402832
0.23015015	0.53979492
0.230034	0.53934096
0.22997176	0.53909669
0.22990116	0.53881836
0.22977788	0.53833008
0.22965542	0.5378418
0.2295433	0.53739195
0.22948268	0.53714768
0.2294129	0.53686523
0.22929285	0.53637695
0.2291736	0.53588867
0.22905906	0.53541657
0.22900004	0.53517227
0.22893749	0.53491211
0.22882062	0.53442383
0.22870455	0.53393555
0.22858926	0.53344727
0.22852374	0.53316842
0.22846668	0.53292441
0.22836104	0.5324707
0.22824811	0.53198242
0.22813595	0.53149414
0.22805373	0.53113403
0.22799823	0.5308899
0.22791397	0.53051758
0.22780414	0.5300293
0.22769508	0.52954102
0.22758992	0.5290669
0.22753597	0.52882261
0.22747926	0.52856445
0.2273725	0.52807617
0.2272665	0.52758789
0.22716126	0.52709961
0.22707983	0.52671934
0.22702778	0.52647518
0.22695306	0.52612305
0.22685009	0.52563477
0.22674788	0.52514648
0.22664641	0.5246582
0.2265792	0.52433286
0.22652903	0.52408878
0.22644572	0.52368164
0.2263465	0.52319336
0.22624801	0.52270508
0.22615027	0.5222168
0.22608792	0.52190348
0.2260396	0.52165941
0.225957	0.52124023
0.22586148	0.52075195
0.22576668	0.52026367
0.22567261	0.51977539
0.22560587	0.51942665
0.22555938	0.51918254
0.22548668	0.51879883
0.2253948	0.51831055
0.22530365	0.51782227
0.22521322	0.51733398
0.22513293	0.51689718
0.22508826	0.51665294
0.22503452	0.51635742
0.22494625	0.51586914
0.2248587	0.51538086
0.22477187	0.51489258
0.22468574	0.5144043
0.22462613	0.51406403
0.2245836	0.51381992
0.22451563	0.51342773
0.22443164	0.51293945
0.22434836	0.51245117
0.22426578	0.51196289
0.22418391	0.51147461
0.22413214	0.5111638
0.22409173	0.51091973
0.22402228	0.51049805
0.22394251	0.51000977
0.22386344	0.50952148
0.22378507	0.5090332
0.22370739	0.50854492
0.22365078	0.50818636
0.22361247	0.50794222
0.22355413	0.50756836
0.22347853	0.50708008
0.22340363	0.5065918
0.22332941	0.50610352
0.22325588	0.50561523
0.22318304	0.50512695
0.22314568	0.50487504
0.22310977	0.50463105
0.22303942	0.50415039
0.22296863	0.50366211
0.22289852	0.50317383
0.2228291	0.50268555
0.22276035	0.50219727
0.22269228	0.50170898
0.22265734	0.50145689
0.22262381	0.5012129
0.22255817	0.50073242
0.22249213	0.50024414
0.22242676	0.49975586
0.22236206	0.49926758
0.22229803	0.4987793
0.22223468	0.49829102
0.22218558	0.49790907
0.2221544	0.49766491
0.22210997	0.49731445
0.22204862	0.49682617
0.22198793	0.49633789
0.22192791	0.49584961
0.22186855	0.49536133
0.22180985	0.49487305
0.22175182	0.49438477
0.22170134	0.49395543
0.22167282	0.4937112
0.22163773	0.4934082
0.22158168	0.49291992
0.22152628	0.49243164
0.22147154	0.49194336
0.22141745	0.49145508
0.22136402	0.4909668
0.22131125	0.49047852
0.22125912	0.48999023
0.22121232	0.48954651
0.22118675	0.48930227
0.22115683	0.48901367
0.22110667	0.48852539
0.22105715	0.48803711
0.22100828	0.48754883
0.22096006	0.48706055
0.22091248	0.48657227
0.22086556	0.48608398
0.22081927	0.4855957
0.22077364	0.48510742
0.22072865	0.48461914
0.22070473	0.48435727
0.22068271	0.48411326
0.22064059	0.48364258
0.22059753	0.4831543
0.2205551	0.48266602
0.22051332	0.48217773
0.22047218	0.48168945
0.22043168	0.48120117
0.22039181	0.48071289
0.22035259	0.48022461
0.220314	0.47973633
0.22027605	0.47924805
0.22023873	0.47875977
0.22021754	0.47847938
0.22019936	0.47823535
0.22016601	0.4777832
0.2201306	0.47729492
0.22009582	0.47680664
0.22006168	0.47631836
0.22002817	0.47583008
0.21999529	0.4753418
0.21996304	0.47485352
0.21993143	0.47436523
0.21990044	0.47387695
0.21987009	0.47338867
0.21984036	0.47290039
0.21981126	0.47241211
0.2197828	0.47192383
0.21975496	0.47143555
0.21973388	0.47105859
0.21972043	0.47081444
0.21970116	0.47045898
0.21967521	0.4699707
0.21964988	0.46948242
0.21962517	0.46899414
0.2196011	0.46850586
0.21957764	0.46801758
0.21955482	0.4675293
0.21953261	0.46704102
0.21951104	0.46655273
0.21949008	0.46606445
0.21946975	0.46557617
0.21945005	0.46508789
0.21943096	0.46459961
0.2194125	0.46411133
0.21939467	0.46362305
0.21937745	0.46313477
0.21936086	0.46264648
0.21934489	0.4621582
0.21932954	0.46166992
0.21931481	0.46118164
0.21930071	0.46069336
0.21928722	0.46020508
0.21927436	0.4597168
0.21926211	0.45922852
0.21925049	0.45874023
0.21924156	0.45834652
0.21923621	0.45810235
0.2192291	0.45776367
0.21921934	0.45727539
0.2192102	0.45678711
0.21920168	0.45629883
0.21919377	0.45581055
0.21918649	0.45532227
0.21917983	0.45483398
0.21917378	0.4543457
0.21916836	0.45385742
0.21916355	0.45336914
0.21915937	0.45288086
0.2191558	0.45239258
0.21915285	0.4519043
0.21915053	0.45141602
0.21914882	0.45092773
0.21914773	0.45043945
0.21914726	0.44995117


==> tikz/advection_long_profile_N2048-7.tsv <==
0.219096365091722	0.449834860704074
0.219140290020883	0.444020269159737
0.219272166680588	0.438207274406988
0.219492149266683	0.432399344923401
0.219800392350169	0.426599929208914
0.220197051270974	0.420812448741442
0.220682282443257	0.415040291069187
0.221256243571015	0.409286803076842
0.221919093772684	0.403555284461529
0.222670993613482	0.397848981452002
0.223512105044239	0.392171080802335
0.224442591245444	0.386524704088576
0.225462616375241	0.380912902334193
0.226572345220149	0.375338650986728
0.227771942747263	0.369804845265064
0.229061573556727	0.364314295893366
0.230441401233323	0.358869725234377
0.231911587596058	0.353473763831238
0.233472291844702	0.348128947363944
0.235123669602317	0.342837714023008
0.236865871852924	0.337602402299933
0.238699043773592	0.332425249191035
0.24062332346038	0.327308388808355
0.24263884054777	0.322253851388762
0.244745714721412	0.317263562689999
0.246944054124321	0.312339343760192
0.24923395365684	0.307482911065583
0.251615493171165	0.30269587695935
0.254088735561453	0.297979750473261
0.256653724751029	0.293335938412545
0.259310483578646	0.288765746733583
0.262059011586246	0.284270382183315
0.264899282711213	0.279850954178918
0.267831242886746	0.275508476905934
0.270854807554572	0.271243871613249
0.27396985909496	0.267057969083277
0.277176244179705	0.262951512256216
0.280473771054577	0.258925158987602
0.283862206758498	0.254979484919145
0.287341274287653	0.251114986443442
0.290910649713598	0.247332083744028
0.294569959265421	0.243631123893142
0.298318776386793	0.240012383990663
0.302156618780086	0.23647607432833
0.306082945450299	0.233022341564854
0.310097153762793	0.229651271898277
0.314198576529768	0.226362894223046
0.318386479141274	0.223157183260435
0.322660056757544	0.220034062651876
0.327018431580233	0.216993408005858
0.331460650221043	0.214035049889956
0.335985681186834	0.211158776760571
0.340592412500872	0.208364337823925
0.345279649480634	0.205651445822521
0.350046112692596	0.20301977974236
0.354890436104896	0.200468987436798
0.359811165458775	0.197998688163659
0.364806756879406	0.195608475033026
0.369875575746607	0.19329791736357
0.375015895845268	0.191066562945964
0.380225898814498	0.188913940212436
0.38550367391364	0.186839560311938
0.390847218122054	0.184842919090841
0.396254436587831	0.182923498979549
0.401723143439371	0.181080770785571
0.407251062971242	0.179314195394099
0.41283583121407	0.177623225377221
0.418474997895379	0.176007306513266
0.424166028796061	0.174465879217852
0.429906308504086	0.17299837988848
0.435693143564348	0.171604242164544
0.441523766020393	0.170282898104822
0.447395337340568	0.169033779284568
0.453304952718163	0.167856317814341
0.459249645731615	0.166749947282841
0.465226393347845	0.16571410362599
0.471232121248613	0.164748225924511
0.477263709456916	0.163851757132247
0.483317998237248	0.163024144737533
0.489391794241351	0.162264841359758
0.495481876868322	0.161573305283379
0.501585004805959	0.160949000931488
0.507697922718421	0.160391399281066
0.513817368043661	0.159899978221949
0.51994007786308	0.159474222861534
0.526062795805122	0.159113625777127
0.53218227894402	0.158817687217828
0.538295304655124	0.158585915257767
0.544398677388635	0.158417825902432
0.550489235324231	0.158312943149784
0.556563856870694	0.158270799007772
0.562619466975663	0.15829093346983
0.568653043213062	0.15837289444984
0.574661621617548	0.158516237678023
0.580642302238124	0.158720526559131
0.58659225438542	0.158985331994305
0.592508721550401	0.159310232167862
0.5983890259749	0.159694812300268
0.604230572857867	0.160138664368505
0.610030854184177	0.160641386794979
0.615787452166098	0.161202584106117
0.621498042290808	0.161821866561736
0.627160395970328	0.162498849756274
0.632772382793322	0.163233154192925
0.638331972381093	0.164024404831714
0.643837235852914	0.164872230612541
0.649286346908189	0.165776263954214
0.654677582535451	0.166736140230472
0.660009323360329	0.167751497224023
0.665280053646287	0.168821974559616
0.670488360963905	0.169947213117177
0.675632935545661	0.171126854426062
0.680712569344319	0.172360540041485
0.685726154814251	0.173647910904226
0.690672683435266	0.174988606684726
0.695551243999454	0.176382265112725
0.700361020681497	0.177828521293636
0.705101290913133	0.179327007012875
0.709771423082374	0.180877350029437
0.714370874077597	0.182479173359991
0.718899186696621	0.184132094554925
0.723355986939823	0.185835724967699
0.727740981206215	0.187589669019036
0.732053953410121	0.189393523457408
0.736294762035808	0.191246876617485
0.740463337146045	0.19314930767813
0.744559677359908	0.195100385921666
0.748583846814128	0.197099669996181
0.752535972121128	0.199146707182679
0.75641623933614	0.201241032668966
0.760224890944484	0.203382168832206
0.763962222879337	0.205569624532104
0.767628581579238	0.207802894416799
0.771224361093539	0.210081458243508
0.77475000024327	0.212404780216079
0.778205979843802	0.214772308341586
0.781592819994943	0.217183473808177
0.784911077443351	0.219637690386403
0.788161343021178	0.222134353856239
0.791344239164412	0.224672841462071
0.794460417513438	0.227252511397861
0.79751055659803	0.229872702324799
0.800495359608081	0.232532732923584
0.803415552251107	0.235231901483585
0.806271880696988	0.237969485531032
0.809065109609925	0.240744741498318
0.811796020267323	0.243556904436508
0.814465408764806	0.246405187772949
0.817074084306438	0.249288783115967
0.819622867578752	0.252206860108325
0.822112589207145	0.255158566331227
0.824544088292804	0.2581430272603
0.826918211028318	0.261159346275071
0.829235809389859	0.264206604723111
0.831497739903761	0.267283862040004
0.833704862485196	0.270390155926022
0.835858039346568	0.273524502580245
0.837958133973233	0.27668589699271
0.840006010164021	0.279873313294824
0.84200253113414	0.283085705168296
0.843948558677884	0.28632200631233
0.845844952388738	0.289581130968888
0.847692568934276	0.29286197450532
0.849492261383546	0.296163414053679
0.851244878584383	0.299484309205584
0.852951264588364	0.302823502761396
0.854612258120983	0.306179821532114
0.856228692094861	0.30955207719231
0.857801393163676	0.312939067182032
0.859331181314701	0.316339575655469
0.860818869497836	0.31975237447393
0.862265263289079	0.323176224240443
0.86367116058652	0.326609875373179
0.865037351336886	0.33005206921456
0.866364617290876	0.333501539172877
0.867653731785495	0.336957011893045
0.868905459551681	0.340417208452882
0.870120556545658	0.343880845581376
0.871299769802389	0.347346636895044
0.872443837309722	0.350813294148663
0.873553487901744	0.354279528496368
0.874629441170039	0.35774405175919
0.875672407391536	0.361205577695053
0.876683087471704	0.364662823267228
0.877662172901985	0.36811450990732
0.878610345730268	0.37155936476877
0.879528278543441	0.374996121967145
0.880416634460963	0.378423523803295
0.881276067138531	0.381840321965814
0.882107220780952	0.385245278709158
0.88291073016338	0.388637168004081
0.883687220660096	0.392014776657038
0.884437308280125	0.395376905395612
0.885161599708919	0.398722369916816
0.885860692355515	0.402050001895863
0.886535174404489	0.405358649952672
0.887185624872126	0.4086471805739
0.887812613666297	0.411914478988554
0.88841670164947	0.415159449995151
0.88899844070442	0.418381018739049
0.889558373802182	0.421578131438488
0.8900970350718	0.424749756058222
0.890614949871528	0.427894882929962
0.891112634861098	0.431012525318936
0.891590598074719	0.434101719936162
0.892049338994521	0.437161527396306
0.892489348624139	0.440191032621161
0.892911109562184	0.443189345188975
0.893315096075373	0.446155599630165
0.893701774171085	0.449088955670019
0.894071601669163	0.451988598419323
0.894425028272749	0.454853738513794
0.894762495638054	0.457683612203698
0.89508443744285	0.460477481394819
0.895391279453596	0.463234633642339
0.895683439591077	0.465954382099236
0.895961327994472	0.468636065420892
0.896225347083725	0.471279047627652
0.896475891620195	0.473882717927385
0.896713348765499	0.476446490499852
0.896938098138509	0.478969804245019
0.897150511870458	0.4814521224973
0.897350954658138	0.483892932707971
0.897539783815166	0.48629174609771
0.89771734932131	0.488648097281628
0.89788399386988	0.490961543868681
0.898040052913187	0.493231666037963
0.898185854706079	0.495458066093619
0.898321720347596	0.497640368000812
0.898447963820745	0.499778216904626
0.89856489203046	0.501871278634107
0.898672804839751	0.503919239193217
0.898771995104121	0.505921804240951
0.898862748704274	0.507878698562212
0.898945344577195	0.509789665531527
0.899020054745606	0.511654466571162
0.899087144345935	0.513472880605542
0.899146871654801	0.51524470351351
0.899199488114095	0.516969747579943
0.899245238354737	0.518647840948357
0.899284360219185	0.520278827075861
0.899317084782728	0.521862564191707
0.899343636373692	0.523398924760918
0.899364232592597	0.524887794954083
0.89937908433034	0.526329074124317
0.899388395785499	0.527722674292759
0.899392364480829	0.529068519643295
0.899391181279009	0.530366546027592
0.899385030397735	0.531616700481148
0.899374089424231	0.532818940751394
0.899358529329249	0.533973234838235
0.899338514480631	0.535079560547917
0.899314202656507	0.53613790506075
0.899285745058209	0.537148264513186
0.89925328632296	0.538110643594746
0.899216964536416	0.539025055160329
0.899176911245114	0.539891519857995
0.899133251468913	0.540710065772965
0.899086103713477	0.541480728087695
0.899035579982854	0.542203548758544
0.898981785792232	0.542878576209138
0.898924820180906	0.54350586504052
0.89886477572553	0.544085475758362
0.898801738553684	0.544617474517109
0.898735788357821	0.54510193288126
0.89866699840964	0.545538927603814
0.898595435574909	0.545928540421693
0.898521160328818	0.546270857868348
0.898444226771841	0.546565971103192
0.898364682646199	0.546813975758046
0.898282569352924	0.547014971800317
0.898197921969561	0.547169063412776
0.898110769268523	0.54727635888984
0.898021133736146	0.547336970550159
0.897929031592439	0.547351014665232
0.89783447281155	0.547318611403977
0.897737461142982	0.547239884792853
0.89763799413354	0.547114962691489
0.89753606315003	0.54694397678331
0.897431653402733	0.546727062581078
0.897324743969609	0.546464359446944
0.897215307821293	0.54615601062676
0.897103311846813	0.545802163298242
0.896988716880083	0.545402968632729
0.896871477727119	0.544958581870164
0.896751543193988	0.544469162406818
0.896628856115471	0.54393487389556
0.896503353384435	0.543355884358156
0.896374965981854	0.542732366309108
0.896243619007535	0.542064496890856
0.896109231711432	0.541352458019577
0.895971717525612	0.540596436541396
0.895830984096782	0.539796624398413
0.895686933319383	0.538953218803965
0.895539461369219	0.538066422426955
0.895388458737562	0.537136443584122
0.895233810265754	0.536163496440526
0.895075395180206	0.535147801216854
0.894913087127822	0.534089584403634
0.894746754211766	0.532989078981381
0.894576259027575	0.531846524646297
0.894401458699529	0.530662168040661
0.894222204917316	0.529436262987591
0.894038343972871	0.528169070729208
0.893849716797417	0.526860860167725
0.893656158998639	0.525511908108743
0.893457500897956	0.524122499505983
0.893253567567866	0.522692927706791
0.893044178869315	0.521223494697692
0.892829149489058	0.519714511349195
0.892608288976989	0.518166297659136
0.892381401783375	0.516579182993748
0.892148287296004	0.514953506325694
0.891908739877181	0.513289616468284
0.891662548900555	0.511587872305009
0.891409498787749	0.50984864301367
0.891149369044772	0.50807230828418
0.89088193429817	0.506259258529326
0.890606964330922	0.50440989508759
0.89032422411803	0.502524630417206
0.890033473861813	0.500603888280688
0.889734469026871	0.498648103918957
0.889426960374717	0.496657724214241
0.88911069399807	0.494633207841038
0.888785411354803	0.492575025404278
0.888450849301521	0.490483659563817
0.888106740126812	0.488359605144746
0.887752811584151	0.486203369232572
0.88738878692446	0.484015471252581
0.887014384928349	0.481796443032803
0.886629319938062	0.479546828849758
0.886233301889144	0.477267185456622
0.885826036341827	0.474958082092784
0.885407224512223	0.47262010047473
0.884976563303317	0.47025383476744
0.884533745335808	0.467859891535883
0.884078458978858	0.465438889676252
0.883610388380797	0.462991460326595
0.883129213499833	0.46051824675641
0.882634610134832	0.458019904235018
0.882126249956262	0.455497099878658
0.881603800537331	0.452950512475847
0.88106692538545	0.450380832291266
0.880515283974082	0.447788760847991
0.879948531775077	0.445175010688167
0.879366320291596	0.442540305112215
0.878768297091751	0.439885377896933
0.878154105843044	0.437210972992493
0.877523386347766	0.434517844198972
0.876875774579475	0.431806754822623
0.876210902720676	0.429078477312411
0.875528399201885	0.426333792877451
0.874827888742217	0.423573491085896
0.874108992391651	0.420798369445953
0.873371327575181	0.418009232969868
0.872614508139011	0.415206893721632
0.871838144398973	0.412392170349278
0.871041843191435	0.409565887602833
0.870225207926819	0.406728875838747
0.869387838646023	0.403881970511993
0.868529332079977	0.401026011656963
0.867649281712485	0.398161843358064
0.866747277846742	0.395290313211558
0.865822907675689	0.392412271779613
0.864875755356495	0.389528572037882
0.8639054020895	0.386640068818026
0.862911426201824	0.383747618246187
0.861893403236063	0.380852077179156
0.860850906044268	0.377954302639144
0.859783504887627	0.375055151248832
0.858690767542143	0.37215547866782
0.857572259410661	0.369256139031935
0.856427543641623	0.366357984396697
0.855256181254901	0.363461864186197
0.854057731275109	0.360568624648798
0.852831750872765	0.357679108320753
0.851577795513734	0.354794153499175
0.850295419117349	0.351914593725398
0.848984174223634	0.349041257279962
0.847643612170068	0.346174966690314
0.846273283278317	0.343316538252293
0.844872737051445	0.34046678156649
0.843441522381953	0.337626499090247
0.841979187771238	0.334796485706462
0.840485281560849	0.331977528309809
0.838959352176089	0.329170405411308
0.837400948382374	0.326375886761825
0.835809619554958	0.323594732995353
0.834184915962335	0.320827695292333
0.832526389064012	0.318075515063877
0.830833591822983	0.315338923657049
0.829106079033526	0.312618642081814
0.827343407664662	0.309915380759656
0.825545137219915	0.307229839294427
0.823710830113747	0.304562706265339
0.821840052065177	0.301914659042339
0.819932372508986	0.29928636362378
0.817987365025032	0.29667847449646
0.816004607786026	0.294091634517875
0.813983684024166	0.291526474820497
0.811924182517091	0.288983614737951
0.809825698093383	0.28646366175272
0.807687832158034	0.283967211465111
0.805510193238113	0.281494847583087
0.803292397548901	0.279047141932569
0.801034069580643	0.276624654487636
0.798734842706202	0.274227933420319
0.796394359809527	0.271857515169206
0.794012273935155	0.269513924526446
0.791588248958633	0.267197674742466
0.789121960277799	0.264909267647778
0.786613095524743	0.26264919379119
0.784061355298307	0.260417932593767
0.781466453916645	0.258215952517815
0.77882812018957	0.256043711250124
0.776146098210118	0.253901655898807
0.773420148164744	0.251790223202938
0.770650047161423	0.249709839754226
0.767835590074808	0.247660922229978
0.76497659040762	0.245643877636624
0.762072881166928	0.243659103562897
0.759124315754501	0.241706988442124
0.756130768869522	0.239787911822635
0.753092137422482	0.23790224464571
0.75000834145843	0.23605034953019
0.746879325087959	0.234232581063089
0.743705057423946	0.232449286095436
0.740485533521956	0.230700804042612
0.737220775322165	0.228987467188508
0.733910832590393	0.227309600992787
0.730555783855652	0.225667524400538
0.727155737341641	0.224061550153703
0.723710831889269	0.222491985103582
0.720221237867214	0.220959130523766
0.716687158067449	0.219463282422924
0.713108828582413	0.218004731856762
0.709486519660442	0.216583765238626
0.70582053653594	0.215200664648105
0.702111220230661	0.213855708137123
0.698358948322313	0.212549170032917
0.694564135676816	0.211281321237433
0.690727235140053	0.210052429522513
0.6868487381855	0.208862759820491
0.68292917551345	0.207712574509582
0.678969117598039	0.206602133693662
0.674969175177944	0.205531695475913
0.670929999686934	0.204501516225913
0.666852283620197	0.203511850839669
0.662736760832778	0.202562952992201
0.658584206766241	0.20165507538218
0.654395438600105	0.200788469968249
0.650171315324594	0.199963388196569
0.64591273773135	0.199180081219158
0.641620648319296	0.198438800102654
0.637296031112708	0.197739796027045
0.632939911389123	0.197083320473978
0.628553355314783	0.196469625404221
0.624137469485995	0.195898963423908
0.619693400374664	0.195371587939095
0.615222333677072	0.194887753298277
0.610725493565225	0.194447714922407
0.606204141840393	0.194051729422026
0.60165957698913	0.193700054701066
0.597093133142503	0.193392950046909
0.592506178939449	0.193130676206263
0.587900116296102	0.192913495446417
0.583276379083069	0.192741671601424
0.578636431713324	0.192615470102771
0.573981767643742	0.192535157994057
0.569313907793917	0.19250100392922
0.564634398886258	0.192513278153823
0.559944811711888	0.192572252468929
0.555246739327267	0.192678200177042
0.550541795186911	0.192831396009633
0.545831611217919	0.193032116035719
0.541117835842377	0.193280637550988
0.536402131954193	0.193577238946909
0.53168617485681	0.193922199559342
0.526971650169023	0.194315799496042
0.522260251705774	0.194758319442562
0.517553679341487	0.195250040445953
0.512853636863078	0.195791243675754
0.508161829820306	0.196382210161673
0.503479963380869	0.197023220507425
0.498809740197663	0.197714554580162
0.494152858295648	0.198456491174953
0.489511008985387	0.199249307653767
0.484885874810484	0.200093279558439
0.480279127535619	0.200988680197083
0.475692426181814	0.201935780203461
0.471127415115121	0.202934847068839
0.466585722194682	0.203986144645856
0.462068956985723	0.205089932623993
0.45757870904256	0.206246465976249
0.453116546266384	0.207455994376664
0.448684013342046	0.208718761588391
0.444282630257649	0.210035004822056
0.439913890910224	0.211404954064205
0.435579261800408	0.21282883137568
0.431280180818275	0.214306850159898
0.427018056122286	0.215839214401006
0.422794265112704	0.217426117871979
0.418610153500097	0.219067743312944
0.414467034469626	0.220764261579874
0.410366187940726	0.222515830764157
0.406308859921805	0.224322595283483
0.402296261958925	0.2261846849447
0.398329570677073	0.228102213979411
0.394409927412307	0.230075280053187
0.390538437932599	0.232103963249499
0.386716172244966	0.234188325029523
0.382944164486082	0.236328407169276
0.379223412893407	0.23852423067557
0.375554879853493	0.240775794682567
0.371939492024036	0.243083075330858
0.368378140525934	0.245446024631191
0.364871681201567	0.247864569315187
0.361420934935294	0.250338609675607
0.358026688032169	0.252868018398864
0.354689692650625	0.255452639392853
0.351410667285055	0.258092286613192
0.348190297294004	0.260786742891348
0.345029235469732	0.263535758768303
0.341928102645051	0.26633905133751
0.338887488333158	0.269196303101327
0.335907951396413	0.272107160845127
0.332990020740062	0.27507123453355
0.330134196026855	0.27808809623363
0.327340948408849	0.281157279069542
0.324610721272544	0.284278276214041
0.321943930993814	0.287450539921714
0.319340967699135	0.290673480609289
0.31680219602974	0.293946465988459
0.314327955905562	0.297268820256555
0.311918563285855	0.300639823350691
0.309574310923641	0.304058710270818
0.307295469111225	0.307524670477246
0.305082286414158	0.311036847368126
0.302934990391317	0.314594337842158
0.300853788298681	0.318196191951983
0.298838867774803	0.321841412653202
0.296890397505953	0.325528955653984
0.295008527869127	0.329257729369927
0.293193391551229	0.33302659498853
0.29144510414293	0.336834366647318
0.289763764705782	0.340679811729272
0.288149456311359	0.344561651278808
0.286602246551285	0.348478560541096
0.285122188017168	0.352429169627006
0.283709318749563	0.356412064305391
0.282363662655218	0.360425786923963
0.281085229891968	0.364468837459199
0.27987401722075	0.368539674695386
0.278730008324329	0.372636717531909
0.277653174092425	0.376758346417503
0.276643472872999	0.380902904909417
0.275700850689646	0.385068701354515
0.274825241424993	0.38925401068913
0.274016566970235	0.393457076353221
0.273274737340932	0.397676112314144
0.272599650759304	0.401909305194489
0.271991193703383	0.406154816497727
0.271449240923378	0.410410784924977
0.270973655425782	0.41467532877545
0.270564288425752	0.418946548422761
0.270220979268428	0.423222528858579
0.269943555319886	0.427501342294882
0.269731831828524	0.431781050815575
0.269585611757758	0.436059709067899
0.269504685590953	0.440335366983899
0.269488831109614	0.444606072521896
0.269537813145917	0.448869874417942
0.269651383310763	0.453124824937072
0.269829279698566	0.457368982614224
0.27007122657011	0.461600414974863
0.270376934014847	0.465817201225402
0.270746097594112	0.470017434903821
0.271178397966758	0.474199226481147
0.271673500498875	0.478360705904904
0.272231054859213	0.482500025075909
0.272850694602118	0.486615360250414
0.273532036739774	0.490704914360058
0.274274681305675	0.494766919242601
0.275078210911279	0.498799637777131
0.275942190297901	0.502801365918011
0.276866165885934	0.506770434622394
0.277849665323563	0.510705211667016
0.278892197037236	0.514604103350495
0.279993249786119	0.518465556078049
0.281152292222928	0.52228805782642
0.282368772463485	0.526070139487222
0.283642117667456	0.529810376087808
0.284971733632708	0.53350738788926
0.286357004405798	0.537159841361818
0.287797291911098	0.540766450038639
0.289291935601121	0.544325975249366
0.290840252130522	0.547837226735425
0.292441535056368	0.551299063149617
0.294095054567186	0.554710392442953
0.295800057243261	0.558070172142034
0.297555765850668	0.561377409520771
0.29936137917147	0.564631161670516
0.301216071872395	0.567830535472891
0.303118994414334	0.570974687480006
0.305069273004843	0.574062823706819
0.307066009595738	0.577094199340566
0.309108281927821	0.580068118372386
0.311195143624581	0.582983933156265
0.313325624336647	0.58584104390052
0.315498729938522	0.588638898096952
0.317713442779106	0.591376989892957
0.319968721987196	0.594054859411599
0.322263503833055	0.596672092024752
0.324596702146921	0.599228317584207
0.326967208795113	0.601723209615539
0.329373894214137	0.604156484479368
0.331815608003067	0.606527900504492
0.33429117957409	0.608837257097177
0.336799418861041	0.611084393830684
0.339339117085304	0.613269189518918
0.341909047578399	0.615391561277849
0.344507966660147	0.617451463578173
0.347134614571206	0.619448887292402
0.34978771645838	0.621383858739391
0.352465983410955	0.62325643872906
0.355168113545959	0.625066721609808
0.357892793140168	0.626814834321007
0.360638697806238	0.628500935452576
0.363404493710285	0.630125214313567
0.366188838827949	0.631687890011411
0.368990384235785	0.633189210543267
0.37180777543464	0.63462945190077
0.374639653701492	0.636008917189222
0.377484657466149	0.637327935762168
0.38034142370893	0.638586862372044
0.383208589375467	0.639786076337502
0.386084792804638	0.640925980727814
0.388968675165491	0.642007001564655
0.391858881899107	0.643029587041398
0.394754064161185	0.643994206759965
0.397652880261216	0.644901350985143
0.400553997094101	0.645751529916213
0.403456091560095	0.646545272975581
0.40635785196901	0.647283128114091
0.409257979424787	0.647965661132594
0.412155189186473	0.648593455019257
0.415048212001929	0.64916710930211
0.417935795410665	0.649687239416209
0.420816705012338	0.650154476084804
0.423689725697663	0.650569464713857
0.426553662838654	0.650932864799214
0.429407343435319	0.651245349345747
0.432249617216158	0.651507604297753
0.435079357690031	0.651720327979901
0.437895463147138	0.651884230548012
0.440696857607237	0.652000033448977
0.443482491713273	0.65206846888913
0.446251343569022	0.652090279310389
0.449002419519454	0.652066216873532
0.451734754872856	0.651997042947978
0.454447414563972	0.651883527607484
0.457139493757631	0.651726449131196
0.459810118392624	0.651526593509524
0.46245844566574	0.651284753954368
0.465083664456196	0.65100173041324
0.467684995690797	0.65067832908689
0.470261692650443	0.650315361950055
0.472813041218765	0.649913646275056
0.475338360073838	0.649474004157933
0.477837000824083	0.648997262046944
0.480308348089708	0.648484250273219
0.482751819531014	0.647935802583461
0.485166865825223	0.64735275567462
0.487552970593388	0.646735948730514
0.489909650279275	0.646086222960388
0.492236453981979	0.645404421139509
0.494532963244268	0.64469138715187
0.496798791798635	0.64394796553518
0.499033585273114	0.643175001028303
0.501237020858969	0.642373338121393
0.503408806942332	0.641543820608986
0.50554868270198	0.640687291146346
0.50765641767535	0.639804590809404
0.509731811294965	0.638896558658648
0.511774692397356	0.637964031307369
0.513784918706646	0.637007842494661
0.515762376294806	0.636028822663638
0.517706979020671	0.635027798545306
0.519618667949698	0.634005592748582
0.521497410756411	0.632963023356943
0.523343201111441	0.631900903532215
0.525156058055	0.630820041125991
0.526936025358532	0.629721238299234
0.528683170876329	0.628605291150531
0.530397585888668	0.627472989353561
0.532079384438099	0.62632511580427
0.533728702660379	0.625162446278255
0.535345698111477	0.623985749098869
0.536930549091994	0.622795784816551
0.538483453970305	0.621593305899808
0.54000463050563	0.620379056438364
0.541494315172146	0.619153771858889
0.542952762485244	0.617918178653723
0.544380244330887	0.616672994123015
0.54577704929903	0.615418926130647
0.547143482021914	0.614156672874272
0.548479862518061	0.612886922669846
0.549786525542675	0.611610353750859
0.551063819945115	0.610327634082632
0.55231210803403	0.609039421191839
0.553531764950711	0.607746362011505
0.554723178051139	0.606449092741619
0.555886746297155	0.605148238725533
0.557022879657131	0.60384441434224
0.558131998516484	0.602538222914599
0.559214533098295	0.601230256633566
0.560270922894293	0.599921096498433
0.561301616106372	0.598611312273045
0.562307069098823	0.597301462457942
0.563287745861381	0.595992094278358
0.564244117483164	0.594683743687928
0.565176661637583	0.593376935387962
0.566085862078177	0.592072182862135
0.566972208145426	0.590769988426348
0.567836194284469	0.589470843293527
0.568678319573637	0.588175227653149
0.569499087263759	0.586883610765118
0.570299004328079	0.585596451067767
0.571078581022683	0.584314196299582
0.571838330457259	0.583037283634337
0.572578768176023	0.581766139829228
0.573300411748635	0.58050118138562
0.574003780370881	0.579242814721995
0.574689394474907	0.57799143635864
0.575357775348801	0.576747433113673
0.57600944476523	0.575511182309885
0.576644924618931	0.57428305199196
0.577264736572766	0.573063401153566
0.577869401712069	0.571852579973817
0.578459440207026	0.570650930062602
0.579035370982795	0.569458784714247
0.579597711397065	0.568276469169003
0.580146976924774	0.567104300881824
0.580683680849696	0.565942589797855
0.581208333962567	0.564791638634181
0.581721444265475	0.563651743167174
0.582223516682194	0.562523192524991
0.582715052774158	0.561406269484615
0.583196550461767	0.560301250772915
0.583668503750732	0.559208407371149
0.584131402463126	0.558128004822404
0.584585731972866	0.557060303541366
0.585031972945308	0.556005559125931
0.585470601080665	0.55496402267008
0.585902086860942	0.55393594107746
0.58632689530011	0.552921557375199
0.586745485697227	0.55192111102732
0.587158311392221	0.550934838247345
0.587565819524067	0.549962972309422
0.587968450791095	0.549005743857589
0.588366639213143	0.548063381212566
0.588760811895336	0.547136110675578
0.589151388793218	0.546224156828736
0.58953878247902	0.545327742831442
0.589923397908825	0.544447090712329
0.590305632190418	0.543582421656215
0.590685874351626	0.54273395628566
0.591064505108929	0.541901914936546
0.591441896636191	0.541086517927271
0.591818412333318	0.540287985821067
0.592194406594704	0.539506539680959
0.5925702245773	0.538742401316932
0.59294620196821	0.537995793524823
0.593322664751677	0.537266940316502
0.593699928975363	0.536556067140903
0.594078300515861	0.535863401095438
0.594458074843349	0.535189171127394
0.59483953678536	0.534533608224859
0.595222960289618	0.53389694559674
0.595608608185959	0.533279418841509
0.595996731947295	0.532681266104191
0.596387571449712	0.53210272822124
0.596781354731676	0.531544048852873
0.597178297752469	0.531005474602465
0.597578604149917	0.530487255122638
0.597982464997505	0.529989643207607
0.598390058561024	0.529512894871464
0.598801550054895	0.529057269411979
0.599217091398316	0.528623029459568
0.599636820971452	0.528210441011068
0.600060863371854	0.52781977344797
0.600489329171344	0.527451299538736
0.600922314673627	0.5271052954249
0.601359901672893	0.526782040590595
0.601802157213703	0.526481817815187
0.602249133352473	0.526204913108715
0.602700866920902	0.525951615629816
0.603157379291679	0.52572221758586
0.603618676146843	0.525517014114982
0.604084747249224	0.525336303149793
0.604555566217309	0.525180385262438
0.605031090304021	0.525049563490813
0.605511260179827	0.524944143145696
0.605995999720626	0.524864431598545
0.606485215800911	0.52481073804979
0.606978798092685	0.524783373277428
0.607476618870619	0.524782649365739
0.607978532823985	0.524808879413986
0.608484376875864	0.524862377224967
0.60899397001017	0.524943456973296
0.609507113107037	0.525052432853349
0.610023588787087	0.525189618706797
0.610543161265147	0.52535532762969
0.611065576213959	0.525549871559087
0.611590560638441	0.525773560839242
0.61211782276103	0.526026703767401
0.612647051918683	0.52630960611929
0.613177918472058	0.526622570654397
0.613710073727424	0.52696589660121
0.614243149871831	0.527339879122584
0.614776759922063	0.527744808761483
0.615310497687864	0.528180970867338
0.615843937749979	0.528648645003352
0.616376635453436	0.529148104335108
0.616908126916582	0.529679615000869
0.617437929056301	0.53024343546405
0.617965539629833	0.530839815848341
0.618490437293625	0.531468997256075
0.619012081679581	0.532131211070444
0.619529913489072	0.53282667824224
0.620043354605054	0.533555608561865
0.620551808222596	0.534318199917443
0.62105465899809	0.535114637539859
0.621551273217422	0.535945093235698
0.622040998983306	0.536809724609093
0.622523166421998	0.537708674273543
0.622997087909533	0.538642069054896
0.62346205831767	0.539610019186687
0.623917355279588	0.540612617499166
0.624362239475483	0.541649938603396
0.624795954938073	0.542722038071878
0.625217729378054	0.543828951617264
0.625626774529516	0.544970694270747
0.626022286515264	0.546147259561881
0.626403446232035	0.547358618701538
0.626769419755513	0.548604719769924
0.627119358765048	0.54988548691155
0.627452400988008	0.551200819539144
0.627767670663582	0.552550591548636
0.628064279025963	0.553934650547262
0.628341324806696	0.5553528170971
0.628597894756104	0.556804883976165
0.628833064183577	0.558290615459518
0.629045897516603	0.559809746622605
0.629235448878355	0.561361982669341
0.629400762683708	0.562946998287275
0.629540874253513	0.564564437032347
0.629654810447031	0.56621391074567
0.62974159031238	0.567894999004825
0.629800225754915	0.569607248612133
0.629829722223473	0.571350173122319
0.629829079414416	0.573123252412051
0.629797291993477	0.574925932293658
0.629733350335408	0.576757624175414
0.629636241281479	0.578617704770606
0.629504948914941	0.580505515857558
0.629338455354532	0.582420364092737
0.629135741566257	0.584361520878835
0.62889578819359	0.58632822228975
0.628617576406435	0.588319669054102
0.628300088769063	0.590335026598886
0.627942310127461	0.592373425154607
0.627543228516429	0.594433959923133
0.627101836086903	0.596515691309229
0.626617130053982	0.598617645216595
0.626088113666178	0.600738813408997
0.625513797196483	0.602878153936783
0.62489319895583	0.605034591628925
0.624225346329595	0.607207018650433
0.623509276837808	0.609394295124724
0.62274403921974	0.611595249820256
0.621928694543568	0.613808680900513
0.621062317341818	0.616033356736114
0.620143996773269	0.618268016777533
0.619172837812018	0.620511372486713
0.618147962464326	0.622762108325493
0.617068511013919	0.625018882798587
0.615933643296236	0.627280329548549
0.614742540002203	0.629545058499879
0.6134944040119	0.631811657049315
0.612188461758489	0.634078691298909
0.610823964622576	0.63634470732854
0.609400190357149	0.638608232504059
0.607916444542962	0.640867776817301
0.606372062074198	0.643121834253868
0.60476640867393	0.645368884184598
0.603098882438792	0.647607392776395
0.601368915411966	0.649835814418075
0.599575975183396	0.6520525931568
0.5977195665158	0.654256164140638
0.595799232994821	0.656444955062738
0.593814558701331	0.658617387602619
0.59176516990345	0.660771878860222
0.589650736765704	0.662906842778207
0.587470975072136	0.665020691548322
0.585225647959938	0.667111836997561
0.582914567659713	0.669178691950132
0.580537597238028	0.671219671561299
0.578094652337539	0.673233194619412
0.575585702909442	0.675217684812612
0.573010774932648	0.677171571956916
0.570369952113548	0.679093293182652
0.567663377559826	0.680981294076423
0.564891255421294	0.682834029776131
0.562053852490382	0.684649966016736
0.559151499754344	0.686427580124903
0.556184593891022	0.6881653619608
0.553153598699524	0.689861814805756
0.550059046456858	0.691515456194741
0.546901539191351	0.693124818692945
0.543681749863299	0.694688450616081
0.54040042344329	0.696204916694298
0.537058377878311	0.697672798679957
0.533656504935827	0.699090695899816
0.530195770916026	0.700457225752432
0.526677217222376	0.701771024151969
0.523101960780993	0.703030745919785
0.519471194299527	0.704235065125543
0.515786186356413	0.705382675379819
0.512048281312256	0.706472290080391
0.508258899035121	0.707502642614762
0.504419534432551	0.708472486521564
0.500531756783728	0.709380595613814
0.496597208865999	0.710225764067143
0.492617605871094	0.71100680647633
0.488594734107135	0.71172255788368
0.484530449484026	0.712371873782891
0.480426675780601	0.712953630102283
0.476285402693542	0.713466723171335
0.472108683669162	0.713910069674647
0.467898633520684	0.714282606597546
0.46365742583498	0.714583291167634
0.459387290174247	0.714811100796708
0.455090509079432	0.714965033027504
0.450769414883913	0.715044105489831
0.446426386346986	0.715047355870664
0.442063845118497	0.714973841902847
0.437684252047026	0.71482264137704
0.433290103345352	0.714592852181586
0.428883926628144	0.714283592374976
0.424468276837888	0.713894000295544
0.420045732075911	0.713423234713039
0.415618889356384	0.712870475026647
0.411190360301664	0.71223492151402
0.406762766798012	0.711515795635743
0.402338736631076	0.710712340399646
0.397920899120673	0.709823820789226
0.393511880774612	0.708849524260316
0.389114300981027	0.707788761310041
0.384730767758483	0.706640866121885
0.380363873582784	0.705405197290538
0.37601619130857	0.70408113862998
0.37169027020333	0.702668100068
0.3673886321104	0.701165518630114
0.363113767756584	0.699572859515523
0.358868133218862	0.697889617267414
0.35465414656356	0.696115317039605
0.350474184669877	0.694249515961024
0.34633058024846	0.692291804599198
0.342225619064154	0.690241808523323
0.338161537370746	0.688099189967068
0.334140519563882	0.685863649590609
0.330164696057018	0.683534928340851
0.326236141383583	0.681112809408027
0.322356872527409	0.678597120276323
0.318528847481663	0.67598773486519
0.314753964035557	0.673284575757419
0.311034058786533	0.670487616509043
0.307370906374593	0.667596884035337
0.303766218934153	0.664612461066143
0.300221645757867	0.661534488662865
0.29673877316586	0.658363168788415
0.293319124572921	0.655098766920307
0.289964160745507	0.651741614696123
0.286675280239696	0.648292112579405
0.283453820010694	0.644750732532965
0.280301056183964	0.641118020685499
0.27721820497785	0.637394599976392
0.274206423767066	0.633581172762442
0.271266812276401	0.629678523369293
0.268400413893815	0.625687520569423
0.265608217092073	0.621609119967611
0.262891156948167	0.6174443662741
0.260250116749773	0.61319439544486
0.257685929678297	0.60886043666795
0.255199380558184	0.60444381417447
0.252791207662453	0.599945948852331
0.250462104564792	0.595368359641093
0.248212722028784	0.590712664686118
0.246043669925294	0.585980582230707
0.243955519169402	0.581173931225451
0.241948803668665	0.576294631634757
0.240024022274919	0.571344704421587
0.238181640732243	0.566326271192749
0.236422093614193	0.561241553488731
0.23474578624372	0.556092871703596
0.233153096589715	0.550882643622877
0.231644377134474	0.545613382569434
0.230219956706798	0.540287695149982
0.228880142275779	0.534908278597483
0.227625220700777	0.529477917707882
0.226455460433325	0.523999481372364
0.22537111316715	0.518475918709931
0.224372415432694	0.51291025480802
0.223459590132897	0.507305586082602
0.222632848017221	0.501665075272372
0.221892389091138	0.495991946085005
0.221238403958561	0.490289477516845
0.220671075094874	0.484560997870439
0.220190578048395	0.478809878497282
0.21979708256829	0.473039527296026
0.219490753657073	0.467253381998754
0.219271752545964	0.461454903280246
0.21914023759148	0.455647567726971
0.219096365091722	0.449834860704074


==> tikz/advection_long_profile_N2048-8.tsv <==
0.65063477	0.20007908
0.65014648	0.19998622
0.6496582	0.19989401
0.64916992	0.19980245
0.64879163	0.19973194
0.64854747	0.19968664
0.64819336	0.19962123
0.64770508	0.19953156
0.6472168	0.19944252
0.64672852	0.19935411
0.64624023	0.19926633
0.6459852	0.19922069
0.64574119	0.19917726
0.64526367	0.19909264
0.64477539	0.19900673
0.64428711	0.19892142
0.64379883	0.19883672
0.6433681	0.19876251
0.64312388	0.19872061
0.64282227	0.19866914
0.64233398	0.19858627
0.6418457	0.19850402
0.64135742	0.1984224
0.64086914	0.19834142
0.64044531	0.19827165
0.6402011	0.19823164
0.63989258	0.19818138
0.6394043	0.19810231
0.63891602	0.19802385
0.63842773	0.197946
0.63793945	0.19786873
0.63745144	0.19779208
0.63696289	0.19771592
0.63647461	0.19764037
0.63598633	0.19756539
0.63549805	0.19749099
0.63500977	0.19741717
0.63452148	0.19734394
0.6341361	0.19728656
0.63389194	0.1972504
0.63354492	0.19719929
0.63305664	0.19712788
0.63256836	0.19705709
0.63208008	0.19698692
0.6315918	0.19691736
0.63110352	0.19684841
0.63072762	0.19679572
0.63048347	0.19676169
0.63012695	0.19671227
0.62963867	0.19664506
0.62915039	0.19657841
0.62866211	0.19651231
0.62817383	0.19644676
0.62768555	0.19638176
0.62721184	0.19631924
0.62696757	0.19628717
0.62670898	0.19625346
0.6262207	0.19619017
0.62573242	0.19612747
0.62524414	0.19606537
0.62475586	0.19600387
0.62426758	0.19594297
0.6237793	0.19588266
0.6233222	0.19582672
0.62307796	0.195797
0.62280273	0.19576376
0.62231445	0.19570515
0.62182617	0.19564709
0.62133789	0.19558957
0.62084961	0.19553259
0.62036133	0.19547615
0.61987305	0.19542024
0.61938477	0.19536488
0.61902943	0.19532493
0.61878531	0.19529766
0.6184082	0.19525581
0.61791992	0.19520211
0.61743164	0.19514898
0.61694336	0.19509641
0.61645508	0.19504441
0.6159668	0.19499298
0.61547852	0.19494212
0.61499023	0.19489183
0.61453579	0.19484553
0.61429155	0.1948208
0.61401367	0.19479293
0.61352539	0.19474432
0.61303711	0.19469626
0.61254883	0.19464874
0.61206055	0.19460176
0.61157227	0.19455532
0.61108398	0.1945094
0.6105957	0.19446401
0.61010742	0.19441915
0.60961914	0.19437481
0.60928057	0.19434436
0.60903646	0.19432259
0.60864258	0.19428773
0.6081543	0.194245
0.60766602	0.19420282
0.60717773	0.19416119
0.60668945	0.19412012
0.60620117	0.1940796
0.60571289	0.19403963
0.60522461	0.19400022
0.60473633	0.19396135
0.60424805	0.19392301
0.60375977	0.19388521
0.6033918	0.19385705
0.60314766	0.19383854
0.6027832	0.19381116
0.60229492	0.19377491
0.60180664	0.19373918
0.60131836	0.19370398
0.60083008	0.19366929
0.6003418	0.19363514
0.59985352	0.19360153
0.59936523	0.19356845
0.59887695	0.19353591
0.59838867	0.19350391
0.59790039	0.19347246
0.59741211	0.19344153
0.59692383	0.19341112
0.59643555	0.19338124
0.59613232	0.1933629
0.59588824	0.19334834
0.59545898	0.19332298
0.5949707	0.1932946
0.59448242	0.19326672
0.59399414	0.19323934
0.59350586	0.19321248
0.59301758	0.19318614
0.5925293	0.19316033
0.59204102	0.19313506
0.59155273	0.19311033
0.59106445	0.19308615
0.59057617	0.19306251
0.59008789	0.1930394
0.58959961	0.19301682
0.58911133	0.19299475
0.58862305	0.19297318
0.58813477	0.19295212
0.58764648	0.19293157
0.5871582	0.19291151
0.58666992	0.19289197
0.58627976	0.19287671
0.58603559	0.19286733
0.58569336	0.19285443
0.58520508	0.19283644
0.5847168	0.19281899
0.58422852	0.19280206
0.58374023	0.19278566
0.58325195	0.19276978
0.58276367	0.19275441
0.58227539	0.19273955
0.58178711	0.1927252
0.58129883	0.19271134
0.58081055	0.19269799
0.58032227	0.19268512
0.57983398	0.19267276
0.5793457	0.19266089
0.57885742	0.19264952
0.57836914	0.19263865
0.57788086	0.19262829
0.57739258	0.19261844
0.5769043	0.1926091
0.57641602	0.19260027
0.57592773	0.19259196
0.57543945	0.19258417
0.57495117	0.1925769
0.57446289	0.19257015
0.57397461	0.19256393
0.57348633	0.19255823
0.57299805	0.19255305
0.57250977	0.19254839
0.57202148	0.19254424
0.5715332	0.19254061
0.57104492	0.19253748
0.57055664	0.19253486
0.57006836	0.19253273
0.56958008	0.19253111
0.5690918	0.19252998
0.56860352	0.19252934
0.56811523	0.19252921
0.56762695	0.19252957
0.56713867	0.19253043
0.56665039	0.19253179
0.56616211	0.19253365
0.56567383	0.19253601
0.56518555	0.19253887
0.56469727	0.19254224
0.56420898	0.19254611
0.5637207	0.19255048
0.56323242	0.19255537
0.56274414	0.19256078
0.56225586	0.1925667
0.56176758	0.19257316
0.5612793	0.19258015
0.56079102	0.1925876
0.56030273	0.19259553
0.55981445	0.19260402
0.55932617	0.19261317
0.55883789	0.19262279
0.55834961	0.19263278
0.55786133	0.1926432
0.55737305	0.19265417
0.55688477	0.19266574
0.55639648	0.19267781
0.5559082	0.19269042
0.55541992	0.19270328
0.55493164	0.1927167
0.55444336	0.19273071
0.55395508	0.19274499
0.5534668	0.19276018
0.55297852	0.19277575
0.55249023	0.19279218
0.55200195	0.19280906
0.55151367	0.19282614
0.55102539	0.19284344
0.55053711	0.19286176
0.55028943	0.19287096
0.55004505	0.19288033
0.54956055	0.19289926
0.54907227	0.19291887
0.54858398	0.19293904
0.5480957	0.19295975
0.54760742	0.19298094
0.54711914	0.19300257
0.54663086	0.19302466
0.54614258	0.19304726
0.5456543	0.19307046
0.54516602	0.19309419
0.54467773	0.19311868
0.54418945	0.19314347
0.54370117	0.19316872
0.54321289	0.1931945
0.54272461	0.19322071
0.54223633	0.19324763
0.54174805	0.19327516
0.54125977	0.19330315
0.54077148	0.1933313
0.54042038	0.19335307
0.54016728	0.19336695
0.53979492	0.19338934
0.53930664	0.19341893
0.53881836	0.19344886
0.53833008	0.19347963
0.5378418	0.19351125
0.53735352	0.19354356
0.53686523	0.19357657
0.53637695	0.19360952
0.53588867	0.19364294
0.53540039	0.19367713
0.53491211	0.19371161
0.53442383	0.19374667
0.53393555	0.19378191
0.53344727	0.1938196
0.53313437	0.19384254
0.53288765	0.19386055
0.5324707	0.19389239
0.53198242	0.19393002
0.53149414	0.19396788
0.53100586	0.19400628
0.53051758	0.19404571
0.5300293	0.19408612
0.52954102	0.19412638
0.52905273	0.19416648
0.52856445	0.19420768
0.52807617	0.19425047
0.52758789	0.19429311
0.52723579	0.1943266
0.52697614	0.19434635
0.52661133	0.19437847
0.52612305	0.19442225
0.52563477	0.1944663
0.52514648	0.19451085
0.5246582	0.1945562
0.52416992	0.1946026
0.52368164	0.19465007
0.52319336	0.1946982
0.52270508	0.19474677
0.5222168	0.19479571
0.52194549	0.19482157
0.52169774	0.1948452
0.52124023	0.19489141
0.52075195	0.19494127
0.52026367	0.1949912
0.51977539	0.19504261
0.51928711	0.1950953
0.51879883	0.19514737
0.51831055	0.19519943
0.51782227	0.19525289
0.5174356	0.19529705
0.51718088	0.19532227
0.5168457	0.19535901
0.51635742	0.19541381
0.51586914	0.19546928
0.51538086	0.19552466
0.51489258	0.19558144
0.5144043	0.19563932
0.51391602	0.19569778
0.51342773	0.19575727
0.51311693	0.19579318
0.51286565	0.19582037
0.51245117	0.1958694
0.51196289	0.19592919
0.51147461	0.19598981
0.51098633	0.19605065
0.51049805	0.19611202
0.51000977	0.19617541
0.50952148	0.19624039
0.50920533	0.19628021
0.50895217	0.19630942
0.50854492	0.19636168
0.50805664	0.19642719
0.50756836	0.19649324
0.50708008	0.19655815
0.5065918	0.19662308
0.50610352	0.19669145
0.50567381	0.19675248
0.50541874	0.19678356
0.50512695	0.19682156
0.50463867	0.19688933
0.50415039	0.1969585
0.50366211	0.1970281
0.50317383	0.19709828
0.50268555	0.19717116
0.50224846	0.19723791
0.50199456	0.19727141
0.50170898	0.19731057
0.5012207	0.19738065
0.50073242	0.19745377
0.50024414	0.19752822
0.49975586	0.19760326
0.49926758	0.19768166
0.49891458	0.19773811
0.49865544	0.19777123
0.49829102	0.19782412
0.49780273	0.19789904
0.49731445	0.19797787
0.49682617	0.19805666
0.49633789	0.19813627
0.49589906	0.19821069
0.49564913	0.19824911
0.49536133	0.1982935
0.49487305	0.19837078
0.49438477	0.19844948
0.49389648	0.19853016
0.4934082	0.19861305
0.49294094	0.19869274
0.49269685	0.19873402
0.49243164	0.19877804
0.49194336	0.19885913
0.49145508	0.19894156
0.4909668	0.19902627
0.49047852	0.19911268
0.49005787	0.19918746
0.48981412	0.1992308
0.48950195	0.19928577
0.48901367	0.1993713
0.48852539	0.19945716
0.48803711	0.19954419
0.48754883	0.19963264
0.48722408	0.19969218
0.48698056	0.1997373
0.48657227	0.1998127
0.48608398	0.19990286
0.4855957	0.19999328
0.48510742	0.20008447
0.484693	0.20016288
0.48444938	0.20020952
0.48413086	0.20027072
0.48364258	0.20036443
0.4831543	0.20045768
0.48266602	0.20055079
0.4821999	0.20064051
0.48195584	0.20068792
0.48168945	0.20074054
0.48120117	0.20083819
0.48071289	0.20093679
0.48022461	0.2010354
0.47976275	0.20112824
0.4795183	0.2011771
0.47924805	0.20123098
0.47875977	0.20132927
0.47827148	0.20142907
0.4777832	0.20153036
0.4773515	0.20162077
0.47710768	0.20167212
0.47680664	0.20173556
0.47631836	0.20183843
0.47583008	0.20194149
0.4753418	0.20204507
0.47497804	0.20212277
0.47473392	0.20217521
0.47436523	0.20225481
0.47387695	0.2023608
0.47338867	0.20246736
0.47290039	0.20257447
0.47263701	0.20263246
0.4723927	0.20268649
0.47192383	0.20279062
0.47143555	0.20289974
0.47094727	0.20300952
0.47056998	0.2030948
0.47032579	0.2031502
0.4699707	0.20323114
0.46948242	0.20334324
0.46899414	0.20345624
0.46853513	0.20356313
0.46829114	0.20362016
0.46801758	0.20368428
0.4675293	0.20379889
0.46704102	0.20391381
0.46655273	0.20402928
0.46627855	0.20409439
0.46603419	0.20415269
0.46557617	0.20426257
0.46508789	0.20438058
0.46459961	0.20449936
0.46429247	0.2045744
0.46404827	0.20463428
0.46362305	0.20473886
0.46313477	0.20485957
0.46264648	0.20498097
0.4623301	0.20506001
0.4620859	0.20512126
0.46166992	0.20522598
0.46118164	0.20534954
0.46069336	0.20547377
0.46039008	0.20555125
0.46014587	0.20561387
0.4597168	0.20572425
0.45922852	0.20585049
0.45874023	0.20597737
0.45847001	0.20604786
0.4582257	0.2061118
0.45776367	0.20623321
0.45727539	0.20636233
0.45681431	0.20648505
0.45657033	0.20655029
0.45629883	0.20662322
0.45581055	0.20675494
0.45532227	0.20688733
0.45493599	0.20699248
0.45469188	0.20705911
0.4543457	0.20715382
0.45385742	0.20728788
0.45336914	0.2074226
0.45307226	0.20750487
0.45282799	0.20757281
0.45239258	0.20769442
0.4519043	0.20783164
0.45147084	0.20795416
0.45122681	0.2080234
0.45092773	0.20810857
0.45043945	0.20824812
0.44995117	0.20838834
0.44964228	0.20847737
0.44939804	0.20854799
0.44897461	0.20867085
0.44848633	0.20881327
0.44807274	0.20893456
0.44782868	0.20900639
0.44750977	0.2091006
0.44702148	0.20924543
0.4465332	0.20939099
0.44627468	0.20946834
0.44603037	0.20954167
0.44555664	0.20968439
0.44506836	0.20983233
0.44473525	0.20993376
0.44449106	0.2100084
0.4440918	0.21013091
0.44360352	0.21028148
0.44321086	0.21040311
0.44296677	0.21047896
0.44262695	0.21058483
0.44213867	0.21073752
0.44169846	0.21087579
0.4414544	0.21095268
0.44116211	0.21104506
0.44067383	0.21120004
0.44019843	0.21135179
0.43995446	0.21142996
0.43969727	0.2115127
0.43920898	0.21167039
0.4387207	0.2118289
0.43846795	0.21191125
0.43822374	0.21199107
0.43774414	0.21214817
0.43725586	0.21230887
0.4369925	0.21239597
0.43674859	0.212477
0.4362793	0.21263264
0.43579102	0.21279569
0.43552756	0.21288412
0.43528332	0.21296648
0.43481445	0.21312511
0.43432617	0.21329128
0.43407599	0.21337683
0.43383194	0.21346064
0.43334961	0.21362633
0.43287868	0.21378876
0.43263471	0.21387326
0.43237305	0.21396429
0.43188477	0.21413432
0.43144696	0.21428752
0.43120313	0.21437332
0.4309082	0.21447719
0.43041992	0.21464962
0.4300248	0.21478996
0.42978081	0.21487706
0.42944336	0.21499786
0.42895508	0.21517316
0.42861368	0.21529672
0.42837027	0.21538563
0.42797852	0.21552763
0.42749023	0.21570536
0.42721172	0.21580764
0.42696851	0.21589776
0.42651367	0.21606445
0.42606336	0.21623179
0.42581952	0.21632288
0.42553711	0.21642865
0.42504883	0.21661122
0.42467997	0.21674989
0.42443651	0.21684214
0.42407227	0.2169793
0.42358398	0.21716408
0.42330359	0.21727125
0.42306072	0.21736505
0.42260742	0.21753742
0.4221796	0.21770237
0.42193589	0.21779706
0.42163086	0.21791572
0.42114258	0.21810583
0.42082212	0.21823164
0.42057877	0.21832811
0.42016602	0.21849031
0.41971634	0.2186684
0.41947258	0.21876551
0.41918945	0.21887832
0.41870117	0.2190729
0.41837335	0.21920455
0.41812993	0.21930322
0.41772461	0.21946624
0.4172813	0.2196457
0.41703739	0.21974496
0.41674805	0.21986309
0.41625977	0.22006299
0.41595362	0.22018921
0.41571027	0.22029031
0.4152832	0.22046596
0.41487598	0.22063508
0.41463238	0.22073729
0.41430664	0.22087401
0.41381836	0.22107892
0.4135624	0.22118644
0.41331804	0.22128918
0.4128418	0.22149004
0.41249677	0.22163662
0.41225259	0.22174104
0.41186523	0.2219077
0.41144299	0.22209064
0.41119924	0.22219686
0.41088867	0.22233203
0.41040039	0.22254447
0.41015041	0.22265369
0.40990613	0.22276079
0.40942383	0.22297289
0.4091076	0.22311262
0.40886384	0.22322083
0.40844727	0.22340493
0.40806972	0.2235732
0.40782629	0.22368268
0.4074707	0.22384184
0.40703757	0.22403605
0.40679351	0.22414602
0.40649414	0.22428173
0.40601283	0.22450106
0.4057689	0.22461266
0.40551758	0.22472802
0.4050293	0.22495255
0.40474977	0.22508133
0.4045055	0.22519403
0.40405273	0.2254034
0.40373466	0.22555144
0.40349087	0.22566564
0.40307617	0.22585959
0.40272646	0.2260243
0.40248249	0.22613998
0.40209961	0.22632198
0.40172497	0.22650029
0.40148073	0.22661672
0.40112305	0.2267879
0.40072753	0.22697791
0.40048338	0.22709553
0.40014648	0.22725848
0.39973556	0.22745793
0.3994914	0.22757677
0.39916992	0.22773396
0.39874957	0.22794054
0.39850553	0.22806093
0.39819336	0.22821549
0.39776897	0.22842608
0.39752484	0.2285474
0.3972168	0.22870082
0.39679176	0.22891329
0.39654768	0.22903568
0.39624023	0.22919037
0.39581913	0.22940278
0.39557493	0.22952616
0.39526367	0.22968405
0.39485112	0.22989439
0.394607	0.23001929
0.39428711	0.23018375
0.3938889	0.23038914
0.39364462	0.23051532
0.39331055	0.23068886
0.39293132	0.2308865
0.39268701	0.231014
0.39233398	0.23119928
0.39197845	0.23138653
0.39173414	0.23151545
0.39135742	0.23171539
0.39102997	0.2318893
0.39078534	0.23201908
0.39038086	0.23223546
0.39008503	0.23239411
0.38984041	0.23252541
0.3894043	0.23276156
0.38914497	0.23290193
0.38890016	0.23303432
0.38844419	0.23328305
0.38820723	0.23341136
0.38793945	0.23355972
0.38752063	0.23379034
0.38727647	0.23392511
0.38696289	0.23409898
0.38659267	0.23430479
0.38634832	0.23444079
0.38598633	0.2346435
0.38566858	0.23482187
0.38542392	0.23495936
0.38500977	0.23519455
0.38474928	0.23534228
0.38450444	0.23548096
0.38406891	0.23572995
0.38383185	0.23586435
0.38354492	0.23603042
0.38316453	0.2362495
0.38292023	0.23639044
0.38256836	0.23659459
0.38225585	0.23677652
0.38201153	0.23691914
0.38159532	0.23716325
0.38135143	0.23730691
0.38110352	0.23745347
0.38069536	0.23769551
0.38045129	0.23784073
0.38012695	0.23803431
0.37979859	0.23823079
0.37955445	0.23837721
0.37915039	0.23861997
0.37890409	0.23876823
0.37865973	0.23891553
0.37825601	0.23915966
0.37801188	0.23930775
0.37768555	0.23950652
0.3773677	0.2397009
0.37712346	0.23985081
0.37672734	0.24009492
0.37648342	0.24024588
0.3762207	0.24040908
0.37584744	0.24064191
0.37560333	0.2407948
0.37524414	0.24102058
0.3749712	0.24119273
0.37472693	0.24134726
0.37434211	0.24159142
0.37409804	0.24174673
0.3737793	0.24195011
0.3734718	0.24214688
0.37322757	0.24230359
0.3728482	0.24254772
0.37260418	0.24270523
0.37231445	0.24289273
0.37198351	0.24310759
0.3717393	0.24326663
0.37136572	0.24351074
0.37112174	0.24367072
0.37084961	0.2438497
0.37050724	0.24407566
0.37026307	0.24423735
0.3698956	0.24448147
0.36965162	0.24464406
0.36938477	0.24482235
0.36904278	0.24505151
0.3687986	0.24521559
0.36843645	0.2454597
0.36819247	0.24562469
0.36791992	0.24580953
0.36758917	0.24603466
0.36734495	0.24620147
0.3669889	0.24644559
0.36674491	0.24661351
0.36645508	0.24681367
0.36614791	0.24702654
0.36590368	0.24719636
0.36555368	0.24744051
0.36530962	0.2476113
0.36499023	0.24783545
0.364718	0.24802707
0.36447371	0.24819947
0.36412876	0.24844364
0.36388462	0.24861698
0.36354195	0.24886106
0.36329799	0.24903541
0.36303711	0.24922241
0.36271401	0.2494548
0.3624698	0.24963107
0.3621327	0.2498752
0.36188865	0.25005256
0.36157227	0.25028326
0.3613101	0.25047506
0.36106577	0.25065435
0.36073411	0.25089855
0.36048994	0.25107893
0.36016059	0.25132305
0.35991657	0.25150452
0.35961914	0.2517264
0.35934561	0.25193109
0.35910133	0.25211444
0.35877696	0.25235863
0.3585328	0.25254299
0.35821047	0.25278711
0.35796643	0.25297248
0.35766602	0.25320133
0.3574022	0.25340291
0.35715789	0.25359011
0.35684019	0.25383432
0.356596	0.25402262
0.35628042	0.25426675
0.35603636	0.25445618
0.35572293	0.25470023
0.35547898	0.25489081
0.35522461	0.25509013
0.3549239	0.25532653
0.35467964	0.25551918
0.35437107	0.25576335
0.35412693	0.25595719
0.35382048	0.25620129
0.35357645	0.25639633
0.35327211	0.25664037
0.35302818	0.25683661
0.3527832	0.25703428
0.35248211	0.25727802
0.35223786	0.2574764
0.35193817	0.25772058
0.35169402	0.25792015
0.35139628	0.25816427
0.35115221	0.25836501
0.35085637	0.25860907
0.35061239	0.25881098
0.3503418	0.25903555
0.35007454	0.25925806
0.34983022	0.25946207
0.3495387	0.2597063
0.34929446	0.25991157
0.34900489	0.26015574
0.34876074	0.2603623
0.34847313	0.26060642
0.34822905	0.26081426
0.34794335	0.26105833
0.34769934	0.26126745
0.34741553	0.26151146
0.34717159	0.26172188
0.34692383	0.26193624
0.34664582	0.26217757
0.34640151	0.26239035
0.34612205	0.26263458
0.34587782	0.26284877
0.34560032	0.26309296
0.34535615	0.26330856
0.34508057	0.26355271
0.34483646	0.2637697
0.34456272	0.26401381
0.34431865	0.26423216
0.34404667	0.26447623
0.34380264	0.26469589
0.34353235	0.26493992
0.34328836	0.26516088
0.34301974	0.26540488
0.34277579	0.26562715
0.3425293	0.26585239
0.34226493	0.26609471
0.34202062	0.26631932
0.34175577	0.26656359
0.34151149	0.26678958
0.34124834	0.26703382
0.34100409	0.26726123
0.34074265	0.26750545
0.34049843	0.26773433
0.34023873	0.26797852
0.33999454	0.26820891
0.33973662	0.26845309
0.33949245	0.26868503
0.33923629	0.26892918
0.33899215	0.26916268
0.33873772	0.26940682
0.3384936	0.26964184
0.33824083	0.26988597
0.33799672	0.27012247
0.33774553	0.27036659
0.33750143	0.27060454
0.33725175	0.27084864
0.33700765	0.271088
0.33675946	0.27133209
0.33651536	0.27157287
0.33626866	0.27181696
0.33602457	0.27205921
0.33577942	0.27230329
0.33553533	0.2725471
0.3352918	0.27279117
0.33504771	0.27303664
0.33480586	0.27328071
0.33456177	0.27352793
0.33432165	0.27377201
0.33407756	0.27402103
0.33383917	0.27426512
0.33359508	0.27451597
0.33335837	0.27476008
0.33311427	0.2750127
0.33287916	0.27525683
0.33263505	0.27551116
0.33240142	0.2757553
0.33215729	0.27601122
0.33192504	0.27625538
0.33168089	0.2765128
0.33144994	0.27675698
0.33120576	0.27701586
0.33097607	0.27726005
0.33073186	0.27752042
0.33050347	0.27776464
0.33025922	0.27802658
0.33003221	0.27827084
0.32978793	0.27853451
0.3295624	0.27877882
0.32931808	0.27904437
0.3290941	0.27928873
0.32886367	0.27954102
0.32862739	0.27980069
0.32840623	0.28004463
0.32816223	0.28031474
0.32794263	0.28055875
0.32769859	0.28083083
0.32748043	0.28107489
0.32723635	0.28134884
0.32701954	0.28159295
0.32677541	0.28186866
0.32655988	0.28211281
0.32631571	0.28239025
0.32610143	0.28263445
0.32585721	0.28291364
0.32564422	0.28315791
0.32539994	0.28343896
0.3251883	0.2836833
0.3249705	0.28393555
0.32473371	0.28421077
0.32452456	0.28445473
0.32428051	0.28474042
0.3240728	0.28498447
0.3238287	0.28527231
0.3236224	0.28551645
0.32337825	0.28580639
0.3231733	0.28605061
0.32292909	0.28634258
0.32272541	0.28658687
0.32249407	0.28686523
0.3222787	0.28712519
0.32207717	0.28736915
0.32183312	0.28766552
0.32163279	0.28790957
0.32138868	0.2882079
0.32118956	0.28845204
0.32094538	0.28875242
0.32074751	0.28899666
0.32050326	0.28929916
0.32030666	0.28954351
0.320105	0.28979492
0.319867	0.29009271
0.31967267	0.29033672
0.31942857	0.29064431
0.31923553	0.29088844
0.31899136	0.29119835
0.3187996	0.29144261
0.31856065	0.29174805
0.31836484	0.29199921
0.31817526	0.29224315
0.31793121	0.29255825
0.31774281	0.29280232
0.31749868	0.29311962
0.31731142	0.29336381
0.31706721	0.2936833
0.31688106	0.29392762
0.31668215	0.29418945
0.31645173	0.29449379
0.31626757	0.29473781
0.31602344	0.2950624
0.31584046	0.29530658
0.31559624	0.29563363
0.31541448	0.29587797
0.31521829	0.29614258
0.31498963	0.29645216
0.31481005	0.29669618
0.31456592	0.29702919
0.31438756	0.29727339
0.3141445	0.29760742
0.31396616	0.29785338
0.31378983	0.29809731
0.31354576	0.29843611
0.31337051	0.29868021
0.31312636	0.29902142
0.31295215	0.29926569
0.31274249	0.29956055
0.31253471	0.29985376
0.31236233	0.30009777
0.3121182	0.30044453
0.3119469	0.30068873
0.31171156	0.30102539
0.31153247	0.30128254
0.31136314	0.30152646
0.31111905	0.30187941
0.31095086	0.30212355
0.31070667	0.30247938
0.31053961	0.30272374
0.31036601	0.30297852
0.31012936	0.30332714
0.30996425	0.30357125
0.30972008	0.3039336
0.30955603	0.30417793
0.30937837	0.30444336
0.30914872	0.30478771
0.30898648	0.30503181
0.30874231	0.30540053
0.30858109	0.30564486
0.30840787	0.3059082
0.30817659	0.30626113
0.3080172	0.30650524
0.30777301	0.30688067
0.30761469	0.30712505
0.30745454	0.30737305
0.3072131	0.3077484
0.30705667	0.30799256
0.30682878	0.30834961
0.30665708	0.30861969
0.3065025	0.30886365
0.30625838	0.3092504
0.3061048	0.30949463
0.30590438	0.30981445
0.30570795	0.31012905
0.30555608	0.3103731
0.30531192	0.31076685
0.30516097	0.31101117
0.30499581	0.3112793
0.30476664	0.31165268
0.30461732	0.31189683
0.3043985	0.31225586
0.30422471	0.31254208
0.30407705	0.31278607
0.3038329	0.31319102
0.30368619	0.31343532
0.30351539	0.3137207
0.30329617	0.31408847
0.30315119	0.31433261
0.30293548	0.31469727
0.30276297	0.31499007
0.30261972	0.31523407
0.30237557	0.31565159
0.30223327	0.31589593
0.30207875	0.31616211
0.30184759	0.31656189
0.30170693	0.31680609
0.30151603	0.31713867
0.30132293	0.31747644
0.30118388	0.31772053
0.30095988	0.31811523
0.30080155	0.31839538
0.30066413	0.31863935
0.30041998	0.31907461
0.30028349	0.31931896
0.30013814	0.31958008
0.29990363	0.32000318
0.29976881	0.32024743
0.29959875	0.32055664
0.29939064	0.32093667
0.29925744	0.32118084
0.29906593	0.3215332
0.29888089	0.32187507
0.29874924	0.32211917
0.29853936	0.32250977
0.29837423	0.32281832
0.29824407	0.32306236
0.29801882	0.32348633
0.29787058	0.3237665
0.29774193	0.32401047
0.29750435	0.32446289
0.29736999	0.32471989
0.2972429	0.32496381
0.29699875	0.32543447
0.29687255	0.32567885
0.29674448	0.32592773
0.29650292	0.32639928
0.2963783	0.32664363
0.29624583	0.3269043
0.29601024	0.32736994
0.29588714	0.32761427
0.29575328	0.32788086
0.29552056	0.32834635
0.29539891	0.32859067
0.29526652	0.32885742
0.29503374	0.32932845
0.29491348	0.32957279
0.29478535	0.32983398
0.29454971	0.33031641
0.29443086	0.33056078
0.29430979	0.33081055
0.29407415	0.33129883
0.29395108	0.33155501
0.29383432	0.33179893
0.29360727	0.33227539
0.29347423	0.3325559
0.29335895	0.33279987
0.29314628	0.33325195
0.29300032	0.33356374
0.29288652	0.33380777
0.29269114	0.33422852
0.29252933	0.33457869
0.29241697	0.3348228
0.29224171	0.33520508
0.29206117	0.33560081
0.2919502	0.33584501
0.2917978	0.33618164
0.29159575	0.33663015
0.29148614	0.33687445
0.2913593	0.3371582
0.29114204	0.33764648
0.29102475	0.3379113
0.2909171	0.33815524
0.29071153	0.33862305
0.29056601	0.33895589
0.29045971	0.33919996
0.29028636	0.33959961
0.29010994	0.34000847
0.290005	0.3402527
0.28986655	0.34057617
0.28965867	0.34106445
0.28955299	0.34131382
0.28945001	0.34155773
0.2892469	0.34204102
0.28910361	0.3423838
0.28900198	0.3426279
0.28884038	0.34301758
0.28865684	0.34346257
0.28855651	0.34370686
0.28843897	0.34399414
0.28824015	0.34448242
0.28811355	0.34479493
0.28801506	0.34503897
0.28784626	0.34545898
0.28767307	0.34589234
0.28757586	0.3461366
0.28745736	0.34643555
0.28726481	0.34692383
0.28713916	0.34724415
0.28704382	0.3474882
0.28688348	0.34790039
0.28670497	0.34836203
0.28661092	0.34860636
0.28650717	0.34887695
0.28632089	0.34936523
0.28618048	0.34973543
0.28608826	0.34997958
0.285952	0.3503418
0.28576938	0.35083008
0.2856615	0.35111998
0.28557108	0.35136398
0.28540775	0.35180664
0.28523713	0.35227197
0.28514795	0.3525163
0.28505093	0.3527832
0.28487433	0.35327148
0.28472718	0.35368086
0.28463978	0.35392509
0.2845247	0.35424805
0.28435168	0.35473633
0.28422262	0.35510274
0.28413699	0.35534688
0.28400918	0.35571289
0.2838397	0.35620117
0.28372337	0.35653826
0.2836395	0.35678234
0.28350424	0.35717773
0.28333826	0.35766602
0.28322938	0.35798812
0.28314725	0.35823218
0.28300975	0.35864258
0.2828472	0.35913086
0.28274057	0.359453
0.28266014	0.35969706
0.28252549	0.36010742
0.2823663	0.3605957
0.28225681	0.36093348
0.28217803	0.36117756
0.2820512	0.36157227
0.28189528	0.36206055
0.28177797	0.36243019
0.28170084	0.36267434
0.28158673	0.36303711
0.28143411	0.36352539
0.28130406	0.36394424
0.28122859	0.36418848
0.28113218	0.36450195
0.2809829	0.36499023
0.28083515	0.36547712
0.28076137	0.3657215
0.28068769	0.3659668
0.28054177	0.36645508
0.28039696	0.36694336
0.28029917	0.36727516
0.28022758	0.36751924
0.28011063	0.36791992
0.27996909	0.3684082
0.2798419	0.36885018
0.27977194	0.36909446
0.27968921	0.36938477
0.27955085	0.36987305
0.27941353	0.37036133
0.27932103	0.37069224
0.27925314	0.37093632
0.27914197	0.37133789
0.27900773	0.37182617
0.27887475	0.37231357
0.27874233	0.37280273
0.27861118	0.37329102
0.27848106	0.3737793
0.27836831	0.37420562
0.27830405	0.37444987
0.27822397	0.37475586
0.27809701	0.37524414
0.27797109	0.37573242
0.27787024	0.37612645
0.27780807	0.37637064
0.27772239	0.37670898
0.27759959	0.37719727
0.27747781	0.37768555
0.27738049	0.37807871
0.27732036	0.3783229
0.27723726	0.37866211
0.27711847	0.37915039
0.27700066	0.37963867
0.27689875	0.38006431
0.27684058	0.38030856
0.27676795	0.38061523
0.27665307	0.38110352
0.27653917	0.3815918
0.27642626	0.38208008
0.27636866	0.38233065
0.27631295	0.38257457
0.27620347	0.38305664
0.27609359	0.38354492
0.27598472	0.3840332
0.27590475	0.38439473
0.27585106	0.38463887
0.27576998	0.38500977
0.27566409	0.38549805
0.27555917	0.38598633
0.27545521	0.38647461
0.27539707	0.38674943
0.27534581	0.38699341
0.27525016	0.38745117
0.27514905	0.38793945
0.27504889	0.38842773
0.27495071	0.38891092
0.27490136	0.38915527
0.27485144	0.3894043
0.27475416	0.38989258
0.27465785	0.39038086
0.27456252	0.39086914
0.27446817	0.39135742
0.27441768	0.39162056
0.27437123	0.39186451
0.27428242	0.39233398
0.27419099	0.39282227
0.27410052	0.39331055
0.27401099	0.39379883
0.27394614	0.39415563
0.27390206	0.39439976
0.27383469	0.39477539
0.2737479	0.39526367
0.27366199	0.39575195
0.27357695	0.39624023
0.27349279	0.39672852
0.27344423	0.39701231
0.27340281	0.39725631
0.2733271	0.39770508
0.27324557	0.39819336
0.27316495	0.39868164
0.27308523	0.39916992
0.27300643	0.3996582
0.27295826	0.39995935
0.27291957	0.40020337
0.27285167	0.40063477
0.27277571	0.40112305
0.27270072	0.40161133
0.27262669	0.40209961
0.27255362	0.40258789
0.27248914	0.40302409
0.27245332	0.40326836
0.27241032	0.40356445
0.27234007	0.40405273
0.27227074	0.40454102
0.27220231	0.4050293
0.27213477	0.40551758
0.27206811	0.40600586
0.27200384	0.40648283
0.27197117	0.40672716
0.27193741	0.40698242
0.27187337	0.4074707
0.27181019	0.40795898
0.27174788	0.40844727
0.27168645	0.40893555
0.27162588	0.40942383
0.27156619	0.40991211
0.27151048	0.41037441
0.27148129	0.41061872
0.27144943	0.41088867
0.27139237	0.41137695
0.27133619	0.41186523
0.27128089	0.41235352
0.27122647	0.4128418
0.27117294	0.41333008
0.27112029	0.41381836
0.27106854	0.41430664
0.2710195	0.41477728
0.27099429	0.41502161
0.27096771	0.4152832
0.27091864	0.41577148
0.27087046	0.41625977
0.27082318	0.41674805
0.27077678	0.41723633
0.27073126	0.41772461
0.27068661	0.41821289
0.27064283	0.41870117
0.27059991	0.41918945
0.27055784	0.41967773
0.27052243	0.42009662
0.27050203	0.42034085
0.27047624	0.4206543
0.27043672	0.42114258
0.27039803	0.42163086
0.27036019	0.42211914
0.2703232	0.42260742
0.27028706	0.4230957
0.27025179	0.42358398
0.27021738	0.42407227
0.27018385	0.42456055
0.27015119	0.42504883
0.27011941	0.42553711
0.27008851	0.42602539
0.2700585	0.42651367
0.27003163	0.4269635
0.27001728	0.42720779
0.27000111	0.42749023
0.26997373	0.42797852
0.26994721	0.4284668
0.26992155	0.42895508
0.26989674	0.42944336
0.26987277	0.42993164
0.26984963	0.43041992
0.26982731	0.4309082
0.26980581	0.43139648
0.26978513	0.43188477
0.26976527	0.43237305
0.26974622	0.43286133
0.269728	0.43334961
0.26971061	0.43383789
0.26969406	0.43432617
0.26967837	0.43481445
0.26966353	0.43530273
0.26964957	0.43579102
0.26963649	0.4362793
0.26962429	0.43676758
0.26961298	0.43725586
0.26960255	0.43774414
0.26959301	0.43823242
0.26958434	0.4387207
0.26957654	0.43920898
0.26956961	0.43969727
0.26956353	0.44018555
0.26955829	0.44067383
0.2695539	0.44116211
0.26955034	0.44165039
0.2695476	0.44213867
0.26954569	0.44262695
0.26954462	0.44311523
0.26954437	0.44360352
0.26954496	0.4440918
0.26954639	0.44458008
0.26954866	0.44506836
0.26955179	0.44555664
0.26955577	0.44604492
0.26956062	0.4465332
0.26956633	0.44702148
0.26957291	0.44750977
0.26958035	0.44799805
0.26958866	0.44848633
0.26959782	0.44897461
0.26960784	0.44946289
0.2696187	0.44995117
0.2696304	0.45043945
0.26964294	0.45092773
0.26965631	0.45141602
0.2696705	0.4519043
0.26968553	0.45239258
0.26970139	0.45288086
0.26971809	0.45336914
0.26973562	0.45385742
0.26975401	0.4543457
0.26977325	0.45483398
0.26979335	0.45532227
0.26981433	0.45581055
0.26983617	0.45629883
0.2698589	0.45678711
0.26988251	0.45727539
0.269907	0.45776367
0.26993236	0.45825195
0.2699586	0.45874023
0.26998572	0.45922852
0.27000952	0.45964492
0.27002372	0.45988897
0.27004254	0.46020508
0.27007224	0.46069336
0.27010279	0.46118164
0.27013419	0.46166992
0.27016644	0.4621582
0.27019954	0.46264648
0.27023349	0.46313477
0.2702683	0.46362305
0.27030396	0.46411133
0.27034048	0.46459961
0.27037787	0.46508789
0.27041614	0.46557617
0.27045528	0.46606445
0.27049145	0.46650611
0.27051169	0.46675012
0.27053624	0.46704102
0.27057806	0.4675293
0.27062078	0.46801758
0.27066441	0.46850586
0.27070893	0.46899414
0.27075435	0.46948242
0.27080066	0.4699707
0.27084785	0.47045898
0.27089593	0.47094727
0.27094488	0.47143555
0.27098285	0.47180852
0.27100797	0.47205265
0.27104539	0.47241211
0.27109693	0.47290039
0.27114933	0.47338867
0.2712026	0.47387695
0.27125672	0.47436523
0.27131171	0.47485352
0.27136757	0.4753418
0.27142432	0.47583008
0.27146865	0.47620649
0.2714977	0.47645062
0.27154048	0.47680664
0.27159992	0.47729492
0.27166028	0.4777832
0.27172156	0.47827148
0.27178376	0.47875977
0.2718469	0.47924805
0.27191096	0.47973633
0.27195796	0.48009018
0.2719907	0.48033434
0.27204191	0.48071289
0.27210878	0.48120117
0.27217658	0.48168945
0.2722453	0.48217773
0.27231494	0.48266602
0.27238549	0.4831543
0.27244098	0.48353402
0.27247695	0.48377814
0.27252933	0.48413086
0.27260261	0.48461914
0.27267679	0.48510742
0.27275187	0.4855957
0.27282786	0.48608398
0.27290476	0.48657227
0.27294635	0.48683434
0.27298547	0.48707869
0.27306129	0.48754883
0.27314095	0.48803711
0.27322155	0.48852539
0.27330308	0.48901367
0.27338557	0.48950195
0.2734323	0.4897764
0.27347425	0.49002072
0.27355342	0.49047852
0.27363879	0.4909668
0.27372513	0.49145508
0.27381243	0.49194336
0.27389107	0.49237861
0.27393545	0.49262262
0.27398994	0.49291992
0.27408014	0.4934082
0.2741713	0.49389648
0.27426342	0.49438477
0.27435649	0.49487305
0.27440869	0.49514497
0.27445594	0.49538929
0.27454553	0.49584961
0.27464149	0.49633789
0.27473842	0.49682617
0.27483632	0.49731445
0.27489395	0.49759986
0.27494363	0.49784416
0.27503507	0.49829102
0.27513592	0.4987793
0.27523776	0.49926758
0.2753398	0.49975207
0.27539148	0.49999599
0.27544444	0.50024414
0.27554928	0.50073242
0.27565512	0.5012207
0.27576196	0.50170898
0.2758473	0.50209571
0.27590147	0.50233981
0.27597867	0.50268555
0.27608854	0.50317383
0.27619942	0.50366211
0.27631117	0.50414978
0.27636738	0.50439369
0.27642422	0.50463867
0.27653815	0.50512695
0.27665311	0.50561523
0.27676908	0.50610352
0.27684143	0.50640605
0.27690019	0.50665031
0.27700414	0.50708008
0.27712322	0.50756836
0.27724334	0.50805664
0.27732374	0.50838117
0.27738458	0.50862539
0.27748673	0.5090332
0.27760999	0.50952148
0.27773431	0.51000977
0.27781441	0.51032232
0.27787735	0.51056656
0.2779861	0.51098633
0.27811359	0.51147461
0.27824213	0.51196289
0.27831353	0.51223252
0.27837859	0.51247685
0.27850242	0.51293945
0.27863417	0.51342773
0.27875448	0.51387014
0.27882118	0.51411414
0.27890092	0.5144043
0.27903595	0.51489258
0.27917207	0.51538086
0.27926867	0.51572505
0.27933757	0.51596923
0.27944765	0.51635742
0.27958713	0.5168457
0.27972118	0.51731129
0.27979178	0.51755524
0.27986948	0.51782227
0.28001236	0.51831055
0.28015636	0.51879883
0.28025108	0.51911799
0.28032392	0.51936222
0.28044776	0.51977539
0.28059514	0.52026367
0.28071545	0.52065952
0.28078999	0.52090361
0.28089327	0.52124023
0.28104402	0.52172852
0.28118486	0.52218147
0.2812611	0.52242544
0.28134889	0.52270508
0.28150303	0.52319336
0.28165832	0.52368164
0.28173732	0.52392879
0.28181581	0.52417317
0.2819724	0.5246582
0.2821312	0.52514648
0.28221878	0.52541432
0.28229907	0.52565866
0.28245242	0.52612305
0.28261483	0.52661133
0.28270565	0.52688285
0.28278775	0.52712718
0.28294334	0.52758789
0.28310942	0.52807617
0.283198	0.52833524
0.28328194	0.52857959
0.28344527	0.52905273
0.28361065	0.5295285
0.28369585	0.52977243
0.28378599	0.5300293
0.28395818	0.53051758
0.28411217	0.53095134
0.28419919	0.53119534
0.28430622	0.53149414
0.2844821	0.53198242
0.2846192	0.5323607
0.28470806	0.53260482
0.28483756	0.53295898
0.28501719	0.53344727
0.28513184	0.53375716
0.2852226	0.53400142
0.28538028	0.53442383
0.28555815	0.5348972
0.28565024	0.53514112
0.28574856	0.53540039
0.28593468	0.53588867
0.28608048	0.53626881
0.28617453	0.53651292
0.28631086	0.53686523
0.28650093	0.53735352
0.28660876	0.53762907
0.28670476	0.5378734
0.28688505	0.53833008
0.2870456	0.53873431
0.28714297	0.53897837
0.28727447	0.53930664
0.28747118	0.53979492
0.28758382	0.54007311
0.28768316	0.54031743
0.28786864	0.54077148
0.28802736	0.54115776
0.28812809	0.54140187
0.28827156	0.54174805
0.28847364	0.54223282
0.28857579	0.54247672
0.28868005	0.54272461
0.28888642	0.54321289
0.28902629	0.54354196
0.28913053	0.54378618
0.28930343	0.54418945
0.28947963	0.54459812
0.28958534	0.54484217
0.28972618	0.54516602
0.28993586	0.54564552
0.29004302	0.54588943
0.29015469	0.54614258
0.29037112	0.54663086
0.29050358	0.54692816
0.29061286	0.54717244
0.2908083	0.54760742
0.29096703	0.54795882
0.29107778	0.54820299
0.2912513	0.54858398
0.2914334	0.5489817
0.29154562	0.54922577
0.29170017	0.54956055
0.2919027	0.54999701
0.29201643	0.55024101
0.29215498	0.55053711
0.29237499	0.55100493
0.29249024	0.55124886
0.29261583	0.55151367
0.29284857	0.55200195
0.29296712	0.55224949
0.29308461	0.55249388
0.29331871	0.55297852
0.29344711	0.55324302
0.29356619	0.55348738
0.29379519	0.55395508
0.29393029	0.55422965
0.29405098	0.55447399
0.29427809	0.55493164
0.29441669	0.55520957
0.29453901	0.5554539
0.2947675	0.5559082
0.29490636	0.55618296
0.29503032	0.55642732
0.29526357	0.55688477
0.29539902	0.55715057
0.29552494	0.55739445
0.29576637	0.55786133
0.2958938	0.55811434
0.29602292	0.55835517
0.29626712	0.55882186
0.29639522	0.55906585
0.29653234	0.55932617
0.2967682	0.55977131
0.29689808	0.56001528
0.29705174	0.56030273
0.297273	0.56071439
0.29740479	0.56095836
0.29757866	0.5612793
0.29778136	0.56165232
0.29791443	0.56189659
0.29811124	0.56225586
0.29829264	0.5625855
0.29842761	0.56282995
0.29865169	0.56323242
0.29880802	0.56351249
0.2989448	0.56375717
0.29918915	0.56419023
0.29932624	0.56443576
0.29947589	0.56469727
0.29970979	0.5651076
0.29984926	0.5653518
0.30003403	0.56567383
0.30023375	0.56602041
0.30037506	0.5662648
0.30059982	0.56665039
0.30076188	0.56692759
0.30090518	0.5671721
0.30114936	0.56758602
0.30129394	0.56782994
0.30146361	0.56811523
0.30168348	0.56848365
0.30182968	0.5687278
0.30204845	0.5690918
0.30222092	0.56937751
0.30236899	0.56962188
0.30261317	0.57002276
0.30276233	0.57026684
0.30294035	0.57055664
0.30315672	0.57090736
0.30330801	0.57115152
0.30354553	0.5715332
0.30370451	0.57178761
0.30385773	0.57203196
0.30410191	0.57241984
0.30425616	0.57266392
0.3044681	0.57299805
0.30465551	0.57329229
0.30481167	0.57353662
0.3050558	0.57391686
0.30521317	0.57416086
0.30540879	0.57446289
0.30561579	0.57478102
0.30577538	0.57502524
0.30601952	0.57539732
0.30618024	0.57564129
0.3063696	0.57592773
0.30658604	0.57625396
0.30674864	0.57649819
0.30699275	0.57686341
0.30715649	0.57710739
0.3073486	0.57739258
0.30756544	0.57771294
0.30773151	0.57795719
0.30797565	0.57831457
0.30814309	0.57855854
0.30834908	0.57885742
0.30855583	0.57915624
0.30872547	0.5794005
0.30896962	0.57975075
0.3091404	0.57999482
0.30937037	0.58032227
0.30955642	0.58058606
0.30972939	0.58083045
0.30997358	0.58117395
0.31014792	0.58141809
0.31039201	0.58175844
0.3105677	0.58200237
0.3107651	0.58227539
0.31098867	0.58258343
0.31116661	0.58282768
0.31141076	0.58316157
0.31158991	0.58340566
0.31183396	0.58373691
0.31201436	0.5839808
0.31219821	0.58422852
0.31244002	0.58455291
0.31262285	0.58479716
0.31286699	0.58512186
0.3130513	0.58536591
0.31329535	0.58568769
0.31348108	0.58593157
0.31367223	0.58618164
0.31391214	0.5864943
0.31410028	0.58673855
0.31434444	0.5870543
0.31453393	0.58729842
0.314778	0.58761156
0.31496893	0.58785552
0.31518835	0.58813477
0.31540533	0.5884097
0.31559895	0.58865404
0.31584318	0.58896093
0.31603834	0.58920512
0.31628249	0.58950938
0.31647911	0.58975345
0.31672317	0.59005525
0.31692121	0.59029921
0.31714685	0.59057617
0.31736465	0.59084247
0.31756524	0.59108683
0.31780949	0.59138316
0.31801162	0.59162741
0.3182558	0.59192123
0.31845952	0.59216536
0.31870363	0.5924567
0.31890892	0.59270073
0.31915296	0.59298967
0.3193598	0.59323362
0.31959148	0.59350586
0.31981212	0.59376414
0.32002161	0.5940085
0.32026588	0.59429234
0.32047691	0.59453663
0.32072112	0.59481821
0.32093376	0.59506243
0.32117792	0.59534168
0.32139225	0.59558582
0.32163635	0.59586268
0.32185246	0.59610674
0.32209651	0.59638116
0.32231443	0.59662515
0.32255843	0.59689717
0.32277815	0.5971411
0.32302211	0.59741081
0.3232436	0.5976547
0.32346759	0.59790039
0.32371073	0.59816605
0.32393524	0.5984104
0.32417954	0.59867523
0.3244058	0.59891954
0.32465007	0.59918221
0.32487816	0.59942649
0.3251224	0.59968697
0.32535236	0.5999312
0.32559658	0.60018949
0.32582842	0.60043369
0.32607261	0.60068986
0.32630629	0.60093403
0.32655046	0.60118817
0.32678593	0.60143232
0.32703008	0.60168452
0.32726732	0.60192867
0.32751146	0.60217895
0.32775049	0.60242309
0.32799461	0.60267144
0.32823552	0.60291557
0.32847963	0.60316196
0.32872249	0.60340608
0.3289666	0.60365046
0.32921146	0.60389457
0.32945557	0.60413694
0.32970248	0.60438106
0.3299466	0.60462143
0.33019556	0.60486555
0.33043969	0.60510396
0.33069073	0.60534809
0.33093488	0.60558455
0.33118801	0.60582871
0.33143218	0.60606323
0.33168744	0.60630741
0.33193163	0.60654002
0.33218905	0.60678421
0.33243326	0.60701493
0.33269284	0.60725915
0.33293709	0.60748801
0.33319884	0.60773226
0.33344312	0.6079593
0.33370703	0.60820358
0.33395136	0.60842882
0.33421747	0.60867314
0.33446184	0.60889659
0.3347168	0.60912879
0.33497462	0.60936262
0.33521851	0.60958294
0.33548975	0.60982691
0.33573371	0.61004542
0.33600732	0.61028944
0.33625134	0.61050614
0.33652738	0.61075022
0.33677147	0.61096512
0.33704998	0.61120926
0.33729415	0.61142237
0.33757514	0.61166657
0.3378194	0.61187793
0.33810289	0.61212218
0.33834723	0.61233182
0.33862305	0.61256747
0.33887765	0.61278409
0.33912155	0.61299079
0.33941066	0.61323478
0.33965466	0.61343987
0.33994623	0.61368394
0.34019033	0.61388744
0.34048439	0.61413159
0.3407286	0.61433352
0.34102519	0.61457775
0.34126952	0.61477808
0.34155273	0.61500936
0.34181319	0.61522114
0.34205708	0.61541865
0.34235975	0.61566267
0.34260378	0.61585855
0.34290927	0.61610266
0.34315345	0.61629691
0.3434618	0.61654112
0.34370613	0.61673375
0.34399414	0.61695985
0.34426188	0.6171691
0.34450579	0.61735894
0.34482075	0.61760299
0.34506483	0.61779127
0.34538276	0.61803543
0.34562701	0.61822215
0.34594727	0.61846587
0.34619242	0.61865158
0.34643627	0.61883555
0.34676121	0.61907958
0.34700526	0.619262
0.34733338	0.61950614
0.34757762	0.61968704
0.34790039	0.61992502
0.34815338	0.62011071
0.34839726	0.62028902
0.34873254	0.62053307
0.34897664	0.62070997
0.34931501	0.62095414
0.34955932	0.62112966
0.34985352	0.62134018
0.35014538	0.62154812
0.35038934	0.62172124
0.35073491	0.62196535
0.35097911	0.62213708
0.35131836	0.62237457
0.3515725	0.62255164
0.35181636	0.62272087
0.35216977	0.62296494
0.3524139	0.62313273
0.35277096	0.62337694
0.35301538	0.62354329
0.35327148	0.62371686
0.35362101	0.62395258
0.35386511	0.62411641
0.35423076	0.6243606
0.35447517	0.62452301
0.35473633	0.62469583
0.35508955	0.6249284
0.35533366	0.62508835
0.3557082	0.62533255
0.35595264	0.62549113
0.35620117	0.62565171
0.3565761	0.62589274
0.35682027	0.62604894
0.35717773	0.62627653
0.35744847	0.62644805
0.35769237	0.62660192
0.35808123	0.62684604
0.35832549	0.62699863
0.35864258	0.62719583
0.35896318	0.62739424
0.3592072	0.62754456
0.35960559	0.62778871
0.35984999	0.62793779
0.36010742	0.62809419
0.3604976	0.62833003
0.36074196	0.6284767
0.36108398	0.62868141
0.36139506	0.62886655
0.36163906	0.62901109
0.36205337	0.62925525
0.3622978	0.62939856
0.36254883	0.62954512
0.36296115	0.62978544
0.36320672	0.62992572
0.36352539	0.63010955
0.36387541	0.63031069
0.36411975	0.6304494
0.36450195	0.63066503
0.36479612	0.63083122
0.36503956	0.63096832
0.36547834	0.63121212
0.3659668	0.63148302
0.36641067	0.631727
0.36665835	0.631858
0.36694336	0.63201451
0.36735126	0.63223593
0.36759596	0.632367
0.36791992	0.63253993
0.36829772	0.63274158
0.36854181	0.63287083
0.36889648	0.63305678
0.36925167	0.63324286
0.3694956	0.63336999
0.36987305	0.63356486
0.37021318	0.63373987
0.37045712	0.63386481
0.37084961	0.63406436
0.37118223	0.63423272
0.37142619	0.63435564
0.37182617	0.63455578
0.37215894	0.63472162
0.37240289	0.63484265
0.37280273	0.63503964
0.37314367	0.63520668
0.37338767	0.63532558
0.3737793	0.63551506
0.37413769	0.63568745
0.37438177	0.63580423
0.37475586	0.63598207
0.37514081	0.6361641
0.37538499	0.63627901
0.37573242	0.63644175
0.37615263	0.63663719
0.37639692	0.6367501
0.37670898	0.6368935
0.37717508	0.63710612
0.37741949	0.63721697
0.37768555	0.63733704
0.37817383	0.63755617
0.37845194	0.63768022
0.37869583	0.63778849
0.37915039	0.6379891
0.3794946	0.63813992
0.37973868	0.63824628
0.38012695	0.6384145
0.38054874	0.63859582
0.38079304	0.63870018
0.38110352	0.63883203
0.3815918	0.63903782
0.38186008	0.6391501
0.38210396	0.6392516
0.38256836	0.63944367
0.38294012	0.63959626
0.38318428	0.63969593
0.38354492	0.63984235
0.38403248	0.64003891
0.38452148	0.64023441
0.38500977	0.64042788
0.38538303	0.64057452
0.38562719	0.6406698
0.38598633	0.64080904
0.38647461	0.64099666
0.38674964	0.64110156
0.38699356	0.64119405
0.38745117	0.64136654
0.3878879	0.64152983
0.38813223	0.64162063
0.38842773	0.64172983
0.38891602	0.64190885
0.38928749	0.64204381
0.38953164	0.64213193
0.38989258	0.64226135
0.39038086	0.64243492
0.39070612	0.64254965
0.39095016	0.64263522
0.39135742	0.6427772
0.3918457	0.64294598
0.39214343	0.64304812
0.39238737	0.64313128
0.39282227	0.64327854
0.39331055	0.64344219
0.39360201	0.64353906
0.39384594	0.64361956
0.39428711	0.64376415
0.39477539	0.64392258
0.39508466	0.64402212
0.39532865	0.64410015
0.39575195	0.64423466
0.39624023	0.64438833
0.39659172	0.64449796
0.39683581	0.64457356
0.3972168	0.64469074
0.39770508	0.64483943
0.39812637	0.6449664
0.39837067	0.64503951
0.39868164	0.64513192
0.39916992	0.64527575
0.3996582	0.64541795
0.39993601	0.64549816
0.40017988	0.64556802
0.40063477	0.64569731
0.40112305	0.64583448
0.40153634	0.64594933
0.40178061	0.64601673
0.40209961	0.6461041
0.40258789	0.64623665
0.40307617	0.64636773
0.40341794	0.64645859
0.403662	0.64652297
0.40405273	0.64662523
0.40454102	0.64675151
0.4050293	0.6468761
0.40534292	0.64695526
0.40558691	0.64701629
0.40600586	0.6471202
0.40649414	0.64723984
0.40698242	0.64735798
0.40731977	0.64743877
0.40756384	0.64749675
0.40795898	0.64758991
0.40844727	0.64770369
0.40893555	0.64781596
0.4093518	0.64791043
0.40959608	0.64796537
0.40991211	0.64803574
0.41040039	0.6481432
0.41088867	0.64824907
0.41137695	0.6483534
0.41169847	0.6484213
0.41194249	0.64847234
0.41235352	0.64855755
0.4128418	0.64865742
0.41333008	0.64875584
0.41381836	0.6488528
0.4141266	0.64891332
0.41437058	0.64896072
0.41479492	0.64904238
0.4152832	0.64913497
0.41577148	0.64922609
0.41625977	0.64931571
0.41665459	0.64938707
0.41689882	0.64943073
0.41723633	0.64949037
0.41772461	0.64957539
0.41821289	0.64965889
0.41870117	0.64974088
0.41918945	0.64982136
0.41956193	0.64988176
0.41980608	0.64992086
0.42016602	0.64997779
0.4206543	0.65005375
0.42114258	0.65012822
0.42163086	0.65020123
0.42211914	0.65027281
0.42260742	0.65034299
0.42289788	0.65038415
0.42314182	0.65041821
0.42358398	0.65047919
0.42407227	0.65054518
0.42456055	0.65060972
0.42504883	0.65067278
0.42553711	0.65073432
0.42602539	0.65079433
0.42650187	0.6508514
0.42674634	0.65088026
0.42700195	0.65090977
0.42749023	0.65096526
0.42797852	0.65101931
0.4284668	0.65107196
0.42895508	0.65112322
0.42944336	0.65117309
0.42993164	0.65122157
0.43041992	0.65126863
0.4309082	0.65131426
0.43132346	0.65135193
0.43156774	0.65137367
0.43188477	0.65140119
0.43237305	0.65144249
0.43286133	0.65148236
0.43334961	0.65152079
0.43383789	0.65155779
0.43432617	0.65159335
0.43481445	0.65162747
0.43530273	0.65166014
0.43579102	0.65169134
0.4362793	0.65172109
0.43676758	0.65174938
0.43725586	0.65177622
0.43774414	0.65180161
0.43823242	0.65182555
0.4386817	0.65184631
0.43892609	0.65185719
0.43920898	0.65186911
0.43969727	0.65188873
0.44018555	0.65190693
0.44067383	0.6519237
0.44116211	0.65193906
0.44165039	0.651953
0.44213867	0.65196554
0.44262695	0.65197666
0.44311523	0.65198637
0.44360352	0.65199467
0.4440918	0.65200154
0.44458008	0.65200699
0.44506836	0.652011
0.44555664	0.65201357
0.44604492	0.65201469
0.4465332	0.65201435
0.44702148	0.65201255
0.44750977	0.65200928
0.44799805	0.6520046
0.44848633	0.6519984
0.44897461	0.65199105
0.44946289	0.65198194
0.44995117	0.65197143
0.45043945	0.65195969
0.45092773	0.65194661
0.45141602	0.65193198
0.4519043	0.65191565
0.45239258	0.65189789
0.45288086	0.65187868
0.45328189	0.65186226
0.45352344	0.65185155
0.45362464	0.65185599
0.453865	0.6518357
0.4543457	0.65181324
0.45483398	0.65178889
0.45532227	0.65176267
0.45581055	0.651734
0.45629883	0.65170426
0.45678711	0.65167348
0.45727539	0.65164184
0.45776367	0.65160831
0.45825195	0.6515726
0.45874023	0.65153546
0.45922852	0.65149726
0.4597168	0.65145785
0.46020508	0.6514171
0.46061766	0.65138207
0.4608612	0.65136041
0.46094948	0.65136857
0.46118164	0.65133066
0.46166992	0.65128389
0.4621582	0.65123792
0.46264648	0.65119072
0.46313477	0.65114171
0.46362305	0.65108939
0.46411133	0.65103422
0.46459961	0.65097817
0.46508789	0.65092342
0.46540234	0.65088728
0.46564575	0.65085805
0.46606445	0.65080692
0.46655273	0.65074807
0.46704102	0.6506872
0.4675293	0.6506233
0.46801758	0.65055847
0.46850586	0.65049083
0.46897597	0.65042306
0.46921868	0.65038781
0.46924641	0.65039187
0.46948242	0.65035071
0.4699707	0.65027873
0.47045898	0.65020666
0.47094727	0.65013244
0.47143555	0.65005814
0.47192383	0.64998169
0.47229474	0.64992296
0.47253975	0.64988326
0.47290039	0.64982221
0.47338867	0.64973988
0.47387695	0.64965568
0.47436523	0.64956982
0.47485352	0.64948278
0.4751658	0.64942648
0.47541014	0.64938194
0.47583008	0.64930457
0.47631836	0.64921334
0.47680664	0.64912079
0.47729492	0.64902663
0.47767299	0.64895238
0.47791708	0.6489038
0.47827148	0.6488323
0.47875977	0.64873234
0.47924805	0.64863081
0.47973633	0.64852769
0.48006885	0.64845657
0.48031305	0.64840381
0.48071289	0.64831669
0.48120117	0.64820904
0.48168945	0.64809992
0.48214286	0.64799705
0.48238675	0.64794116
0.48266602	0.64787635
0.4831543	0.64776175
0.48364258	0.64764546
0.48413086	0.64752761
0.48438979	0.64746457
0.48463427	0.64740447
0.48510742	0.64728712
0.4855957	0.64716432
0.48608398	0.64703988
0.48633678	0.6469749
0.48658125	0.64691151
0.48706055	0.64678623
0.48754883	0.6466569
0.4879915	0.64653803
0.4882354	0.64647194
0.48852539	0.64639255
0.48901367	0.6462575
0.48950195	0.64612069
0.48984393	0.64602394
0.49008812	0.64595435
0.49047852	0.64584232
0.4909668	0.64570067
0.49141653	0.64556856
0.49166043	0.64549631
0.49194336	0.64541168
0.49243164	0.64526411
0.49291992	0.64511457
0.4931956	0.64502935
0.49343994	0.64495323
0.49389648	0.64481007
0.49438477	0.64465542
0.49470105	0.64455442
0.49494536	0.6444759
0.49536133	0.64434126
0.49584961	0.64418157
0.49618127	0.64407205
0.49642559	0.64399078
0.49682617	0.64385636
0.49731445	0.64369061
0.49763447	0.64358087
0.49787874	0.64349646
0.49829102	0.64335293
0.4987793	0.64318123
0.4990631	0.64308056
0.49930737	0.64299328
0.49975586	0.64283216
0.50022758	0.64266111
0.50047159	0.64257202
0.50073242	0.64247558
0.5012207	0.64229405
0.50161549	0.64214654
0.50185909	0.64205429
0.50219727	0.64192585
0.50268555	0.64173879
0.50298598	0.6416234
0.50322993	0.64152833
0.50366211	0.6413591
0.50409599	0.64118837
0.50434021	0.64109169
0.50463867	0.64097198
0.50512695	0.64077462
0.5054327	0.64065023
0.50567728	0.64055003
0.50610352	0.64037339
0.50650903	0.64020429
0.50675316	0.64010194
0.50708008	0.63996383
0.50756836	0.63975568
0.50781551	0.63964974
0.50805988	0.63954405
0.50854492	0.63933292
0.50886441	0.63919326
0.50910879	0.6390858
0.50952148	0.63890287
0.5099016	0.63873294
0.51014572	0.63862309
0.51049805	0.63846342
0.51092602	0.63826792
0.51117004	0.63815577
0.51147461	0.63801476
0.51193922	0.63779831
0.51218326	0.63768418
0.51245117	0.63755815
0.51293945	0.6373263
0.513186	0.63720819
0.51343043	0.63709028
0.51391602	0.63685455
0.51417691	0.63672698
0.51442124	0.63660682
0.51489258	0.63637391
0.51515863	0.63624143
0.515403	0.63611901
0.51586914	0.63588419
0.51613075	0.63575111
0.51637471	0.63562599
0.5168457	0.63538429
0.5170891	0.63525352
0.51709376	0.63525594
0.51733398	0.63513083
0.51780511	0.63488476
0.51804854	0.63475621
0.51831055	0.63461769
0.51875155	0.63438275
0.5189952	0.63425164
0.51928711	0.634094
0.51968855	0.63387515
0.51993183	0.63374092
0.52026367	0.63355902
0.52061887	0.63336252
0.52086246	0.63322628
0.52124023	0.63301555
0.52154203	0.63284519
0.52178498	0.6327059
0.52221437	0.63246244
0.52245739	0.63232217
0.52270508	0.63217875
0.52312218	0.63193673
0.5233662	0.6317942
0.52368164	0.63160872
0.52402414	0.63140608
0.52426843	0.63126076
0.5246582	0.63102723
0.52491927	0.63086964
0.52516368	0.63072119
0.52556335	0.630477
0.52580735	0.63032704
0.52612305	0.63013194
0.52644524	0.62993155
0.52668949	0.62977874
0.52707743	0.62953462
0.52732127	0.62938029
0.52758789	0.62921075
0.52794783	0.62898056
0.52819198	0.62882356
0.52856445	0.62858274
0.52881326	0.62842101
0.52905774	0.62826141
0.52942974	0.62801721
0.52967388	0.62785607
0.5300293	0.62762008
0.53028507	0.62744921
0.53052958	0.62728501
0.53089093	0.62704079
0.53113505	0.62687476
0.53149161	0.62663071
0.53173536	0.62646283
0.53198242	0.62629174
0.53233061	0.62604927
0.53257476	0.62587825
0.5329215	0.62563415
0.53316542	0.62546156
0.53344727	0.62526123
0.53375207	0.62504348
0.53399643	0.62486808
0.53433458	0.62462393
0.53457864	0.62444669
0.53491211	0.62420302
0.53540081	0.62384266
0.5357292	0.62359838
0.53597342	0.62341557
0.53629781	0.62317143
0.53654181	0.62298675
0.53686253	0.62274273
0.53710635	0.62255627
0.53735352	0.62236639
0.53766719	0.62212417
0.53791149	0.62193457
0.53822441	0.6216904
0.53846852	0.62149892
0.53877789	0.62125488
0.53902179	0.62106138
0.53930664	0.62083415
0.53957116	0.62062188
0.53981562	0.62042462
0.54011659	0.62018033
0.54036085	0.6199809
0.54065827	0.61973672
0.54090236	0.61953519
0.54119647	0.6192911
0.54144045	0.61908758
0.5417315	0.61884359
0.54197537	0.61863815
0.54223633	0.6184173
0.54250725	0.6181869
0.54275165	0.61797807
0.5430361	0.61773379
0.54328041	0.61752293
0.54356185	0.61727872
0.54380605	0.6170657
0.54408437	0.61682156
0.54432847	0.61660625
0.54460358	0.61636219
0.54484758	0.61614447
0.54511945	0.61590048
0.54536337	0.61568032
0.54563211	0.61543637
0.54587596	0.61521381
0.54614175	0.61496991
0.54638556	0.61474502
0.54663086	0.61451763
0.54689235	0.61427402
0.54713676	0.61404518
0.54739645	0.61380083
0.54764083	0.61356973
0.54789788	0.6133254
0.54814223	0.61309196
0.54839663	0.61284765
0.54864095	0.61261179
0.54889266	0.61236749
0.54913696	0.61212913
0.549386	0.61188485
0.54963028	0.61164397
0.5498767	0.6113997
0.55012096	0.61115628
0.55036483	0.61091201
0.5506091	0.61066606
0.55085045	0.61042178
0.55109473	0.61017326
0.55133359	0.60992897
0.55157789	0.6096778
0.55181425	0.60943349
0.55205857	0.6091796
0.55229244	0.60893526
0.55253677	0.6086786
0.55276818	0.60843423
0.55301253	0.6081748
0.55324157	0.60793038
0.55348595	0.60766822
0.55371269	0.60742376
0.55393976	0.60717773
0.5541816	0.60691436
0.55440439	0.6066705
0.55464833	0.60640208
0.55486883	0.60615817
0.55511282	0.6058868
0.55533102	0.60564281
0.55557507	0.60536839
0.55579099	0.60512431
0.5560351	0.60484686
0.55624884	0.60460269
0.55649303	0.60432228
0.5567047	0.60407801
0.55694897	0.60379473
0.55715865	0.60355036
0.5573968	0.60327148
0.55761073	0.60301972
0.55781693	0.6027759
0.5580609	0.60248592
0.55826505	0.60224199
0.55850911	0.60194878
0.55871117	0.6017047
0.55895532	0.60140812
0.55915527	0.60116389
0.55939952	0.60086387
0.55959741	0.60061948
0.55982107	0.6003418
0.56003767	0.60007146
0.56023208	0.59982757
0.5604761	0.59951986
0.56066865	0.5992758
0.56091279	0.59896476
0.56110352	0.59872053
0.56134777	0.59840616
0.56153671	0.59816173
0.56173779	0.59790039
0.56196827	0.5975993
0.56215405	0.59735534
0.56239815	0.5970331
0.56258212	0.59678892
0.56282635	0.59646298
0.56300848	0.59621856
0.56320963	0.59594727
0.56343318	0.59564409
0.56361212	0.59540013
0.56385623	0.59506548
0.56403341	0.59482126
0.56427766	0.59448277
0.56462754	0.59399414
0.56487134	0.59365107
0.56504387	0.59340699
0.56528804	0.59305973
0.56545897	0.59281537
0.56565811	0.5925293
0.56587265	0.5922195
0.56604078	0.59197551
0.56628492	0.59161934
0.56645148	0.59137504
0.5666622	0.59106445
0.5668608	0.59077016
0.56702462	0.59052622
0.56726875	0.59016075
0.56743105	0.58991647
0.56764054	0.58959961
0.56783615	0.58930217
0.56799584	0.58905821
0.56823998	0.58868328
0.56839823	0.58843898
0.56859435	0.58813477
0.56879937	0.58781509
0.5689551	0.58757108
0.56919927	0.5871864
0.56935355	0.586942
0.56952448	0.58666992
0.56975074	0.58630774
0.56990241	0.58606361
0.57013116	0.58569336
0.57029684	0.58542364
0.57044594	0.58517977
0.57069005	0.58477821
0.57083776	0.5845339
0.57102149	0.58422852
0.57122843	0.58388272
0.57137378	0.58363863
0.57160287	0.58325195
0.57176207	0.58298181
0.57190518	0.58273792
0.57214932	0.58231965
0.57229117	0.58207531
0.57245773	0.58178711
0.57267612	0.5814072
0.57281577	0.58116303
0.57301636	0.58081055
0.57319844	0.58048886
0.57333592	0.58024483
0.57356619	0.57983398
0.57371639	0.57956451
0.57385177	0.57932062
0.57409591	0.57887838
0.5742301	0.57863398
0.57437489	0.57836914
0.57460749	0.57794135
0.57473962	0.57769705
0.57490356	0.57739258
0.57511493	0.57699785
0.57524506	0.57675364
0.57542414	0.57641602
0.57561837	0.57604788
0.5757466	0.57580374
0.57593707	0.57543945
0.57611805	0.57509153
0.57624447	0.57484743
0.57644272	0.57446289
0.57661412	0.57412871
0.57673876	0.57388465
0.57694123	0.57348633
0.57710662	0.57315924
0.5772295	0.57291519
0.57743266	0.57250977
0.5775956	0.57218289
0.57771675	0.57193883
0.57791718	0.5715332
0.57808117	0.57119963
0.57820067	0.57095556
0.57839514	0.57055664
0.5785635	0.57020959
0.57868145	0.56996549
0.57886692	0.56958008
0.57904278	0.56921286
0.57915924	0.56896871
0.57933275	0.56860352
0.57951911	0.56820936
0.57963409	0.56796516
0.57979272	0.56762695
0.5799925	0.56719886
0.58010602	0.5669546
0.58024685	0.56665039
0.580463	0.56618128
0.58057511	0.56593695
0.58069542	0.56567383
0.58091777	0.56518555
0.58104161	0.5649125
0.58115193	0.5646685
0.58135897	0.56420898
0.5815058	0.56388185
0.58161503	0.56363776
0.58179587	0.56323242
0.58196787	0.56284538
0.58207606	0.56260121
0.58222862	0.56225586
0.58242788	0.56180302
0.58253501	0.56155875
0.58265722	0.5612793
0.58286999	0.56079102
0.58299193	0.56051022
0.58309762	0.56026618
0.58329272	0.55981445
0.583447	0.5594561
0.58355187	0.55921196
0.58371221	0.55883789
0.58390053	0.55839738
0.58400472	0.55815318
0.58412902	0.55786133
0.58433652	0.55737305
0.58445636	0.55709043
0.5845597	0.55684635
0.58474983	0.55639648
0.58490689	0.55602408
0.58500972	0.55577993
0.58516114	0.55541992
0.58535647	0.55495479
0.58545891	0.5547106
0.58557091	0.55444336
0.58577535	0.55395508
0.5859075	0.55363921
0.58600958	0.55339507
0.58618368	0.55297852
0.58635573	0.55256667
0.58645771	0.55232253
0.58659159	0.55200195
0.58679553	0.55151367
0.5869058	0.55124978
0.58700788	0.5510056
0.58720385	0.55053711
0.5873542	0.55017806
0.58745652	0.54993391
0.58761317	0.54956055
0.58780314	0.5491084
0.58790586	0.54886432
0.58802401	0.54858398
0.58823013	0.5480957
0.58835616	0.54779789
0.5884597	0.54755369
0.58864433	0.54711914
0.58880772	0.5467357
0.58891202	0.54649157
0.58906151	0.54614258
0.58926085	0.54567878
0.5893661	0.5454348
0.58948244	0.54516602
0.58969437	0.54467773
0.58982253	0.54438524
0.58992979	0.54414089
0.59012375	0.54370117
0.59028197	0.54334464
0.59039087	0.54310046
0.59055939	0.54272461
0.59074483	0.54231389
0.59085563	0.54206987
0.59100252	0.54174805
0.59121148	0.54129342
0.59132429	0.54104953
0.5914536	0.54077148
0.5916822	0.54028398
0.59179746	0.54004029
0.59191428	0.53979492
0.59214918	0.53930664
0.59227654	0.53904492
0.59239671	0.53880018
0.59263032	0.53833008
0.59276332	0.53806601
0.5928878	0.53782121
0.59312885	0.53735352
0.59325905	0.53710431
0.59338834	0.5368594
0.59363248	0.53640329
0.59376467	0.53615977
0.59391346	0.53588867
0.59414346	0.53547586
0.59428128	0.53523203
0.59446448	0.53491211
0.5946663	0.5345655
0.59481067	0.53432111
0.59504233	0.53393555
0.59520323	0.53367263
0.59535547	0.53342742
0.59559968	0.53304164
0.59575704	0.53279782
0.59597221	0.5324707
0.59616374	0.53218593
0.59633164	0.5319407
0.5965759	0.53159219
0.59675079	0.53134823
0.59699438	0.53101662
0.59717722	0.5307739
0.59737463	0.53051758
0.5976117	0.53021807
0.59781099	0.52997276
0.59805553	0.52968051
0.59826609	0.5294359
0.5985102	0.52916117
0.59873391	0.52891706
0.59897765	0.52866001
0.59921688	0.52841609
0.5994605	0.52817691
0.59971843	0.52793294
0.59996232	0.52771159
0.60024285	0.52746715
0.60048761	0.52726347
0.60079617	0.52701819
0.60104275	0.52683211
0.60131836	0.52663367
0.60163771	0.52641635
0.60188026	0.52626084
0.60228881	0.5260162
0.60253715	0.52587785
0.6027832	0.52574884
0.60327148	0.52551488
0.60353697	0.5253992
0.60377628	0.52530396
0.60424805	0.52513583
0.60473633	0.52498998
0.60503256	0.52491385
0.60527303	0.52486139
0.60571289	0.52478054
0.60620117	0.52471652
0.60668945	0.52467899
0.60717773	0.52466759
0.60766602	0.52468186
0.6081543	0.52472146
0.60864258	0.52478613
0.60907444	0.52486409
0.60931563	0.52491504
0.60961914	0.52498966
0.61010742	0.52512829
0.6105957	0.52529105
0.61085189	0.52538584
0.61109999	0.52548508
0.61157227	0.5256905
0.61189142	0.52584173
0.61213705	0.52596536
0.61254883	0.52618652
0.61282765	0.52634658
0.6130741	0.52649487
0.61345923	0.5267393
0.61370201	0.52690115
0.61401367	0.5271183
0.61429019	0.5273196
0.6145362	0.52750551
0.61484755	0.52775047
0.6150921	0.52795014
0.61538049	0.52819437
0.61562421	0.52840787
0.61589329	0.52865162
0.61613664	0.52887906
0.61638918	0.52912257
0.61663248	0.52936409
0.61687068	0.52960757
0.61711413	0.52986334
0.61733979	0.53010697
0.61758354	0.53037707
0.61779809	0.53062103
0.61804221	0.53090566
0.61824673	0.53115015
0.61849127	0.5314497
0.61868661	0.5316949
0.61891047	0.53198242
0.61911853	0.53225603
0.61929939	0.53249914
0.61954318	0.53283427
0.61971687	0.53307843
0.61996126	0.53342962
0.62012832	0.53367497
0.62030241	0.53393555
0.6205342	0.53429028
0.62069021	0.53453444
0.62092674	0.53491211
0.62108523	0.53517028
0.62123216	0.53541313
0.62147627	0.53582576
0.62161778	0.53607063
0.62179141	0.53637695
0.62199887	0.53675133
0.62213207	0.53699559
0.62232442	0.53735352
0.62250603	0.5376989
0.62263197	0.537943
0.62282843	0.53833008
0.6229985	0.53867299
0.62311736	0.53891698
0.62330386	0.53930664
0.62347708	0.53967619
0.62358955	0.53992038
0.62375382	0.5402832
0.62394315	0.54071071
0.62404955	0.54095539
0.62417975	0.54125977
0.62438414	0.54174805
0.62449807	0.54202594
0.62459624	0.54226938
0.62477644	0.54272461
0.62493576	0.543137
0.62502856	0.54338153
0.62514785	0.54370117
0.62532609	0.54418945
0.62545097	0.54453954
0.62553657	0.54478358
0.62566846	0.54516602
0.62583294	0.5456543
0.62594517	0.54599498
0.62602423	0.54623896
0.62614913	0.54663086
0.62630111	0.54711914
0.62642036	0.54751148
0.62649338	0.5477558
0.62659326	0.5480957
0.62673353	0.54858398
0.62687	0.54907227
0.62694508	0.54934632
0.62701051	0.54958984
0.62713158	0.55004883
0.62725677	0.55053711
0.62737827	0.55102539
0.62743964	0.55127694
0.6274977	0.55152033
0.62761038	0.55200195
0.62772114	0.55249023
0.62782848	0.55297852
0.62790541	0.55333807
0.6279566	0.55358218
0.62803323	0.55395508
0.62813082	0.55444336
0.62822532	0.55493164
0.62831681	0.55541992
0.62838982	0.55582154
0.62843333	0.55606588
0.62849085	0.55639648
0.62857345	0.55688477
0.62865312	0.55737305
0.62872985	0.55786133
0.62880364	0.55834961
0.62887298	0.55882734
0.62890766	0.5590721
0.62894239	0.55932617
0.62900738	0.55981445
0.62906949	0.56030273
0.62912878	0.56079102
0.6291853	0.5612793
0.6292391	0.56176758
0.62929025	0.56225586
0.6293388	0.56274414
0.62937845	0.56316336
0.62940082	0.56340777
0.62942826	0.5637207
0.62946921	0.56420898
0.62950765	0.56469727
0.62954358	0.56518555
0.62957699	0.56567383
0.62960789	0.56616211
0.62963626	0.56665039
0.6296621	0.56713867
0.62968543	0.56762695
0.62970625	0.56811523
0.62972459	0.56860352
0.62974047	0.5690918
0.62975394	0.56958008
0.62976502	0.57006836
0.62977374	0.57055664
0.62978012	0.57104492
0.62978417	0.5715332
0.62978591	0.57202148
0.62978534	0.57250977
0.62978247	0.57299805
0.62977734	0.57348633
0.62976993	0.57397461
0.62976025	0.57446289
0.6297483	0.57495117
0.62973407	0.57543945
0.62971755	0.57592773
0.62969874	0.57641602
0.62967765	0.5769043
0.6296543	0.57739258
0.6296287	0.57788086
0.62960087	0.57836914
0.62957084	0.57885742
0.62953861	0.5793457
0.62950422	0.57983398
0.62946766	0.58032227
0.62942892	0.58081055
0.62940174	0.58113872
0.62938075	0.58138303
0.62934494	0.58178711
0.62929972	0.58227539
0.62925234	0.58276367
0.6292028	0.58325195
0.62915112	0.58374023
0.62909729	0.58422852
0.62904134	0.5847168
0.62898325	0.58520508
0.62892994	0.5856383
0.62889929	0.58588215
0.62886065	0.58618164
0.62879617	0.58666992
0.62872952	0.5871582
0.62866077	0.58764648
0.62858992	0.58813477
0.62851695	0.58862305
0.62844892	0.58906587
0.62841082	0.5893098
0.62836449	0.58959961
0.62828509	0.59008789
0.62820353	0.59057617
0.62811986	0.59106445
0.62803412	0.59155273
0.62796017	0.59196471
0.62791575	0.59220873
0.62785634	0.5925293
0.62776453	0.59301758
0.6276706	0.59350586
0.62757464	0.59399414
0.62748373	0.59444711
0.62743414	0.59469088
0.62737636	0.5949707
0.62727403	0.59545898
0.62716943	0.59594727
0.62706258	0.59643555
0.62698078	0.59680246
0.62692567	0.59704661
0.6268421	0.59741211
0.62672849	0.59790039
0.6266127	0.59838867
0.6265095	0.59881644
0.62645004	0.59906046
0.62637471	0.59936523
0.62625281	0.59985352
0.62612883	0.6003418
0.62602142	0.60075881
0.62595797	0.60100284
0.62587493	0.60131836
0.62574513	0.60180664
0.62561321	0.60229492
0.62551742	0.60264454
0.62544985	0.60288875
0.62534291	0.60327148
0.62520443	0.60375977
0.62506726	0.60423563
0.62499628	0.60447941
0.62492051	0.60473633
0.62477513	0.60522461
0.62462745	0.60571289
0.62453229	0.60602372
0.62445682	0.60626806
0.6243255	0.60668945
0.62417131	0.60717773
0.62405848	0.60753088
0.62397984	0.60777507
0.62385672	0.6081543
0.62369634	0.60864258
0.62357532	0.60900685
0.62349354	0.609251
0.62336923	0.60961914
0.62320235	0.61010742
0.62308252	0.61045399
0.62299738	0.61069821
0.62286175	0.61108398
0.622688	0.61157227
0.62257946	0.61187405
0.62249089	0.61211842
0.62233361	0.61254883
0.62215704	0.61302626
0.62206613	0.61327005
0.62197007	0.61352539
0.62178501	0.61401367
0.62163688	0.6144002
0.62154266	0.61464428
0.62140807	0.61499023
0.62121641	0.61547852
0.62110672	0.61575516
0.62100913	0.61599961
0.62082589	0.61645508
0.62066619	0.61684779
0.62056623	0.61709187
0.62042594	0.61743164
0.62022258	0.61791992
0.62011861	0.61816743
0.6200152	0.61841197
0.61980872	0.61889648
0.61966639	0.61922732
0.61956063	0.61947158
0.61938561	0.61987305
0.61920956	0.62027317
0.61910147	0.62051722
0.61895316	0.62084961
0.61874812	0.62130571
0.61863763	0.6215496
0.61851129	0.62182617
0.6182867	0.62231445
0.61816875	0.62256864
0.61805457	0.62281316
0.61782972	0.62329102
0.61769486	0.62357514
0.61757813	0.62381956
0.61736261	0.62426758
0.61721591	0.62457002
0.6170967	0.62481436
0.61688562	0.62524414
0.61673208	0.62555441
0.6166105	0.62579872
0.61639915	0.6262207
0.61624354	0.6265292
0.6161196	0.62677352
0.61590325	0.62719727
0.61575022	0.62749477
0.61562382	0.62773913
0.61539743	0.62817383
0.61525189	0.62845121
0.6151229	0.62869564
0.61488121	0.62915039
0.6147483	0.62939864
0.61461667	0.62964316
0.61437252	0.63009355
0.6142394	0.6303374
0.61408683	0.63061523
0.61386091	0.63102406
0.61372519	0.63126807
0.61354409	0.6315918
0.61334405	0.63194702
0.61320573	0.63219119
0.61299076	0.63256836
0.61282189	0.63286271
0.61268091	0.63310708
0.61243679	0.63352743
0.61229426	0.63377124
0.61214026	0.6340332
0.61190629	0.63442866
0.61176097	0.63467271
0.61155907	0.63500977
0.61137008	0.63532323
0.61122198	0.63556754
0.61097786	0.63596772
0.61082821	0.63621154
0.61066592	0.63647461
0.61043315	0.63684977
0.61028082	0.63709389
0.61005664	0.63745117
0.60988296	0.63772639
0.60972798	0.63797079
0.60948382	0.63835367
0.60932733	0.63859768
0.60912209	0.63891602
0.60892532	0.63921947
0.60876605	0.6394638
0.60852192	0.63983616
0.60836103	0.6400801
0.60816162	0.64038086
0.60795456	0.64069133
0.60779073	0.64093564
0.6075466	0.6412976
0.6073811	0.64154156
0.60717366	0.6418457
0.60696996	0.64214268
0.6068015	0.64238702
0.60655734	0.64273919
0.60638721	0.64298322
0.6061578	0.64331055
0.60597142	0.64357504
0.60579837	0.64381947
0.60555415	0.64416256
0.60537944	0.64440671
0.60513537	0.64474599
0.60495899	0.64498988
0.60476	0.64526367
0.604537	0.64556895
0.60435759	0.64581326
0.60411343	0.646144
0.60393227	0.64638807
0.60368824	0.64671508
0.60350529	0.64695891
0.60331085	0.6472168
0.60307665	0.64752576
0.60289048	0.64777006
0.60264631	0.64808879
0.60245833	0.64833288
0.60221427	0.64864815
0.60202449	0.64889205
0.60180724	0.64916992
0.60158899	0.64944768
0.60139607	0.64969205
0.60115184	0.64999989
0.60095712	0.6502441
0.60071299	0.65054876
0.60051646	0.65079281
0.60027244	0.65109433
0.60007406	0.65133823
0.59985085	0.65161133
0.59962988	0.65188036
0.59942817	0.65212476
0.5991839	0.65241925
0.59898027	0.65266351
0.59873609	0.65295496
0.59853052	0.6531991
0.59828642	0.65348755
0.59807889	0.65373157
0.59783487	0.65401707
0.59762536	0.65426099
0.59738366	0.65454102
0.59716993	0.65478741
0.59695692	0.65503186
0.59671258	0.65531089
0.59649757	0.65555525
0.59625329	0.65583152
0.59603627	0.65607579
0.59579206	0.65634937
0.59557304	0.65659357
0.59532887	0.65686451
0.59510785	0.65710864
0.59486374	0.65737702
0.59464071	0.65762109
0.59439664	0.65788695
0.59417159	0.65813097
0.59392757	0.65839435
0.5937005	0.65863833
0.59345652	0.65889928
0.5932274	0.65914322
0.59298345	0.65940177
0.59275226	0.65964568
0.59250835	0.65990182
0.59227504	0.6601457
0.59203117	0.66039943
0.59179567	0.66064328
0.59155754	0.66088867
0.59131404	0.66113838
0.59107447	0.66138282
0.59083006	0.66163096
0.59058808	0.66187538
0.59034365	0.66212103
0.59009925	0.66236544
0.58985482	0.66260864
0.58960803	0.66285304
0.5893636	0.66309394
0.58911452	0.66333833
0.5888701	0.66357706
0.58862305	0.66381734
0.5883744	0.66405815
0.58813051	0.66429337
0.58787655	0.66453729
0.58763265	0.66477055
0.58737648	0.6650145
0.58713257	0.66524573
0.58687407	0.6654897
0.58663013	0.66571884
0.58636916	0.66596282
0.58612518	0.66618982
0.58586163	0.66643384
0.5856176	0.6666587
0.58535147	0.66690276
0.58510738	0.66712556
0.58483872	0.66736968
0.58459457	0.66759052
0.58432344	0.66783468
0.58407924	0.66805363
0.58380566	0.66829785
0.58356139	0.66851495
0.58328533	0.66875923
0.58304099	0.66897448
0.58276367	0.66921769
0.58251795	0.66943222
0.5822741	0.66964422
0.58199222	0.66988818
0.58174827	0.67009835
0.58146373	0.67034238
0.58121969	0.67055072
0.58093247	0.67079483
0.58068833	0.67100138
0.58039842	0.67124556
0.58015417	0.67145036
0.57986158	0.67169462
0.57961722	0.67189771
0.5793457	0.6721224
0.57907741	0.67234344
0.57883352	0.67254349
0.57853462	0.67278752
0.57829059	0.67298581
0.5779887	0.67322992
0.57774452	0.67342641
0.57743958	0.67367062
0.57719523	0.67386536
0.5769043	0.67409622
0.57664282	0.67430275
0.57639892	0.67449464
0.57608738	0.67473868
0.57584333	0.67492902
0.57552894	0.67517316
0.57528473	0.67536198
0.57496739	0.67560622
0.574723	0.67579347
0.57446289	0.67599192
0.57415797	0.6762235
0.57391398	0.67640796
0.57358958	0.67665207
0.57334539	0.67683497
0.57301781	0.6770792
0.57277342	0.67726055
0.57250977	0.67745539
0.57219795	0.67768474
0.57195394	0.6778634
0.57161897	0.67810753
0.57137473	0.6782847
0.57104492	0.67852289
0.57079206	0.67870469
0.57054818	0.67887938
0.57020597	0.67912344
0.56996187	0.6792968
0.56961656	0.67954099
0.56937224	0.67971303
0.5690918	0.6799097
0.56877905	0.68012803
0.56853506	0.68029758
0.56818191	0.68054173
0.56793763	0.68070974
0.56762695	0.68092233
0.56733583	0.68112047
0.56709187	0.68128572
0.5667297	0.68152983
0.56648542	0.68169366
0.56616211	0.68190964
0.56587517	0.68210051
0.56563119	0.68226224
0.56526147	0.68250637
0.56501725	0.68266701
0.56469727	0.68287663
0.56439971	0.68307073
0.56415575	0.68322919
0.56377797	0.68347333
0.56353367	0.68363042
0.56323242	0.68382322
0.56290698	0.68403043
0.56266294	0.68418508
0.56227569	0.68442924
0.56203128	0.68458257
0.56176758	0.68474737
0.56139515	0.68497903
0.56115101	0.68513021
0.56079102	0.68535209
0.56051007	0.68552438
0.56026614	0.6856733
0.55986425	0.68591743
0.55961993	0.68606512
0.55932617	0.68624195
0.55896897	0.68645593
0.55872485	0.68660144
0.55834961	0.68682397
0.55806835	0.68698989
0.5578244	0.68713325
0.55740701	0.68737742
0.55716285	0.68751973
0.55688477	0.68768055
0.55649425	0.68790428
0.55625073	0.68804473
0.5559082	0.68824058
0.55557857	0.68842795
0.55533496	0.6885668
0.55493164	0.68879469
0.55465811	0.68894836
0.55441433	0.68908505
0.55397614	0.68932917
0.55373203	0.68946482
0.5534668	0.68961104
0.55304244	0.68984283
0.5527991	0.68997683
0.55249023	0.69014503
0.55210427	0.69035326
0.55186066	0.69048496
0.55151367	0.69067042
0.55115781	0.69085882
0.5509141	0.69098814
0.55053711	0.69118661
0.55020501	0.6913603
0.54996114	0.69148777
0.54956055	0.69169589
0.54924634	0.69185837
0.54900251	0.69198428
0.54858398	0.69219901
0.54828169	0.69235324
0.54803784	0.6924772
0.54760742	0.6926945
0.54730935	0.6928441
0.54706553	0.6929661
0.54663086	0.69318206
0.54632899	0.69333098
0.54608498	0.69345088
0.5456543	0.69366154
0.54534094	0.69381406
0.54509691	0.6939324
0.54467773	0.69413482
0.54434628	0.69429409
0.54410224	0.69441098
0.54370117	0.69460228
0.54334465	0.69477124
0.54310035	0.69488601
0.54272461	0.69506173
0.54233273	0.69524397
0.54208854	0.69535709
0.54174805	0.69551426
0.54131379	0.69571372
0.5410695	0.69582539
0.54077148	0.69596102
0.54028655	0.69618046
0.54004225	0.69629049
0.53979492	0.69640113
0.53930664	0.69661767
0.53900259	0.69675109
0.53875824	0.69685798
0.53833008	0.69704562
0.5379561	0.6972091
0.53771174	0.69731516
0.53735352	0.6974703
0.53690197	0.69766494
0.53665728	0.69776936
0.53637695	0.69788865
0.53588867	0.69809546
0.53559124	0.69821998
0.53534708	0.69832152
0.53491211	0.69850185
0.53451169	0.69866651
0.53426685	0.69876602
0.53393555	0.69890102
0.53344727	0.6990998
0.5331778	0.69920857
0.53293385	0.69930661
0.5324707	0.69949186
0.5320777	0.69964806
0.53183348	0.69974465
0.53149414	0.69987828
0.53100586	0.70006938
0.53072182	0.70017987
0.53047791	0.70027418
0.5300293	0.7004465
0.52959583	0.70061167
0.52935151	0.7007043
0.52905273	0.70081712
0.52856445	0.70100055
0.52821277	0.70113185
0.52796866	0.70122261
0.52758789	0.70136358
0.52709961	0.70154312
0.52681719	0.70164623
0.52657321	0.70173492
0.52612305	0.70189782
0.52565123	0.70206714
0.52540642	0.70215405
0.52514648	0.70224603
0.5246582	0.70241829
0.5242242	0.70257039
0.52398004	0.70265563
0.52368164	0.70275912
0.52319336	0.70292707
0.52278033	0.70306771
0.52253591	0.70315037
0.5222168	0.70325798
0.52172852	0.70342189
0.52131846	0.70355832
0.52107392	0.70363899
0.52075195	0.70374502
0.52026367	0.70390529
0.51984019	0.70404333
0.51959588	0.70412249
0.51928711	0.70422203
0.51879883	0.7043784
0.51834311	0.704523
0.51809875	0.70460003
0.51782227	0.70468658
0.51733398	0.70483823
0.5168457	0.70498835
0.51657671	0.70507056
0.51633272	0.70514476
0.51586914	0.70528511
0.51538086	0.70543194
0.51503374	0.70553573
0.51478973	0.70560839
0.5144043	0.70572244
0.51391602	0.70586568
0.51346808	0.70599577
0.51322375	0.70606626
0.51293945	0.7061477
0.51245117	0.70628643
0.51196289	0.70642382
0.51162746	0.70651755
0.51138337	0.70658547
0.51098633	0.70669547
0.51049805	0.70682992
0.51000977	0.7069634
0.50976313	0.70703057
0.50951931	0.70709651
0.5090332	0.70722706
0.50854492	0.7073568
0.50811286	0.70747037
0.50786858	0.70753416
0.50756836	0.70761195
0.50708008	0.70773735
0.5065918	0.70786143
0.50617896	0.70796545
0.50593471	0.7080267
0.50561523	0.70810649
0.50512695	0.7082278
0.50463867	0.70834822
0.50421394	0.70845213
0.50396989	0.70851155
0.50366211	0.70858575
0.50317383	0.70870209
0.50268555	0.7088169
0.50220308	0.70892911
0.50195869	0.70898566
0.50170898	0.70904317
0.5012207	0.70915518
0.50073242	0.70926631
0.50024414	0.70937608
0.49990458	0.70945163
0.49966039	0.70950533
0.49926758	0.70959106
0.4987793	0.70969648
0.49829102	0.70980081
0.49780273	0.70990422
0.49754603	0.70995831
0.4973022	0.71000936
0.49682617	0.71010831
0.49633789	0.71020875
0.49584961	0.71030817
0.49537708	0.7104034
0.4951329	0.71045237
0.49487305	0.71050395
0.49438477	0.71059991
0.49389648	0.71069444
0.4934082	0.71078772
0.49291992	0.71087996
0.49264472	0.7109317
0.4924009	0.71097726
0.49194336	0.71106211
0.49145508	0.71115153
0.4909668	0.71123971
0.49047852	0.71132676
0.49007633	0.71139789
0.48983253	0.71144102
0.48950195	0.71149901
0.48901367	0.71158352
0.48852539	0.711666
0.48803711	0.71174648
0.48754883	0.71182695
0.48716663	0.71189143
0.48692101	0.71193109
0.48657227	0.71198671
0.48608398	0.71206395
0.4855957	0.71213966
0.48510742	0.71221445
0.48461914	0.71228744
0.48413086	0.7123617
0.48389034	0.71240291
0.48387203	0.71240015
0.48362952	0.71243677
0.4831543	0.71250732
0.48266602	0.71257811
0.48217773	0.71264757
0.48168945	0.71271442
0.48120117	0.71277914
0.48071289	0.71284529
0.48047428	0.71289146
0.48041497	0.71288349
0.48017332	0.71291619
0.47973633	0.71297468
0.47924805	0.71303848
0.47875977	0.71310075
0.47827148	0.71316252
0.4777832	0.71322247
0.47729492	0.71327973
0.47680664	0.71333815
0.47656887	0.71337974
0.47650889	0.7133728
0.47626398	0.71340052
0.47583008	0.71344946
0.4753418	0.71350528
0.47485352	0.71355941
0.47436523	0.71361164
0.47387695	0.71366301
0.47338867	0.71371376
0.47290039	0.71376328
0.47241211	0.71381144
0.47200802	0.71385159
0.47176425	0.71387541
0.47143555	0.71390652
0.47094727	0.71395206
0.47045898	0.71399691
0.4699707	0.71403992
0.46948242	0.71408222
0.46899414	0.71412378
0.46850586	0.71416546
0.46801758	0.71420577
0.4675293	0.71424421
0.46704102	0.71428175
0.46655273	0.71431839
0.46618178	0.71434626
0.46593862	0.71436402
0.46557617	0.71438913
0.46508789	0.7144219
0.46459961	0.71445482
0.46411133	0.71448671
0.46362305	0.71451807
0.46313477	0.71454753
0.46264648	0.71457564
0.4621582	0.71460289
0.46166992	0.71463045
0.46118164	0.71465697
0.46069336	0.71468174
0.46020508	0.71470514
0.4597168	0.71472777
0.45922852	0.71474978
0.45874023	0.71477081
0.45825195	0.71479092
0.45776367	0.71481014
0.45728036	0.71482794
0.45703887	0.71484391
0.45693249	0.71484038
0.45669082	0.71484877
0.45629883	0.71486143
0.45581055	0.71487645
0.45532227	0.71489043
0.45483398	0.71490401
0.4543457	0.71491588
0.45385742	0.71492712
0.45336914	0.71493732
0.45288086	0.71494673
0.45239258	0.7149553
0.4519043	0.71496273
0.45141602	0.71496915
0.45092773	0.71497453
0.45043945	0.71497912
0.44995117	0.71498267
0.44946289	0.71498525
0.44897461	0.71498684
0.44848633	0.71498745
0.44799805	0.71498708
0.44750977	0.71498573
0.44702148	0.7149834
0.4465332	0.71498011
0.44604492	0.71497587
0.44555664	0.71497069
0.44506836	0.71496456
0.44458008	0.7149575
0.4440918	0.7149495
0.44360352	0.71494056
0.44311523	0.71493066
0.44262695	0.71491978
0.44213867	0.71490792
0.44165039	0.71489506
0.44116211	0.7148812
0.44067383	0.71486635
0.4402065	0.7148512
0.43996257	0.71484304
0.43969727	0.71483369
0.43920898	0.71481593
0.4387207	0.71479723
0.43823242	0.71477759
0.43774414	0.71475703
0.43725586	0.71473553
0.43676758	0.71471308
0.4362793	0.71468967
0.43579102	0.71466528
0.43530273	0.7146399
0.43481445	0.71461353
0.43432617	0.71458617
0.43383789	0.71455782
0.43334961	0.71452851
0.43286133	0.71449822
0.43237305	0.71446696
0.43188477	0.71443474
0.43139648	0.71440154
0.43094655	0.71437007
0.43070258	0.71435273
0.43041992	0.71433218
0.42993164	0.71429601
0.42944336	0.71425886
0.42895508	0.71422072
0.4284668	0.71418161
0.42797852	0.71414154
0.42749023	0.71410052
0.42700195	0.71405854
0.42651367	0.71401562
0.42602539	0.71397174
0.42553711	0.71392691
0.42509733	0.71388571
0.42485333	0.71386257
0.42456055	0.71383436
0.42407227	0.71378661
0.42358398	0.71373788
0.4230957	0.71368815
0.42260742	0.71363741
0.42211914	0.71358565
0.42163086	0.71353288
0.42114258	0.71347908
0.4206543	0.71342427
0.4203334	0.71338775
0.42008917	0.7133596
0.41967773	0.71331167
0.41918945	0.7132539
0.41870117	0.71319516
0.41821289	0.71313546
0.41772461	0.71307478
0.41723633	0.71301311
0.41674805	0.71295044
0.41639659	0.71290472
0.41615242	0.71287262
0.41577148	0.71282204
0.4152832	0.7127563
0.41479492	0.71268956
0.41430664	0.71262181
0.41381836	0.71255307
0.41333008	0.71248335
0.41292851	0.71242528
0.41268443	0.71238968
0.41235352	0.71234095
0.41186523	0.71226825
0.41137695	0.71219453
0.41088867	0.7121198
0.41040039	0.71204403
0.40991211	0.71196722
0.40962287	0.71192129
0.40937857	0.71188212
0.40893555	0.71181052
0.40844727	0.71173063
0.40795898	0.71164971
0.4074707	0.71156775
0.40698242	0.71148475
0.40668872	0.71143436
0.40644443	0.71139206
0.40600586	0.71131554
0.40551758	0.71122933
0.4050293	0.71114204
0.40454102	0.71105369
0.40410197	0.71097335
0.40385798	0.7109284
0.40356445	0.71087388
0.40307617	0.71078246
0.40258789	0.71069004
0.40209961	0.7105966
0.40161133	0.71050213
0.40135355	0.7104519
0.40110918	0.71040386
0.40063477	0.71030996
0.40014648	0.71021221
0.3996582	0.71011335
0.39916992	0.71001338
0.39892067	0.709962
0.3986763	0.70991123
0.39819336	0.70981025
0.39770508	0.70970715
0.3972168	0.70960305
0.39679203	0.70951169
0.396548	0.70945888
0.39624023	0.70939185
0.39575195	0.70928468
0.39526367	0.70917644
0.39477539	0.70906708
0.39447031	0.70899822
0.39422605	0.7089427
0.39379883	0.70884498
0.39331055	0.70873224
0.39282227	0.70861839
0.39244046	0.70852862
0.39219635	0.70847088
0.3918457	0.70838744
0.39135742	0.70827034
0.39086914	0.70815216
0.39045185	0.70805027
0.39020781	0.70799034
0.38989258	0.70791244
0.3894043	0.70779088
0.38891602	0.70766816
0.38850117	0.70756299
0.38825713	0.70750076
0.38793945	0.70741927
0.38745117	0.70729309
0.38696289	0.70716579
0.38658507	0.70706652
0.38634096	0.70700203
0.38598633	0.70690784
0.38549805	0.70677723
0.38500977	0.70664553
0.38469894	0.70656116
0.38445469	0.7064945
0.3840332	0.70637886
0.38354492	0.70624383
0.38308414	0.70611533
0.38284019	0.70604692
0.38256836	0.70597021
0.38208008	0.70583152
0.3815918	0.70569157
0.38125323	0.7055938
0.38100903	0.70552289
0.38061523	0.70540794
0.38012695	0.70526437
0.37969074	0.70513519
0.37944673	0.70506259
0.37915039	0.704974
0.37866211	0.70482718
0.37817383	0.70467923
0.37790519	0.70459735
0.37766083	0.70452244
0.37719727	0.70437954
0.37670898	0.70422772
0.37638561	0.70412648
0.37614138	0.70404962
0.37573242	0.70392024
0.37524414	0.70376467
0.37488625	0.7036499
0.37464209	0.70357122
0.37426758	0.70344997
0.3737793	0.70329081
0.37340485	0.70316792
0.37316073	0.70308741
0.37280273	0.70296877
0.37231445	0.70280588
0.37194077	0.70268038
0.37169664	0.702598
0.37133789	0.70247637
0.37084961	0.70230974
0.3704929	0.70218724
0.37024874	0.70210299
0.36987305	0.70197276
0.36938477	0.70180241
0.36906017	0.7016885
0.36881594	0.70160239
0.3684082	0.70145796
0.36791992	0.70128379
0.36764196	0.70118406
0.36739763	0.70109597
0.36694336	0.70093133
0.36648225	0.70076302
0.36623832	0.70067355
0.3659668	0.70057353
0.36547852	0.70039279
0.36509147	0.70024868
0.36484736	0.70015741
0.36450195	0.7000277
0.36401367	0.69984319
0.36371262	0.69972875
0.36346834	0.69963544
0.36303711	0.69946987
0.36259056	0.69929723
0.3623466	0.69920246
0.36206055	0.69909086
0.36157227	0.69889938
0.36123616	0.69876685
0.36099196	0.69867016
0.3605957	0.69851258
0.360136	0.69832868
0.35989205	0.69823062
0.35961914	0.69812045
0.35913086	0.69792228
0.35880268	0.69778832
0.35855847	0.69768821
0.3581543	0.69752181
0.35772314	0.69734328
0.35747912	0.6972418
0.35717773	0.69711591
0.35668945	0.6969108
0.3564095	0.69679253
0.35616517	0.69668883
0.35571289	0.69649589
0.35535003	0.69634016
0.35510589	0.69623496
0.35473633	0.6960751
0.35429883	0.695885
0.35405479	0.69577857
0.35375977	0.69564943
0.35327148	0.6954346
0.35301145	0.69531956
0.35276705	0.69521091
0.35229492	0.69499986
0.35197774	0.69485717
0.35173351	0.69474688
0.35131836	0.69455862
0.35095193	0.69439176
0.35070778	0.69428021
0.3503418	0.69411244
0.34993255	0.69392394
0.34968849	0.693811
0.34936523	0.69366074
0.34892135	0.69345311
0.34867743	0.69333837
0.34838867	0.69320195
0.34791856	0.69297863
0.34767472	0.69286229
0.34741211	0.69273698
0.34692383	0.69250263
0.34667724	0.692384
0.34643274	0.69226569
0.34594727	0.69202914
0.34568741	0.69190224
0.34544298	0.69178223
0.3449707	0.69154886
0.34470445	0.69141723
0.34446005	0.6912957
0.34399414	0.69106258
0.3437279	0.69092911
0.34348347	0.69080576
0.34301758	0.69056898
0.3427581	0.6904375
0.3425136	0.6903128
0.34204102	0.69006984
0.34180015	0.6899397
0.34179624	0.68994173
0.34155273	0.68981814
0.34107989	0.68957233
0.34083599	0.68944493
0.34057617	0.68930875
0.34012778	0.68907265
0.33988384	0.68894363
0.33959961	0.68879292
0.339181	0.68856989
0.33893737	0.68843888
0.33862305	0.68826986
0.3382395	0.6880637
0.33799581	0.68793109
0.33764648	0.68774043
0.33730358	0.68755407
0.33705938	0.68741996
0.33666992	0.68720398
0.33637473	0.68703986
0.33612803	0.68690568
0.33569336	0.6866615
0.33544803	0.68652411
0.33520364	0.68638684
0.33477069	0.68614291
0.33452742	0.68600397
0.33422852	0.68583366
0.33385421	0.68562128
0.3336102	0.68548121
0.33325195	0.6852737
0.33294442	0.68509528
0.33269928	0.68495412
0.33228075	0.68470983
0.33203683	0.68456704
0.33178711	0.68442037
0.33137847	0.68417931
0.33113443	0.68403475
0.33081055	0.6838422
0.33048049	0.68364516
0.33023613	0.68349891
0.32983398	0.68325676
0.32958689	0.68310726
0.32934252	0.68295895
0.32894177	0.6827148
0.32869771	0.68256546
0.32836914	0.68236363
0.32805691	0.68217102
0.32781266	0.68201978
0.32742002	0.68177565
0.32717608	0.68162335
0.3269043	0.68145309
0.32654332	0.68122602
0.32629916	0.68107185
0.32592773	0.68083638
0.32567031	0.68067254
0.32542595	0.6805165
0.32504508	0.68027232
0.324801	0.68011522
0.32446289	0.6798968
0.32417951	0.67971301
0.3239352	0.67955401
0.32356151	0.67930986
0.32331747	0.67914978
0.32299805	0.67893949
0.32270313	0.67874458
0.32245885	0.67858255
0.32209218	0.6783384
0.32184814	0.67817527
0.3215332	0.677964
0.3212407	0.67776702
0.32099642	0.67760194
0.32063649	0.67735778
0.32039243	0.6771916
0.32006836	0.67697012
0.31979158	0.67678025
0.31954726	0.67661207
0.31919391	0.6763679
0.3189498	0.67619857
0.31860352	0.67595741
0.31835547	0.67578399
0.31811108	0.67561255
0.31776434	0.67536834
0.31752017	0.67519569
0.3171763	0.67495158
0.31693234	0.67477771
0.31665039	0.67457607
0.31634754	0.67435865
0.31610327	0.67418267
0.31576566	0.67393851
0.31552158	0.67376133
0.31518659	0.67351727
0.31494268	0.67333891
0.31469727	0.67315889
0.31436659	0.67291542
0.31412238	0.67273496
0.31379321	0.67249083
0.31354917	0.67230916
0.31323242	0.67207251
0.31297867	0.67188222
0.31273431	0.67169837
0.31241091	0.67145415
0.31216671	0.67126904
0.31184583	0.67102491
0.31160177	0.67083853
0.31128341	0.67059448
0.3110395	0.67040681
0.31079102	0.67021498
0.31047989	0.6699739
0.31023564	0.66978393
0.30992287	0.66953977
0.30967875	0.6693485
0.30936837	0.66910441
0.30912438	0.66891184
0.30883789	0.66868495
0.30857247	0.66847398
0.30832814	0.66827913
0.30802298	0.66803491
0.30777876	0.66783876
0.30747585	0.66759461
0.30723175	0.66739715
0.30693109	0.66715307
0.30668709	0.66695428
0.30639648	0.66671665
0.3061448	0.66651011
0.30590044	0.66630891
0.30560487	0.66606465
0.30536061	0.66586206
0.30506725	0.66561787
0.30482309	0.66541389
0.3045319	0.66516976
0.30428782	0.6649644
0.30399875	0.66472033
0.30375475	0.66451361
0.30346773	0.6642696
0.30322381	0.66406152
0.30297852	0.6638516
0.30269496	0.66360813
0.30245067	0.66339765
0.30216819	0.66315342
0.30192397	0.66294154
0.3016435	0.66269737
0.30139934	0.66248405
0.30112091	0.66223993
0.30087682	0.66202514
0.30060045	0.66178106
0.30035642	0.66156477
0.30008209	0.66132073
0.29983812	0.66110292
0.29956579	0.66085893
0.29932187	0.66063961
0.29907227	0.66041443
0.29880762	0.66017485
0.2985633	0.65995291
0.29829531	0.65970864
0.29805103	0.65948522
0.2977849	0.65924098
0.29754066	0.65901605
0.29727641	0.65877184
0.2970322	0.65854536
0.29676983	0.65830118
0.29652566	0.65807314
0.29626516	0.65782898
0.29602102	0.65759935
0.29576238	0.65735522
0.29551827	0.65712399
0.29526145	0.65687988
0.29501736	0.65664705
0.29476234	0.65640296
0.29451826	0.65616855
0.294265	0.65592448
0.29402094	0.65568847
0.29376941	0.65544441
0.29352536	0.6552068
0.29327555	0.65496275
0.29303151	0.65472353
0.2927834	0.65447949
0.29253936	0.65423866
0.29229292	0.65399462
0.29204889	0.65375216
0.29180411	0.65350813
0.29156008	0.65326403
0.29131695	0.65302
0.29107292	0.65277423
0.29083144	0.6525302
0.29058741	0.65228273
0.29034759	0.6520387
0.29010355	0.65178951
0.28986536	0.65154547
0.28962131	0.65129456
0.28938473	0.6510505
0.28914066	0.65079786
0.28890566	0.65055379
0.28866158	0.65029942
0.28842816	0.65005534
0.28818406	0.64979921
0.2879522	0.6495551
0.28770808	0.64929719
0.2874778	0.64905306
0.28723366	0.64879333
0.28700494	0.64854917
0.28676078	0.64828761
0.28653361	0.64804341
0.28628941	0.64778002
0.28606375	0.6475358
0.28581952	0.6472706
0.28559533	0.64702634
0.28535107	0.64675935
0.28512832	0.64651505
0.28488403	0.64624623
0.28466273	0.64600189
0.2844371	0.64575195
0.28419856	0.6454868
0.28397985	0.64524284
0.28373583	0.64496971
0.28351861	0.6447257
0.28327456	0.64445057
0.28305882	0.6442065
0.28281472	0.64392937
0.28260043	0.64368524
0.28235628	0.64340614
0.28214339	0.64316195
0.28189919	0.6428809
0.28168768	0.64263664
0.28144343	0.64235366
0.28123325	0.64210934
0.28100718	0.6418457
0.2807801	0.64158002
0.28057223	0.64133605
0.28032819	0.64104869
0.28012161	0.64080465
0.27987751	0.64051533
0.27967223	0.64027121
0.27942808	0.63997988
0.27922411	0.63973568
0.2789799	0.63944226


==> tikz/advection_long_profile_N2048-9.tsv <==
0.2789799	0.63944226
0.27877728	0.63919797
0.27854425	0.63891602
0.27833174	0.63865797
0.2781315	0.63841403
0.27788747	0.63811567
0.27768854	0.63787163
0.27744444	0.63757114
0.27724676	0.63732699
0.27700258	0.63702444
0.2768061	0.63678019
0.27656186	0.63647557
0.27636659	0.63623122
0.27617149	0.63598633
0.27592823	0.63567992
0.27573521	0.63543589
0.2754911	0.63512613
0.27529941	0.63488198
0.27505523	0.63456981
0.27486485	0.63432551
0.27463782	0.6340332
0.27443145	0.63376656
0.27424318	0.63352259
0.2739991	0.63320528
0.27381194	0.63296118
0.27356778	0.63264177
0.27338169	0.63239755
0.27314056	0.63208008
0.27295247	0.63183164
0.27276834	0.63158771
0.27252428	0.63126328
0.27234129	0.63101921
0.27209715	0.63069243
0.27191532	0.6304482
0.27167695	0.63012695
0.27149039	0.62987466
0.27131055	0.62963073
0.27106648	0.62929852
0.27088777	0.62905443
0.2706436	0.62871978
0.27046602	0.62847553
0.27024741	0.62817383
0.27004531	0.62789391
0.26986975	0.62764993
0.26962565	0.62730945
0.26945124	0.62706529
0.26920705	0.62672216
0.26903378	0.62647781
0.26885204	0.6262207
0.26861731	0.62588746
0.26844596	0.62564338
0.26820181	0.62529438
0.2680315	0.62505012
0.267827	0.62475586
0.26761798	0.62445405
0.26744953	0.62421003
0.2672054	0.62385509
0.26703802	0.62361086
0.26681957	0.62329102
0.26662746	0.62300874
0.26646191	0.62276475
0.26621779	0.62240373
0.26605322	0.62215953
0.26582928	0.62182617
0.26564538	0.62155152
0.26548253	0.62130755
0.26523841	0.62094054
0.26507657	0.62069634
0.26485533	0.62036133
0.26467154	0.62008199
0.26451154	0.61983801
0.26426742	0.61946441
0.26410841	0.61922019
0.26389834	0.61889648
0.26370614	0.61859925
0.26354884	0.61835523
0.2633047	0.61797515
0.26314835	0.61773089
0.26295741	0.61743164
0.26274868	0.61710338
0.262594	0.61685931
0.26234984	0.61647266
0.2621961	0.61622833
0.26203202	0.6159668
0.26179899	0.61559402
0.2616469	0.61534987
0.26142365	0.61499023
0.26125153	0.61471196
0.26110113	0.61446799
0.26085699	0.61407046
0.26070756	0.61382619
0.26052417	0.61352539
0.26031484	0.6131807
0.26016706	0.61293658
0.25993306	0.61254883
0.25977589	0.61228759
0.25962949	0.61204362
0.25938534	0.61163545
0.25923977	0.61139124
0.25905732	0.61108398
0.25885096	0.61073494
0.2587071	0.61049075
0.25848169	0.61010742
0.25831899	0.60983199
0.25817779	0.60958611
0.25793331	0.60916691
0.25779197	0.60892221
0.25763054	0.60864258
0.25740679	0.60825455
0.2572671	0.6080101
0.25707104	0.60766602
0.25688415	0.60733683
0.25674588	0.60709271
0.25651798	0.60668945
0.25636278	0.60641827
0.25623173	0.60617996
0.25598292	0.6057356
0.25584701	0.60549099
0.2556993	0.60522461
0.25546751	0.60480537
0.25533348	0.60456075
0.25516223	0.60424805
0.25495569	0.60387022
0.25482283	0.60362589
0.25463031	0.60327148
0.25444617	0.6029318
0.25431442	0.60268767
0.2541032	0.60229492
0.25393932	0.60198887
0.25380905	0.60174481
0.25358215	0.60131836
0.25343534	0.60104136
0.25330647	0.60079736
0.25306675	0.6003418
0.25293422	0.60008898
0.25280673	0.59984504
0.25256256	0.5993761
0.25243566	0.59913218
0.25230434	0.59887695
0.25206566	0.59841375
0.25194037	0.59816944
0.25180313	0.59790039
0.2515716	0.59744611
0.25144768	0.59720186
0.25130748	0.59692383
0.25108039	0.59647305
0.25095787	0.59622871
0.25081717	0.59594727
0.25059184	0.59549467
0.25047067	0.59525038
0.25033238	0.5949707
0.25010596	0.59451094
0.2499861	0.59426664
0.24985281	0.59399414
0.24962268	0.59352175
0.2495041	0.59327743
0.24937836	0.59301758
0.24914304	0.5925293
0.24902463	0.59228267
0.24890788	0.59203873
0.24867616	0.59155273
0.24854768	0.59128216
0.24843219	0.59103818
0.24821433	0.59057617
0.24807324	0.59027573
0.24795903	0.59003171
0.24775753	0.58959961
0.24760133	0.58926319
0.24748839	0.5890191
0.24730578	0.58862305
0.24713194	0.58824432
0.24702026	0.58800016
0.24685905	0.58764648
0.24666505	0.58721898
0.24655462	0.58697473
0.24641727	0.58666992
0.24620063	0.58618703
0.24609143	0.58594269
0.24598037	0.58569336
0.24576372	0.58520508
0.24563063	0.58490382
0.24552318	0.58465979
0.24533396	0.58422852
0.24517219	0.58385815
0.24506591	0.583614
0.24490884	0.58325195
0.24471606	0.58280558
0.24461094	0.5825613
0.2444883	0.58227539
0.24427973	0.58178711
0.24415823	0.58150147
0.24405477	0.58125746
0.24386598	0.58081055
0.24370776	0.58043429
0.24360545	0.58019013
0.24345672	0.57983398
0.24325954	0.57935963
0.24315837	0.57911531
0.24305194	0.57885742
0.24285124	0.57836914
0.24271352	0.57803251
0.242614	0.57778842
0.24245319	0.57739258
0.2422709	0.57694165
0.24217252	0.57669736
0.24205961	0.57641602
0.24186448	0.57592773
0.24173325	0.57559782
0.2416365	0.57535373
0.2414775	0.57495117
0.24129615	0.57448971
0.24120051	0.57424541
0.24109485	0.57397461
0.24090513	0.57348633
0.24076663	0.57312817
0.24067256	0.57288404
0.24052884	0.57250977
0.24034226	0.57202148
0.24024185	0.57175763
0.24014933	0.57151366
0.23997224	0.57104492
0.2398132	0.5706218
0.23972174	0.57037756
0.23960636	0.57006836
0.23942497	0.56958008
0.23929621	0.56923178
0.23920629	0.56898767
0.2390653	0.56860352
0.23888701	0.56811523
0.23878387	0.56783154
0.23869547	0.56758753
0.23853349	0.56713867
0.23836346	0.56666495
0.23827611	0.56642063
0.23818401	0.56616211
0.23801077	0.56567383
0.23785871	0.56524297
0.23777282	0.56499873
0.23766719	0.56469727
0.23749686	0.56420898
0.23735834	0.56380988
0.23727389	0.56356569
0.23715903	0.56323242
0.23699154	0.56274414
0.23686225	0.56236533
0.23677921	0.56212117
0.23665939	0.56176758
0.23649474	0.5612793
0.23637042	0.56090876
0.2362888	0.56066461
0.23616828	0.56030273
0.23600648	0.55981445
0.23588286	0.55943944
0.23580268	0.55919529
0.23568576	0.55883789
0.23552684	0.55834961
0.23539962	0.55795659
0.23532088	0.55771241
0.23521187	0.55737305
0.23505581	0.55688477
0.23492068	0.55645955
0.23484336	0.55621531
0.23474651	0.5559082
0.23459325	0.55541992
0.23444594	0.55494787
0.23437001	0.55470356
0.23428945	0.55444336
0.2341389	0.55395508
0.23398924	0.5534668
0.2339007	0.55317667
0.23382652	0.55293264
0.23369255	0.55249023
0.23354552	0.55200195
0.23343535	0.55163423
0.23336249	0.55139008
0.23325405	0.55102539
0.23310962	0.55053711
0.23297391	0.55007561
0.23290236	0.54983133
0.23282336	0.54956055
0.23268154	0.54907227
0.23254058	0.54858398
0.23244613	0.54825513
0.2323763	0.54801104
0.23226128	0.54760742
0.23212293	0.54711914
0.2319938	0.54666063
0.23192529	0.54641635
0.23184882	0.54614258
0.23171306	0.5456543
0.23157815	0.54516602
0.23147813	0.54480206
0.23141131	0.54455792
0.23131087	0.54418945
0.2311785	0.54370117
0.23104696	0.54321289
0.23096924	0.54292303
0.23090409	0.542679
0.23078639	0.54223633
0.23065736	0.54174805
0.23053092	0.54126652
0.23046703	0.54102221
0.23040177	0.54077148
0.23027522	0.5402832
0.2301495	0.53979492
0.23003368	0.53934221
0.22997144	0.53909794
0.22990053	0.53881836
0.22977728	0.53833008
0.22965485	0.5378418
0.22954303	0.53739298
0.22948243	0.53714872
0.22941242	0.53686523
0.22929243	0.53637695
0.22917323	0.53588867
0.22905889	0.53541714
0.2289999	0.53517284
0.22893725	0.53491211
0.22882045	0.53442383
0.22870444	0.53393555
0.22858922	0.53344727
0.22852374	0.53316843
0.2284667	0.53292441
0.22836111	0.5324707
0.22824822	0.53198242
0.22813609	0.53149414
0.2280538	0.53113369
0.22799831	0.53088955
0.22791412	0.53051758
0.22780427	0.5300293
0.22769517	0.52954102
0.22758995	0.52906687
0.22753597	0.52882258
0.22747923	0.52856445
0.22737238	0.52807617
0.22726628	0.52758789
0.22716092	0.52709961
0.22707963	0.52672043
0.22702751	0.52647627
0.22695248	0.52612305
0.22684939	0.52563477
0.22674707	0.52514648
0.2266455	0.5246582
0.22657873	0.52433521
0.22652852	0.52409113
0.2264447	0.52368164
0.22634545	0.52319336
0.22624697	0.52270508
0.22614927	0.5222168
0.22608743	0.52190588
0.22603915	0.52166182
0.22595617	0.52124023
0.22586075	0.52075195
0.2257661	0.52026367
0.22567219	0.51977539
0.22560569	0.51942738
0.22555929	0.51918326
0.22548657	0.51879883
0.22539485	0.51831055
0.22530383	0.51782227
0.22521352	0.51733398
0.22513311	0.51689603
0.22508848	0.5166518
0.22503498	0.51635742
0.22494674	0.51586914
0.22485919	0.51538086
0.22477232	0.51489258
0.22468614	0.5144043
0.22462631	0.51406308
0.22458374	0.51381897
0.22451586	0.51342773
0.22443176	0.51293945
0.22434836	0.51245117
0.22426566	0.51196289
0.22418368	0.51147461
0.22413199	0.51116474
0.22409154	0.51092068
0.22402186	0.51049805
0.22394202	0.51000977
0.2238629	0.50952148
0.2237845	0.5090332
0.2237068	0.50854492
0.22365049	0.50818823
0.22361218	0.50794409
0.22355355	0.50756836
0.22347798	0.50708008
0.2234031	0.5065918
0.22332891	0.50610352
0.22325542	0.50561523
0.2231826	0.50512695
0.22314546	0.50487648
0.22310956	0.50463249
0.22303902	0.50415039
0.22296824	0.50366211
0.22289814	0.50317383
0.22282871	0.50268555
0.22275996	0.50219727
0.22269188	0.50170898
0.22265714	0.50145837
0.22262361	0.50121439
0.22255775	0.50073242
0.22249171	0.50024414
0.22242634	0.49975586
0.22236166	0.49926758
0.22229765	0.4987793
0.22223432	0.49829102
0.22218541	0.49791029
0.22215426	0.49766612
0.22210971	0.49731445
0.22204841	0.49682617
0.22198778	0.49633789
0.22192781	0.49584961
0.22186851	0.49536133
0.22180986	0.49487305
0.22175187	0.49438477
0.22170137	0.49395507
0.22167286	0.49371085
0.22163783	0.4934082
0.22158178	0.49291992
0.22152637	0.49243164
0.22147161	0.49194336
0.2214175	0.49145508
0.22136403	0.4909668
0.22131121	0.49047852
0.22125904	0.48999023
0.22121227	0.48954725
0.22118667	0.48930301
0.22115665	0.48901367
0.22110643	0.48852539
0.22105687	0.48803711
0.22100796	0.48754883
0.22095971	0.48706055
0.22091211	0.48657227
0.22086517	0.48608398
0.22081887	0.4855957
0.22077322	0.48510742
0.22072822	0.48461914
0.22070451	0.48435963
0.22068249	0.48411562
0.22064016	0.48364258
0.22059709	0.4831543
0.22055466	0.48266602
0.22051287	0.48217773
0.22047172	0.48168945
0.22043121	0.48120117
0.22039134	0.48071289
0.2203521	0.48022461
0.22031351	0.47973633
0.22027555	0.47924805
0.22023824	0.47875977
0.2202173	0.47848269
0.22019912	0.47823866
0.22016552	0.4777832
0.22013011	0.47729492
0.22009535	0.47680664
0.22006121	0.47631836
0.22002771	0.47583008
0.21999485	0.4753418
0.21996262	0.47485352
0.21993102	0.47436523
0.21990006	0.47387695
0.21986974	0.47338867
0.21984005	0.47290039
0.219811	0.47241211
0.21978258	0.47192383
0.21975479	0.47143555
0.21973381	0.47105955
0.2197204	0.4708154
0.21970111	0.47045898
0.21967522	0.4699707
0.21964994	0.46948242
0.21962529	0.46899414
0.21960125	0.46850586
0.21957782	0.46801758
0.21955501	0.4675293
0.21953279	0.46704102
0.21951119	0.46655273
0.21949019	0.46606445
0.21946979	0.46557617
0.21945	0.46508789
0.21943082	0.46459961
0.21941225	0.46411133
0.2193943	0.46362305
0.21937698	0.46313477
0.21936028	0.46264648
0.21934421	0.4621582
0.21932877	0.46166992
0.21931397	0.46118164
0.21929981	0.46069336
0.21928628	0.46020508
0.21927339	0.4597168
0.21926113	0.45922852
0.21924951	0.45874023
0.21924107	0.45836845
0.21923574	0.4581243
0.21922817	0.45776367
0.21921844	0.45727539
0.21920934	0.45678711
0.21920087	0.45629883
0.21919303	0.45581055
0.21918581	0.45532227
0.21917922	0.45483398
0.21917325	0.4543457
0.21916791	0.45385742
0.21916318	0.45336914
0.21915907	0.45288086
0.21915558	0.45239258
0.21915271	0.4519043
0.21915044	0.45141602
0.21914879	0.45092773
0.21914775	0.45043945
0.21914732	0.44995117


==> tikz/curvature_lhf_error-1.tsv <==
0.00637755102040805	0.357142857142857
0.00637755102040827	0.358578607322326
0.00637755102040827	0.360014357501795
0.00637755102040816	0.361450107681263
0.00637755102040816	0.362885857860732
0.00637755102040805	0.364321608040201
0.00637755102040816	0.36575735821967
0.00637755102040816	0.367193108399139
0.00637755102040827	0.368628858578607
0.00637755102040816	0.370064608758076
0.00637755102040816	0.371500358937545
0.00637755102040805	0.372936109117014
0.00637755102040816	0.374371859296482
0.00637755102040816	0.375807609475951
0.00637755102040827	0.37724335965542
0.00637755102040827	0.378679109834889
0.00637755102040805	0.380114860014358
0.00637755102040827	0.381550610193826
0.00637755102040816	0.382986360373295
0.00637755102040816	0.384422110552764
0.00637755102040816	0.385857860732233
0.00637755102040827	0.387293610911701
0.00637755102040816	0.38872936109117
0.00637755102040816	0.390165111270639
0.00637755102040816	0.391600861450108
0.00637755102040827	0.393036611629576
0.00637755102040816	0.394472361809045
0.00637755102040805	0.395908111988514
0.00637755102040816	0.397343862167983
0.00637755102040816	0.398779612347452
0.00637755102040816	0.40021536252692
0.00637755102040816	0.401651112706389
0.00637755102040816	0.403086862885858
0.00637755102040816	0.404522613065327
0.00637755102040816	0.405958363244795
0.00637755102040816	0.407394113424264
0.00637755102040816	0.408829863603733
0.00637755102040816	0.410265613783202
0.00637755102040805	0.41170136396267
0.00637755102040816	0.413137114142139
0.00637755102040816	0.414572864321608
0.00637755102040816	0.416008614501077
0.00637755102040816	0.417444364680546
0.00637755102040816	0.418880114860014
0.00637755102040827	0.420315865039483
0.00637755102040816	0.421751615218952
0.00637755102040816	0.423187365398421
0.00637755102040816	0.424623115577889
0.00637755102040816	0.426058865757358
0.00637755102040816	0.427494615936827
0.00637755102040816	0.428930366116296
0.00637755102040827	0.430366116295765
0.00637755102040816	0.431801866475233
0.00637755102040816	0.433237616654702
0.00637755102040816	0.434673366834171
0.00637755102040816	0.43610911701364
0.00637755102040816	0.437544867193108
0.00637755102040816	0.438980617372577
0.00637755102040827	0.440416367552046
0.00637755102040816	0.441852117731515
0.00637755102040805	0.443287867910983
0.00637755102040827	0.444723618090452
0.00637755102040816	0.446159368269921
0.00637755102040827	0.44759511844939
0.00637755102040827	0.449030868628859
0.00637755102040816	0.450466618808327
0.00637755102040827	0.451902368987796
0.00637755102040805	0.453338119167265
0.00637755102040816	0.454773869346734
0.00637755102040805	0.456209619526202
0.00637755102040805	0.457645369705671
0.00637755102040816	0.45908111988514
0.00637755102040816	0.460516870064609
0.00637755102040805	0.461952620244078
0.00637755102040816	0.463388370423546
0.00637755102040816	0.464824120603015
0.00637755102040816	0.466259870782484
0.00637755102040816	0.467695620961953
0.00637755102040816	0.469131371141421
0.00637755102040816	0.47056712132089
0.00637755102040816	0.472002871500359
0.00637755102040816	0.473438621679828
0.00637755102040805	0.474874371859296
0.00637755102040827	0.476310122038765
0.00637755102040816	0.477745872218234
0.00637755102040816	0.479181622397703
0.00637755102040827	0.480617372577172
0.00637755102040816	0.48205312275664
0.00637755102040816	0.483488872936109
0.00637755102040827	0.484924623115578
0.00637755102040805	0.486360373295047
0.00637755102040816	0.487796123474515
0.00637755102040827	0.489231873653984
0.00637755102040827	0.490667623833453
0.00637755102040816	0.492103374012922
0.00637755102040816	0.49353912419239
0.00637755102040827	0.494974874371859
0.00637755102040816	0.496410624551328
0.00637755102040816	0.497846374730797
0.00637755102040816	0.499282124910266
0.00637755102040827	0.500717875089734
0.00637755102040816	0.502153625269203
0.00637755102040816	0.503589375448672
0.00637755102040816	0.505025125628141
0.00637755102040816	0.506460875807609
0.00637755102040816	0.507896625987078
0.00637755102040816	0.509332376166547
0.00637755102040805	0.510768126346016
0.00637755102040816	0.512203876525485
0.00637755102040816	0.513639626704953
0.00637755102040816	0.515075376884422
0.00637755102040816	0.516511127063891
0.00637755102040827	0.51794687724336
0.00637755102040805	0.519382627422828
0.00637755102040816	0.520818377602297
0.00637755102040805	0.522254127781766
0.00637755102040816	0.523689877961235
0.00637755102040805	0.525125628140704
0.00637755102040816	0.526561378320172
0.00637755102040816	0.527997128499641
0.00637755102040816	0.52943287867911
0.00637755102040816	0.530868628858579
0.00637755102040805	0.532304379038047
0.00637755102040816	0.533740129217516
0.00637755102040816	0.535175879396985
0.00637755102040816	0.536611629576454
0.00637755102040816	0.538047379755922
0.00637755102040805	0.539483129935391
0.00637755102040816	0.54091888011486
0.00637755102040805	0.542354630294329
0.00637755102040816	0.543790380473798
0.00637755102040805	0.545226130653266
0.00637755102040793	0.546661880832735
0.00637755102040816	0.548097631012204
0.00637755102040805	0.549533381191673
0.00637755102040799	0.550969131371141
0.00637755102040805	0.55240488155061
0.0063775510204081	0.553840631730079
0.0063775510204081	0.555276381909548
0.00637755102040816	0.556712132089016
0.00637755102040816	0.558147882268485
0.00637755102040821	0.559583632447954
0.00637755102040816	0.561019382627423
0.00637755102040805	0.562455132806892
0.0063775510204081	0.56389088298636
0.00637755102040821	0.565326633165829
0.00637755102040821	0.566762383345298
0.00637755102040816	0.568198133524767
0.0063775510204081	0.569633883704235
0.00637755102040805	0.571069633883704
0.00637755102040816	0.572505384063173
0.00637755102040805	0.573941134242642
0.00637755102040821	0.575376884422111
0.00637755102040805	0.576812634601579
0.0063775510204081	0.578248384781048
0.00637755102040805	0.579684134960517
0.00637755102040821	0.581119885139986
0.0063775510204081	0.582555635319454
0.00637755102040816	0.583991385498923
0.0063775510204081	0.585427135678392
0.00637755102040816	0.586862885857861
0.0063775510204081	0.588298636037329
0.00637755102040821	0.589734386216798
0.00637755102040805	0.591170136396267
0.0063775510204081	0.592605886575736
0.00637755102040821	0.594041636755205
0.00637755102040799	0.595477386934673
0.0063775510204081	0.596913137114142
0.00637755102040816	0.598348887293611
0.00637755102040816	0.59978463747308
0.00637755102040805	0.601220387652548
0.00637755102040799	0.602656137832017
0.0063775510204081	0.604091888011486
0.00637755102040805	0.605527638190955
0.00637755102040805	0.606963388370424
0.0063775510204081	0.608399138549892
0.0063775510204081	0.609834888729361
0.00637755102040821	0.61127063890883
0.00637755102040805	0.612706389088299
0.00637755102040821	0.614142139267767
0.0063775510204081	0.615577889447236
0.00637755102040805	0.617013639626705
0.00637755102040799	0.618449389806174
0.00637755102040799	0.619885139985642
0.00637755102040816	0.621320890165111
0.0063775510204081	0.62275664034458
0.0063775510204081	0.624192390524049
0.00637755102040816	0.625628140703518
0.0063775510204081	0.627063890882986
0.0063775510204081	0.628499641062455
0.00637755102040805	0.629935391241924
0.00637755102040805	0.631371141421393
0.0063775510204081	0.632806891600861
0.0063775510204081	0.63424264178033
0.00637755102040805	0.635678391959799
0.0063775510204081	0.637114142139268
0.00637755102040816	0.638549892318736
0.00637755102040816	0.639985642498205
0.0063775510204081	0.641421392677674
0.00637755102040799	0.642857142857143


==> tikz/curvature_lhf_error-2.tsv <==
0.00226067869825686	0.357142857142857
0.00226613091614358	0.358578607322326
0.00226854114364206	0.360014357501795
0.00226790938075228	0.361450107681263
0.00226423562747535	0.362885857860732
0.00225751988380984	0.364321608040201
0.00224776214975675	0.36575735821967
0.00223496242531629	0.367193108399139
0.00221912071048691	0.368628858578607
0.00220023700527083	0.370064608758076
0.00217831130966617	0.371500358937545
0.00215334362367336	0.372936109117014
0.00212533394729342	0.374371859296482
0.00209428228052488	0.375807609475951
0.00206018862336876	0.37724335965542
0.00202305297582528	0.378679109834889
0.00198239275923418	0.380114860014358
0.00193609205242573	0.381550610193826
0.00188390244537806	0.382986360373295
0.0018258239380905	0.384422110552764
0.0017618565305646	0.385857860732233
0.00169200022279914	0.387293610911701
0.00161625501479401	0.38872936109117
0.00153462090655043	0.390165111270639
0.00144714281638525	0.391600861450108
0.001360145875276	0.393036611629576
0.00127811495557728	0.394472361809045
0.00120105005728899	0.395908111988514
0.00112895118041256	0.397343862167983
0.00106181832494667	0.398779612347452
0.00099965149089154	0.40021536252692
0.00094245067824783	0.401651112706389
0.000890215887014545	0.403086862885858
0.000842947117192905	0.404522613065327
0.000800644368781689	0.405958363244795
0.000763307641781119	0.407394113424264
0.000730936936192528	0.408829863603733
0.00070353225201425	0.410265613783202
0.000681093589246617	0.41170136396267
0.000663620947890631	0.413137114142139
0.00065111432794529	0.414572864321608
0.000643573729410485	0.416008614501077
0.000640999152287436	0.417444364680546
0.000643390596574478	0.418880114860014
0.000650748062273276	0.420315865039483
0.000663071549382832	0.421751615218952
0.00068036105790259	0.423187365398421
0.000702616587834104	0.424623115577889
0.000729838139176486	0.426058865757358
0.000762025711929182	0.427494615936827
0.000799179306093856	0.428930366116296
0.00084129892166851	0.430366116295765
0.00088838455865492	0.431801866475233
0.000940436217051976	0.433237616654702
0.000997453896859568	0.434673366834171
0.00105943759807892	0.43610911701364
0.00112638732070891	0.437544867193108
0.00119830306474933	0.438980617372577
0.00127513833086967	0.440416367552046
0.00135125693062066	0.441852117731515
0.00142277011268832	0.443287867910983
0.00148967787707266	0.444723618090452
0.00155198022377268	0.446159368269921
0.00160968964299923	0.44759511844939
0.001663553036785	0.449030868628859
0.00171400881987582	0.450466618808327
0.00176105699227247	0.451902368987796
0.00180469755397461	0.453338119167265
0.00184493050498136	0.454773869346734
0.00188175584529471	0.456209619526202
0.00191517357491233	0.457645369705671
0.00194518369383612	0.45908111988514
0.00197178620206506	0.460516870064609
0.00199498109959884	0.461952620244078
0.00201476838643899	0.463388370423546
0.00203114806258409	0.464824120603015
0.00204412012803401	0.466259870782484
0.00205368458279009	0.467695620961953
0.00205984142685089	0.469131371141421
0.00206259066021719	0.47056712132089
0.00206193228288942	0.472002871500359
0.00205786629486626	0.473438621679828
0.00205039269614948	0.474874371859296
0.00203951148673742	0.476310122038765
0.0020252226666303	0.477745872218234
0.00200752623582945	0.479181622397703
0.00198642219433354	0.480617372577172
0.0019619105421429	0.48205312275664
0.00193399127925797	0.483488872936109
0.00190266440567788	0.484924623115578
0.00186792992140405	0.486360373295047
0.00182978782643484	0.487796123474515
0.00178823812077111	0.489231873653984
0.00174328080441322	0.490667623833453
0.00169491587736037	0.492103374012922
0.00164314333961268	0.49353912419239
0.00158796319117083	0.494974874371859
0.00152937543203424	0.496410624551328
0.00146738006220304	0.497846374730797
0.00140197708167711	0.499282124910266
0.00136812283456555	0.500717875089734
0.00136912361186192	0.502153625269203
0.00137112516645399	0.503589375448672
0.00137412749834209	0.505025125628141
0.00137813060752578	0.506460875807609
0.00138313449400562	0.507896625987078
0.00138913915778127	0.509332376166547
0.00139614459885318	0.510768126346016
0.00140415081722067	0.512203876525485
0.00141315781288431	0.513639626704953
0.00142316558584366	0.515075376884422
0.00143417413609914	0.516511127063891
0.00144618346365033	0.51794687724336
0.00145919356849777	0.519382627422828
0.00147320445064092	0.520818377602297
0.00148822574068885	0.522254127781766
0.00150589580098703	0.523689877961235
0.00152741354843278	0.525125628140704
0.00155277898302564	0.526561378320172
0.00158199210476562	0.527997128499641
0.00161505291365283	0.52943287867911
0.00165196140968749	0.530868628858579
0.00169271759286937	0.532304379038047
0.00173732146319816	0.533740129217516
0.00178387748375608	0.535175879396985
0.00182433429994189	0.536611629576454
0.00185778388162483	0.538047379755922
0.0018842262288048	0.539483129935391
0.00190327284692737	0.54091888011486
0.00190217345402177	0.542354630294329
0.00188120415161608	0.543790380473798
0.00185878542271944	0.545226130653266
0.00183605596012304	0.546661880832735
0.00181301576382731	0.548097631012204
0.00178966483383225	0.549533381191673
0.00176600317013775	0.550969131371141
0.00174203077274393	0.55240488155061
0.0017177476416505	0.553840631730079
0.00169315377685769	0.555276381909548
0.00166824917836539	0.556712132089016
0.00164303384617376	0.558147882268485
0.00161750778028269	0.559583632447954
0.00159167098069213	0.561019382627423
0.00156552344740241	0.562455132806892
0.00153906518041269	0.56389088298636
0.00151229617972398	0.565326633165829
0.00148521644533578	0.566762383345298
0.00145782597724819	0.568198133524767
0.00143012477546123	0.569633883704235
0.00140211283997488	0.571069633883704
0.00137379017078881	0.572505384063173
0.0013451567679037	0.573941134242642
0.00131621263131881	0.575376884422111
0.00128695776103488	0.576812634601579
0.00125739215705123	0.578248384781048
0.00122751581936864	0.579684134960517
0.001197328747986	0.581119885139986
0.00116683094290426	0.582555635319454
0.00113602240412297	0.583991385498923
0.00110490313164247	0.585427135678392
0.0010734731254623	0.586862885857861
0.00104173238558275	0.588298636037329
0.0010096809120036	0.589734386216798
0.000977318704725338	0.591170136396267
0.000944645763747587	0.592605886575736
0.000911662089070286	0.594041636755205
0.000878367680693826	0.595477386934673
0.00084476253861776	0.596913137114142
0.000810846662842146	0.598348887293611
0.000776620053367483	0.59978463747308
0.000742082710193048	0.601220387652548
0.000707234633319453	0.602656137832017
0.000672075822746365	0.604091888011486
0.000636606278473673	0.605527638190955
0.000600826000501931	0.606963388370424
0.000564734988830584	0.608399138549892
0.000528333243459578	0.609834888729361
0.000491620764389356	0.61127063890883
0.000454597551619806	0.612706389088299
0.000417263605150597	0.614142139267767
0.000379618924982172	0.615577889447236
0.000341663511113977	0.617013639626705
0.000303397363547009	0.618449389806174
0.000264820482280104	0.619885139985642
0.000231705083719336	0.621320890165111
0.000224057700205282	0.62275664034458
0.000224800899243094	0.624192390524049
0.000230586127331456	0.625628140703518
0.000241413384470424	0.627063890882986
0.000257282670659997	0.628499641062455
0.000278193985900177	0.629935391241924
0.000304147330190851	0.631371141421393
0.000335142703532021	0.632806891600861
0.000371180105923963	0.63424264178033
0.000412259537366511	0.635678391959799
0.000458380997859442	0.637114142139268
0.00050954448740298	0.638549892318736
0.000565750005997123	0.639985642498205
0.000626997553641928	0.641421392677674
0.000693287130337117	0.642857142857143


==> tikz/curvature_lhf_error_grayscale-1.tsv <==
0.00637755102040805	0.357142857142857
0.00637755102040827	0.358578607322326
0.00637755102040827	0.360014357501795
0.00637755102040816	0.361450107681263
0.00637755102040816	0.362885857860732
0.00637755102040805	0.364321608040201
0.00637755102040816	0.36575735821967
0.00637755102040816	0.367193108399139
0.00637755102040827	0.368628858578607
0.00637755102040816	0.370064608758076
0.00637755102040816	0.371500358937545
0.00637755102040805	0.372936109117014
0.00637755102040816	0.374371859296482
0.00637755102040816	0.375807609475951
0.00637755102040827	0.37724335965542
0.00637755102040827	0.378679109834889
0.00637755102040805	0.380114860014358
0.00637755102040827	0.381550610193826
0.00637755102040816	0.382986360373295
0.00637755102040816	0.384422110552764
0.00637755102040816	0.385857860732233
0.00637755102040827	0.387293610911701
0.00637755102040816	0.38872936109117
0.00637755102040816	0.390165111270639
0.00637755102040816	0.391600861450108
0.00637755102040827	0.393036611629576
0.00637755102040816	0.394472361809045
0.00637755102040805	0.395908111988514
0.00637755102040816	0.397343862167983
0.00637755102040816	0.398779612347452
0.00637755102040816	0.40021536252692
0.00637755102040816	0.401651112706389
0.00637755102040816	0.403086862885858
0.00637755102040816	0.404522613065327
0.00637755102040816	0.405958363244795
0.00637755102040816	0.407394113424264
0.00637755102040816	0.408829863603733
0.00637755102040816	0.410265613783202
0.00637755102040805	0.41170136396267
0.00637755102040816	0.413137114142139
0.00637755102040816	0.414572864321608
0.00637755102040816	0.416008614501077
0.00637755102040816	0.417444364680546
0.00637755102040816	0.418880114860014
0.00637755102040827	0.420315865039483
0.00637755102040816	0.421751615218952
0.00637755102040816	0.423187365398421
0.00637755102040816	0.424623115577889
0.00637755102040816	0.426058865757358
0.00637755102040816	0.427494615936827
0.00637755102040816	0.428930366116296
0.00637755102040827	0.430366116295765
0.00637755102040816	0.431801866475233
0.00637755102040816	0.433237616654702
0.00637755102040816	0.434673366834171
0.00637755102040816	0.43610911701364
0.00637755102040816	0.437544867193108
0.00637755102040816	0.438980617372577
0.00637755102040827	0.440416367552046
0.00637755102040816	0.441852117731515
0.00637755102040805	0.443287867910983
0.00637755102040827	0.444723618090452
0.00637755102040816	0.446159368269921
0.00637755102040827	0.44759511844939
0.00637755102040827	0.449030868628859
0.00637755102040816	0.450466618808327
0.00637755102040827	0.451902368987796
0.00637755102040805	0.453338119167265
0.00637755102040816	0.454773869346734
0.00637755102040805	0.456209619526202
0.00637755102040805	0.457645369705671
0.00637755102040816	0.45908111988514
0.00637755102040816	0.460516870064609
0.00637755102040805	0.461952620244078
0.00637755102040816	0.463388370423546
0.00637755102040816	0.464824120603015
0.00637755102040816	0.466259870782484
0.00637755102040816	0.467695620961953
0.00637755102040816	0.469131371141421
0.00637755102040816	0.47056712132089
0.00637755102040816	0.472002871500359
0.00637755102040816	0.473438621679828
0.00637755102040805	0.474874371859296
0.00637755102040827	0.476310122038765
0.00637755102040816	0.477745872218234
0.00637755102040816	0.479181622397703
0.00637755102040827	0.480617372577172
0.00637755102040816	0.48205312275664
0.00637755102040816	0.483488872936109
0.00637755102040827	0.484924623115578
0.00637755102040805	0.486360373295047
0.00637755102040816	0.487796123474515
0.00637755102040827	0.489231873653984
0.00637755102040827	0.490667623833453
0.00637755102040816	0.492103374012922
0.00637755102040816	0.49353912419239
0.00637755102040827	0.494974874371859
0.00637755102040816	0.496410624551328
0.00637755102040816	0.497846374730797
0.00637755102040816	0.499282124910266
0.00637755102040827	0.500717875089734
0.00637755102040816	0.502153625269203
0.00637755102040816	0.503589375448672
0.00637755102040816	0.505025125628141
0.00637755102040816	0.506460875807609
0.00637755102040816	0.507896625987078
0.00637755102040816	0.509332376166547
0.00637755102040805	0.510768126346016
0.00637755102040816	0.512203876525485
0.00637755102040816	0.513639626704953
0.00637755102040816	0.515075376884422
0.00637755102040816	0.516511127063891
0.00637755102040827	0.51794687724336
0.00637755102040805	0.519382627422828
0.00637755102040816	0.520818377602297
0.00637755102040805	0.522254127781766
0.00637755102040816	0.523689877961235
0.00637755102040805	0.525125628140704
0.00637755102040816	0.526561378320172
0.00637755102040816	0.527997128499641
0.00637755102040816	0.52943287867911
0.00637755102040816	0.530868628858579
0.00637755102040805	0.532304379038047
0.00637755102040816	0.533740129217516
0.00637755102040816	0.535175879396985
0.00637755102040816	0.536611629576454
0.00637755102040816	0.538047379755922
0.00637755102040805	0.539483129935391
0.00637755102040816	0.54091888011486
0.00637755102040805	0.542354630294329
0.00637755102040816	0.543790380473798
0.00637755102040805	0.545226130653266
0.00637755102040793	0.546661880832735
0.00637755102040816	0.548097631012204
0.00637755102040805	0.549533381191673
0.00637755102040799	0.550969131371141
0.00637755102040805	0.55240488155061
0.0063775510204081	0.553840631730079
0.0063775510204081	0.555276381909548
0.00637755102040816	0.556712132089016
0.00637755102040816	0.558147882268485
0.00637755102040821	0.559583632447954
0.00637755102040816	0.561019382627423
0.00637755102040805	0.562455132806892
0.0063775510204081	0.56389088298636
0.00637755102040821	0.565326633165829
0.00637755102040821	0.566762383345298
0.00637755102040816	0.568198133524767
0.0063775510204081	0.569633883704235
0.00637755102040805	0.571069633883704
0.00637755102040816	0.572505384063173
0.00637755102040805	0.573941134242642
0.00637755102040821	0.575376884422111
0.00637755102040805	0.576812634601579
0.0063775510204081	0.578248384781048
0.00637755102040805	0.579684134960517
0.00637755102040821	0.581119885139986
0.0063775510204081	0.582555635319454
0.00637755102040816	0.583991385498923
0.0063775510204081	0.585427135678392
0.00637755102040816	0.586862885857861
0.0063775510204081	0.588298636037329
0.00637755102040821	0.589734386216798
0.00637755102040805	0.591170136396267
0.0063775510204081	0.592605886575736
0.00637755102040821	0.594041636755205
0.00637755102040799	0.595477386934673
0.0063775510204081	0.596913137114142
0.00637755102040816	0.598348887293611
0.00637755102040816	0.59978463747308
0.00637755102040805	0.601220387652548
0.00637755102040799	0.602656137832017
0.0063775510204081	0.604091888011486
0.00637755102040805	0.605527638190955
0.00637755102040805	0.606963388370424
0.0063775510204081	0.608399138549892
0.0063775510204081	0.609834888729361
0.00637755102040821	0.61127063890883
0.00637755102040805	0.612706389088299
0.00637755102040821	0.614142139267767
0.0063775510204081	0.615577889447236
0.00637755102040805	0.617013639626705
0.00637755102040799	0.618449389806174
0.00637755102040799	0.619885139985642
0.00637755102040816	0.621320890165111
0.0063775510204081	0.62275664034458
0.0063775510204081	0.624192390524049
0.00637755102040816	0.625628140703518
0.0063775510204081	0.627063890882986
0.0063775510204081	0.628499641062455
0.00637755102040805	0.629935391241924
0.00637755102040805	0.631371141421393
0.0063775510204081	0.632806891600861
0.0063775510204081	0.63424264178033
0.00637755102040805	0.635678391959799
0.0063775510204081	0.637114142139268
0.00637755102040816	0.638549892318736
0.00637755102040816	0.639985642498205
0.0063775510204081	0.641421392677674
0.00637755102040799	0.642857142857143


==> tikz/curvature_lhf_error_grayscale-2.tsv <==
0.00226067869825686	0.357142857142857
0.00226613091614358	0.358578607322326
0.00226854114364206	0.360014357501795
0.00226790938075228	0.361450107681263
0.00226423562747535	0.362885857860732
0.00225751988380984	0.364321608040201
0.00224776214975675	0.36575735821967
0.00223496242531629	0.367193108399139
0.00221912071048691	0.368628858578607
0.00220023700527083	0.370064608758076
0.00217831130966617	0.371500358937545
0.00215334362367336	0.372936109117014
0.00212533394729342	0.374371859296482
0.00209428228052488	0.375807609475951
0.00206018862336876	0.37724335965542
0.00202305297582528	0.378679109834889
0.00198239275923418	0.380114860014358
0.00193609205242573	0.381550610193826
0.00188390244537806	0.382986360373295
0.0018258239380905	0.384422110552764
0.0017618565305646	0.385857860732233
0.00169200022279914	0.387293610911701
0.00161625501479401	0.38872936109117
0.00153462090655043	0.390165111270639
0.00144714281638525	0.391600861450108
0.001360145875276	0.393036611629576
0.00127811495557728	0.394472361809045
0.00120105005728899	0.395908111988514
0.00112895118041256	0.397343862167983
0.00106181832494667	0.398779612347452
0.00099965149089154	0.40021536252692
0.00094245067824783	0.401651112706389
0.000890215887014545	0.403086862885858
0.000842947117192905	0.404522613065327
0.000800644368781689	0.405958363244795
0.000763307641781119	0.407394113424264
0.000730936936192528	0.408829863603733
0.00070353225201425	0.410265613783202
0.000681093589246617	0.41170136396267
0.000663620947890631	0.413137114142139
0.00065111432794529	0.414572864321608
0.000643573729410485	0.416008614501077
0.000640999152287436	0.417444364680546
0.000643390596574478	0.418880114860014
0.000650748062273276	0.420315865039483
0.000663071549382832	0.421751615218952
0.00068036105790259	0.423187365398421
0.000702616587834104	0.424623115577889
0.000729838139176486	0.426058865757358
0.000762025711929182	0.427494615936827
0.000799179306093856	0.428930366116296
0.00084129892166851	0.430366116295765
0.00088838455865492	0.431801866475233
0.000940436217051976	0.433237616654702
0.000997453896859568	0.434673366834171
0.00105943759807892	0.43610911701364
0.00112638732070891	0.437544867193108
0.00119830306474933	0.438980617372577
0.00127513833086967	0.440416367552046
0.00135125693062066	0.441852117731515
0.00142277011268832	0.443287867910983
0.00148967787707266	0.444723618090452
0.00155198022377268	0.446159368269921
0.00160968964299923	0.44759511844939
0.001663553036785	0.449030868628859
0.00171400881987582	0.450466618808327
0.00176105699227247	0.451902368987796
0.00180469755397461	0.453338119167265
0.00184493050498136	0.454773869346734
0.00188175584529471	0.456209619526202
0.00191517357491233	0.457645369705671
0.00194518369383612	0.45908111988514
0.00197178620206506	0.460516870064609
0.00199498109959884	0.461952620244078
0.00201476838643899	0.463388370423546
0.00203114806258409	0.464824120603015
0.00204412012803401	0.466259870782484
0.00205368458279009	0.467695620961953
0.00205984142685089	0.469131371141421
0.00206259066021719	0.47056712132089
0.00206193228288942	0.472002871500359
0.00205786629486626	0.473438621679828
0.00205039269614948	0.474874371859296
0.00203951148673742	0.476310122038765
0.0020252226666303	0.477745872218234
0.00200752623582945	0.479181622397703
0.00198642219433354	0.480617372577172
0.0019619105421429	0.48205312275664
0.00193399127925797	0.483488872936109
0.00190266440567788	0.484924623115578
0.00186792992140405	0.486360373295047
0.00182978782643484	0.487796123474515
0.00178823812077111	0.489231873653984
0.00174328080441322	0.490667623833453
0.00169491587736037	0.492103374012922
0.00164314333961268	0.49353912419239
0.00158796319117083	0.494974874371859
0.00152937543203424	0.496410624551328
0.00146738006220304	0.497846374730797
0.00140197708167711	0.499282124910266
0.00136812283456555	0.500717875089734
0.00136912361186192	0.502153625269203
0.00137112516645399	0.503589375448672
0.00137412749834209	0.505025125628141
0.00137813060752578	0.506460875807609
0.00138313449400562	0.507896625987078
0.00138913915778127	0.509332376166547
0.00139614459885318	0.510768126346016
0.00140415081722067	0.512203876525485
0.00141315781288431	0.513639626704953
0.00142316558584366	0.515075376884422
0.00143417413609914	0.516511127063891
0.00144618346365033	0.51794687724336
0.00145919356849777	0.519382627422828
0.00147320445064092	0.520818377602297
0.00148822574068885	0.522254127781766
0.00150589580098703	0.523689877961235
0.00152741354843278	0.525125628140704
0.00155277898302564	0.526561378320172
0.00158199210476562	0.527997128499641
0.00161505291365283	0.52943287867911
0.00165196140968749	0.530868628858579
0.00169271759286937	0.532304379038047
0.00173732146319816	0.533740129217516
0.00178387748375608	0.535175879396985
0.00182433429994189	0.536611629576454
0.00185778388162483	0.538047379755922
0.0018842262288048	0.539483129935391
0.00190327284692737	0.54091888011486
0.00190217345402177	0.542354630294329
0.00188120415161608	0.543790380473798
0.00185878542271944	0.545226130653266
0.00183605596012304	0.546661880832735
0.00181301576382731	0.548097631012204
0.00178966483383225	0.549533381191673
0.00176600317013775	0.550969131371141
0.00174203077274393	0.55240488155061
0.0017177476416505	0.553840631730079
0.00169315377685769	0.555276381909548
0.00166824917836539	0.556712132089016
0.00164303384617376	0.558147882268485
0.00161750778028269	0.559583632447954
0.00159167098069213	0.561019382627423
0.00156552344740241	0.562455132806892
0.00153906518041269	0.56389088298636
0.00151229617972398	0.565326633165829
0.00148521644533578	0.566762383345298
0.00145782597724819	0.568198133524767
0.00143012477546123	0.569633883704235
0.00140211283997488	0.571069633883704
0.00137379017078881	0.572505384063173
0.0013451567679037	0.573941134242642
0.00131621263131881	0.575376884422111
0.00128695776103488	0.576812634601579
0.00125739215705123	0.578248384781048
0.00122751581936864	0.579684134960517
0.001197328747986	0.581119885139986
0.00116683094290426	0.582555635319454
0.00113602240412297	0.583991385498923
0.00110490313164247	0.585427135678392
0.0010734731254623	0.586862885857861
0.00104173238558275	0.588298636037329
0.0010096809120036	0.589734386216798
0.000977318704725338	0.591170136396267
0.000944645763747587	0.592605886575736
0.000911662089070286	0.594041636755205
0.000878367680693826	0.595477386934673
0.00084476253861776	0.596913137114142
0.000810846662842146	0.598348887293611
0.000776620053367483	0.59978463747308
0.000742082710193048	0.601220387652548
0.000707234633319453	0.602656137832017
0.000672075822746365	0.604091888011486
0.000636606278473673	0.605527638190955
0.000600826000501931	0.606963388370424
0.000564734988830584	0.608399138549892
0.000528333243459578	0.609834888729361
0.000491620764389356	0.61127063890883
0.000454597551619806	0.612706389088299
0.000417263605150597	0.614142139267767
0.000379618924982172	0.615577889447236
0.000341663511113977	0.617013639626705
0.000303397363547009	0.618449389806174
0.000264820482280104	0.619885139985642
0.000231705083719336	0.621320890165111
0.000224057700205282	0.62275664034458
0.000224800899243094	0.624192390524049
0.000230586127331456	0.625628140703518
0.000241413384470424	0.627063890882986
0.000257282670659997	0.628499641062455
0.000278193985900177	0.629935391241924
0.000304147330190851	0.631371141421393
0.000335142703532021	0.632806891600861
0.000371180105923963	0.63424264178033
0.000412259537366511	0.635678391959799
0.000458380997859442	0.637114142139268
0.00050954448740298	0.638549892318736
0.000565750005997123	0.639985642498205
0.000626997553641928	0.641421392677674
0.000693287130337117	0.642857142857143


==> tikz/curvature_lhf_example-1.tsv <==
x	y
0.428571428571429	0.285714285714286
0.51628567143621	0.285714285714286
0.571428571428571	0.368846272606367
0.571428571428571	0.428571428571428
0.428571428571429	0.428571428571428


==> tikz/curvature_lhf_example-10.tsv <==
0.285714285714286	0.285714285714286
0.285714285714286	0.714285714285714


==> tikz/curvature_lhf_example-11.tsv <==
0.428571428571429	0.285714285714286
0.428571428571429	0.714285714285714


==> tikz/curvature_lhf_example-12.tsv <==
0.571428571428571	0.285714285714286
0.571428571428571	0.714285714285714


==> tikz/curvature_lhf_example-13.tsv <==
0.714285714285714	0.285714285714286
0.714285714285714	0.714285714285714


==> tikz/curvature_lhf_example-14.tsv <==
0.857142857142857	0.285714285714286
0.857142857142857	0.714285714285714


==> tikz/curvature_lhf_example-15.tsv <==
1	0.285714285714286
1	0.714285714285714


==> tikz/curvature_lhf_example-16.tsv <==
0	0.285714285714286
1	0.285714285714286


==> tikz/curvature_lhf_example-17.tsv <==
0	0.428571428571428
1	0.428571428571428


==> tikz/curvature_lhf_example-18.tsv <==
0	0.571428571428571
1	0.571428571428571


==> tikz/curvature_lhf_example-19.tsv <==
0	0.714285714285714
1	0.714285714285714


==> tikz/curvature_lhf_example-2.tsv <==
x	y
0.575795918367342	0.428571428571428
0.571428571428571	0.428571428571428
0.571428571428571	0.375959205961179


==> tikz/curvature_lhf_example-20.tsv <==
0.51628567143621	0.285714285714286
0.571428571428571	0.368846272606367
0.571428571428571	0.375959205961179
0.575795918367342	0.428571428571428
0.575795918367374	0.428571428571428
0.571428571428571	0.450707460705288
0.571428571428571	0.462898818113017
0.489785429336645	0.571428571428571
0.482938775510206	0.571428571428571
0.428571428571429	0.612059435021216
0.428571428571428	0.61420808797702
0.285714285714286	0.693478076440377
0.285714285714286	0.691878305622016
0.237020408163259	0.714285714285714


==> tikz/curvature_lhf_example-21.tsv <==
0.55618830089358	0.357142857142857
0.556780184653088	0.358578607322326
0.557359650063651	0.360014357501795
0.557926697125268	0.361450107681263
0.558481325837938	0.362885857860732
0.559023536201663	0.364321608040201
0.559553328216442	0.36575735821967
0.560070701882274	0.367193108399139
0.560575657199162	0.368628858578607
0.561068194167102	0.370064608758076
0.561548312786097	0.371500358937545
0.562016013056147	0.372936109117014
0.562471294977249	0.374371859296482
0.562914158549407	0.375807609475951
0.563344603772618	0.37724335965542
0.563762630646883	0.378679109834889
0.564168721750861	0.380114860014358
0.564564993005723	0.381550610193826
0.564951692821491	0.382986360373295
0.565328821198164	0.384422110552764
0.565696378135742	0.385857860732233
0.566054363634226	0.387293610911701
0.566402777693615	0.38872936109117
0.566741620313909	0.390165111270639
0.567070846576791	0.391600861450108
0.567384131351283	0.393036611629576
0.567676989765031	0.394472361809045
0.567949421818035	0.395908111988514
0.568201427510293	0.397343862167983
0.568433006841806	0.398779612347452
0.568644159812575	0.40021536252692
0.568834886422598	0.401651112706389
0.569005186671878	0.403086862885858
0.569155060560412	0.404522613065327
0.569284508088201	0.405958363244795
0.569393529255246	0.407394113424264
0.569482124061546	0.408829863603733
0.569550292507101	0.410265613783202
0.569598034591911	0.41170136396267
0.569625350315977	0.413137114142139
0.569632239679297	0.414572864321608
0.569618702681874	0.416008614501077
0.569584739323704	0.417444364680546
0.569530349604791	0.418880114860014
0.569455533525132	0.420315865039483
0.569360291084729	0.421751615218952
0.569244622283582	0.423187365398421
0.569108527121689	0.424623115577889
0.568952005599051	0.426058865757358
0.568775057715669	0.427494615936827
0.568577683471542	0.428930366116296
0.56835988286667	0.430366116295765
0.568121655901053	0.431801866475233
0.567863002574692	0.433237616654702
0.567583922887586	0.434673366834171
0.567284416839734	0.43610911701364
0.566964484431138	0.437544867193108
0.566624125661798	0.438980617372577
0.566263387031044	0.440416367552046
0.565887904727326	0.441852117731515
0.565501567501957	0.443287867910983
0.565104375354937	0.444723618090452
0.564696328286268	0.446159368269921
0.564277413805739	0.44759511844939
0.563846885011316	0.449030868628859
0.563404303488255	0.450466618808327
0.562949669236554	0.451902368987796
0.562482982256214	0.453338119167265
0.562004242547235	0.454773869346734
0.561513450109616	0.456209619526202
0.561010604943359	0.457645369705671
0.560495707048461	0.45908111988514
0.559968756424925	0.460516870064609
0.55942975307275	0.461952620244078
0.558878696991935	0.463388370423546
0.558315588182481	0.464824120603015
0.557740426644388	0.466259870782484
0.557153212377656	0.467695620961953
0.556553945382285	0.469131371141421
0.555942625658274	0.47056712132089
0.555319253205624	0.472002871500359
0.554683828024335	0.473438621679828
0.554036350114406	0.474874371859296
0.553376819475839	0.476310122038765
0.552705236108633	0.477745872218234
0.552021600012786	0.479181622397703
0.551325911188301	0.480617372577172
0.550618169635177	0.48205312275664
0.549898375353413	0.483488872936109
0.549166528343011	0.484924623115578
0.548422628603968	0.486360373295047
0.547666676136287	0.487796123474515
0.546898670939967	0.489231873653984
0.546118613015007	0.490667623833453
0.545326502361408	0.492103374012922
0.54452233897917	0.49353912419239
0.543706122868293	0.494974874371859
0.542877854028776	0.496410624551328
0.54203753246062	0.497846374730797
0.541185158163825	0.499282124910266
0.540285774794282	0.500717875089734
0.539336076060997	0.502153625269203
0.538369916211083	0.503589375448672
0.537387295244539	0.505025125628141
0.536388213161365	0.506460875807609
0.535372669961561	0.507896625987078
0.534340665645128	0.509332376166547
0.533292200212064	0.510768126346016
0.532227273662371	0.512203876525485
0.531145885996049	0.513639626704953
0.530048037213096	0.515075376884422
0.528933727313514	0.516511127063891
0.527802956297302	0.51794687724336
0.52665572416446	0.519382627422828
0.525492030914988	0.520818377602297
0.524311866918278	0.522254127781766
0.523113593811984	0.523689877961235
0.521896012679208	0.525125628140704
0.520659123519952	0.526561378320172
0.519402926334214	0.527997128499641
0.518127421121996	0.52943287867911
0.516832607883296	0.530868628858579
0.515518486618115	0.532304379038047
0.514185057326453	0.533740129217516
0.512834215545229	0.535175879396985
0.511474012629042	0.536611629576454
0.510105356608025	0.538047379755922
0.508728247482177	0.539483129935391
0.507343073746052	0.54091888011486
0.505962585681622	0.542354630294329
0.504586507187358	0.543790380473798
0.503196417780251	0.545226130653266
0.50179117876751	0.546661880832735
0.500370790149134	0.548097631012204
0.498935251925124	0.549533381191673
0.49748456409548	0.550969131371141
0.496018726660201	0.55240488155061
0.494537739619288	0.553840631730079
0.49304160297274	0.555276381909548
0.491530316720558	0.556712132089016
0.490003880862742	0.558147882268485
0.488462295399291	0.559583632447954
0.486905560330206	0.561019382627423
0.485333675655486	0.562455132806892
0.483746641375132	0.56389088298636
0.482144457489143	0.565326633165829
0.480527123997521	0.566762383345298
0.478894640900263	0.568198133524767
0.477247008197372	0.569633883704235
0.475584225888845	0.571069633883704
0.473906293974685	0.572505384063173
0.47221321245489	0.573941134242642
0.47050498132946	0.575376884422111
0.468781600598397	0.576812634601579
0.467043070261698	0.578248384781048
0.465289390319365	0.579684134960517
0.463520560771399	0.581119885139986
0.461736581617797	0.582555635319454
0.459937452858561	0.583991385498923
0.458123174493691	0.585427135678392
0.456293746523186	0.586862885857861
0.454449168947047	0.588298636037329
0.452589441765274	0.589734386216798
0.450714564977866	0.591170136396267
0.448824538584823	0.592605886575736
0.446919362586147	0.594041636755205
0.444999036981836	0.595477386934673
0.44306356177189	0.596913137114142
0.44111293695631	0.598348887293611
0.439147162535095	0.59978463747308
0.437166238508247	0.601220387652548
0.435170164875763	0.602656137832017
0.433158941637646	0.604091888011486
0.431132568793894	0.605527638190955
0.429091046344507	0.606963388370424
0.427034374289486	0.608399138549892
0.424962552628831	0.609834888729361
0.422875581362541	0.61127063890883
0.420773460490617	0.612706389088299
0.418656190013059	0.614142139267767
0.416523769929866	0.615577889447236
0.414376200241038	0.617013639626705
0.412213480946577	0.618449389806174
0.41003561204648	0.619885139985642
0.407836821324344	0.621320890165111
0.405597102247828	0.62275664034458
0.403333532249425	0.624192390524049
0.401049459882638	0.625628140703518
0.398744885147467	0.627063890882986
0.396419808043912	0.628499641062455
0.394074228571972	0.629935391241924
0.391708146731648	0.631371141421393
0.389321562522939	0.632806891600861
0.386914475945846	0.63424264178033
0.384486887000368	0.635678391959799
0.382038795686506	0.637114142139268
0.37957020200426	0.638549892318736
0.377081105953629	0.639985642498205
0.374571507534614	0.641421392677674
0.372041406747214	0.642857142857143


==> tikz/curvature_lhf_example-3.tsv <==
x	y
0.428571428571429	0.428571428571428
0.571428571428571	0.428571428571428
0.571428571428571	0.462898818113017
0.489785429336645	0.571428571428571
0.428571428571429	0.571428571428571


==> tikz/curvature_lhf_example-4.tsv <==
x	y
0.571428571428571	0.428571428571428
0.575795918367374	0.428571428571428
0.571428571428571	0.450707460705288


==> tikz/curvature_lhf_example-5.tsv <==
x	y
0.142857142857143	0.571428571428571
0.285714285714286	0.571428571428571
0.285714285714286	0.691878305622016
0.237020408163259	0.714285714285714
0.142857142857143	0.714285714285714


==> tikz/curvature_lhf_example-6.tsv <==
x	y
0.285714285714286	0.571428571428571
0.428571428571428	0.571428571428571
0.428571428571428	0.61420808797702
0.285714285714286	0.693478076440377


==> tikz/curvature_lhf_example-7.tsv <==
x	y
0.428571428571429	0.571428571428571
0.482938775510206	0.571428571428571
0.428571428571429	0.612059435021216


==> tikz/curvature_lhf_example-8.tsv <==
0	0.285714285714286
0	0.714285714285714


==> tikz/curvature_lhf_example-9.tsv <==
0.142857142857143	0.285714285714286
0.142857142857143	0.714285714285714


==> tikz/curvature_lhf_example_grayscale-1.tsv <==
x	y
0.428571428571429	0.285714285714286
0.51628567143621	0.285714285714286
0.571428571428571	0.368846272606367
0.571428571428571	0.428571428571428
0.428571428571429	0.428571428571428


==> tikz/curvature_lhf_example_grayscale-10.tsv <==
0.285714285714286	0.285714285714286
0.285714285714286	0.714285714285714


==> tikz/curvature_lhf_example_grayscale-11.tsv <==
0.428571428571429	0.285714285714286
0.428571428571429	0.714285714285714


==> tikz/curvature_lhf_example_grayscale-12.tsv <==
0.571428571428571	0.285714285714286
0.571428571428571	0.714285714285714


==> tikz/curvature_lhf_example_grayscale-13.tsv <==
0.714285714285714	0.285714285714286
0.714285714285714	0.714285714285714


==> tikz/curvature_lhf_example_grayscale-14.tsv <==
0.857142857142857	0.285714285714286
0.857142857142857	0.714285714285714


==> tikz/curvature_lhf_example_grayscale-15.tsv <==
1	0.285714285714286
1	0.714285714285714


==> tikz/curvature_lhf_example_grayscale-16.tsv <==
0	0.285714285714286
1	0.285714285714286


==> tikz/curvature_lhf_example_grayscale-17.tsv <==
0	0.428571428571428
1	0.428571428571428


==> tikz/curvature_lhf_example_grayscale-18.tsv <==
0	0.571428571428571
1	0.571428571428571


==> tikz/curvature_lhf_example_grayscale-19.tsv <==
0	0.714285714285714
1	0.714285714285714


==> tikz/curvature_lhf_example_grayscale-2.tsv <==
x	y
0.575795918367342	0.428571428571428
0.571428571428571	0.428571428571428
0.571428571428571	0.375959205961179


==> tikz/curvature_lhf_example_grayscale-20.tsv <==
0.51628567143621	0.285714285714286
0.571428571428571	0.368846272606367
0.571428571428571	0.375959205961179
0.575795918367342	0.428571428571428
0.575795918367374	0.428571428571428
0.571428571428571	0.450707460705288
0.571428571428571	0.462898818113017
0.489785429336645	0.571428571428571
0.482938775510206	0.571428571428571
0.428571428571429	0.612059435021216
0.428571428571428	0.61420808797702
0.285714285714286	0.693478076440377
0.285714285714286	0.691878305622016
0.237020408163259	0.714285714285714


==> tikz/curvature_lhf_example_grayscale-21.tsv <==
0.55618830089358	0.357142857142857
0.556780184653088	0.358578607322326
0.557359650063651	0.360014357501795
0.557926697125268	0.361450107681263
0.558481325837938	0.362885857860732
0.559023536201663	0.364321608040201
0.559553328216442	0.36575735821967
0.560070701882274	0.367193108399139
0.560575657199162	0.368628858578607
0.561068194167102	0.370064608758076
0.561548312786097	0.371500358937545
0.562016013056147	0.372936109117014
0.562471294977249	0.374371859296482
0.562914158549407	0.375807609475951
0.563344603772618	0.37724335965542
0.563762630646883	0.378679109834889
0.564168721750861	0.380114860014358
0.564564993005723	0.381550610193826
0.564951692821491	0.382986360373295
0.565328821198164	0.384422110552764
0.565696378135742	0.385857860732233
0.566054363634226	0.387293610911701
0.566402777693615	0.38872936109117
0.566741620313909	0.390165111270639
0.567070846576791	0.391600861450108
0.567384131351283	0.393036611629576
0.567676989765031	0.394472361809045
0.567949421818035	0.395908111988514
0.568201427510293	0.397343862167983
0.568433006841806	0.398779612347452
0.568644159812575	0.40021536252692
0.568834886422598	0.401651112706389
0.569005186671878	0.403086862885858
0.569155060560412	0.404522613065327
0.569284508088201	0.405958363244795
0.569393529255246	0.407394113424264
0.569482124061546	0.408829863603733
0.569550292507101	0.410265613783202
0.569598034591911	0.41170136396267
0.569625350315977	0.413137114142139
0.569632239679297	0.414572864321608
0.569618702681874	0.416008614501077
0.569584739323704	0.417444364680546
0.569530349604791	0.418880114860014
0.569455533525132	0.420315865039483
0.569360291084729	0.421751615218952
0.569244622283582	0.423187365398421
0.569108527121689	0.424623115577889
0.568952005599051	0.426058865757358
0.568775057715669	0.427494615936827
0.568577683471542	0.428930366116296
0.56835988286667	0.430366116295765
0.568121655901053	0.431801866475233
0.567863002574692	0.433237616654702
0.567583922887586	0.434673366834171
0.567284416839734	0.43610911701364
0.566964484431138	0.437544867193108
0.566624125661798	0.438980617372577
0.566263387031044	0.440416367552046
0.565887904727326	0.441852117731515
0.565501567501957	0.443287867910983
0.565104375354937	0.444723618090452
0.564696328286268	0.446159368269921
0.564277413805739	0.44759511844939
0.563846885011316	0.449030868628859
0.563404303488255	0.450466618808327
0.562949669236554	0.451902368987796
0.562482982256214	0.453338119167265
0.562004242547235	0.454773869346734
0.561513450109616	0.456209619526202
0.561010604943359	0.457645369705671
0.560495707048461	0.45908111988514
0.559968756424925	0.460516870064609
0.55942975307275	0.461952620244078
0.558878696991935	0.463388370423546
0.558315588182481	0.464824120603015
0.557740426644388	0.466259870782484
0.557153212377656	0.467695620961953
0.556553945382285	0.469131371141421
0.555942625658274	0.47056712132089
0.555319253205624	0.472002871500359
0.554683828024335	0.473438621679828
0.554036350114406	0.474874371859296
0.553376819475839	0.476310122038765
0.552705236108633	0.477745872218234
0.552021600012786	0.479181622397703
0.551325911188301	0.480617372577172
0.550618169635177	0.48205312275664
0.549898375353413	0.483488872936109
0.549166528343011	0.484924623115578
0.548422628603968	0.486360373295047
0.547666676136287	0.487796123474515
0.546898670939967	0.489231873653984
0.546118613015007	0.490667623833453
0.545326502361408	0.492103374012922
0.54452233897917	0.49353912419239
0.543706122868293	0.494974874371859
0.542877854028776	0.496410624551328
0.54203753246062	0.497846374730797
0.541185158163825	0.499282124910266
0.540285774794282	0.500717875089734
0.539336076060997	0.502153625269203
0.538369916211083	0.503589375448672
0.537387295244539	0.505025125628141
0.536388213161365	0.506460875807609
0.535372669961561	0.507896625987078
0.534340665645128	0.509332376166547
0.533292200212064	0.510768126346016
0.532227273662371	0.512203876525485
0.531145885996049	0.513639626704953
0.530048037213096	0.515075376884422
0.528933727313514	0.516511127063891
0.527802956297302	0.51794687724336
0.52665572416446	0.519382627422828
0.525492030914988	0.520818377602297
0.524311866918278	0.522254127781766
0.523113593811984	0.523689877961235
0.521896012679208	0.525125628140704
0.520659123519952	0.526561378320172
0.519402926334214	0.527997128499641
0.518127421121996	0.52943287867911
0.516832607883296	0.530868628858579
0.515518486618115	0.532304379038047
0.514185057326453	0.533740129217516
0.512834215545229	0.535175879396985
0.511474012629042	0.536611629576454
0.510105356608025	0.538047379755922
0.508728247482177	0.539483129935391
0.507343073746052	0.54091888011486
0.505962585681622	0.542354630294329
0.504586507187358	0.543790380473798
0.503196417780251	0.545226130653266
0.50179117876751	0.546661880832735
0.500370790149134	0.548097631012204
0.498935251925124	0.549533381191673
0.49748456409548	0.550969131371141
0.496018726660201	0.55240488155061
0.494537739619288	0.553840631730079
0.49304160297274	0.555276381909548
0.491530316720558	0.556712132089016
0.490003880862742	0.558147882268485
0.488462295399291	0.559583632447954
0.486905560330206	0.561019382627423
0.485333675655486	0.562455132806892
0.483746641375132	0.56389088298636
0.482144457489143	0.565326633165829
0.480527123997521	0.566762383345298
0.478894640900263	0.568198133524767
0.477247008197372	0.569633883704235
0.475584225888845	0.571069633883704
0.473906293974685	0.572505384063173
0.47221321245489	0.573941134242642
0.47050498132946	0.575376884422111
0.468781600598397	0.576812634601579
0.467043070261698	0.578248384781048
0.465289390319365	0.579684134960517
0.463520560771399	0.581119885139986
0.461736581617797	0.582555635319454
0.459937452858561	0.583991385498923
0.458123174493691	0.585427135678392
0.456293746523186	0.586862885857861
0.454449168947047	0.588298636037329
0.452589441765274	0.589734386216798
0.450714564977866	0.591170136396267
0.448824538584823	0.592605886575736
0.446919362586147	0.594041636755205
0.444999036981836	0.595477386934673
0.44306356177189	0.596913137114142
0.44111293695631	0.598348887293611
0.439147162535095	0.59978463747308
0.437166238508247	0.601220387652548
0.435170164875763	0.602656137832017
0.433158941637646	0.604091888011486
0.431132568793894	0.605527638190955
0.429091046344507	0.606963388370424
0.427034374289486	0.608399138549892
0.424962552628831	0.609834888729361
0.422875581362541	0.61127063890883
0.420773460490617	0.612706389088299
0.418656190013059	0.614142139267767
0.416523769929866	0.615577889447236
0.414376200241038	0.617013639626705
0.412213480946577	0.618449389806174
0.41003561204648	0.619885139985642
0.407836821324344	0.621320890165111
0.405597102247828	0.62275664034458
0.403333532249425	0.624192390524049
0.401049459882638	0.625628140703518
0.398744885147467	0.627063890882986
0.396419808043912	0.628499641062455
0.394074228571972	0.629935391241924
0.391708146731648	0.631371141421393
0.389321562522939	0.632806891600861
0.386914475945846	0.63424264178033
0.384486887000368	0.635678391959799
0.382038795686506	0.637114142139268
0.37957020200426	0.638549892318736
0.377081105953629	0.639985642498205
0.374571507534614	0.641421392677674
0.372041406747214	0.642857142857143


==> tikz/curvature_lhf_example_grayscale-3.tsv <==
x	y
0.428571428571429	0.428571428571428
0.571428571428571	0.428571428571428
0.571428571428571	0.462898818113017
0.489785429336645	0.571428571428571
0.428571428571429	0.571428571428571


==> tikz/curvature_lhf_example_grayscale-4.tsv <==
x	y
0.571428571428571	0.428571428571428
0.575795918367374	0.428571428571428
0.571428571428571	0.450707460705288


==> tikz/curvature_lhf_example_grayscale-5.tsv <==
x	y
0.142857142857143	0.571428571428571
0.285714285714286	0.571428571428571
0.285714285714286	0.691878305622016
0.237020408163259	0.714285714285714
0.142857142857143	0.714285714285714


==> tikz/curvature_lhf_example_grayscale-6.tsv <==
x	y
0.285714285714286	0.571428571428571
0.428571428571428	0.571428571428571
0.428571428571428	0.61420808797702
0.285714285714286	0.693478076440377


==> tikz/curvature_lhf_example_grayscale-7.tsv <==
x	y
0.428571428571429	0.571428571428571
0.482938775510206	0.571428571428571
0.428571428571429	0.612059435021216


==> tikz/curvature_lhf_example_grayscale-8.tsv <==
0	0.285714285714286
0	0.714285714285714


==> tikz/curvature_lhf_example_grayscale-9.tsv <==
0.142857142857143	0.285714285714286
0.142857142857143	0.714285714285714


==> tikz/st_validation_translating_droplet_LInf_convergence-1.tsv <==
0.416666666666667	0.00281126922425699
0.208333333333333	0.101905903390626
0.104166666666667	0.0129939084897932
0.0520833333333333	0.00093100086338449
0.0260416666666667	0.000965478658469077


==> tikz/st_validation_translating_droplet_LInf_convergence-10.tsv <==
0.0595238095238095	2.01786849663829e-05
0.182291666666667	2.01786849663829e-05
0.182291666666667	0.000189253994547989
0.0595238095238095	2.01786849663829e-05
0.182291666666667	2.01786849663829e-05


==> tikz/st_validation_translating_droplet_LInf_convergence-2.tsv <==
0.416666666666667	1
0.208333333333333	1
0.104166666666667	0.0680759555109198
0.0520833333333333	1
0.0260416666666667	1


==> tikz/st_validation_translating_droplet_LInf_convergence-3.tsv <==
0.416666666666667	0.032755305209189
0.208333333333333	0.119616014182981
0.104166666666667	0.0159024408861156
0.0520833333333333	0.0157737420284736
0.0260416666666667	0.0306645174213458


==> tikz/st_validation_translating_droplet_LInf_convergence-4.tsv <==
0.416666666666667	1
0.208333333333333	0.00671619714466887
0.104166666666667	0.0161359311171557
0.0520833333333333	0.000601250309762658
0.0260416666666667	0.000743386546163238


==> tikz/st_validation_translating_droplet_LInf_convergence-5.tsv <==
0.416666666666667	0.682603622088932
0.208333333333333	1
0.104166666666667	0.0369667793353283
0.0520833333333333	0.00232868069634684
0.0260416666666667	0.0023179285807986


==> tikz/st_validation_translating_droplet_LInf_convergence-6.tsv <==
0.416666666666667	0.00262963161317101
0.208333333333333	0.00244746883561653
0.104166666666667	0.000123594445419095
0.0520833333333333	2.26786172815019e-05
0.0260416666666667	1.11075523165638e-05


==> tikz/st_validation_translating_droplet_LInf_convergence-7.tsv <==
0.416666666666667	1
0.208333333333333	1
0.104166666666667	1
0.0520833333333333	1
0.0260416666666667	1


==> tikz/st_validation_translating_droplet_LInf_convergence-8.tsv <==
0.416666666666667	1
0.208333333333333	1
0.104166666666667	1
0.0520833333333333	1
0.0260416666666667	1


==> tikz/st_validation_translating_droplet_LInf_convergence-9.tsv <==
0.416666666666667	0.00262917978070337
0.208333333333333	0.00259583229177585
0.104166666666667	0.00014637518225058
0.0520833333333333	0.000776826525777929
0.0260416666666667	0.000752083201254861


==> tikz/st_validation_translating_droplet_LInf_convergence_grayscale-1.tsv <==
0.416666666666667	0.25782073719258
0.208333333333333	0.001230058743527
0.104166666666667	0.000294820245096639
0.0520833333333333	0.000744014610141508
0.0260416666666667	0.000315888773706918


==> tikz/st_validation_translating_droplet_LInf_convergence_grayscale-10.tsv <==
0.416666666666667	0.0117820225329823
0.208333333333333	0.0195978392398957
0.104166666666667	0.00492749234154494
0.0520833333333333	0.0254514868489443
0.0260416666666667	0.0347179813748377


==> tikz/st_validation_translating_droplet_LInf_convergence_grayscale-11.tsv <==
0.416666666666667	0.00258219371814983
0.208333333333333	0.00120961037971223
0.104166666666667	9.71807730794638e-05
0.0520833333333333	2.15142311862718e-05
0.0260416666666667	6.36658433034176e-06


==> tikz/st_validation_translating_droplet_LInf_convergence_grayscale-12.tsv <==
0.416666666666667	0.00258219371814983
0.208333333333333	0.00120961037971223
0.104166666666667	9.71807730794638e-05
0.0520833333333333	2.15142311862718e-05
0.0260416666666667	6.36658433034176e-06


==> tikz/st_validation_translating_droplet_LInf_convergence_grayscale-13.tsv <==
0.0595238095238095	1.46465977791552e-05
0.182291666666667	1.46465977791552e-05
0.182291666666667	0.000137369067452155
0.0595238095238095	1.46465977791552e-05
0.182291666666667	1.46465977791552e-05


==> tikz/st_validation_translating_droplet_LInf_convergence_grayscale-2.tsv <==
0.416666666666667	0.849061791488175
0.208333333333333	1
0.104166666666667	0.0156635621697319
0.0520833333333333	0.322781304920271
0.0260416666666667	0.196407975790267


==> tikz/st_validation_translating_droplet_LInf_convergence_grayscale-3.tsv <==
0.416666666666667	0.0341438228982184
0.208333333333333	0.0691137793543435
0.104166666666667	0.00815866255647285
0.0520833333333333	0.0130824771417003
0.0260416666666667	0.00760308321259859


==> tikz/st_validation_translating_droplet_LInf_convergence_grayscale-4.tsv <==
0.416666666666667	0.0341438228982184
0.208333333333333	0.0691137793543435
0.104166666666667	0.00815866255647285
0.0520833333333333	0.0130824771417003
0.0260416666666667	0.00760308321259859


==> tikz/st_validation_translating_droplet_LInf_convergence_grayscale-5.tsv <==
0.416666666666667	0.00693394424715876
0.208333333333333	0.00609456728363283
0.104166666666667	0.000491783749743069
0.0520833333333333	0.000868767221705036
0.0260416666666667	0.0003040392422059


==> tikz/st_validation_translating_droplet_LInf_convergence_grayscale-6.tsv <==
0.416666666666667	0.01022341981964
0.208333333333333	0.0107948846802787
0.104166666666667	0.00101331702742846
0.0520833333333333	0.000529271372774032
0.0260416666666667	0.000292271228445218


==> tikz/st_validation_translating_droplet_LInf_convergence_grayscale-7.tsv <==
0.416666666666667	0.0027481959851875
0.208333333333333	0.00119586864623322
0.104166666666667	8.97104113973257e-05
0.0520833333333333	1.89526709317087e-05
0.0260416666666667	1.28930197394461e-05


==> tikz/st_validation_translating_droplet_LInf_convergence_grayscale-8.tsv <==
0.416666666666667	0.0027481959851875
0.208333333333333	0.00119586864623322
0.104166666666667	8.97104113973257e-05
0.0520833333333333	1.89526709317087e-05
0.0260416666666667	1.28930197394461e-05


==> tikz/st_validation_translating_droplet_LInf_convergence_grayscale-9.tsv <==
0.416666666666667	0.003155910862224
0.208333333333333	0.00565368065769423
0.104166666666667	0.101726379133299
0.0520833333333333	0.234213853326867
0.0260416666666667	0.432607222054916


==> tikz/st_validation_translating_droplet_energy_example_N256-1.tsv <==
0	0
0.0823318139184818	5.30691249736411e-10
0.164663627836964	1.4227098980336e-09
0.246995433540826	1.97294590795783e-09
0.329327247459308	1.47374164173466e-09
0.411659061377789	5.73009220757308e-10
0.493990875296271	1.60555395856989e-11
0.576322681000134	4.76389381175185e-10
0.658654494918615	1.39352265995041e-09
0.740986308837097	1.94571436562672e-09
0.823318139184818	1.52850572418644e-09
0.905649903815582	5.89779903326658e-10
0.987981750592542	4.63547280135962e-11
1.07031351522331	4.21759388022048e-10
1.15264536200027	1.38366335594368e-09
1.23497720877723	1.91819033197229e-09
1.31730897340799	1.58774804551948e-09
1.39964082018495	6.05316781965847e-10
1.48197258481572	6.97031017719753e-11
1.56430443159268	3.63464559506282e-10
1.64663627836964	1.3542668098231e-09
1.7289680430004	1.89735780855658e-09
1.81129988977736	1.63324044033076e-09
1.89363165440812	6.42500574149112e-10
1.97596350118508	7.81635740125968e-11
2.05829526581585	3.25185569541798e-10
2.14062711259281	1.30392746802789e-09
2.22295895936977	1.89969098390003e-09
2.30529072400053	1.66530915069453e-09
2.38762257077749	7.09634346883344e-10
2.46995433540826	7.57229706293103e-11
2.55228618218522	3.08738774921078e-10
2.63461794681598	1.23611091543825e-09
2.71694979359294	1.90667346691172e-09
2.7992816403699	1.6672150170381e-09
2.88161340500067	7.75348326079718e-10
2.96394525177763	6.43247042370828e-11
3.04627701640839	3.08837217445368e-10
3.12860886318535	1.17298231578919e-09
3.21094062781612	1.91631463178589e-09
3.29327247459308	1.67529943700304e-09
3.37560432137004	8.35063234084081e-10
3.4579360860008	6.05075064247752e-11
3.54026793277776	2.87389784764636e-10
3.62259969740852	1.11694456985106e-09
3.70493154418548	1.90628152614855e-09
3.78726330881625	1.70486567568012e-09
3.86959515559321	8.79123654482273e-10
3.95192700237017	7.95965277845695e-11
4.03425876700093	2.47635066953111e-10
4.11659061377789	1.08213734993812e-09
4.19892237840866	1.87985479900524e-09
4.28125422518562	1.75727242471859e-09
4.36358607196258	9.12672506665614e-10
4.44591783659334	1.24486107840807e-10
4.5282496833703	1.96935805916575e-10
4.61058144800107	1.05706130595593e-09
4.69291329477803	1.82770531744819e-09
4.77524505940879	1.79833815609296e-09
4.85757690618575	9.29415899712605e-10
4.93990875296271	1.71976937660387e-10
5.02224051759348	1.55772681299343e-10
5.10457236437044	1.03653016673441e-09
5.1869041290012	1.79114597533827e-09
5.26923597577816	1.83499527196517e-09
5.35156774040892	9.60136382758544e-10
5.43389958718589	1.9973257528566e-10
5.51623143396285	1.23955729467884e-10
5.59856319859361	9.90623059223544e-10
5.68089504537057	1.77318023752645e-09
5.76322681000133	1.8581792767023e-09
5.84555865677829	1.01637532006775e-09
5.92789042140906	2.0870553777487e-10
6.01022226818602	1.1400645219622e-10
6.09255411496298	9.25980113542091e-10
6.17488587959374	1.77175355083003e-09
6.2572177263707	1.86486451279381e-09
6.33954949100147	1.09199984421158e-09
6.42188133777843	2.15571243905196e-10
6.50421310240919	1.21145452573979e-10
6.58654494918615	8.49442644672225e-10
6.66887679596311	1.75823391410728e-09
6.75120856059388	1.85006420401405e-09
6.83354040737084	1.15561106766792e-09
6.9158721720016	2.23461751222845e-10
6.99820401877856	1.27222516469285e-10
7.08053586555552	7.94889657631501e-10
7.16286763018629	1.7449493383422e-09
7.24519947696325	1.85818347075336e-09
7.32753124159401	1.2046246341685e-09
7.40986308837097	2.51472283303398e-10
7.49219485300173	1.071809237622e-10
7.5745266997787	7.55823710814466e-10
7.65685854655566	1.7059974170962e-09
7.73919031118642	1.88918978758883e-09
7.82152215796338	1.23228085687286e-09
7.90385392259414	2.96505089427143e-10
7.9861857693711	7.08008185076737e-11
8.06851753400187	7.3223069158685e-10
8.15084938077883	1.65369141176916e-09
8.23318139184818	1.93050140321151e-09
8.31551323862514	1.25665667380759e-09
8.3978450854021	3.59115645376415e-10
8.48017693217906	3.70194215822573e-11
8.56250877895602	7.03941850119201e-10
8.64484062573298	1.58556629787548e-09
8.72717247250994	1.95205213040234e-09
8.80950349782494	1.27909957569786e-09
8.8918353446019	4.08650579429912e-10
8.97416719137886	2.19672565561415e-11
9.05649903815582	6.73110286071446e-10
9.13883088493278	1.5497685644654e-09
9.22116273170974	1.96152381143698e-09
9.3034945784867	1.32972008952821e-09
9.38582642526366	4.38221032614775e-10
9.46815827204062	2.35167083190851e-11
9.55049011881758	6.18952410924303e-10
9.63282196559454	1.53201095369055e-09
9.7151538123715	1.94985689170075e-09
9.79748565914847	1.38994744508991e-09
9.87981750592542	4.47086498205467e-10
9.96214935270238	3.75793684772953e-11
10.0444811994793	5.53019163099858e-10
10.1268130462563	1.51980838613337e-09
10.2091448930333	1.92897214905307e-09
10.2914767398102	1.46298487823556e-09
10.3738085865872	4.69508395246044e-10
10.4561404333641	5.89717994817196e-11
10.5384722801411	4.86773883082657e-10
10.6208041269181	1.48694485787008e-09
10.7031351522331	1.90754131170111e-09
10.78546699901	1.5076570163871e-09
10.867798845787	5.02535048979201e-10
10.9501306925639	6.71376981242032e-11
11.0324625393409	4.5522256872644e-10
11.1147943861179	1.449700725186e-09
11.1971262328948	1.91868079997262e-09
11.2794580796718	1.5385297615288e-09
11.3617899264487	5.56065216559219e-10
11.4441217732257	5.1456378284843e-11
11.5264536200027	4.3659451251856e-10
11.6087854667796	1.38964069603017e-09
11.6911173135566	1.93680442920233e-09
11.7734491603336	1.54729395399507e-09
11.8557810071105	6.17665686197745e-10
11.9381128538875	2.64351084595378e-11
12.0204447006644	4.21930641834315e-10
12.1027765474414	1.32125509637708e-09
12.1851083942184	1.95535919611039e-09
12.2674402409953	1.57136131242808e-09
12.3497720877723	6.88081961736569e-10
12.4321039345492	1.98512994120275e-11
12.5144357813262	3.94053210056519e-10
12.5967676281032	1.26059352849932e-09
12.6790986534181	1.94603424838816e-09
12.7614305001951	1.59824995050639e-09
12.8437623469721	7.30389476291852e-10
12.926094193749	3.65514324384018e-11
13.008426040526	3.5962090910875e-10
13.090757887303	1.23718334256573e-09
13.1730897340799	1.9280602560229e-09
13.2554215808569	1.64899203098493e-09
13.3377534276338	7.53754299162063e-10
13.4200852744108	6.76222915689282e-11
13.5024171211878	3.0281364713449e-10
13.5847489679647	1.21718511483192e-09
13.6670808147417	1.88753069204555e-09
13.7494126615186	1.69964683042111e-09
13.8317445082956	7.68359910601716e-10
13.9140763550726	9.94256899219953e-11
13.9964082018495	2.45797576487391e-10
14.0787400486265	1.19426291662803e-09
14.1610718954034	1.86061202333934e-09
14.2434037421804	1.75569294305208e-09
14.3257355889574	8.09493778748982e-10
14.4080674357343	1.2814851046708e-10
14.4903992825113	2.06017970869976e-10
14.5727303078263	1.14302372353638e-09
14.6550621546032	1.8384812846063e-09
14.7373940013802	1.7748104448678e-09
14.8197258481572	8.61474417613345e-10
14.9020576949341	1.37788225083683e-10
14.9843895417111	2.01009533076553e-10
15.066721388488	1.08815419911925e-09
15.149053235265	1.84413402009892e-09
15.231385082042	1.77886777301368e-09
15.3137169288189	9.26535114981393e-10
15.3960487755959	1.32523678815221e-10
15.4783806223728	1.98710880378414e-10
15.5607124691498	1.01444011724761e-09
15.6430443159268	1.84487848495838e-09
15.7253761627037	1.77551170701185e-09
15.8077080094807	9.91964411236452e-10
15.8900398562576	1.28433616425728e-10
15.9723717030346	1.89525151318232e-10
16.0547035498116	9.53255368921878e-10
16.1370353965885	1.84243883708007e-09
16.2193672433655	1.80184371314973e-09
16.3016990901424	1.05527096422018e-09
16.3840309369194	1.55652446667203e-10
16.4663627836964	1.6184166496185e-10
16.5486938090114	9.06491024404676e-10
16.6310256557883	1.80121908437014e-09
16.7133575025653	1.82805243103092e-09
16.7956893493422	1.08005215035115e-09
16.8780211961192	1.99547147044563e-10
16.9603530428962	1.29448280551365e-10
17.0426848896731	8.89498498933818e-10
17.1250167364501	1.75560322144529e-09
17.207348583227	1.87105581427811e-09
17.289680430004	1.09747509944875e-09
17.372012276781	2.50119959530685e-10
17.4543441235579	8.4396838633446e-11
17.5366759703349	8.63585054451513e-10
17.6190078171118	1.70169535920017e-09
17.7013396638888	1.90711897408862e-09
17.7836715106658	1.12306804426148e-09
17.8660033574427	2.9044034095548e-10
17.9483352042197	5.36952160348966e-11
18.0306670509966	8.27845200530535e-10
18.1129988977736	1.67431982394541e-09
18.1953307445506	1.93437294118616e-09
18.2776625913275	1.18207727570598e-09
18.3599944381045	3.2025765171899e-10
18.4423254634195	4.84091671423289e-11
18.5246573101964	7.65582240740647e-10
18.6069891569734	1.64761887241074e-09
18.6893210037504	1.91766419789152e-09
18.7716528505273	1.24097889765985e-09
18.8539846973043	3.3217619704244e-10
18.9363165440812	6.59997792695773e-11
19.0186483908582	7.03173712718556e-10
19.1009802376352	1.64194594484797e-09
19.1833120844121	1.90248306156059e-09
19.2656439311891	1.30829681380444e-09
19.347975777966	3.43060961387885e-10
19.430307624743	7.82748072278428e-11
19.51263947152	6.38030473352888e-10
19.5949713182969	1.62497556167299e-09
19.6773031650739	1.89579709661018e-09
19.7596350118508	1.35967421686004e-09
19.8419668586278	3.6386233279118e-10
19.9242987054048	7.07460802240731e-11
20.0066305521817	5.95453451862504e-10
20.0889623989587	1.59450137172673e-09
20.1712942457357	1.9212747359066e-09
20.2536260925126	1.40197791979827e-09
20.3359579392896	4.19137879915961e-10
20.4182889646046	4.87090772693707e-11
20.5006208113815	5.66289239429924e-10
20.5829526581585	1.52395667649292e-09
20.6652845049354	1.93584176522659e-09
20.7476163517124	1.41394479958667e-09
20.8299481984894	4.80510226997819e-10
20.9122800452663	2.61798406178016e-11
20.9946118920433	5.56062589375605e-10
21.0769437388203	1.46441410848733e-09
21.1592755855972	1.96026219260809e-09
21.2416074323742	1.43312772818395e-09
21.3239392791511	5.40943041895567e-10
21.4062711259281	9.6577051216591e-12
21.4886029727051	5.30681100413901e-10
21.570934819482	1.41468788123641e-09
21.653266666259	1.96872489034412e-09
21.7355985130359	1.46361285572946e-09
21.8179303598129	5.73950596290473e-10
21.9002622065899	9.1503697163509e-12
21.9825940533668	4.84731594526057e-10
22.0649259001438	1.39251108707119e-09
22.1472577469207	1.96202378865043e-09
22.2295895936977	1.52483233510624e-09
22.3119214404747	6.03226360700892e-10
22.3942524657897	3.52487101558308e-11
22.4765843125666	4.17552208060586e-10
22.5589161593436	1.36184197754323e-09
22.6412480061205	1.92175655549806e-09
22.7235798528975	1.5792235564309e-09
22.8059116996745	6.1916460957385e-10
22.8882435464514	6.90221366045266e-11
22.9705753932284	3.6448192757773e-10
23.0529072400053	1.34599530692439e-09
23.1352390867823	1.89970434678484e-09
23.2175709335593	1.63797546125907e-09
23.2999027803362	6.51441817968294e-10
23.3822346271132	8.78529507906208e-11
23.4645664738901	3.22498839287325e-10
23.5468983206671	1.30633579902342e-09
23.6292301674441	1.89121061086402e-09
23.711562014221	1.66246407193859e-09
23.793893860998	6.92186771522119e-10
23.8762257077749	8.08614779645527e-11
23.9585575545519	3.04559892783949e-10
24.0408894013289	1.25140187367855e-09
24.1232212481058	1.90564054774712e-09
24.2055530948828	1.68235858082457e-09
24.2878841201978	7.66139954067003e-10
24.3702159669747	6.99500744712815e-11
24.4525478137517	2.89681537343838e-10
24.5348796605287	1.16906696583044e-09
24.6172115073056	1.90667920063949e-09
24.6995433540826	1.68267031466429e-09
24.7818752008595	8.33182598538265e-10
24.8642070476365	6.68793660947472e-11
24.9465388944135	2.84874435269129e-10
25.0288707411904	1.11467069540362e-09
25.1112025879674	1.91062914838355e-09
25.1935344347443	1.70889221538479e-09
25.2758662815213	8.87069790069475e-10
25.3581981282983	8.15565427405602e-11
25.4405299750752	2.57529410530971e-10
25.5228618218522	1.07485197559388e-09
25.6051936686291	1.88186856655276e-09
25.6875255154061	1.73847428184413e-09
25.7698573621831	9.07475328925607e-10
25.85218920896	1.10428465229156e-10
25.934521055737	2.10066261835077e-10
26.0168529025139	1.05218678579074e-09
26.0991847492909	1.84642382362189e-09
26.1815165960679	1.80106854124207e-09
26.2638476213829	9.3909783494308e-10
26.3461794681598	1.58648689477118e-10
26.4285113149368	1.53209333851382e-10
26.5108431617137	1.01820388841582e-09
26.5931750084907	1.79101698004469e-09
26.6755068552677	1.83896647941432e-09
26.7578387020446	9.66920878152794e-10
26.8401705488216	1.99875889827282e-10
26.9225023955985	1.25222550904447e-10
27.0048342423755	9.91882620403008e-10
27.0871660891525	1.76908355033957e-09
27.1694979359294	1.86769893642103e-09
27.2518297827064	1.015182301122e-09
27.3341616294833	2.17968427443293e-10
27.4164934762603	1.13845226248842e-10
27.4988253230373	9.34464406646874e-10
27.5811571698142	1.75156691203213e-09
27.6634890165912	1.86014369442821e-09
27.7458208633681	1.07180973541151e-09
27.8281527101451	2.15386240313065e-10
27.9104845569221	1.15051496062611e-10
27.992816403699	8.68263376419554e-10
28.075148250476	1.75738187521928e-09
28.157479275791	1.86588056360935e-09
28.2398111225679	1.151996984671e-09
28.3221429693449	2.25143919479445e-10
28.4044748161219	1.15924237523803e-10
28.4868066628988	7.9320151750418e-10
28.5691385096758	1.73793495945383e-09
28.6514703564527	1.85920271843761e-09
28.7338022032297	1.20713854850611e-09
28.8161340500067	2.47182707040647e-10
28.8984658967836	1.11904627731883e-10
28.9807977435606	7.55421149913095e-10
29.0631295903375	1.71173923191699e-09
29.1454614371145	1.88030364301289e-09
29.2277932838915	1.24187881252396e-09
29.3101251306684	2.92551795392633e-10
29.3924569774454	8.38041004017894e-11
29.4747888242224	7.27330713600572e-10
29.5571206709993	1.6524863229841e-09
29.6394525177763	1.90410348193397e-09
29.7217843645532	1.25579048319215e-09
29.8041162113302	3.42349223311799e-10
29.8864480581072	4.59656852445444e-11
29.9687799048841	7.11136713353826e-10
30.0511117516611	1.60521600089988e-09
30.1334427769761	1.95021984598676e-09
30.215774623753	1.28959248397414e-09
30.29810647053	4.03271587534539e-10
30.380438317307	1.55504783739026e-11
30.4627701640839	6.74293560320779e-10
30.5451020108609	1.5509989121538e-09
30.6274338576378	1.95936083709702e-09
30.7097657044148	1.32132193805787e-09
30.7920975511918	4.39573785148547e-10
30.8744293979687	1.73716705802692e-11
30.9567612447457	6.32859292287806e-10
31.0390930915226	1.53052465920024e-09
31.1214249382996	1.95221004747365e-09
31.2037567850766	1.37626463366535e-09
31.2860886318535	4.5988024643566e-10
31.3684204786305	3.39564782938147e-11
31.4507523254074	5.67677778983031e-10
31.5330841721844	1.51117986771514e-09
31.6154160189614	1.92657719207141e-09
31.6977478657383	1.4347593495757e-09
31.7800797125153	4.65669595193254e-10
31.8624115592922	5.15462519956524e-11
31.9447434060692	5.05968684808458e-10
32.0270744313842	1.5047177833588e-09
32.1094062781612	1.92333446485521e-09
32.1917381249381	1.50702389255326e-09
32.2740699717151	4.97524064499198e-10
32.356401818492	6.181874003359e-11
32.438733665269	4.51524651884194e-10
32.521065512046	1.45935911189826e-09
32.6033973588229	1.91072840994983e-09
32.6857292055999	1.5336514466382e-09
32.7680610523768	5.43968297411378e-10
32.8503928991538	5.87926077621992e-11
32.9327247459308	4.33044940089454e-10
33.0150565927077	1.40634440870822e-09
33.0973884394847	1.92706975855914e-09
33.1797202862616	1.55024915627668e-09
33.2620521330386	6.10869286551342e-10
33.3443839798156	4.07180751850372e-11
33.4267158265925	4.1764983606053e-10
33.5090476733695	1.33676725716428e-09
33.5913795201464	1.94252428290451e-09
33.6737113669234	1.55763633244156e-09
33.7560432137004	6.67320200909825e-10
33.8383750604773	2.06067830336369e-11
33.9207069072543	4.02673563378177e-10
34.0030379325693	1.2873115549308e-09
34.0853697793462	1.96564698841974e-09
34.1677016261232	1.59641163168988e-09
34.2500334729002	7.22816780165467e-10
34.3323653196771	2.4968323110466e-11
34.4146971664541	3.6340946944923e-10
34.497029013231	1.23486715072878e-09
34.579360860008	1.9357700011074e-09
34.661692706785	1.63234782292122e-09
34.7440245535619	7.48595130668809e-10
34.8263564003389	5.56794039444517e-11
34.9086882471158	3.16205514617892e-10
34.9910200938928	1.21449889675928e-09
35.0733519406698	1.90305088669133e-09
35.1556837874467	1.69146168711659e-09
35.2380156342237	7.74942523038896e-10
35.3203474810007	9.80772483038113e-11
35.4026793277776	2.62144134957127e-10
35.4850111745546	1.19157997964653e-09
35.5673430213315	1.86270030718406e-09
35.6496748681085	1.73449011272209e-09
35.7320067148855	7.90969171132046e-10
35.8143385616624	1.21983957104814e-10
35.8966704084394	2.20408735453868e-10
35.9790014337544	1.16931050373406e-09
36.0613332805313	1.85424097268672e-09
36.1436651273083	1.77795361116495e-09
36.2259969740852	8.43438466676734e-10
36.3083288208622	1.35168826509168e-10
36.3906606676392	1.93254914776933e-10
36.4729925144161	1.09763625102008e-09
36.5553243611931	1.83553008567276e-09
36.63765620797	1.77794288265992e-09
36.719988054747	9.05253804052149e-10
36.802319901524	1.35872804237386e-10
36.8846517483009	1.95219532127939e-10
36.9669835950779	1.03265291955364e-09
37.0493154418549	1.84376671953899e-09
37.1316472886318	1.78558644645054e-09
37.2139791354088	9.82262026552806e-10
37.2963109821857	1.37890922086039e-10
37.3786428289627	1.94319220531824e-10
37.4609746757397	9.6668882053142e-10
37.5433065225166	1.83843058694274e-09
37.6256383692936	1.78473526468854e-09
37.7079702160705	1.02790220269411e-09
37.7903020628475	1.41353080320222e-10
37.8726330881625	1.79053265500074e-10
37.9549649349395	9.28229300817897e-10
38.0372967817164	1.82294874595029e-09
38.1196286284934	1.82118411431625e-09
38.2019604752703	1.07368842695632e-09
38.2842923220473	1.79400237102453e-10
38.3666241688243	1.37439805817373e-10
38.4489560156012	8.86528051919353e-10
38.5312878623782	1.76372756473214e-09
38.6136197091551	1.85208977100254e-09
38.6959515559321	1.09271398248568e-09
38.7782834027091	2.32079148261476e-10
38.860615249486	1.00560964323163e-10
38.942947096263	8.72945460480351e-10
39.0252789430399	1.72015393814221e-09
39.1076107898169	1.90159747394236e-09
39.1899426365939	1.12139292796943e-09
39.2722744833708	2.84306767350462e-10
39.3546063301478	6.74320504012415e-11
39.4369381769247	8.44097592985806e-10
39.5192700237017	1.67569625191581e-09
39.6016018704787	1.91330293907236e-09
39.6839337172556	1.14568851647711e-09
39.7662655640326	3.08496575361983e-10
39.8485965893476	5.4052688885082e-11
39.9309284361245	8.00007380196979e-10
40.0132602829015	1.66407162297254e-09
40.0955921296785	1.9272838095553e-09
40.1779239764554	1.21514655268908e-09
40.2602558232324	3.24518797372671e-10
40.3425876700093	5.41688788954405e-11
40.4249195167863	7.21513969179598e-10
40.5072513635633	1.64295167949946e-09
40.5895832103402	1.9077239498028e-09
40.6719150571172	1.28271031790285e-09
40.7542469038941	3.34570345328365e-10
40.8365787506711	7.32519282477584e-11
40.9189105974481	6.61944084687268e-10
41.001242444225	1.63896781321981e-09
41.083574291002	1.90588124170517e-09
41.1659061377789	1.34870280233885e-09
41.2482379845559	3.55967659877017e-10
41.3305698313329	8.08697684120298e-11
41.4129016781098	6.10764021094725e-10
41.4952335248868	1.60241087904166e-09
41.5775653716637	1.89711935512288e-09
41.6598972184407	1.3742652047757e-09
41.7422282437557	3.87663777521982e-10
41.8245600905327	6.20945170896458e-11
41.9068919373096	5.87270258123508e-10
41.9892237840866	1.56176398547437e-09
42.0715556308635	1.93582945356608e-09
42.1538874776405	1.4063380331734e-09
42.2362193244175	4.524481794095e-10
42.3185511711944	2.99177752846243e-11
42.4008830179714	5.59630586844732e-10
42.4832148647483	1.48830943886525e-09
42.5655467115253	1.95524337658255e-09
42.6478785583023	1.4217471510615e-09
42.7302104050792	5.1334385026893e-10
42.8125422518562	1.11647536872369e-11
42.8948740986331	5.4694511938534e-10
42.9772059454101	1.43980911748869e-09
43.0595377921871	1.97706217766323e-09
43.141869638964	1.45234689251847e-09
43.224201485741	5.63360424754936e-10
43.306533332518	9.43294534907575e-12
43.3888651792949	5.08381655215376e-10
43.4711970260719	1.39320482738758e-09
43.5535288728488	1.95626498834254e-09
43.6358607196258	1.49028181150889e-09
43.7181917449408	5.80916237049796e-10
43.8005235917177	2.41781181116026e-11
43.8828554384947	4.54721015308452e-10
43.9651872852717	1.38387991201507e-09
44.0475191320486	1.94457401739426e-09
44.1298509788256	1.56540092727094e-09
44.2121828256026	6.08396848020188e-10
44.2945146723795	5.14988960888581e-11
44.3768465191565	3.85655935923674e-10
44.4591783659334	1.35727588428456e-09
44.5415102127104	1.90880066887931e-09
44.6238420594874	1.61712119807981e-09
44.7061739062643	6.27482633287947e-10
44.7885057530413	7.71262027537222e-11
44.8708375998182	3.42782365295537e-10
44.9531694465952	1.33400720194984e-09
45.0355012933721	1.89547199743349e-09
45.1178331401491	1.6568880071588e-09
45.2001649869261	6.73838459189595e-10
45.282496833703	8.70863885381948e-11
45.36482868048	3.14524889631365e-10
45.447160527257	1.27096799041312e-09
45.5294923740339	1.88799039650357e-09
45.6118233993489	1.66163079928109e-09
45.6941552461259	7.26039992052474e-10
45.7764870929028	7.23287665949093e-11
45.8588189396798	3.08179508751773e-10
45.9411507864567	1.21582312935915e-09
46.0234826332337	1.91719665471066e-09
46.1058144800107	1.68433729853959e-09
46.1881463267876	8.04109839865271e-10
46.2704781735646	5.99485990336252e-11
46.3528100203416	2.92243975576156e-10
46.4351418671185	1.14278056241735e-09
46.5174737138955	1.91141462004462e-09
46.5998055606724	1.68737072205685e-09
46.6821374074494	8.58813936427601e-10
46.7644692542264	6.61340410421965e-11
46.8468011010033	2.75324462055827e-10
46.9291329477803	1.09910532546428e-09
47.0114647945572	1.895749778313e-09
47.0937966413342	1.72075328038444e-09
47.1761284881112	9.03605998936954e-10
47.2584603348881	9.89315610467349e-11
47.3407921816651	2.33981286984079e-10
47.423124028442	1.06581622301358e-09
47.505455875219	1.85059824981673e-09
47.587786900534	1.75796979801182e-09
47.670118747311	9.13717825202785e-10
47.7524505940879	1.35633167634043e-10
47.8347824408649	1.84915327968339e-10
47.9171142876418	1.05777763505087e-09
47.9994461344188	1.82697929532206e-09
48.0817779811958	1.82489853594579e-09
48.1641098279727	9.44258236903647e-10
48.2464416747497	1.77198578378121e-10
48.3287735215266	1.35767905351149e-10
48.4111053683036	1.01745416790646e-09
48.4934372150806	1.77871250578964e-09
48.5757690618575	1.84542097620611e-09
48.6581009086345	9.75354612612908e-10
48.7404327554114	2.04995956266427e-10
48.8227646021884	1.17517667237156e-10
48.9050964489654	9.72371118194101e-10
48.9874282957423	1.76619225025305e-09
49.0697601425193	1.86082455172963e-09
49.1520919892962	1.04258926568188e-09
49.2344238360732	2.18381804788108e-10
49.3167556828502	1.18967851644824e-10
49.3990875296271	9.01432501225008e-10
49.4814193764041	1.75747495487747e-09
49.5637504017191	1.84586892517352e-09
49.646082248496	1.10117928838217e-09
49.728414095273	2.12212304201719e-10
49.81074594205	1.26650740815767e-10
49.8930777888269	8.45255968592567e-10
49.9754096356039	1.77101331161684e-09
50.0577414823808	1.85851359234133e-09
50.1400733291578	1.17092509408503e-09
50.2224051759348	2.24864550125144e-10
50.3047370227117	1.1778122099458e-10
50.3870688694887	7.77621494860075e-10
50.4694007162656	1.73374570784636e-09
50.5517325630426	1.85826686888668e-09
50.6340644098196	1.20818773948347e-09
50.7163962565965	2.59220612308964e-10
50.7987281033735	9.75736382644282e-11
50.8810599501504	7.48212914550887e-10
50.9633917969274	1.69356726570415e-09
51.0457236437044	1.89884347680167e-09
51.1280554904813	1.24406815282546e-09
51.2103873372583	3.2138718185751e-10
51.2927191840352	6.44563855275716e-11
51.3750510308122	7.26157390953794e-10
51.4573820561272	1.63125266893944e-09
51.5397139029042	1.92630203538576e-09
51.6220457496811	1.24899970327614e-09
51.7043775964581	3.65131801830347e-10
51.786709443235	3.37482835431325e-11
51.869041290012	7.15982956160831e-10
51.951373136789	1.59503972343692e-09
52.0337049835659	1.96508747650578e-09
52.1160368303429	1.28655296880733e-09
52.1983686771199	4.09343261297556e-10
52.2807005238968	1.39964862877857e-11
52.3630323706738	6.60555304274965e-10
52.4453642174507	1.5441591782522e-09
52.5276960642277	1.95565005551787e-09
52.6100279110047	1.33260859999404e-09
52.6923597577816	4.34319916700752e-10
52.7746916045586	2.69524458075211e-11
52.8570234513355	6.06231586310109e-10
52.9393552981125	1.53411237802757e-09
53.0216871448894	1.94833140661431e-09
53.1040189916664	1.40918511600838e-09
53.1863508384434	4.55695933403714e-10
53.2686826852203	5.1206449769365e-11
53.3510145319973	5.42120946648524e-10
53.4333455573123	1.51774012657412e-09
53.5156774040893	1.91421253093426e-09
53.5980092508662	1.45438878253223e-09
53.6803410976432	4.61196761609985e-10
53.7626729444201	6.57507349953846e-11
53.8450047911971	4.96367003620729e-10
53.9273366379741	1.50337473341022e-09
54.009668484751	1.91852820815497e-09
54.092000331528	1.51023707948026e-09
54.1743321783049	5.02115753994239e-10
54.2566640250819	5.94130677046458e-11
54.3389958718589	4.49850288001257e-10
54.4213277186358	1.43978438042493e-09
54.5036595654128	1.91849435941177e-09
54.5859914121897	1.52861159216831e-09
54.6683232589667	5.60581766265803e-10
54.7506551057437	4.44664235564312e-11
54.8329869525206	4.40083101668373e-10
54.9153187992976	1.38454918689214e-09
54.9976506460745	1.95184347115124e-09
55.0799824928515	1.55113813665389e-09
55.1623143396285	6.32734963021036e-10
55.2446461864054	2.79580079944741e-11
55.3269772117204	4.27589905367551e-10
55.4093090584974	1.31606099242596e-09
55.4916409052743	1.94882260743473e-09
55.5739727520513	1.55070857581199e-09
55.6563045988283	6.77478591894226e-10
55.7386364456052	1.96529190577217e-11
55.8209682923822	4.08052992032439e-10
55.9033001391591	1.28096966995201e-09
55.9856319859361	1.95633590410694e-09
56.0679638327131	1.59718385807574e-09
56.15029567949	7.18868291393587e-10
56.232627526267	3.45532040410441e-11
56.3149593730439	3.53043980658115e-10
56.3972912198209	1.2426898792236e-09
56.4796230665979	1.92019567887935e-09
56.5619549133748	1.64867066730443e-09
56.6442867601518	7.39084031279069e-10
56.7266186069287	7.04148472403955e-11
56.8089504537057	2.99976494577666e-10
56.8912823004827	1.23218002186545e-09
56.9736141472596	1.89482705991728e-09
57.0559459940366	1.71272297630684e-09
57.1382778408135	7.65747259696924e-10
57.2206096875905	1.10206031308713e-10
57.3029407129055	2.51210685298504e-10
57.3852725596825	1.19767171266667e-09
57.4676044064594	1.84766828191682e-09
57.5499362532364	1.73539094233807e-09
57.6322681000133	7.88321593125614e-10
57.7145999467903	1.23984494674875e-10
57.7969317935673	2.25291468976127e-10
57.8792636403442	1.16321103120945e-09
57.9615954871212	1.8541577593146e-09
58.0439273338981	1.76795021369581e-09
58.1262591806751	8.55819616077359e-10
58.2085910274521	1.23679518162635e-10
58.290922874229	2.07309891828588e-10
58.373254721006	1.08642448508943e-09
58.4555865677829	1.85272461785957e-09
58.5379184145599	1.76821418294431e-09
58.6202502613369	9.20362750718934e-10
58.7025821081138	1.16690804746579e-10
58.7849139548908	2.10836235963933e-10
58.8672458016677	1.02615953859204e-09
58.9495776484447	1.86546540961437e-09
59.0319094952217	1.77650848673384e-09
59.1142413419986	9.88495243743125e-10
59.1965723673136	1.27394005906319e-10
59.2789042140906	2.01585898796355e-10
59.3612360608675	9.60127890156466e-10
59.4435679076445	1.83608975707177e-09
59.5258997544215	1.78001877788387e-09
59.6082316011984	1.0199162062209e-09
59.6905634479754	1.46477465172921e-10
59.7728952947523	1.7491497523936e-10
59.8552271415293	9.36987056350909e-10
59.9375589883063	1.81588752240985e-09
60.0198908350832	1.83475441899365e-09
60.1022226818602	1.06126281933179e-09
60.1845545286371	1.93245131308016e-10
60.2668863754141	1.25046042489167e-10
60.3492182221911	9.08165615744785e-10
60.431550068968	1.75825503054934e-09
60.513881915745	1.87152280807969e-09
60.5962137625219	1.07411107325867e-09
60.6785456092989	2.40202542202051e-10
60.7608774560759	8.81196519396106e-11
60.8432093028528	8.92283653094989e-10
60.9255411496298	1.71648577434278e-09
61.0078729964067	1.90957604271333e-09
61.0902048431837	1.11468350098677e-09
61.1725358684987	2.86092863152997e-10
61.2548677152757	6.45214779026679e-11
61.3371995620526	8.41325706546575e-10
61.4195314088296	1.6743670630188e-09
61.5018632556066	1.90624777520901e-09
61.5841951023835	1.15161330468599e-09
61.6665269491605	2.98815618715128e-10
61.7488587959374	6.55971971117076e-11
61.8311906427144	7.94088285160824e-10
61.9135224894913	1.68256084963924e-09
61.9958543362683	1.91817693221069e-09
62.0781861830453	1.23102477041127e-09
62.1605180298222	3.05767656598137e-10
62.2428498765992	7.13936841868361e-11
62.3251817233762	7.17711437260926e-10
62.4075135701531	1.66653981527811e-09
62.4898454169301	1.89351698328897e-09
62.572177263707	1.2867571715314e-09
62.654509110484	3.14337643147609e-10
62.736840957261	8.07748963343651e-11
62.8191728040379	6.62049954791198e-10
62.9015046508149	1.64818105426088e-09
62.9838364975918	1.89912382792741e-09
63.0661683443688	1.34611572077207e-09
63.1484993696838	3.54226832616333e-10
63.2308312164608	7.66521318151885e-11
63.3131630632377	6.18552951304364e-10
63.3954949100147	1.59538585747404e-09
63.4778267567916	1.90121273782873e-09
63.5601586035686	1.35949762193049e-09
63.6424904503456	3.98696712563534e-10
63.7248222971225	5.1901661961047e-11
63.8071541438995	6.1105807723888e-10
63.8894859906764	1.55847963596315e-09
63.9718178374534	1.95177578677449e-09
64.0541496842304	1.38627843246412e-09
64.1364815310073	4.60893147020782e-10
64.2188133777843	1.6722800448685e-11
64.3011452245612	5.84626349150167e-10
64.3834770713382	1.48565665332794e-09
64.4658089181152	1.95777267891605e-09
64.5481407648921	1.39769635568301e-09
64.6304726116691	5.1218419419817e-10
64.712804458446	2.81622769015345e-12
64.795136305223	5.56703515979763e-10
64.877468152	1.4456804081331e-09
64.9597999987769	1.96975884337923e-09
65.0421310240919	1.44889105688063e-09
65.1244628708689	5.55844434341702e-10
65.2067947176458	1.54348976992076e-11
65.2891265644228	5.03020522315448e-10
65.3714584111998	1.4124671251167e-09
65.4537902579767	1.94188068860886e-09
65.5361221047537	1.49358994287128e-09
65.6184539515306	5.63176205431208e-10
65.7007857983076	4.00719762498908e-11
65.7831176450846	4.5183170147563e-10
65.8654494918615	1.4161167763904e-09
65.9477813386385	1.93244605743027e-09
66.0301131854154	1.56241858904795e-09
66.1124450321924	5.80310886003464e-10
66.1947768789693	6.37831490090421e-11
66.2771087257463	3.84856419110036e-10
66.3594405725233	1.37779958382595e-09
66.4417724193002	1.89616622261837e-09
66.5241042660772	1.60071333958651e-09
66.6064361128542	6.09648208226018e-10
66.6887679596311	7.48609146895268e-11
66.7710998064081	3.49356150994858e-10
66.853431653185	1.33744187974175e-09
66.935763499962	1.90420056286533e-09
67.018094525277	1.64043711760164e-09
67.100426372054	6.7686952665724e-10
67.1827582188309	7.40730473528087e-11
67.2650900656079	3.31554391497058e-10
67.3474219123848	1.26855801599544e-09
67.4297537591618	1.90532132141141e-09
67.5120856059388	1.63495012941491e-09
67.5944174527157	7.29061662361512e-10
67.6767492994927	5.86112875153159e-11
67.7590811462697	3.34701727182151e-10
67.8414129930466	1.21591477902786e-09
67.9237448398236	1.93158549434499e-09
68.0060766866005	1.65274501224967e-09
68.0884085333775	7.94145663653751e-10
68.1707403801545	5.01715182939922e-11
68.2530722269314	3.05869724582433e-10
68.3354040737084	1.1441783909037e-09
68.4177359204853	1.91484447735161e-09
68.5000677672623	1.67282140340461e-09
68.5823996140392	8.37481837764884e-10
68.6647314608162	6.66948687247397e-11
68.7470633075932	2.71696842834324e-10
68.8293951543701	1.11223204197255e-09
68.9117261796851	1.89583475196236e-09
68.9940580264621	1.73133846542349e-09
69.0763898732391	8.78933662620547e-10
69.158721720016	1.09190587168237e-10
69.241053566793	2.24222261277282e-10
69.3233854135699	1.08735590782225e-09
69.4057172603469	1.84064597678218e-09
69.4880491071238	1.76308957636873e-09
69.5703809539008	8.81458988579792e-10
69.6527128006778	1.46671399389827e-10
69.7350446474547	1.82759946068969e-10
69.8173764942317	1.0772634347975e-09
69.8997083410087	1.81312769543539e-09
69.9820401877856	1.81506796490009e-09
70.0643720345626	9.16751469603523e-10
70.1467038813395	1.77149547696357e-10
70.2290357281165	1.41444785558765e-10
70.3113675748935	1.02325438452751e-09
70.3936994216704	1.77965351092328e-09
70.4760312684474	1.82991746505387e-09
70.5583631152243	9.66472260876098e-10
70.6406949620013	1.89791282037043e-10
70.7230268087783	1.32994362050014e-10
70.8053586555552	9.67666543252731e-10
70.8876896808702	1.78549025546647e-09
70.9700215276472	1.84643776851864e-09
71.0523533744241	1.04582085676776e-09
71.1346852212011	1.94773640008282e-10
71.217017067978	1.39223660246739e-10
71.299348914755	8.94383986690133e-10
71.381680761532	1.76791392863232e-09
71.4640126083089	1.81991261099869e-09
71.5463444550859	1.09836194050058e-09
71.6286763018629	1.92018456321518e-10
71.7110081486398	1.43927247569205e-10
71.7933399954168	8.42044267677596e-10
71.8756718421937	1.76483881934669e-09
71.9580036889707	1.8374629682732e-09
72.0403355357477	1.1586735452855e-09
72.1226673825246	2.1764154580669e-10
72.2049992293016	1.22213248344482e-10
72.2873310760785	7.90660606706221e-10
72.3696629228555	1.72146977537778e-09
72.4519947696325	1.85942156530273e-09
72.5343266164094	1.18791386302767e-09
72.6166584631864	2.60715893776695e-10
72.6989903099633	8.69420922722958e-11
72.7813213352783	7.73255321722964e-10
72.8636531820553	1.68496004801761e-09
72.9459850288323	1.91001882374289e-09
73.0283168756092	1.21536047739874e-09
73.1106487223862	3.24537289187032e-10
73.1929805691631	5.33154140140474e-11
73.2753124159401	7.48696449026249e-10
73.3576442627171	1.61128979322032e-09
73.439976109494	1.91829962289362e-09
73.522307956271	1.22177184956715e-09
73.6046398030479	3.6648555062219e-10
73.6869716498249	3.12224104332439e-11
73.7693034966019	7.26165418710261e-10
73.8516353433788	1.58672448664613e-09
73.9339671901558	1.94534731009467e-09
74.0162990369327	1.27709111444688e-09
74.0986308837097	3.98682508878489e-10
74.1809627304867	2.4354117635672e-11
74.2632945772636	6.6298054969196e-10
74.3456264240406	1.55840219187519e-09
74.4279582708175	1.93477751654112e-09
74.5102901175945	1.33428538045734e-09
74.5926219643715	4.0876084778423e-10
74.6749538111484	4.03082973855591e-11
74.7572848364634	6.03749270863688e-10
74.8396166832404	1.55713797959883e-09
74.9219485300173	1.92325368846358e-09
75.0042803767943	1.40881867568681e-09
75.0866122235713	4.30462383351933e-10
75.1689440703482	6.31374499550522e-11
75.2512759171252	5.33989484575642e-10
75.3336077639022	1.52120887144623e-09
75.4159396106791	1.89014051282178e-09
75.4982714574561	1.44531516984397e-09
75.580603304233	4.50107787881901e-10
75.66293515101	6.73223067857214e-11
75.7452669977869	5.0214322785339e-10
75.8275988445639	1.49823429263904e-09
75.9099306913409	1.91372993061117e-09
75.9922625381178	1.49258079518329e-09
76.0745943848948	5.0548098298234e-10
76.1569262316717	4.77681399824279e-11
76.2392580784487	4.70825464751141e-10
76.3215899252257	1.43429239500877e-09
76.4039217720026	1.92897816374237e-09
76.4862536187796	1.49836355965137e-09
76.5685854655565	5.61395557811254e-10
76.6509173123335	2.59375739240863e-11
76.7332483376485	4.62877763098161e-10
76.8155801844255	1.37568044382253e-09
76.8979120312024	1.95714851661371e-09
76.9802438779794	1.52148846230649e-09
77.0625757247564	6.32188332490405e-10
77.1449075715333	1.53329447837002e-11
77.2272394183103	4.33682801534456e-10
77.3095712650872	1.30653038114949e-09
77.3919031118642	1.94417853749673e-09
77.4742349586411	1.53653068150679e-09
77.5565668054181	6.70268914762715e-10
77.6388986521951	2.58548503040333e-11
77.721230498972	4.04238120913554e-10
77.803562345749	1.28838302307311e-09
77.885894192526	1.94328923503707e-09
77.9682260393029	1.60277856921289e-09
78.0505578860799	7.01659313794845e-10
78.1328897328568	4.7663056977265e-11
78.2152215796338	3.43358426635637e-10
78.2975534264107	1.26364505955781e-09
78.3798852731877	1.90093021238711e-09
78.4622171199647	1.64919087120129e-09
78.5445489667416	7.11826182847531e-10
78.6268799920566	8.03781785273241e-11
78.7092118388336	2.88181761642319e-10
78.7915436856106	1.24460410047076e-09
78.8738755323875	1.87305282769088e-09
78.9562073791645	1.71054015857574e-09
79.0385392259414	7.49683654213217e-10
79.1208710727184	1.12651510294041e-10
79.2032029194954	2.43683003924319e-10
79.2855347662723	1.19305255408477e-09
79.3678666130493	1.8419335980863e-09
79.4501984598262	1.72367332493829e-09
79.5325303066032	7.94028554381418e-10
79.6148621533802	1.18383488499951e-10
79.6971940001571	2.35739172938418e-10
79.7795258469341	1.15188118655245e-09
79.861857693711	1.8670264341175e-09
79.944189540488	1.74794219644756e-09
80.0265213872649	8.61724808752395e-10
80.1088532340419	1.06870812887918e-10
80.1911850808189	2.26762111155464e-10
80.2735169275958	1.07597417205182e-09
80.3558487743728	1.85879595641163e-09
80.4381806211498	1.73565831358832e-09
80.5205124679267	9.24915568710538e-10
80.6028434932417	9.99561131789708e-11
80.6851753400187	2.20647115831919e-10
80.7675071867956	1.01305631986104e-09
80.8498390335726	1.86039256918612e-09
80.9321708803496	1.75918985698157e-09
81.0145027271265	9.89772111360364e-10
81.0968345739035	1.25461894342027e-10
81.1791664206804	1.98216573042126e-10
81.2614982674574	9.62352706872874e-10
81.3438301142344	1.81945295586691e-09
81.4261619610113	1.77954019052889e-09
81.5084938077883	1.01224424749078e-09
81.5908256545652	1.59918086017083e-10
81.6731575013422	1.64501049426208e-10
81.7554893481192	9.54637248243809e-10
81.8378211948961	1.79837413161777e-09
81.9201530416731	1.83786299967201e-09
82.0024848884501	1.03478844124567e-09
82.084816735227	2.08221062564112e-10


==> tikz/st_validation_translating_droplet_energy_example_N256-2.tsv <==
0	0
0.0823318139184818	5.30675119856857e-10
0.164663627836964	1.42242987615818e-09
0.246995433540826	1.9720905497815e-09
0.329327247459308	1.47300959567646e-09
0.411659061377789	5.72556846471383e-10
0.493990875296271	1.60542043723983e-11
0.576322681000134	4.76403889211638e-10
0.658654494918615	1.39412858295481e-09
0.740986308837097	1.94706925698601e-09
0.823318139184818	1.53205246233717e-09
0.905649903815582	5.93230417379653e-10
0.987981750592542	4.69870507100183e-11
1.07031351522331	4.18356128104395e-10
1.15264536200027	1.38073205897031e-09
1.23497720877723	1.91748305862856e-09
1.31730897340799	1.5902498236207e-09
1.39964082018495	6.08559536570841e-10
1.48197258481572	7.05969543493174e-11
1.56430443159268	3.6106080750457e-10
1.64663627836964	1.35262244839646e-09
1.7289680430004	1.89868759917717e-09
1.81129988977736	1.63829965794471e-09
1.89363165440812	6.48752103579858e-10
1.97596350118508	7.88731169388248e-11
2.05829526581585	3.19645416926637e-10
2.14062711259281	1.29683418478729e-09
2.22295895936977	1.8979804673045e-09
2.30529072400053	1.66822905613516e-09
2.38762257077749	7.15998744736736e-10
2.46995433540826	7.70842002033428e-11
2.55228618218522	3.03797054568563e-10
2.63461794681598	1.22714615105553e-09
2.71694979359294	1.90632652309426e-09
2.7992816403699	1.67580587416237e-09
2.88161340500067	7.87228323387459e-10
2.96394525177763	6.69316196853292e-11
3.04627701640839	3.01288419251863e-10
3.12860886318535	1.16279290811417e-09
3.21094062781612	1.91492114476344e-09
3.29327247459308	1.68305623790875e-09
3.37560432137004	8.46118156708762e-10
3.4579360860008	6.41819737238384e-11
3.54026793277776	2.81533292511889e-10
3.62259969740852	1.10777272569447e-09
3.70493154418548	1.90225110212014e-09
3.78726330881625	1.71239922280287e-09
3.86959515559321	8.9180953698003e-10
3.95192700237017	8.47493918161838e-11
4.03425876700093	2.38365051161015e-10
4.11659061377789	1.06839766610978e-09
4.19892237840866	1.87021497791751e-09
4.28125422518562	1.76377734255087e-09
4.36358607196258	9.25064393908361e-10
4.44591783659334	1.31179674814107e-10
4.5282496833703	1.87264387107149e-10
4.61058144800107	1.04209244044366e-09
4.69291329477803	1.82183672522279e-09
4.77524505940879	1.81314824835106e-09
4.85757690618575	9.47673203249754e-10
4.93990875296271	1.8030357252931e-10
5.02224051759348	1.45732275868455e-10
5.10457236437044	1.01859978433259e-09
5.1869041290012	1.7835540764017e-09
5.26923597577816	1.84771087781569e-09
5.35156774040892	9.7826727086837e-10
5.43389958718589	2.10065997614293e-10
5.51623143396285	1.16814041432349e-10
5.59856319859361	9.71386956370314e-10
5.68089504537057	1.76211649248349e-09
5.76322681000133	1.86551360276859e-09
5.84555865677829	1.03630918648571e-09
5.92789042140906	2.1891645108828e-10
6.01022226818602	1.06230552744495e-10
6.09255411496298	9.00578339516588e-10
6.17488587959374	1.75741192763372e-09
6.2572177263707	1.86882329267049e-09
6.33954949100147	1.11575180121478e-09
6.42188133777843	2.2703844704956e-10
6.50421310240919	1.12732737846312e-10
6.58654494918615	8.24926208710007e-10
6.66887679596311	1.74735914676717e-09
6.75120856059388	1.86177410671397e-09
6.83354040737084	1.18241785040198e-09
6.9158721720016	2.3966166844954e-10
6.99820401877856	1.1890172266694e-10
7.08053586555552	7.69794072157403e-10
7.16286763018629	1.7285377671767e-09
7.24519947696325	1.86657237378891e-09
7.32753124159401	1.22642341162389e-09
7.40986308837097	2.68167746153142e-10
7.49219485300173	1.00065996826319e-10
7.5745266997787	7.30815837011206e-10
7.65685854655566	1.68511182967766e-09
7.73919031118642	1.89650649475493e-09
7.82152215796338	1.25525442020078e-09
7.90385392259414	3.17925072129039e-10
7.9861857693711	6.1177813028598e-11
8.06851753400187	7.03559504423219e-10
8.15084938077883	1.6263164750313e-09
8.23318139184818	1.9381607156549e-09
8.31551323862514	1.28668415614784e-09
8.3978450854021	3.84783260548331e-10
8.48017693217906	2.85255133779828e-11
8.56250877895602	6.76841265605951e-10
8.64484062573298	1.56373904521934e-09
8.72717247250994	1.96158958246478e-09
8.80950349782494	1.31430574730247e-09
8.8918353446019	4.35027996552135e-10
8.97416719137886	1.60178192973588e-11
9.05649903815582	6.45217198672247e-10
9.13883088493278	1.52528836159963e-09
9.22116273170974	1.96297393856773e-09
9.3034945784867	1.35919264889844e-09
9.38582642526366	4.61915333502238e-10
9.46815827204062	2.09769158941868e-11
9.55049011881758	5.86598199369477e-10
9.63282196559454	1.50348762326102e-09
9.7151538123715	1.94744282980688e-09
9.79748565914847	1.42333789901171e-09
9.87981750592542	4.75411971312408e-10
9.96214935270238	3.86379457709138e-11
10.0444811994793	5.15858375686079e-10
10.1268130462563	1.48922397683837e-09
10.2091448930333	1.92963971618581e-09
10.2914767398102	1.49888630333103e-09
10.3738085865872	5.01337653767667e-10
10.4561404333641	5.96780299356872e-11
10.5384722801411	4.53870660161859e-10
10.6208041269181	1.45773290639595e-09
10.7031351522331	1.91226306858573e-09
10.78546699901	1.54492765461751e-09
10.867798845787	5.38970362410626e-10
10.9501306925639	6.79441946691469e-11
11.0324625393409	4.22850337757418e-10
11.1147943861179	1.41088662749934e-09
11.1971262328948	1.91382272129114e-09
11.2794580796718	1.56879712474576e-09
11.3617899264487	5.95619607161495e-10
11.4441217732257	5.36880769402143e-11
11.5264536200027	4.0467088543364e-10
11.6087854667796	1.34387665197808e-09
11.6911173135566	1.93089611954258e-09
11.7734491603336	1.57967944739501e-09
11.8557810071105	6.63137233361979e-10
11.9381128538875	3.0894063001778e-11
12.0204447006644	3.89227581874864e-10
12.1027765474414	1.2776444185164e-09
12.1851083942184	1.95118665836557e-09
12.2674402409953	1.60619292987423e-09
12.3497720877723	7.32265938215028e-10
12.4321039345492	2.70492234692474e-11
12.5144357813262	3.59628797610537e-10
12.5967676281032	1.22079037267546e-09
12.6790986534181	1.94028589826457e-09
12.7614305001951	1.63571017816051e-09
12.8437623469721	7.76268044789093e-10
12.926094193749	4.95881929534677e-11
13.008426040526	3.21316754479511e-10
13.090757887303	1.19085735320312e-09
13.1730897340799	1.90922019876282e-09
13.2554215808569	1.68324767909433e-09
13.3377534276338	7.98750491273809e-10
13.4200852744108	8.57697020518466e-11
13.5024171211878	2.65030880892142e-10
13.5847489679647	1.17078645942496e-09
13.6670808147417	1.86790741128818e-09
13.7494126615186	1.73740516004651e-09
13.8317445082956	8.18356457982255e-10
13.9140763550726	1.20981512721226e-10
13.9964082018495	2.10433829973373e-10
14.0787400486265	1.1430690228529e-09
14.1610718954034	1.84123341159388e-09
14.2434037421804	1.79069300386527e-09
14.3257355889574	8.63355962723766e-10
14.4080674357343	1.48742539205549e-10
14.4903992825113	1.74792650664675e-10
14.5727303078263	1.08906259573932e-09
14.6550621546032	1.82004834521908e-09
14.7373940013802	1.80560242833087e-09
14.8197258481572	9.20847334843545e-10
14.9020576949341	1.60370777735773e-10
14.9843895417111	1.70300759307352e-10
15.066721388488	1.02441680667818e-09
15.149053235265	1.81896057876177e-09
15.231385082042	1.803334099549e-09
15.3137169288189	9.8854679975877e-10
15.3960487755959	1.58383041268938e-10
15.4783806223728	1.71148106524551e-10
15.5607124691498	9.52224342262812e-10
15.6430443159268	1.8193242378566e-09
15.7253761627037	1.80266436621138e-09
15.8077080094807	1.05487609632645e-09
15.8900398562576	1.59889401929597e-10
15.9723717030346	1.60154880853507e-10
16.0547035498116	8.90789794430008e-10
16.1370353965885	1.81033357464977e-09
16.2193672433655	1.83052373871787e-09
16.3016990901424	1.11415608423504e-09
16.3840309369194	1.90771418763942e-10
16.4663627836964	1.32304290983635e-10
16.5486938090114	8.46824455411199e-10
16.6310256557883	1.76387150361384e-09
16.7133575025653	1.85943548756411e-09
16.7956893493422	1.14184110035573e-09
16.8780211961192	2.41464482028769e-10
16.9603530428962	9.87958853953603e-11
17.0426848896731	8.25827304763152e-10
17.1250167364501	1.70801072269356e-09
17.207348583227	1.89786568740034e-09
17.289680430004	1.16134638142191e-09
17.372012276781	2.98397003875867e-10
17.4543441235579	6.0351878192059e-11
17.5366759703349	8.00966394785246e-10
17.6190078171118	1.65307365027779e-09
17.7013396638888	1.92859989304483e-09
17.7836715106658	1.18948897880294e-09
17.8660033574427	3.39140667260778e-10
17.9483352042197	3.45803307094633e-11
18.0306670509966	7.59902699226598e-10
18.1129988977736	1.62617611810253e-09
18.1953307445506	1.94936857821036e-09
18.2776625913275	1.25078819947475e-09
18.3599944381045	3.67607149638409e-10
18.4423254634195	3.42115935401494e-11
18.5246573101964	6.92837911931296e-10
18.6069891569734	1.60193016301878e-09
18.6893210037504	1.93351309432171e-09
18.7716528505273	1.31621854072937e-09
18.8539846973043	3.81739305038778e-10
18.9363165440812	5.50322411695655e-11
19.0186483908582	6.2560977219938e-10
19.1009802376352	1.58885194420477e-09
19.1833120844121	1.91410443101063e-09
19.2656439311891	1.38301199535838e-09
19.347975777966	3.98683203039257e-10
19.430307624743	6.99265382742449e-11
19.51263947152	5.64866017925661e-10
19.5949713182969	1.56269819924259e-09
19.6773031650739	1.90523254181326e-09
19.7596350118508	1.42984475584634e-09
19.8419668586278	4.27956817183871e-10
19.9242987054048	6.33198174159962e-11
20.0066305521817	5.26652278894209e-10
20.0889623989587	1.52467364192469e-09
20.1712942457357	1.92859505360279e-09
20.2536260925126	1.46826115857592e-09
20.3359579392896	4.88555928257493e-10
20.4182889646046	4.0428509374784e-11
20.5006208113815	4.99975182162605e-10
20.5829526581585	1.45375045048846e-09
20.6652845049354	1.94639491603026e-09
20.7476163517124	1.48137839501411e-09
20.8299481984894	5.56616184328487e-10
20.9122800452663	2.17241817127656e-11
20.9946118920433	4.87026199916351e-10
21.0769437388203	1.38811433344589e-09
21.1592755855972	1.96174603578219e-09
21.2416074323742	1.50111958888237e-09
21.3239392791511	6.17114609401446e-10
21.4062711259281	1.37471180674998e-11
21.4886029727051	4.59730522792858e-10
21.570934819482	1.33577159581818e-09
21.653266666259	1.95866406222638e-09
21.7355985130359	1.53537877357966e-09
21.8179303598129	6.51625993237934e-10
21.9002622065899	2.27798295670201e-11
21.9825940533668	4.11002619514869e-10
22.0649259001438	1.31291397868184e-09
22.1472577469207	1.94664711101965e-09
22.2295895936977	1.60387283296444e-09
22.3119214404747	6.79337762469873e-10
22.3942524657897	5.17913677967477e-11
22.4765843125666	3.43741702550999e-10
22.5589161593436	1.28615047090774e-09
22.6412480061205	1.90556345799702e-09
22.7235798528975	1.65809385743542e-09
22.8059116996745	7.01706632752228e-10
22.8882435464514	8.91629942015171e-11
22.9705753932284	2.92076127311846e-10
23.0529072400053	1.25921912318783e-09
23.1352390867823	1.87509849158665e-09
23.2175709335593	1.70343565969808e-09
23.2999027803362	7.39193936684666e-10
23.3822346271132	1.09517190087989e-10
23.4645664738901	2.57350299199079e-10
23.5468983206671	1.21160621638678e-09
23.6292301674441	1.86412134428083e-09
23.711562014221	1.72291642147162e-09
23.793893860998	7.91551279143332e-10
23.8762257077749	1.04882410686566e-10
23.9585575545519	2.4383596579254e-10
24.0408894013289	1.15023758369364e-09
24.1232212481058	1.88140192180745e-09
24.2055530948828	1.74298325295543e-09
24.2878841201978	8.68700959708041e-10
24.3702159669747	9.6342594425227e-11
24.4525478137517	2.3492751679488e-10
24.5348796605287	1.07074976556543e-09
24.6172115073056	1.87879506154895e-09
24.6995433540826	1.7445110778789e-09
24.7818752008595	9.35602313466085e-10
24.8642070476365	1.02242271275653e-10
24.9465388944135	2.25392680409739e-10
25.0288707411904	1.0102966770819e-09
25.1112025879674	1.86423754125345e-09
25.1935344347443	1.76694350996755e-09
25.2758662815213	9.87468513748795e-10
25.3581981282983	1.28980870362735e-10
25.4405299750752	1.95343261010391e-10
25.5228618218522	9.71189228210801e-10
25.6051936686291	1.82591627818933e-09
25.6875255154061	1.80073488070837e-09
25.7698573621831	1.01180047578653e-09
25.85218920896	1.67930602070559e-10
25.934521055737	1.48676153627455e-10
26.0168529025139	9.53855408239183e-10
26.0991847492909	1.78754573886855e-09
26.1815165960679	1.86081464969854e-09
26.2638476213829	1.04082207021497e-09
26.3461794681598	2.17261479567886e-10
26.4285113149368	9.90304189017647e-11
26.5108431617137	9.2127200587971e-10
26.5931750084907	1.73321491295434e-09
26.6755068552677	1.89142009772083e-09
26.7578387020446	1.07350604284235e-09
26.8401705488216	2.57631500028299e-10
26.9225023955985	7.52939079503982e-11
27.0048342423755	8.77901002819558e-10
27.0871660891525	1.70223959025901e-09
27.1694979359294	1.90714819125793e-09
27.2518297827064	1.13019110036972e-09
27.3341616294833	2.82496603529107e-10
27.4164934762603	7.45397507133521e-11
27.4988253230373	8.14784919398168e-10
27.5811571698142	1.68481549571739e-09
27.6634890165912	1.89462286756775e-09
27.7458208633681	1.19403377915797e-09
27.8281527101451	2.85835843283661e-10
27.9104845569221	8.36714000943085e-11
27.992816403699	7.49017838294145e-10
28.075148250476	1.68974100790027e-09
28.157479275791	1.89604812342586e-09
28.2398111225679	1.27017151513297e-09
28.3221429693449	2.98755712153212e-10
28.4044748161219	8.41227556188319e-11
28.4868066628988	6.7924059985313e-10
28.5691385096758	1.66023840300052e-09
28.6514703564527	1.88973332402476e-09
28.7338022032297	1.32092052741053e-09
28.8161340500067	3.3330879680117e-10
28.8984658967836	7.61243987530371e-11
28.9807977435606	6.38305041235984e-10
29.0631295903375	1.61633710755355e-09
29.1454614371145	1.90936690387533e-09
29.2277932838915	1.3532950138904e-09
29.3101251306684	3.91960896069109e-10
29.3924569774454	5.30791327637867e-11
29.4747888242224	6.15913358858296e-10
29.5571206709993	1.55221328002572e-09
29.6394525177763	1.93396206084329e-09
29.7217843645532	1.3659204989028e-09
29.8041162113302	4.490886137626e-10
29.8864480581072	2.09186718954591e-11
29.9687799048841	6.00977586284797e-10
30.0511117516611	1.50434066640492e-09
30.1334427769761	1.97169825317145e-09
30.215774623753	1.39786260973823e-09
30.29810647053	5.05441196802478e-10
30.380438317307	1.30057012388219e-12
30.4627701640839	5.61129910942332e-10
30.5451020108609	1.44980719262791e-09
30.6274338576378	1.96651211356947e-09
30.7097657044148	1.43782348249901e-09
30.7920975511918	5.4276980973202e-10
30.8744293979687	1.25450647100341e-11
30.9567612447457	5.08188004770555e-10
31.0390930915226	1.42303501597879e-09
31.1214249382996	1.9478609209297e-09
31.2037567850766	1.50083258965425e-09
31.2860886318535	5.68564911540697e-10
31.3684204786305	4.16656913396102e-11
31.4507523254074	4.44269280430097e-10
31.5330841721844	1.40131637159895e-09
31.6154160189614	1.91570550323589e-09
31.6977478657383	1.55722312395661e-09
31.7800797125153	5.81170524150951e-10
31.8624115592922	6.52928935301456e-11
31.9447434060692	3.88692563458646e-10
32.0270744313842	1.38678678042591e-09
32.1094062781612	1.90990475628699e-09
32.1917381249381	1.61576003096997e-09
32.2740699717151	6.18589464843615e-10
32.356401818492	7.42602426051778e-11
32.438733665269	3.43054561010753e-10
32.521065512046	1.33078990821227e-09
32.6033973588229	1.90136497964698e-09
32.6857292055999	1.63807953491632e-09
32.7680610523768	6.75563036886207e-10
32.8503928991538	6.99593193759038e-11
32.9327247459308	3.25730947525385e-10
33.0150565927077	1.26471592484478e-09
33.0973884394847	1.91433865181883e-09
33.1797202862616	1.65351650260877e-09
33.2620521330386	7.52302996369072e-10
33.3443839798156	6.14793154982518e-11
33.4267158265925	3.17896542942933e-10
33.5090476733695	1.19053504515613e-09
33.5913795201464	1.9184560458419e-09
33.6737113669234	1.65743426927049e-09
33.7560432137004	8.10243712313758e-10
33.8383750604773	5.53827270573881e-11
33.9207069072543	3.04116153844402e-10
34.0030379325693	1.14362212320409e-09
34.0853697793462	1.92364400579918e-09
34.1677016261232	1.69509450889862e-09
34.2500334729002	8.59103411870856e-10
34.3323653196771	7.15100641503876e-11
34.4146971664541	2.60686898867859e-10
34.497029013231	1.09766417750174e-09
34.579360860008	1.88547684942483e-09
34.661692706785	1.73681991115133e-09
34.7440245535619	8.85034631908974e-10
34.8263564003389	1.12409780409436e-10
34.9086882471158	2.0928134795668e-10
34.9910200938928	1.07240965928843e-09
35.0733519406698	1.84101664605101e-09
35.1556837874467	1.79575547616244e-09
35.2380156342237	9.16454426024413e-10
35.3203474810007	1.63559091607589e-10
35.4026793277776	1.62091179367012e-10
35.4850111745546	1.04112468577327e-09
35.5673430213315	1.79409445934784e-09
35.6496748681085	1.82866854164933e-09
35.7320067148855	9.43890265393632e-10
35.8143385616624	1.91158530921759e-10
35.8966704084394	1.34108597950241e-10
35.9790014337544	1.0087022917221e-09
36.0613332805313	1.78430091599438e-09
36.1436651273083	1.85872906908284e-09
36.2259969740852	1.00281857029855e-09
36.3083288208622	2.01424354614542e-10
36.3906606676392	1.19840329715196e-10
36.4729925144161	9.36283730144082e-10
36.5553243611931	1.76888711654594e-09
36.63765620797	1.85109185215557e-09
36.719988054747	1.07266883313954e-09
36.802319901524	2.04840744150086e-10
36.8846517483009	1.25199207632439e-10
36.9669835950779	8.63035180866584e-10
37.0493154418549	1.76547932740399e-09
37.1316472886318	1.85201318272019e-09
37.2139791354088	1.14957614452136e-09
37.2963109821857	2.20466023810866e-10
37.3786428289627	1.2805533308068e-10
37.4609746757397	7.98366650219286e-10
37.5433065225166	1.74111675970565e-09
37.6256383692936	1.85051596279712e-09
37.7079702160705	1.19368259366086e-09
37.7903020628475	2.43931222945e-10
37.8726330881625	1.13084387736328e-10
37.9549649349395	7.67136512839491e-10
38.0372967817164	1.7147833740363e-09
38.1196286284934	1.88887123059986e-09
38.2019604752703	1.22998263751944e-09
38.2842923220473	2.92338449261883e-10
38.3666241688243	7.32880755061726e-11
38.4489560156012	7.35137750568639e-10
38.5312878623782	1.64839363442958e-09
38.6136197091551	1.91832310539201e-09
38.6959515559321	1.24944816191662e-09
38.7782834027091	3.52070972610798e-10
38.860615249486	3.67176362478199e-11
38.942947096263	7.12433519157255e-10
39.0252789430399	1.5929867097423e-09
39.1076107898169	1.95363130517097e-09
39.1899426365939	1.28436283353279e-09
39.2722744833708	4.0922566916563e-10
39.3546063301478	1.98572549371822e-11
39.4369381769247	6.74733008659983e-10
39.5192700237017	1.54616622498121e-09
39.6016018704787	1.95242896054722e-09
39.6839337172556	1.32215319607316e-09
39.7662655640326	4.3446356620812e-10
39.8485965893476	2.3437045206618e-11
39.9309284361245	6.26376652507044e-10
40.0132602829015	1.53801477234955e-09
40.0955921296785	1.95193800220819e-09
40.1779239764554	1.39086436043705e-09
40.2602558232324	4.50082796292841e-10
40.3425876700093	3.84001370576126e-11
40.4249195167863	5.51660586013896e-10
40.5072513635633	1.51547216863506e-09
40.5895832103402	1.92154596488404e-09
40.6719150571172	1.45450039659701e-09
40.7542469038941	4.6581642529073e-10
40.8365787506711	5.71448906778431e-11
40.9189105974481	4.88934741430525e-10
41.001242444225	1.49284445630782e-09
41.083574291002	1.91378607868313e-09
41.1659061377789	1.51568276094674e-09
41.2482379845559	5.09994864912547e-10
41.3305698313329	6.60131919691742e-11
41.4129016781098	4.46932141979611e-10
41.4952335248868	1.43970839188556e-09
41.5775653716637	1.90947432134256e-09
41.6598972184407	1.5360044029369e-09
41.7422282437557	5.5915546108854e-10
41.8245600905327	5.23167631213025e-11
41.9068919373096	4.34157231451091e-10
41.9892237840866	1.38967501266532e-09
42.0715556308635	1.94151724436141e-09
42.1538874776405	1.55575390021328e-09
42.2362193244175	6.26909913343395e-10
42.3185511711944	2.82530780730382e-11
42.4008830179714	4.13338774870758e-10
42.4832148647483	1.31304261888306e-09
42.5655467115253	1.95114671552066e-09
42.6478785583023	1.56769459446289e-09
42.7302104050792	6.87391720659701e-10
42.8125422518562	1.80788669703438e-11
42.8948740986331	3.87286640573526e-10
42.9772059454101	1.2591822231968e-09
43.0595377921871	1.95424936016763e-09
43.141869638964	1.61037713011601e-09
43.224201485741	7.43581475922539e-10
43.306533332518	3.90530221152591e-11
43.3888651792949	3.43639655947697e-10
43.4711970260719	1.21714740609799e-09
43.5535288728488	1.91762751670906e-09
43.6358607196258	1.65203105817089e-09
43.7181917449408	7.6211273678198e-10
43.8005235917177	7.16782698884891e-11
43.8828554384947	2.95810305148636e-10
43.9651872852717	1.20989288281949e-09
44.0475191320486	1.89083438885607e-09
44.1298509788256	1.71616605493326e-09
44.2121828256026	7.85397196054256e-10
44.2945146723795	1.06594631810319e-10
44.3768465191565	2.35652948694309e-10
44.4591783659334	1.17432138785449e-09
44.5415102127104	1.84842736205722e-09
44.6238420594874	1.75811964623404e-09
44.7061739062643	8.17186822797532e-10
44.7885057530413	1.31553283266823e-10
44.8708375998182	1.97875930911584e-10
44.9531694465952	1.12989101525712e-09
45.0355012933721	1.83679511678362e-09
45.1178331401491	1.79088319878513e-09
45.2001649869261	8.84949876690926e-10
45.282496833703	1.46488097788868e-10
45.36482868048	1.85516466478059e-10
45.447160527257	1.05711834652165e-09
45.5294923740339	1.82758366997286e-09
45.6118233993489	1.78383432812044e-09
45.6941552461259	9.46886306975111e-10
45.7764870929028	1.4035134915827e-10
45.8588189396798	1.90504396984941e-10
45.9411507864567	9.98776175649189e-10
46.0234826332337	1.84329484404269e-09
46.1058144800107	1.79318154649995e-09
46.1881463267876	1.01837200158941e-09
46.2704781735646	1.40851774712375e-10
46.3528100203416	1.78052233054259e-10
46.4351418671185	9.2827233235332e-10
46.5174737138955	1.82194855413495e-09
46.5998055606724	1.80062237820533e-09
46.6821374074494	1.06731489744778e-09
46.7644692542264	1.63689689636248e-10
46.8468011010033	1.52774998172561e-10
46.9291329477803	8.88140127009188e-10
47.0114647945572	1.7902731900965e-09
47.0937966413342	1.84345151135865e-09
47.1761284881112	1.11004811774913e-09
47.2584603348881	2.1853516265269e-10
47.3407921816651	1.14190708302424e-10
47.423124028442	8.56993059012263e-10
47.505455875219	1.72817931185904e-09
47.587786900534	1.87507097716303e-09
47.670118747311	1.12205901305134e-09
47.7524505940879	2.69955969161701e-10
47.8347824408649	7.75998182601295e-11
47.9171142876418	8.44312644182367e-10
47.9994461344188	1.69024972802526e-09
48.0817779811958	1.92014186168458e-09
48.1641098279727	1.1540517642074e-09
48.2464416747497	3.12432833781483e-10
48.3287735215266	4.7012601523806e-11
48.4111053683036	7.97926274688183e-10
48.4934372150806	1.64640219856053e-09
48.5757690618575	1.92730773504674e-09
48.6581009086345	1.19807638780589e-09
48.7404327554114	3.35921411281879e-10
48.8227646021884	4.17718345194693e-11
48.9050964489654	7.37983115039525e-10
48.9874282957423	1.63298405298797e-09
49.0697601425193	1.93186495552344e-09
49.1520919892962	1.27868557412614e-09
49.2344238360732	3.56362870583418e-10
49.3167556828502	5.78192626978066e-11
49.3990875296271	6.62093139803858e-10
49.4814193764041	1.61381589010253e-09
49.5637504017191	1.9040955818127e-09
49.646082248496	1.3368686585275e-09
49.728414095273	3.64878498754733e-10
49.81074594205	7.48961908332838e-11
49.8930777888269	6.1075177398274e-10
49.9754096356039	1.6061809163404e-09
50.0577414823808	1.90802422825918e-09
50.1400733291578	1.39310979307091e-09
50.2224051759348	3.94638882629235e-10
50.3047370227117	6.87324584087198e-11
50.3870688694887	5.61081433751946e-10
50.4694007162656	1.55596867799344e-09
50.5517325630426	1.9122002154457e-09
50.6340644098196	1.41998351029078e-09
50.7163962565965	4.43514700606732e-10
50.7987281033735	4.44167101711686e-11
50.8810599501504	5.35843977023985e-10
50.9633917969274	1.49752974195303e-09
51.0457236437044	1.95024635134447e-09
51.1280554904813	1.45290709584867e-09
51.2103873372583	5.2049521307645e-10
51.2927191840352	2.13812792198655e-11
51.3750510308122	5.14687144302243e-10
51.4573820561272	1.42112950916034e-09
51.5397139029042	1.95922591859876e-09
51.6220457496811	1.46308044655833e-09
51.7043775964581	5.73662681254152e-10
51.786709443235	1.07620972061309e-11
51.869041290012	4.98578500252041e-10
51.951373136789	1.38283807083657e-09
52.0337049835659	1.97302655297e-09
52.1160368303429	1.50554133978387e-09
52.1983686771199	6.14107509564757e-10
52.2807005238968	1.60558694830081e-11
52.3630323706738	4.44992811373454e-10
52.4453642174507	1.343144176791e-09
52.5276960642277	1.94534815090434e-09
52.6100279110047	1.55614524962742e-09
52.6923597577816	6.32838599570431e-10
52.7746916045586	3.98927717234668e-11
52.8570234513355	3.82858916367734e-10
52.9393552981125	1.32802714505311e-09
53.0216871448894	1.92360002518157e-09
53.1040189916664	1.63134510169763e-09
53.1863508384434	6.65488110422779e-10
53.2686826852203	7.70326936365488e-11
53.3510145319973	3.21588347688343e-10
53.4333455573123	1.29251674493148e-09
53.5156774040893	1.88205390033835e-09
53.5980092508662	1.6702866699971e-09
53.6803410976432	6.92602194123487e-10
53.7626729444201	9.60534058852823e-11
53.8450047911971	2.92645074081743e-10
53.9273366379741	1.26178965028268e-09
54.009668484751	1.8828047990187e-09
54.092000331528	1.70283017233023e-09
54.1743321783049	7.49306237755671e-10
54.2566640250819	9.33767131534562e-11
54.3389958718589	2.70690037888238e-10
54.4213277186358	1.18892630170978e-09
54.5036595654128	1.87838735977787e-09
54.5859914121897	1.7065726135294e-09
54.6683232589667	8.14680668817214e-10
54.7506551057437	8.01229709305675e-11
54.8329869525206	2.62818350031926e-10
54.9153187992976	1.12148231249783e-09
54.9976506460745	1.89632156491638e-09
55.0799824928515	1.7267880798853e-09
55.1623143396285	8.9706882966407e-10
55.2446461864054	8.49498814907981e-11
55.3269772117204	2.4774563590514e-10
55.4093090584974	1.05064169489021e-09
55.4916409052743	1.87644322758733e-09
55.5739727520513	1.73512724273342e-09
55.6563045988283	9.39968583095891e-10
55.7386364456052	1.04320466404066e-10
55.8209682923822	2.24353177832749e-10
55.9033001391591	1.02456850345559e-09
55.9856319859361	1.85788285625606e-09
56.0679638327131	1.7793009841862e-09
56.15029567949	9.72436853854143e-10
56.232627526267	1.43801058693639e-10
56.3149593730439	1.74112039522896e-10
56.3972912198209	9.92892319828129e-10
56.4796230665979	1.80200820985144e-09
56.5619549133748	1.81942929068221e-09
56.6442867601518	9.87582106805075e-10
56.7266186069287	1.87235268571468e-10
56.8089504537057	1.23895870289342e-10
56.8912823004827	9.71896571063978e-10
56.9736141472596	1.76616041492599e-09
57.0559459940366	1.87505611619401e-09
57.1382778408135	1.03399676815351e-09
57.2206096875905	2.3403078632174e-10
57.3029407129055	9.11948200017569e-11
57.3852725596825	9.21146453803113e-10
57.4676044064594	1.72357520117659e-09
57.5499362532364	1.88170611061826e-09
57.6322681000133	1.07646482122943e-09
57.7145999467903	2.53632656084861e-10
57.7969317935673	9.05446924876476e-11
57.8792636403442	8.71960498024674e-10
57.9615954871212	1.72373561200544e-09
58.0439273338981	1.88659935315791e-09
58.1262591806751	1.14735886377971e-09
58.2085910274521	2.59951684546399e-10
58.290922874229	9.45534887598594e-11
58.373254721006	7.93938598564577e-10
58.4555865677829	1.71114810952063e-09
58.5379184145599	1.8696978165916e-09
58.6202502613369	1.20780924592185e-09
58.7025821081138	2.62838813302104e-10
58.7849139548908	9.56811150940245e-11
58.8672458016677	7.31465409175952e-10
58.9495776484447	1.70340376297258e-09
59.0319094952217	1.88719729860921e-09
59.1142413419986	1.27994073432954e-09
59.1965723673136	2.99904060526988e-10
59.2789042140906	8.50947690019847e-11
59.3612360608675	6.77174175569661e-10
59.4435679076445	1.65126886312068e-09
59.5258997544215	1.89325490616876e-09
59.6082316011984	1.30277909536825e-09
59.6905634479754	3.46940252448223e-10
59.7728952947523	6.4248096314776e-11
59.8552271415293	6.6489463884287e-10
59.9375589883063	1.60503953169095e-09
60.0198908350832	1.9333435811505e-09
60.1022226818602	1.32601378428204e-09
60.1845545286371	4.08467319789269e-10
60.2668863754141	2.97124735775179e-11
60.3492182221911	6.39085342573061e-10
60.431550068968	1.53700759554207e-09
60.513881915745	1.9519649851722e-09
60.5962137625219	1.34075429324451e-09
60.6785456092989	4.57099193529965e-10
60.7608774560759	6.11272918067973e-12
60.8432093028528	6.08252547877982e-10
60.9255411496298	1.49791880877876e-09
61.0078729964067	1.97648253422872e-09
61.0902048431837	1.40003835646278e-09
61.1725358684987	5.05483893117506e-10
61.2548677152757	1.0324035158826e-11
61.3371995620526	5.47273365038753e-10
61.4195314088296	1.45691196944904e-09
61.5018632556066	1.94903401414815e-09
61.5841951023835	1.44991906058608e-09
61.6665269491605	5.20691453988429e-10
61.7488587959374	3.65833222054164e-11
61.8311906427144	4.94019363427224e-10
61.9135224894913	1.45189850150116e-09
61.9958543362683	1.93257927818148e-09
62.0781861830453	1.51970676992275e-09
62.1605180298222	5.3808150120864e-10
62.2428498765992	6.036550039332e-11
62.3251817233762	4.28268243267446e-10
62.4075135701531	1.41946250698811e-09
62.4898454169301	1.90205432804145e-09
62.572177263707	1.56324989893597e-09
62.654509110484	5.63507415129692e-10
62.736840957261	6.71191975933385e-11
62.8191728040379	3.869896702387e-10
62.9015046508149	1.38379912289105e-09
62.9838364975918	1.91553043204398e-09
63.0661683443688	1.61028113549378e-09
63.1484993696838	6.29514097723941e-10
63.2308312164608	6.31959825830375e-11
63.3131630632377	3.59300723467207e-10
63.3954949100147	1.30951224072872e-09
63.4778267567916	1.91401963863285e-09
63.5601586035686	1.6124769743156e-09
63.6424904503456	6.93306565405332e-10
63.7248222971225	5.02901840790336e-11
63.8071541438995	3.58902273865757e-10
63.8894859906764	1.25227722445085e-09
63.9718178374534	1.93742563806051e-09
64.0541496842304	1.62889588877229e-09
64.1364815310073	7.61680867283275e-10
64.2188133777843	4.3300246239437e-11
64.3011452245612	3.38309160416755e-10
64.3834770713382	1.18567902318093e-09
64.4658089181152	1.92258678058598e-09
64.5481407648921	1.64596703952014e-09
64.6304726116691	8.01452026427609e-10
64.712804458446	5.10497723108695e-11
64.795136305223	3.00355933137669e-10
64.877468152	1.15448940974315e-09
64.9597999987769	1.91321832796617e-09
65.0421310240919	1.70995572644014e-09
65.1244628708689	8.43713753044189e-10
65.2067947176458	8.95710862063732e-11
65.2891265644228	2.42686751615874e-10
65.3714584111998	1.11824876892268e-09
65.4537902579767	1.85785846353286e-09
65.5361221047537	1.7521650386607e-09
65.6184539515306	8.59122114533686e-10
65.7007857983076	1.34091234094077e-10
65.7831176450846	1.98589982624257e-10
65.8654494918615	1.10544498151935e-09
65.9477813386385	1.82955232305938e-09
66.0301131854154	1.80282064193545e-09
66.1124450321924	8.93157188510635e-10
66.1947768789693	1.6791201710222e-10
66.2771087257463	1.61143941772964e-10
66.3594405725233	1.05809683205492e-09
66.4417724193002	1.7962578643257e-09
66.5241042660772	1.81473413997701e-09
66.6064361128542	9.34381788679295e-10
66.6887679596311	1.73358445913157e-10
66.7710998064081	1.46980627418672e-10
66.853431653185	1.00224443744479e-09
66.935763499962	1.80600478428783e-09
67.018094525277	1.83760202149898e-09
67.100426372054	1.02002052556622e-09
67.1827582188309	1.79772035791343e-10
67.2650900656079	1.43685817112815e-10
67.3474219123848	9.16928283530274e-10
67.4297537591618	1.78965999029232e-09
67.5120856059388	1.8235896651225e-09
67.5944174527157	1.08322324793998e-09
67.6767492994927	1.83808702965952e-10
67.7590811462697	1.51197692500723e-10
67.8414129930466	8.63730128025438e-10
67.9237448398236	1.78710418825996e-09
68.0060766866005	1.83763768126039e-09
68.0884085333775	1.14242656315516e-09
68.1707403801545	2.08643921704953e-10
68.2530722269314	1.32337747804838e-10
68.3354040737084	8.13775844520622e-10
68.4177359204853	1.74160438206276e-09
68.5000677672623	1.85379519643186e-09
68.5823996140392	1.16379972483065e-09
68.6647314608162	2.45914975822555e-10
68.7470633075932	9.39529996871899e-11
68.8293951543701	7.93747028291367e-10
68.9117261796851	1.70230717155051e-09
68.9940580264621	1.91136288002228e-09
69.0763898732391	1.2034625174067e-09
69.158721720016	3.10317177182263e-10
69.241053566793	5.12291894145385e-11
69.3233854135699	7.59081149662836e-10
69.4057172603469	1.63227885511901e-09
69.4880491071238	1.93315161897416e-09
69.5703809539008	1.22139639244606e-09
69.6527128006778	3.58567871910517e-10
69.7350446474547	3.22990395794292e-11
69.8173764942317	7.36766451592155e-10
69.8997083410087	1.60067312077871e-09
69.9820401877856	1.95393808195904e-09
70.0643720345626	1.27159875394378e-09
70.1467038813395	3.93318883003826e-10
70.2290357281165	2.98058709797105e-11
70.3113675748935	6.76096580626953e-10
70.3936994216704	1.56751136076804e-09
70.4760312684474	1.93285328847997e-09
70.5583631152243	1.32294741932266e-09
70.6406949620013	4.00078134924508e-10
70.7230268087783	4.18973195161487e-11
70.8053586555552	6.13223503951372e-10
70.8876896808702	1.56776843830098e-09
70.9700215276472	1.93075212991992e-09
71.0523533744241	1.40880376963567e-09
71.1346852212011	4.24128594818531e-10
71.217017067978	5.74299135760027e-11
71.299348914755	5.38103976102984e-10
71.381680761532	1.53377611367184e-09
71.4640126083089	1.90528368860028e-09
71.5463444550859	1.45539596565876e-09
71.6286763018629	4.51197065165256e-10
71.7110081486398	6.52870573820444e-11
71.7933399954168	5.03521309205504e-10
71.8756718421937	1.50483457686773e-09
71.9580036889707	1.91898600162191e-09
72.0403355357477	1.49485404602629e-09
72.1226673825246	5.0613821249459e-10
72.2049992293016	5.24313538880908e-11
72.2873310760785	4.76651667700868e-10
72.3696629228555	1.43435623948367e-09
72.4519947696325	1.92593054765969e-09
72.5343266164094	1.49699197923402e-09
72.6166584631864	5.62624139365509e-10
72.6989903099633	2.44168406591055e-11
72.7813213352783	4.66285301949511e-10
72.8636531820553	1.3798306420608e-09
72.9459850288323	1.96507732209031e-09
73.0283168756092	1.53162987186873e-09
73.1106487223862	6.36137539199622e-10
73.1929805691631	1.08777123714704e-11
73.2753124159401	4.32694451073234e-10
73.3576442627171	1.31115487988667e-09
73.439976109494	1.9538553728841e-09
73.522307956271	1.55239864804731e-09
73.6046398030479	6.79250703008918e-10
73.6869716498249	2.25482942445406e-11
73.7693034966019	3.98737617223032e-10
73.8516353433788	1.28659847212513e-09
73.9339671901558	1.94314049425032e-09
74.0162990369327	1.60864935244776e-09
74.0986308837097	7.10827279465725e-10
74.1809627304867	5.51095684024228e-11
74.2632945772636	3.39694469129233e-10
74.3456264240406	1.25754517101397e-09
74.4279582708175	1.89334413224957e-09
74.5102901175945	1.65172648606783e-09
74.5926219643715	7.19045202482663e-10
74.6749538111484	8.49456593813107e-11
74.7572848364634	2.84006570834121e-10
74.8396166832404	1.2448924648003e-09
74.9219485300173	1.88168372027645e-09
75.0042803767943	1.72338694752263e-09
75.0866122235713	7.61969562966338e-10
75.1689440703482	1.10990286394108e-10
75.2512759171252	2.34104789475108e-10
75.3336077639022	1.18935401559982e-09
75.4159396106791	1.85219099099986e-09
75.4982714574561	1.74182289543342e-09
75.580603304233	8.08898544920661e-10
75.66293515101	1.19868881895064e-10
75.7452669977869	2.24725051133476e-10
75.8275988445639	1.13690570849418e-09
75.9099306913409	1.86403117609707e-09
75.9922625381178	1.75688406892641e-09
76.0745943848948	8.81869628987744e-10
76.1569262316717	1.18614029504399e-10
76.2392580784487	2.20668300840291e-10
76.3215899252257	1.05779637496775e-09
76.4039217720026	1.85604890172745e-09
76.4862536187796	1.74305560276481e-09
76.5685854655565	9.38246785880934e-10
76.6509173123335	1.09521421015839e-10
76.7332483376485	2.1427105284076e-10
76.8155801844255	1.00283299996946e-09
76.8979120312024	1.86814501627278e-09
76.9802438779794	1.77836762405436e-09
77.0625757247564	1.00752926320309e-09
77.1449075715333	1.30912163281157e-10
77.2272394183103	1.8183724952581e-10
77.3095712650872	9.44686596467616e-10
77.3919031118642	1.82251100619481e-09
77.4742349586411	1.80267950229446e-09
77.5565668054181	1.03539305564276e-09
77.6388986521951	1.71789778322804e-10
77.721230498972	1.48256176308705e-10
77.803562345749	9.28398197929787e-10
77.885894192526	1.78385473871622e-09
77.9682260393029	1.85633788239925e-09
78.0505578860799	1.06415677228363e-09
78.1328897328568	2.27608973711673e-10
78.2152215796338	1.04252323529046e-10
78.2975534264107	8.9835523337393e-10
78.3798852731877	1.71916381416205e-09
78.4622171199647	1.88198699641029e-09
78.5445489667416	1.07775226295962e-09
78.6268799920566	2.62565236065394e-10
78.7092118388336	7.21496059358317e-11
78.7915436856106	8.71547557391592e-10
78.8738755323875	1.70107987473268e-09
78.9562073791645	1.92138901670087e-09
79.0385392259414	1.13950588631998e-09
79.1208710727184	2.93765773955059e-10
79.2032029194954	5.80451940035598e-11
79.2855347662723	8.00868323462155e-10
79.3678666130493	1.66928993045289e-09
79.4501984598262	1.90813055479591e-09
79.5325303066032	1.19861622741438e-09
79.6148621533802	3.02439780157558e-10
79.6971940001571	7.21930502847518e-11
79.7795258469341	7.40820101565911e-10
79.861857693711	1.67231044879138e-09
79.944189540488	1.90394036627276e-09
80.0265213872649	1.27583373116723e-09
80.1088532340419	3.18073790233268e-10
80.1911850808189	8.51171285219637e-11
80.2735169275958	6.69996092528761e-10
80.3558487743728	1.64141349832847e-09
80.4381806211498	1.88157594224664e-09
80.5205124679267	1.31805765895168e-09
80.6028434932417	3.33482145281116e-10
80.6851753400187	8.06151870699325e-11
80.7675071867956	6.31689486328651e-10
80.8498390335726	1.62088761645451e-09
80.9321708803496	1.9129743719684e-09
81.0145027271265	1.37075983483798e-09
81.0968345739035	3.88800620393935e-10
81.1791664206804	5.46126508232094e-11
81.2614982674574	5.93192092463807e-10
81.3438301142344	1.54864180801792e-09
81.4261619610113	1.92951451684373e-09
81.5084938077883	1.38325692929843e-09
81.5908256545652	4.49281717176556e-10
81.6731575013422	2.69499417499438e-11
81.7554893481192	5.83798357626213e-10
81.8378211948961	1.49745376756077e-09
81.9201530416731	1.96577090169558e-09
82.0024848884501	1.41175651984655e-09
82.084816735227	5.14690923437546e-10


==> tikz/st_validation_translating_droplet_energy_example_N256-3.tsv <==
0	0
0.0823318139184818	0.000105706798376724
0.164663627836964	9.7575357052931e-05
0.246995433540826	9.24310516130418e-05
0.329327247459308	9.77694269311525e-05
0.411659061377789	0.000116203369829195
0.493990875296271	0.000129290896260067
0.576322681000134	0.000148623111477182
0.658654494918615	0.000153815931927387
0.740986308837097	0.000164933331567703
0.823318139184818	0.000179169428397033
0.905649903815582	0.000175682565307335
0.987981750592542	0.000235819413607433
1.07031351522331	0.000256156411026841
1.15264536200027	0.000281730255539318
1.23497720877723	0.000285018184900282
1.31730897340799	0.000271005248200074
1.39964082018495	0.000289126200769025
1.48197258481572	0.00028763003258898
1.56430443159268	0.000311573056218982
1.64663627836964	0.000371367958893048
1.7289680430004	0.000397592837041777
1.81129988977736	0.000441379678637646
1.89363165440812	0.000538806471629469
1.97596350118508	0.000641240077902527
2.05829526581585	0.000700498484023578
2.14062711259281	0.000711945134073072
2.22295895936977	0.000681447503975425
2.30529072400053	0.000615788543695022
2.38762257077749	0.00068905568151536
2.46995433540826	0.00071649986277282
2.55228618218522	0.000729145163825295
2.63461794681598	0.000791980101242218
2.71694979359294	0.000768478974881497
2.7992816403699	0.000770718117994949
2.88161340500067	0.000764246672875794
2.96394525177763	0.000635859264218288
3.04627701640839	0.000891396910884273
3.12860886318535	0.000994369572808654
3.21094062781612	0.00108150352591686
3.29327247459308	0.00128132408749698
3.37560432137004	0.00130096159741361
3.4579360860008	0.0012144260069077
3.54026793277776	0.00157605048003919
3.62259969740852	0.00124678785191086
3.70493154418548	0.00174327540493684
3.78726330881625	0.00188580125803412
3.86959515559321	0.00173423278648303
3.95192700237017	0.00201133429234387
4.03425876700093	0.00211902742527524
4.11659061377789	0.00209034346190729
4.19892237840866	0.00213004765844137
4.28125422518562	0.00194756901633403
4.36358607196258	0.00204049372495032
4.44591783659334	0.00179275953285619
4.5282496833703	0.00173201220380683
4.61058144800107	0.00189025999814773
4.69291329477803	0.00171663418248392
4.77524505940879	0.00202735212408314
4.85757690618575	0.00180374117884742
4.93990875296271	0.00216510549292332
5.02224051759348	0.00259323337096236
5.10457236437044	0.00251189839603755
5.1869041290012	0.00261892226352325
5.26923597577816	0.00243466565387088
5.35156774040892	0.00280847789272543
5.43389958718589	0.00283200097275395
5.51623143396285	0.00270742150649094
5.59856319859361	0.00280479280229087
5.68089504537057	0.00269900688920387
5.76322681000133	0.00269286143160535
5.84555865677829	0.00289500585265959
5.92789042140906	0.00282288993568859
6.01022226818602	0.00266850484558639
6.09255411496298	0.00272499096745159
6.17488587959374	0.00284195022528704
6.2572177263707	0.00256293821368066
6.33954949100147	0.00280699663488781
6.42188133777843	0.0031451259065609
6.50421310240919	0.00314282338573273
6.58654494918615	0.00335287441809497
6.66887679596311	0.00358879467174618
6.75120856059388	0.00366520302592089
6.83354040737084	0.00384934420226143
6.9158721720016	0.00370342801349556
6.99820401877856	0.00390294418009438
7.08053586555552	0.00383450892975789
7.16286763018629	0.00376658426479517
7.24519947696325	0.00380366533161584
7.32753124159401	0.00428978481325877
7.40986308837097	0.00450059017931302
7.49219485300173	0.00452799564531711
7.5745266997787	0.00441659357917315
7.65685854655566	0.00475561768605045
7.73919031118642	0.004463427832841
7.82152215796338	0.00409615622713109
7.90385392259414	0.00421946452385392
7.9861857693711	0.00426968144517592
8.06851753400187	0.0045495586206951
8.15084938077883	0.00448992954690857
8.23318139184818	0.00458780332263932
8.31551323862514	0.00502194101818189
8.3978450854021	0.00502803869713639
8.48017693217906	0.00494823828342107
8.56250877895602	0.00481922729947181
8.64484062573298	0.00462062533291889
8.72717247250994	0.0051982735899324
8.80950349782494	0.00543232997075514
8.8918353446019	0.00553480996235203
8.97416719137886	0.00573695766110211
9.05649903815582	0.00593867698981936
9.13883088493278	0.00612169026285369
9.22116273170974	0.00584759667365514
9.3034945784867	0.00561666811687599
9.38582642526366	0.00591637037624448
9.46815827204062	0.00611997253066819
9.55049011881758	0.00617629741258981
9.63282196559454	0.0062767965135705
9.7151538123715	0.00654732884742398
9.79748565914847	0.00702884520113676
9.87981750592542	0.00672905994692179
9.96214935270238	0.00704067404034922
10.0444811994793	0.00701977958477009
10.1268130462563	0.00770785429265348
10.2091448930333	0.00792940222605748
10.2914767398102	0.00771746281204298
10.3738085865872	0.00769758363513035
10.4561404333641	0.00792359984992785
10.5384722801411	0.00793849999511796
10.6208041269181	0.00764167459267816
10.7031351522331	0.00785140115899386
10.78546699901	0.00781693973858613
10.867798845787	0.00796398659802077
10.9501306925639	0.00791750845502354
11.0324625393409	0.00807577460240512
11.1147943861179	0.00823106246046547
11.1971262328948	0.00849953657194282
11.2794580796718	0.008995797085043
11.3617899264487	0.00949800512546719
11.4441217732257	0.00915837674447786
11.5264536200027	0.00946224451500653
11.6087854667796	0.00935716110335007
11.6911173135566	0.00971969948613454
11.7734491603336	0.00932564574044029
11.8557810071105	0.00964726043492557
11.9381128538875	0.00951966465701322
12.0204447006644	0.00931611368068879
12.1027765474414	0.00970493269816806
12.1851083942184	0.00955293580405122
12.2674402409953	0.00974694465071406
12.3497720877723	0.0096292405736813
12.4321039345492	0.00974875586886264
12.5144357813262	0.00925442246040185
12.5967676281032	0.00961667191966882
12.6790986534181	0.00990466288822335
12.7614305001951	0.0102398896282338
12.8437623469721	0.0102881800579577
12.926094193749	0.0106941030096509
13.008426040526	0.0108955059761612
13.090757887303	0.0110991750402662
13.1730897340799	0.0113870736678301
13.2554215808569	0.0111994977281548
13.3377534276338	0.0112311791092404
13.4200852744108	0.0119580732846746
13.5024171211878	0.011745132510954
13.5847489679647	0.0121457233561288
13.6670808147417	0.0123087626805041
13.7494126615186	0.0126267640720639
13.8317445082956	0.0129116708988771
13.9140763550726	0.0124707332485487
13.9964082018495	0.0128847312938687
14.0787400486265	0.012133035769282
14.1610718954034	0.0131528680789199
14.2434037421804	0.0128671041327099
14.3257355889574	0.0130842691493015
14.4080674357343	0.0130615201519477
14.4903992825113	0.0136854620612461
14.5727303078263	0.0139642109178171
14.6550621546032	0.0142225256887469
14.7373940013802	0.0139349980435744
14.8197258481572	0.0141330006050719
14.9020576949341	0.0140386282644971
14.9843895417111	0.0142272885260923
15.066721388488	0.0144391233582856
15.149053235265	0.0149707597475247
15.231385082042	0.0149099983778499
15.3137169288189	0.0151171651554787
15.3960487755959	0.0146537774625554
15.4783806223728	0.0146563129257649
15.5607124691498	0.01451575206835
15.6430443159268	0.0146027190807968
15.7253761627037	0.0148387479796954
15.8077080094807	0.0146388722885407
15.8900398562576	0.0151601139397621
15.9723717030346	0.0148703277958772
16.0547035498116	0.0156005558519159
16.1370353965885	0.0158896401427792
16.2193672433655	0.0159623087411585
16.3016990901424	0.0160209019904364
16.3840309369194	0.0163026627413643
16.4663627836964	0.0165466913496204
16.5486938090114	0.016746563788827
16.6310256557883	0.0169215040256954
16.7133575025653	0.0173581043581636
16.7956893493422	0.017285139790065
16.8780211961192	0.0175693238836713
16.9603530428962	0.0180219775211813
17.0426848896731	0.0178221585410591
17.1250167364501	0.0176278715490873
17.207348583227	0.0185738502261211
17.289680430004	0.0183104132719207
17.372012276781	0.018194215408032
17.4543441235579	0.0184375736424638
17.5366759703349	0.018607071341447
17.6190078171118	0.0192770247325866
17.7013396638888	0.0194810133043661
17.7836715106658	0.0201629348331605
17.8660033574427	0.019483553727551
17.9483352042197	0.0199914467448168
18.0306670509966	0.0196149168967817
18.1129988977736	0.019691315542835
18.1953307445506	0.0203242070029068
18.2776625913275	0.020402271001957
18.3599944381045	0.0205284772841228
18.4423254634195	0.020700803769583
18.5246573101964	0.0206599214313886
18.6069891569734	0.0212189851018466
18.6893210037504	0.0210948314742276
18.7716528505273	0.0214973211807592
18.8539846973043	0.0217186732465368
18.9363165440812	0.0216633533357945
19.0186483908582	0.0218399623983027
19.1009802376352	0.0222167900853616
19.1833120844121	0.0226018701811587
19.2656439311891	0.0226039822450627
19.347975777966	0.0230357556811461
19.430307624743	0.0232787789394576
19.51263947152	0.0229882689390856
19.5949713182969	0.0232251310110461
19.6773031650739	0.0237010055782775
19.7596350118508	0.0235104027596306
19.8419668586278	0.0242521597498146
19.9242987054048	0.0241704667238021
20.0066305521817	0.024546618329151
20.0889623989587	0.0247156660020887
20.1712942457357	0.0250396283352584
20.2536260925126	0.0249399265091523
20.3359579392896	0.0250311948228136
20.4182889646046	0.0250400506707017
20.5006208113815	0.0253345629901782
20.5829526581585	0.0257432738337806
20.6652845049354	0.0260070662868364
20.7476163517124	0.0261311222258588
20.8299481984894	0.0262415865260848
20.9122800452663	0.0266538614868975
20.9946118920433	0.026631515169941
21.0769437388203	0.0267314180952734
21.1592755855972	0.0270902899622077
21.2416074323742	0.0270798920590107
21.3239392791511	0.0272843671167574
21.4062711259281	0.0274121987806866
21.4886029727051	0.0276644397161001
21.570934819482	0.0280993710512769
21.653266666259	0.0283564712478813
21.7355985130359	0.0284195875985887
21.8179303598129	0.0284657969277081
21.9002622065899	0.0282041056896121
21.9825940533668	0.0283660221223407
22.0649259001438	0.0285060229335526
22.1472577469207	0.0285939635385203
22.2295895936977	0.0291453552560014
22.3119214404747	0.0296752719013366
22.3942524657897	0.0297923350418433
22.4765843125666	0.0298767259256957
22.5589161593436	0.0300480511902801
22.6412480061205	0.0302883533951566
22.7235798528975	0.0300909774608589
22.8059116996745	0.0302133049215539
22.8882435464514	0.0302371164165587
22.9705753932284	0.0304587010683048
23.0529072400053	0.0307882672672984
23.1352390867823	0.0311702118079414
23.2175709335593	0.031602694993961
23.2999027803362	0.0318958971471166
23.3822346271132	0.0319012798521746
23.4645664738901	0.0316883512185572
23.5468983206671	0.0315234601342
23.6292301674441	0.0317800140893475
23.711562014221	0.0321669107678758
23.793893860998	0.0321506971648047
23.8762257077749	0.0325984367503253
23.9585575545519	0.0330140164194665
24.0408894013289	0.0333765807508729
24.1232212481058	0.0340271085573479
24.2055530948828	0.0338773564769762
24.2878841201978	0.034099308310258
24.3702159669747	0.0339398135885749
24.4525478137517	0.0340740578527357
24.5348796605287	0.0343931619536808
24.6172115073056	0.0345745323897806
24.6995433540826	0.0352168845808384
24.7818752008595	0.0354615679878981
24.8642070476365	0.0354537634114607
24.9465388944135	0.0353863489718751
25.0288707411904	0.0353056131616935
25.1112025879674	0.0349822546072041
25.1935344347443	0.0353837674654941
25.2758662815213	0.0357190732661352
25.3581981282983	0.0358562903861854
25.4405299750752	0.0363913044969675
25.5228618218522	0.0368373361910295
25.6051936686291	0.0368280557620808
25.6875255154061	0.0370034288881335
25.7698573621831	0.0371891335155831
25.85218920896	0.0372819069247671
25.934521055737	0.0368346648910801
26.0168529025139	0.0373175341968669
26.0991847492909	0.0372461357633947
26.1815165960679	0.037809957486647
26.2638476213829	0.0385748803724236
26.3461794681598	0.0388227624778874
26.4285113149368	0.0388393886360358
26.5108431617137	0.0388618212729745
26.5931750084907	0.03873707878527
26.6755068552677	0.0385906390536073
26.7578387020446	0.0385778436120534
26.8401705488216	0.0388005242533095
26.9225023955985	0.0387745590764443
27.0048342423755	0.039423969731225
27.0871660891525	0.0400810646960083
27.1694979359294	0.0405362037122
27.2518297827064	0.0406973908163408
27.3341616294833	0.0408186682665638
27.4164934762603	0.0407035910977478
27.4988253230373	0.0404848834986319
27.5811571698142	0.0407304570897046
27.6634890165912	0.0409369453419467
27.7458208633681	0.0413065482839706
27.8281527101451	0.0418677997317579
27.9104845569221	0.0422729686775947
27.992816403699	0.0423888173267725
28.075148250476	0.042370012998123
28.157479275791	0.0424822558744083
28.2398111225679	0.0426055911673934
28.3221429693449	0.0429584561136799
28.4044748161219	0.0429245646594259
28.4868066628988	0.0432483510563554
28.5691385096758	0.0437345998388694
28.6514703564527	0.044270770151131
28.7338022032297	0.0447371208016852
28.8161340500067	0.0449058888221755
28.8984658967836	0.0448906593097212
28.9807977435606	0.0447346469217714
29.0631295903375	0.0445515043531476
29.1454614371145	0.0450067676233717
29.2277932838915	0.0454633786478343
29.3101251306684	0.0460331032699499
29.3924569774454	0.0465654297955773
29.4747888242224	0.0467697238128078
29.5571206709993	0.0468638925576637
29.6394525177763	0.0472536857920228
29.7217843645532	0.0474456084055111
29.8041162113302	0.0475923896464276
29.8864480581072	0.0475210355141465
29.9687799048841	0.0479363755256524
30.0511117516611	0.0482631424367713
30.1334427769761	0.048747383540275
30.215774623753	0.0494004163870796
30.29810647053	0.0499935170477872
30.380438317307	0.0502343816953865
30.4627701640839	0.0503531574015557
30.5451020108609	0.0503670896196693
30.6274338576378	0.0504803522684021
30.7097657044148	0.050899436943429
30.7920975511918	0.0513753686800591
30.8744293979687	0.0515674924314424
30.9567612447457	0.0518009254108885
31.0390930915226	0.0525727376770059
31.1214249382996	0.053032195519847
31.2037567850766	0.053358570063809
31.2860886318535	0.0532064095357753
31.3684204786305	0.0532411841561345
31.4507523254074	0.0532019370838149
31.5330841721844	0.0532686235699115
31.6154160189614	0.0535953775411441
31.6977478657383	0.0539261780383582
31.7800797125153	0.0545674077650119
31.8624115592922	0.054960559133774
31.9447434060692	0.0553787419930372
32.0270744313842	0.0555175498033174
32.1094062781612	0.0558628953731657
32.1917381249381	0.0558449484185609
32.2740699717151	0.0559705999813807
32.356401818492	0.0562324895100308
32.438733665269	0.0565048547019178
32.521065512046	0.0567172132033887
32.6033973588229	0.0572178404801356
32.6857292055999	0.0574542749586451
32.7680610523768	0.0578806051909861
32.8503928991538	0.0580053306219964
32.9327247459308	0.0581958959762772
33.0150565927077	0.058034146828362
33.0973884394847	0.058471191244148
33.1797202862616	0.0586299988210842
33.2620521330386	0.0593962744720044
33.3443839798156	0.0596223714083027
33.4267158265925	0.0600343088342552
33.5090476733695	0.0603386528359855
33.5913795201464	0.0604828713673094
33.6737113669234	0.060728834182052
33.7560432137004	0.0608680382150471
33.8383750604773	0.0610294572279818
33.9207069072543	0.0613134366667225
34.0030379325693	0.0621226203554312
34.0853697793462	0.0624504758090233
34.1677016261232	0.0625634862271161
34.2500334729002	0.063225508618563
34.3323653196771	0.063630467668503
34.4146971664541	0.0635527833853244
34.497029013231	0.063506153899416
34.579360860008	0.0636363608737692
34.661692706785	0.0637040727081594
34.7440245535619	0.0642085931892682
34.8263564003389	0.0646367702574552
34.9086882471158	0.0649555260877729
34.9910200938928	0.06543823262073
35.0733519406698	0.0658040690485561
35.1556837874467	0.0660717480294829
35.2380156342237	0.0663367446992961
35.3203474810007	0.0664356287651408
35.4026793277776	0.0666948810072571
35.4850111745546	0.0669270396653764
35.5673430213315	0.0673515249594701
35.6496748681085	0.067959459056104
35.7320067148855	0.0685620724148338
35.8143385616624	0.0689486949894099
35.8966704084394	0.0691555869255506
35.9790014337544	0.0691146071901898
36.0613332805313	0.0693029893866429
36.1436651273083	0.0694421315213333
36.2259969740852	0.0696739294141012
36.3083288208622	0.0698907178158668
36.3906606676392	0.0703290640577832
36.4729925144161	0.0708995824598723
36.5553243611931	0.0713282246518964
36.63765620797	0.0716653800517847
36.719988054747	0.0718627744952129
36.802319901524	0.0719751152930505
36.8846517483009	0.0721314214975302
36.9669835950779	0.0724340254533161
37.0493154418549	0.0725670972090998
37.1316472886318	0.0729209784551909
37.2139791354088	0.0734816350633826
37.2963109821857	0.0740864879976558
37.3786428289627	0.0744230329442591
37.4609746757397	0.0749604899858027
37.5433065225166	0.0749408713968859
37.6256383692936	0.0753191896126639
37.7079702160705	0.07541976486978
37.7903020628475	0.0754881476297316
37.8726330881625	0.0756835555384142
37.9549649349395	0.0760153394179466
38.0372967817164	0.0765480515069161
38.1196286284934	0.0770341078208817
38.2019604752703	0.0775085786452876
38.2842923220473	0.0778330407862828
38.3666241688243	0.0779819449834318
38.4489560156012	0.0779517786866689
38.5312878623782	0.0781191267687267
38.6136197091551	0.0783063523374009
38.6959515559321	0.0788730082258599
38.7782834027091	0.0792738934289272
38.860615249486	0.0799133659708891
38.942947096263	0.0801446890396208
39.0252789430399	0.080534167640455
39.1076107898169	0.0808477001272055
39.1899426365939	0.0809590013626804
39.2722744833708	0.0811169255858264
39.3546063301478	0.081450537991077
39.4369381769247	0.0817133851741182
39.5192700237017	0.081963641367696
39.6016018704787	0.0824331146882201
39.6839337172556	0.0828766377712229
39.7662655640326	0.0833027491270843
39.8485965893476	0.083633043790749
39.9309284361245	0.0839187036557566
40.0132602829015	0.0839509562564295
40.0955921296785	0.0840674416508173
40.1779239764554	0.0842733380286972
40.2602558232324	0.0847972509383698
40.3425876700093	0.0851752997338307
40.4249195167863	0.0857653889293103
40.5072513635633	0.0862191678342377
40.5895832103402	0.0866337406472393
40.6719150571172	0.0870584495410598
40.7542469038941	0.0872405620871861
40.8365787506711	0.0872046374730975
40.9189105974481	0.0874111431291095
41.001242444225	0.087802935149608
41.083574291002	0.0880454496704408
41.1659061377789	0.0886663615431334
41.2482379845559	0.0890869216849271
41.3305698313329	0.0896436421956745
41.4129016781098	0.0901537278276367
41.4952335248868	0.0903372128788352
41.5775653716637	0.0905459848069227
41.6598972184407	0.0907650847731955
41.7422282437557	0.0911148607375442
41.8245600905327	0.0915065410241991
41.9068919373096	0.0919471152089652
41.9892237840866	0.0925614165822754
42.0715556308635	0.0930882372221061
42.1538874776405	0.0935179627268899
42.2362193244175	0.0938635169873016
42.3185511711944	0.0941165603503429
42.4008830179714	0.0941841604480602
42.4832148647483	0.094274569340119
42.5655467115253	0.0945895849123245
42.6478785583023	0.0950031399636538
42.7302104050792	0.0954247558568153
42.8125422518562	0.0958889073538806
42.8948740986331	0.0964292242385716
42.9772059454101	0.0969326258156313
43.0595377921871	0.0971941373062566
43.141869638964	0.0973842613962662
43.224201485741	0.0974983269281637
43.306533332518	0.0977661457834143
43.3888651792949	0.0981686183691181
43.4711970260719	0.0984838426960206
43.5535288728488	0.0990277403641559
43.6358607196258	0.0994626685332104
43.7181917449408	0.0998780244545518
43.8005235917177	0.10018294190734
43.8828554384947	0.100423034509636
43.9651872852717	0.100657926154746
44.0475191320486	0.100714309842037
44.1298509788256	0.100895555264877
44.2121828256026	0.101258053023775
44.2945146723795	0.101819805113124
44.3768465191565	0.10237120534056
44.4591783659334	0.102978624495738
44.5415102127104	0.103244857318929
44.6238420594874	0.103581551067623
44.7061739062643	0.103890023744751
44.7885057530413	0.104145805506522
44.8708375998182	0.104354874703033
44.9531694465952	0.104744563388393
45.0355012933721	0.105230440690537
45.1178331401491	0.105699991968217
45.2001649869261	0.106156664050647
45.282496833703	0.106690394278545
45.36482868048	0.107047306014892
45.447160527257	0.107261566463675
45.5294923740339	0.10736417653678
45.6118233993489	0.107673021660053
45.6941552461259	0.107936872016271
45.7764870929028	0.10833045589979
45.8588189396798	0.108787260568898
45.9411507864567	0.109311853633704
46.0234826332337	0.109713965138104
46.1058144800107	0.110246184238153
46.1881463267876	0.110576195092008
46.2704781735646	0.110929081448524
46.3528100203416	0.111284255873092
46.4351418671185	0.111465868243568
46.5174737138955	0.111847786970458
46.5998055606724	0.112242669982726
46.6821374074494	0.112738582534549
46.7644692542264	0.113361139196949
46.8468011010033	0.113769708817536
46.9291329477803	0.11420772131979
47.0114647945572	0.114437875165102
47.0937966413342	0.114595637146407
47.1761284881112	0.114757780090336
47.2584603348881	0.115049717016868
47.3407921816651	0.115371070709508
47.423124028442	0.115826325836657
47.505455875219	0.116433933214365
47.587786900534	0.116903316094327
47.670118747311	0.117421517534344
47.7524505940879	0.117844296395074
47.8347824408649	0.118142180538636
47.9171142876418	0.118525276993243
47.9994461344188	0.118763927543294
48.0817779811958	0.119113217413078
48.1641098279727	0.119611470895971
48.2464416747497	0.120129665271866
48.3287735215266	0.12066356831138
48.4111053683036	0.121341469942819
48.4934372150806	0.121630888043138
48.5757690618575	0.121973253659023
48.6581009086345	0.122325603510121
48.7404327554114	0.122553945130011
48.8227646021884	0.122807548614707
48.9050964489654	0.123253599210245
48.9874282957423	0.123658393760466
49.0697601425193	0.124352541975652
49.1520919892962	0.125009862397206
49.2344238360732	0.12568369159554
49.3167556828502	0.126070235341498
49.3990875296271	0.126392014032066
49.4814193764041	0.126701179747624
49.5637504017191	0.1269250251437
49.646082248496	0.127292046590661
49.728414095273	0.127690182465887
49.81074594205	0.128275497701566
49.8930777888269	0.128908851652227
49.9754096356039	0.129418108329794
50.0577414823808	0.12980480394022
50.1400733291578	0.130280435776122
50.2224051759348	0.130636800415584
50.3047370227117	0.130991877753278
50.3870688694887	0.131367528944362
50.4694007162656	0.13161384774462
50.5517325630426	0.131971041706302
50.6340644098196	0.132579914259704
50.7163962565965	0.133059618934262
50.7987281033735	0.133623573633709
50.8810599501504	0.134188887021221
50.9633917969274	0.134561056128504
51.0457236437044	0.134876782639946
51.1280554904813	0.135133419160434
51.2103873372583	0.135696096621421
51.2927191840352	0.136080297578322
51.3750510308122	0.136664931772316
51.4573820561272	0.137204854707261
51.5397139029042	0.137733425164914
51.6220457496811	0.138382508169889
51.7043775964581	0.138748266874457
51.786709443235	0.139100985823552
51.869041290012	0.139450616723476
51.951373136789	0.1398729440746
52.0337049835659	0.140320871538405
52.1160368303429	0.140693086557763
52.1983686771199	0.141134216252227
52.2807005238968	0.141728681270217
52.3630323706738	0.142408189607353
52.4453642174507	0.14289856419906
52.5276960642277	0.143330123055611
52.6100279110047	0.143679850023816
52.6923597577816	0.144013135121621
52.7746916045586	0.144299226247009
52.8570234513355	0.144680924590282
52.9393552981125	0.145174094008809
53.0216871448894	0.145633847302643
53.1040189916664	0.146255214683856
53.1863508384434	0.146717556643449
53.2686826852203	0.147212573853224
53.3510145319973	0.147638206807718
53.4333455573123	0.147976569848906
53.5156774040893	0.148231916464558
53.5980092508662	0.148575386243207
53.6803410976432	0.148834983856737
53.7626729444201	0.149368429425999
53.8450047911971	0.150035052777002
53.9273366379741	0.150437839607657
54.009668484751	0.151105368147093
54.092000331528	0.151584856106848
54.1743321783049	0.151869338404474
54.2566640250819	0.152188305461459
54.3389958718589	0.152546648998116
54.4213277186358	0.152932267221533
54.5036595654128	0.153489417870324
54.5859914121897	0.154054751318433
54.6683232589667	0.154689057954079
54.7506551057437	0.155361432943087
54.8329869525206	0.155860783232249
54.9153187992976	0.156256543459407
54.9976506460745	0.156487954237367
55.0799824928515	0.156744460472439
55.1623143396285	0.157068794592499
55.2446461864054	0.157397545778599
55.3269772117204	0.157923657488083
55.4093090584974	0.158614335455881
55.4916409052743	0.159125865714862
55.5739727520513	0.159761384436828
55.6563045988283	0.160182450064153
55.7386364456052	0.160610325193484
55.8209682923822	0.160963186962331
55.9033001391591	0.161410279039523
55.9856319859361	0.161869164955422
56.0679638327131	0.162344410575328
56.15029567949	0.16289454636272
56.232627526267	0.163525557477167
56.3149593730439	0.164128989374249
56.3972912198209	0.16469183311089
56.4796230665979	0.165110338838237
56.5619549133748	0.16549157724966
56.6442867601518	0.165708950335285
56.7266186069287	0.166028881055409
56.8089504537057	0.166433147777103
56.8912823004827	0.166910852673337
56.9736141472596	0.167515186052311
57.0559459940366	0.168089021345273
57.1382778408135	0.168694365025679
57.2206096875905	0.169161741459314
57.3029407129055	0.169657164757053
57.3852725596825	0.170039131989654
57.4676044064594	0.170370202706968
57.5499362532364	0.170774998860527
57.6322681000133	0.171311009517038
57.7145999467903	0.171903474766136
57.7969317935673	0.172477795880152
57.8792636403442	0.17314154746294
57.9615954871212	0.17363636405732
58.0439273338981	0.17418542525883
58.1262591806751	0.174484702241572
58.2085910274521	0.174868115044333
58.290922874229	0.175209064468881
58.373254721006	0.175477868330538
58.4555865677829	0.176047277984314
58.5379184145599	0.176568265517671
58.6202502613369	0.177167031255901
58.7025821081138	0.177753093675702
58.7849139548908	0.178289934333494
58.8672458016677	0.178732734801182
58.9495776484447	0.179267409650214
59.0319094952217	0.179729324782186
59.1142413419986	0.180246524682546
59.1965723673136	0.180773272134681
59.2789042140906	0.181330603743822
59.3612360608675	0.182011170529707
59.4435679076445	0.182576034576837
59.5258997544215	0.183240069554454
59.6082316011984	0.183698251057648
59.6905634479754	0.184091068347216
59.7728952947523	0.184517948953856
59.8552271415293	0.184756656648783
59.9375589883063	0.185088337200683
60.0198908350832	0.185539665940019
60.1022226818602	0.186099214664757
60.1845545286371	0.186751476354697
60.2668863754141	0.187373240892334
60.3492182221911	0.188025906651917
60.431550068968	0.188412012035647
60.513881915745	0.188884957968013
60.5962137625219	0.189312761833656
60.6785456092989	0.189786346121173
60.7608774560759	0.190271291977855
60.8432093028528	0.190996823850166
60.9255411496298	0.191546604394294
61.0078729964067	0.192279725481648
61.0902048431837	0.192822459154191
61.1725358684987	0.193435328123582
61.2548677152757	0.193895725148467
61.3371995620526	0.194275428080156
61.4195314088296	0.194620944530069
61.5018632556066	0.195009649397379
61.5841951023835	0.195406935974671
61.6665269491605	0.195893242603759
61.7488587959374	0.196443995403034
61.8311906427144	0.197133029609148
61.9135224894913	0.197775496229545
61.9958543362683	0.198411035040402
62.0781861830453	0.198832521374366
62.1605180298222	0.199275067269597
62.2428498765992	0.199704509964299
62.3251817233762	0.200168553783025
62.4075135701531	0.200761734507865
62.4898454169301	0.201330019561023
62.572177263707	0.202009490304583
62.654509110484	0.202647965403889
62.736840957261	0.203241637419997
62.8191728040379	0.203758934699603
62.9015046508149	0.204134838963552
62.9838364975918	0.204656597929171
63.0661683443688	0.204947377499819
63.1484993696838	0.205386368085828
63.2308312164608	0.205975706409507
63.3131630632377	0.206628430870148
63.3954949100147	0.207285649036419
63.4778267567916	0.207927895244904
63.5601586035686	0.20843414193703
63.6424904503456	0.208952075534604
63.7248222971225	0.209410993498413
63.8071541438995	0.20985900265704
63.8894859906764	0.210334082010724
63.9718178374534	0.210911114125241
64.0541496842304	0.21153861073072
64.1364815310073	0.212243275583879
64.2188133777843	0.212858959902826
64.3011452245612	0.21350957291732
64.3834770713382	0.214102740589097
64.4658089181152	0.214598650641598
64.5481407648921	0.21501535366924
64.6304726116691	0.215322683760063
64.712804458446	0.215752677758057
64.795136305223	0.216273266607103
64.877468152	0.216923879621598
64.9597999987769	0.217658082783368
65.0421310240919	0.218300022886203
65.1244628708689	0.21895934026609
65.2067947176458	0.219480771528144
65.2891265644228	0.219972055788202
65.3714584111998	0.220453748791358
65.4537902579767	0.220991287505088
65.5361221047537	0.221546876134174
65.6184539515306	0.222147739171445
65.7007857983076	0.222893217142894
65.7831176450846	0.223604847936759
65.8654494918615	0.224166382283283
65.9477813386385	0.224774073591055
66.0301131854154	0.225209191076683
66.1124450321924	0.225618960541629
66.1947768789693	0.226045095180798
66.2771087257463	0.226461714014297
66.3594405725233	0.227051191045634
66.4417724193002	0.227781756137612
66.5241042660772	0.228380691169544
66.6064361128542	0.229089757875888
66.6887679596311	0.229822097071553
66.7710998064081	0.230455745291452
66.853431653185	0.230917029094669
66.935763499962	0.231393007591257
67.018094525277	0.231859556239992
67.100426372054	0.23234735567171
67.1827582188309	0.232928248107056
67.2650900656079	0.233550313374442
67.3474219123848	0.234368532709439
67.4297537591618	0.234921820887041
67.5120856059388	0.235506572369976
67.5944174527157	0.236007095482524
67.6767492994927	0.236419144168864
67.7590811462697	0.236845835581538
67.8414129930466	0.237346738279805
67.9237448398236	0.237792974843768
68.0060766866005	0.238433484268631
68.0884085333775	0.239020860850839
68.1707403801545	0.23986660149438
68.2530722269314	0.240435430965906
68.3354040737084	0.241047329424959
68.4177359204853	0.241652211768236
68.5000677672623	0.24206712422496
68.5823996140392	0.242592959075578
68.6647314608162	0.243126679664581
68.7470633075932	0.24374232913449
68.8293951543701	0.244408764508179
68.9117261796851	0.245114988117776
68.9940580264621	0.245806819150169
69.0763898732391	0.246456342969537
69.158721720016	0.24693533530901
69.241053566793	0.247361546748102
69.3233854135699	0.247797214641037
69.4057172603469	0.248370938728315
69.4880491071238	0.248833972613433
69.5703809539008	0.24940438403322
69.6527128006778	0.250087590329564
69.7350446474547	0.250800690837983
69.8173764942317	0.2513976767288
69.8997083410087	0.25199022091875
69.9820401877856	0.252501316672947
70.0643720345626	0.252921826818868
70.1467038813395	0.253473931128911
70.2290357281165	0.253951407511656
70.3113675748935	0.254542461775554
70.3936994216704	0.25530817616362
70.4760312684474	0.255924303362437
70.5583631152243	0.256636835713645
70.6406949620013	0.257337633700581
70.7230268087783	0.257955583706856
70.8053586555552	0.258455431068737
70.8876896808702	0.258901756608566
70.9700215276472	0.259425415172134
71.0523533744241	0.259937426923154
71.1346852212011	0.260596863402811
71.217017067978	0.261251756435614
71.299348914755	0.261958109727017
71.381680761532	0.262674579264997
71.4640126083089	0.263253927930404
71.5463444550859	0.263794186387547
71.6286763018629	0.264410857570886
71.7110081486398	0.264947262394066
71.7933399954168	0.265395250190563
71.8756718421937	0.265933699808157
71.9580036889707	0.266618853896925
72.0403355357477	0.267335142804655
72.1226673825246	0.268026970743546
72.2049992293016	0.268732487271352
72.2873310760785	0.269281510879286
72.3696629228555	0.269825217221959
72.4519947696325	0.270236736985729
72.5343266164094	0.270784961150132
72.6166584631864	0.271298011685424
72.6989903099633	0.272015737458126
72.7813213352783	0.272763057137567
72.8636531820553	0.27353315679841
72.9459850288323	0.274250874280909
73.0283168756092	0.274900613664448
73.1106487223862	0.275450310542591
73.1929805691631	0.275997643260115
73.2753124159401	0.276590421697847
73.3576442627171	0.277096778860009
73.439976109494	0.277608926668463
73.522307956271	0.278239196408534
73.6046398030479	0.279049399729162
73.6869716498249	0.279697365895566
73.7693034966019	0.280364735591296
73.8516353433788	0.281030540013486
73.9339671901558	0.281555549371035
74.0162990369327	0.282022936688511
74.0986308837097	0.282424851642451
74.1809627304867	0.282982897859644
74.2632945772636	0.283555510814349
74.3456264240406	0.284284833366002
74.4279582708175	0.284899376777434
74.5102901175945	0.285666836314777
74.5926219643715	0.286286966767351
74.6749538111484	0.286932798220334
74.7572848364634	0.287477292698285
74.8396166832404	0.28807315758185
74.9219485300173	0.288688752396773
75.0042803767943	0.289257257060174
75.0866122235713	0.289932839188693
75.1689440703482	0.290705337481936
75.2512759171252	0.291539127451954
75.3336077639022	0.29222840020657
75.4159396106791	0.292897164278798
75.4982714574561	0.293524482611878
75.580603304233	0.293982986829424
75.66293515101	0.294510027268126
75.7452669977869	0.294903478470654
75.8275988445639	0.295572514355946
75.9099306913409	0.296115334288111
75.9922625381178	0.296850302478219
76.0745943848948	0.297486429459726
76.1569262316717	0.298123208434194
76.2392580784487	0.298761515296115
76.3215899252257	0.299284922663669
76.4039217720026	0.299782649261175
76.4862536187796	0.300345173376964
76.5685854655565	0.300850855835344
76.6509173123335	0.301507300324679
76.7332483376485	0.302166661947283
76.8155801844255	0.302953253304633
76.8979120312024	0.303662443203977
76.9802438779794	0.304282324969289
77.0625757247564	0.304883886420892
77.1449075715333	0.305355840858046
77.2272394183103	0.30591586668922
77.3095712650872	0.306487272452503
77.3919031118642	0.307020494893607
77.4742349586411	0.307683471667691
77.5565668054181	0.308448754936847
77.6388986521951	0.309036448451957
77.721230498972	0.309823155061065
77.803562345749	0.310432970594536
77.885894192526	0.311133880664278
77.9682260393029	0.311684924403505
78.0505578860799	0.312172652298023
78.1328897328568	0.31289083400366
78.2152215796338	0.313516495427679
78.2975534264107	0.314206123651914
78.3798852731877	0.314960615980143
78.4622171199647	0.315636931777582
78.5445489667416	0.316385438653869
78.6268799920566	0.317066996708612
78.7092118388336	0.317660310680328
78.7915436856106	0.318188994352555
78.8738755323875	0.318701315576235
78.9562073791645	0.319266052676667
79.0385392259414	0.319894688011007
79.1208710727184	0.32060189910747
79.2032029194954	0.321363699547744
79.2855347662723	0.322048513228846
79.3678666130493	0.322760108041905
79.4501984598262	0.32332007973682
79.5325303066032	0.323966317466394
79.6148621533802	0.324529191581587
79.6971940001571	0.325179121988783
79.7795258469341	0.325899361438152
79.861857693711	0.326606137746889
79.944189540488	0.327377907747113
80.0265213872649	0.328077095925419
80.1088532340419	0.328804028747918
80.1911850808189	0.329522325233741
80.2735169275958	0.330086359883201
80.3558487743728	0.330646905290423
80.4381806211498	0.331160365544769
80.5205124679267	0.331759860575747
80.6028434932417	0.332353180017677
80.6851753400187	0.333126035100935
80.7675071867956	0.33387653426701
80.8498390335726	0.334636504260389
80.9321708803496	0.335369873261629
81.0145027271265	0.336021200459763
81.0968345739035	0.336643678219036
81.1791664206804	0.337243756205098
81.2614982674574	0.3379039366622
81.3438301142344	0.338555329691534
81.4261619610113	0.339228602446461
81.5084938077883	0.340005092581462
81.5908256545652	0.340777668683788
81.6731575013422	0.341502708057612
81.7554893481192	0.342143393802573
81.8378211948961	0.342747074490663
81.9201530416731	0.343374853453516
82.0024848884501	0.344056441217182
82.084816735227	0.344622935671128


==> tikz/st_validation_translating_droplet_energy_example_N256-4.tsv <==
0	0
0.0823318139184818	5.11871825389173e-06
0.164663627836964	9.54613145253343e-06
0.246995433540826	1.59466194222926e-05
0.329327247459308	2.13300483867704e-05
0.411659061377789	2.91742209725223e-05
0.493990875296271	3.69290489888432e-05
0.576322681000134	4.63708777339951e-05
0.658654494918615	5.54264710363556e-05
0.740986308837097	6.43645923817406e-05
0.823318139184818	7.42362539421914e-05
0.905649903815582	8.26913775251235e-05
0.987981750592542	9.30208330052193e-05
1.07031351522331	0.000102724562569355
1.15264536200027	0.000114440212512239
1.23497720877723	0.000125403595985402
1.31730897340799	0.000136540048561462
1.39964082018495	0.000147649938446314
1.48197258481572	0.000157735791955261
1.56430443159268	0.00016904719639711
1.64663627836964	0.00017957186446434
1.7289680430004	0.000192694400040636
1.81129988977736	0.000204020060955099
1.89363165440812	0.000216675575416476
1.97596350118508	0.000228916811268068
2.05829526581585	0.000239908097936757
2.14062711259281	0.000252084126258639
2.22295895936977	0.000263092815235326
2.30529072400053	0.000276165072232496
2.38762257077749	0.000287764276213692
2.46995433540826	0.000301463632499584
2.55228618218522	0.000313849586087658
2.63461794681598	0.000326052957351372
2.71694979359294	0.000338921934845752
2.7992816403699	0.000350177150028703
2.88161340500067	0.000363101105289838
2.96394525177763	0.000374742961343346
3.04627701640839	0.000389177430223574
3.12860886318535	0.000401188718466365
3.21094062781612	0.000414589472209218
3.29327247459308	0.00042780318875117
3.37560432137004	0.000438796851105652
3.4579360860008	0.000452054212271446
3.54026793277776	0.00046385592525688
3.62259969740852	0.000477438764458867
3.70493154418548	0.000490269724303112
3.78726330881625	0.000503911730569485
3.86959515559321	0.000516021603647023
3.95192700237017	0.000527870768101066
4.03425876700093	0.000541499397901411
4.11659061377789	0.000551775145081735
4.19892237840866	0.000566306660072572
4.28125422518562	0.00057869649108061
4.36358607196258	0.000591927025655081
4.44591783659334	0.000605296221014617
4.5282496833703	0.0006173045823815
4.61058144800107	0.000629750756219989
4.69291329477803	0.000640978557140832
4.77524505940879	0.000655010269304877
4.85757690618575	0.000666595336431957
4.93990875296271	0.000679944812423308
5.02224051759348	0.00069353161375813
5.10457236437044	0.000705707654642642
5.1869041290012	0.000718101812778852
5.26923597577816	0.000730024658756523
5.35156774040892	0.000743120378295237
5.43389958718589	0.000754094655247552
5.51623143396285	0.000768500327485918
5.59856319859361	0.000781244504360248
5.68089504537057	0.000792998777383386
5.76322681000133	0.000805640969373521
5.84555865677829	0.000817009179756053
5.92789042140906	0.000828355525786179
6.01022226818602	0.000839905040009666
6.09255411496298	0.000853647603811548
6.17488587959374	0.000864915387943715
6.2572177263707	0.000878269479381259
6.33954949100147	0.000890803077147881
6.42188133777843	0.000901431799717175
6.50421310240919	0.000913399850131444
6.58654494918615	0.0009247576064628
6.66887679596311	0.000937233774335343
6.75120856059388	0.000948178906079967
6.83354040737084	0.000960959219284543
6.9158721720016	0.000972432908131951
6.99820401877856	0.000982682204090833
7.08053586555552	0.000994660081839478
7.16286763018629	0.00100499339576355
7.24519947696325	0.00101661251223979
7.32753124159401	0.00102784533877859
7.40986308837097	0.0010404360124787
7.49219485300173	0.00105170319403846
7.5745266997787	0.00106205595061333
7.65685854655566	0.00107387999518292
7.73919031118642	0.00108313780724749
7.82152215796338	0.00109362559229079
7.90385392259414	0.00110454235739012
7.9861857693711	0.00111636796455474
8.06851753400187	0.00112634958321431
8.15084938077883	0.00113827397811147
8.23318139184818	0.00114929716670236
8.31551323862514	0.00115769366541346
8.3978450854021	0.00116898773882986
8.48017693217906	0.00117883932106316
8.56250877895602	0.00118928741658906
8.64484062573298	0.00120028574956344
8.72717247250994	0.00121143042557874
8.80950349782494	0.00122013054797092
8.8918353446019	0.00122971422438199
8.97416719137886	0.00123994013724948
9.05649903815582	0.00124716599933994
9.13883088493278	0.00125962809857571
9.22116273170974	0.00126942009744245
9.3034945784867	0.0012801611231349
9.38582642526366	0.00128922368523568
9.46815827204062	0.00129920965912901
9.55049011881758	0.00130858656832294
9.63282196559454	0.00131571600939739
9.7151538123715	0.00132683156434939
9.79748565914847	0.00133584201483052
9.87981750592542	0.00134451748853119
9.96214935270238	0.00135508938160959
10.0444811994793	0.00136458317608001
10.1268130462563	0.00137193018974258
10.2091448930333	0.00138228686723504
10.2914767398102	0.00139191063616741
10.3738085865872	0.0013987555208417
10.4561404333641	0.00140997513643561
10.5384722801411	0.00141996956511108
10.6208041269181	0.00142697606302392
10.7031351522331	0.00143708851185674
10.78546699901	0.00144566217251339
10.867798845787	0.0014522308181541
10.9501306925639	0.00146217774631767
11.0324625393409	0.00147306991431528
11.1147943861179	0.00148040116866759
11.1971262328948	0.00149041287227996
11.2794580796718	0.0015011108215435
11.3617899264487	0.00150878201661283
11.4441217732257	0.00151671714197896
11.5264536200027	0.0015257047125341
11.6087854667796	0.0015357283672444
11.6911173135566	0.00154340290810431
11.7734491603336	0.00155390708973784
11.8557810071105	0.00156285805776842
11.9381128538875	0.0015682667923698
12.0204447006644	0.00157812657709518
12.1027765474414	0.00158583458463212
12.1851083942184	0.0015934295534907
12.2674402409953	0.00160330034758834
12.3497720877723	0.00161324561884284
12.4321039345492	0.00161921935877378
12.5144357813262	0.00162855967638359
12.5967676281032	0.00163716410567552
12.6790986534181	0.00164242794439062
12.7614305001951	0.00165246701737161
12.8437623469721	0.00166100731603983
12.926094193749	0.00166790902482911
13.008426040526	0.00167762391395117
13.090757887303	0.00168630198704111
13.1730897340799	0.00169271305372634
13.2554215808569	0.00170146386303028
13.3377534276338	0.00171092260351838
13.4200852744108	0.00171640635503588
13.5024171211878	0.00172624105477302
13.5847489679647	0.00173624320701388
13.6670808147417	0.00174386285729094
13.7494126615186	0.00175149134903772
13.8317445082956	0.00175957787786459
13.9140763550726	0.00176729218567374
13.9964082018495	0.00177336258570678
14.0787400486265	0.00178365566224319
14.1610718954034	0.00179261181452794
14.2434037421804	0.00179987369684807
14.3257355889574	0.00181001223633975
14.4080674357343	0.00181744525855965
14.4903992825113	0.00182300566485089
14.5727303078263	0.00183191031808569
14.6550621546032	0.00184165405655229
14.7373940013802	0.00184825365926772
14.8197258481572	0.00185865383118892
14.9020576949341	0.00186648919682201
14.9843895417111	0.00187145695980868
15.066721388488	0.0018798920874758
15.149053235265	0.00188787456150824
15.231385082042	0.00189525412313476
15.3137169288189	0.00190431884116019
15.3960487755959	0.00191326715538231
15.4783806223728	0.00191918982001626
15.5607124691498	0.00192703424385273
15.6430443159268	0.0019353061548483
15.7253761627037	0.00194021292154977
15.8077080094807	0.00194967229799744
15.8900398562576	0.00195790716847406
15.9723717030346	0.00196571528668658
16.0547035498116	0.00197225160666153
16.1370353965885	0.00198041152859969
16.2193672433655	0.00198789127984265
16.3016990901424	0.00199416213833236
16.3840309369194	0.0020035761219983
16.4663627836964	0.00201066446818183
16.5486938090114	0.00201726828418839
16.6310256557883	0.00202612134321035
16.7133575025653	0.00203326579785394
16.7956893493422	0.00203947135009543
16.8780211961192	0.00204797545018614
16.9603530428962	0.00205444493140404
17.0426848896731	0.00205948936717844
17.1250167364501	0.00206894497672334
17.207348583227	0.00207718325165387
17.289680430004	0.0020842408658903
17.372012276781	0.00209341480787409
17.4543441235579	0.00209987597945914
17.5366759703349	0.0021052872517684
17.6190078171118	0.00211325420114391
17.7013396638888	0.00212247493279469
17.7836715106658	0.00212920930008787
17.8660033574427	0.00213757351934709
17.9483352042197	0.00214681502564585
18.0306670509966	0.00215227097498759
18.1129988977736	0.00215836169233983
18.1953307445506	0.00216602859574307
18.2776625913275	0.00217366807215181
18.3599944381045	0.00218135069053771
18.4423254634195	0.00219018565211004
18.5246573101964	0.00219665034057134
18.6069891569734	0.00220110299742935
18.6893210037504	0.00220844602311704
18.7716528505273	0.00221417431698269
18.8539846973043	0.00222162598414522
18.9363165440812	0.00222991090736599
19.0186483908582	0.0022365711952246
19.1009802376352	0.00224161406038729
19.1833120844121	0.00224927534474864
19.2656439311891	0.00225523734239292
19.347975777966	0.00226171150413369
19.430307624743	0.00227050517926329
19.51263947152	0.00227648932052385
19.5949713182969	0.00228192340815398
19.6773031650739	0.00228979775991036
19.7596350118508	0.00229531309106955
19.8419668586278	0.00230177226376284
19.9242987054048	0.00230843526522502
20.0066305521817	0.00231606049125383
20.0889623989587	0.00232012759684196
20.1712942457357	0.00232815746226496
20.2536260925126	0.00233719036778732
20.3359579392896	0.00234284031271612
20.4182889646046	0.00235099507567628
20.5006208113815	0.0023576655216286
20.5829526581585	0.00236314971500738
20.6652845049354	0.00236873948144802
20.7476163517124	0.00237721365663687
20.8299481984894	0.00238387879610403
20.9122800452663	0.00239054904644903
20.9946118920433	0.00239850513631731
21.0769437388203	0.00240342062452104
21.1592755855972	0.00240774072403279
21.2416074323742	0.0024157730561452
21.3239392791511	0.00242282955549536
21.4062711259281	0.00243026596783344
21.4886029727051	0.00243802670238914
21.570934819482	0.00244302964055168
21.653266666259	0.00244588788913157
21.7355985130359	0.00245242747227801
21.8179303598129	0.00245741517212104
21.9002622065899	0.0024653594514193
21.9825940533668	0.00247189728532323
22.0649259001438	0.00247742712839519
22.1472577469207	0.00248203554206141
22.2295895936977	0.00248760984637533
22.3119214404747	0.00249416730071201
22.3942524657897	0.00249994336548792
22.4765843125666	0.00250708771798941
22.5589161593436	0.00251478485753085
22.6412480061205	0.00251973489334481
22.7235798528975	0.00252451798057496
22.8059116996745	0.00252998114899629
22.8882435464514	0.0025346118252088
22.9705753932284	0.00254168148344249
23.0529072400053	0.00254887400165282
23.1352390867823	0.00255428631301986
23.2175709335593	0.00255830562261019
23.2999027803362	0.00256624541293738
23.3822346271132	0.00257071701409079
23.4645664738901	0.00257682990505118
23.5468983206671	0.00258334126698457
23.6292301674441	0.00258880232861887
23.711562014221	0.00259222079967471
23.793893860998	0.00259977806791038
23.8762257077749	0.00260566943961731
23.9585575545519	0.00261176381446804
24.0408894013289	0.00261790923584996
24.1232212481058	0.00262287747191586
24.2055530948828	0.00262718713642787
24.2878841201978	0.002633756959768
24.3702159669747	0.00263998684993623
24.4525478137517	0.00264792353110678
24.5348796605287	0.00265285922694247
24.6172115073056	0.0026584555031268
24.6995433540826	0.00265984757336374
24.7818752008595	0.0026671109585781
24.8642070476365	0.00267259040579142
24.9465388944135	0.00267853592960228
25.0288707411904	0.00268621489567696
25.1112025879674	0.00269077497273731
25.1935344347443	0.00269476164834928
25.2758662815213	0.002697515042446
25.3581981282983	0.00270374442473312
25.4405299750752	0.00270890356316849
25.5228618218522	0.00271628146543378
25.6051936686291	0.00272265980552427
25.6875255154061	0.00272597713212833
25.7698573621831	0.00272774699460768
25.85218920896	0.00273319020306571
25.934521055737	0.00273826986636026
26.0168529025139	0.00274421819771147
26.0991847492909	0.00275178323459464
26.1815165960679	0.0027562543040998
26.2638476213829	0.00275819998737905
26.3461794681598	0.00276352687088031
26.4285113149368	0.00276837510572245
26.5108431617137	0.00277517304605472
26.5931750084907	0.00278055061420421
26.6755068552677	0.00278602602345621
26.7578387020446	0.00278946758456972
26.8401705488216	0.00279315452469125
26.9225023955985	0.00279957967406604
27.0048342423755	0.00280527932041919
27.0871660891525	0.00281213410372927
27.1694979359294	0.00281674054377989
27.2518297827064	0.00282217843896214
27.3341616294833	0.00282703835978545
27.4164934762603	0.00283171495250556
27.4988253230373	0.00283737244840506
27.5811571698142	0.00284315571698168
27.6634890165912	0.00284835192998337
27.7458208633681	0.00285191213438709
27.8281527101451	0.00285501597814277
27.9104845569221	0.00286062871995521
27.992816403699	0.00286571296870409
28.075148250476	0.00287095872307921
28.157479275791	0.00287618354039757
28.2398111225679	0.0028794437208985
28.3221429693449	0.002880857607482
28.4044748161219	0.00288763151546502
28.4868066628988	0.00289274483331016
28.5691385096758	0.00289821523250603
28.6514703564527	0.00290306852333525
28.7338022032297	0.00290643784913663
28.8161340500067	0.00290771704961166
28.8984658967836	0.0029122044307301
28.9807977435606	0.00291783937868902
29.0631295903375	0.00292561850872673
29.1454614371145	0.00292942007039914
29.2277932838915	0.00293490861439029
29.3101251306684	0.00293857482522888
29.3924569774454	0.00294169850190685
29.4747888242224	0.00294627329280632
29.5571206709993	0.00295225860176902
29.6394525177763	0.0029593649111933
29.7217843645532	0.00296235686680761
29.8041162113302	0.00296675516756043
29.8864480581072	0.00296745662653789
29.9687799048841	0.00297227194445955
30.0511117516611	0.0029778019412634
30.1334427769761	0.00298434797379254
30.215774623753	0.00299051039584612
30.29810647053	0.00299417890294865
30.380438317307	0.00299620511608263
30.4627701640839	0.00300121289519622
30.5451020108609	0.00300636800132911
30.6274338576378	0.00301163037449834
30.7097657044148	0.0030177149483283
30.7920975511918	0.00302245639251433
30.8744293979687	0.00302345187258884
30.9567612447457	0.00302811494548558
31.0390930915226	0.00303214886469802
31.1214249382996	0.0030388601713595
31.2037567850766	0.00304209411784423
31.2860886318535	0.00304705699036497
31.3684204786305	0.00304867414832138
31.4507523254074	0.00305208033836877
31.5330841721844	0.00305813055708346
31.6154160189614	0.00306310772789565
31.6977478657383	0.00306870258899212
31.7800797125153	0.00307080796961451
31.8624115592922	0.00307566124940899
31.9447434060692	0.00307772710820433
32.0270744313842	0.00308201333963851
32.1094062781612	0.00308835504145942
32.1917381249381	0.00309318533692227
32.2740699717151	0.00309664328623207
32.356401818492	0.00310026741942744
32.438733665269	0.00310158249715205
32.521065512046	0.0031075399422576
32.6033973588229	0.00311290315590446
32.6857292055999	0.0031179698552626
32.7680610523768	0.00312148667709404
32.8503928991538	0.00312470813526805
32.9327247459308	0.00312420735308427
33.0150565927077	0.00313116052338653
33.0973884394847	0.00313655500336384
33.1797202862616	0.0031438358940186
33.2620521330386	0.00314787744361416
33.3443839798156	0.00315088498085107
33.4267158265925	0.0031516245149725
33.5090476733695	0.00315572785563768
33.5913795201464	0.00316238250794944
33.6737113669234	0.00317045817755202
33.7560432137004	0.00317354717505167
33.8383750604773	0.00317818141256234
33.9207069072543	0.00318173404354862
34.0030379325693	0.00318349330107432
34.0853697793462	0.00318716914184801
34.1677016261232	0.00319448054875366
34.2500334729002	0.00320075848871878
34.3323653196771	0.00320341007373266
34.4146971664541	0.00320794134832254
34.497029013231	0.00320739385409222
34.579360860008	0.0032115716613511
34.661692706785	0.00321682671933473
34.7440245535619	0.00322244126763829
34.8263564003389	0.00322629965936749
34.9086882471158	0.00322991995030317
34.9910200938928	0.00322972537911753
35.0733519406698	0.00323456919119707
35.1556837874467	0.00323961613497043
35.2380156342237	0.00324458952039431
35.3203474810007	0.00324945965627702
35.4026793277776	0.00325447565882042
35.4850111745546	0.00325294778711718
35.5673430213315	0.00325924097964322
35.6496748681085	0.00326353724033813
35.7320067148855	0.00326993169492555
35.8143385616624	0.00327267196748708
35.8966704084394	0.00327607148208101
35.9790014337544	0.00327786147532638
36.0613332805313	0.00328040084360878
36.1436651273083	0.00328742960916086
36.2259969740852	0.00329281975399331
36.3083288208622	0.00329916032998753
36.3906606676392	0.00330131143301922
36.4729925144161	0.00330649963328867
36.5553243611931	0.00330861657907594
36.63765620797	0.00331245186848664
36.719988054747	0.00331938674233664
36.802319901524	0.00332382554681997
36.8846517483009	0.00332599022814974
36.9669835950779	0.00333100444268757
37.0493154418549	0.00333062669184902
37.1316472886318	0.00333741058363341
37.2139791354088	0.00334322939341869
37.2963109821857	0.00334874105151759
37.3786428289627	0.00335171949174129
37.4609746757397	0.00335481596523197
37.5433065225166	0.00335327253190071
37.6256383692936	0.00335990052078443
37.7079702160705	0.00336559510021008
37.7903020628475	0.00337001827789438
37.8726330881625	0.00337454494486613
37.9549649349395	0.00337661003783147
38.0372967817164	0.00337574429530203
38.1196286284934	0.00337934600363666
38.2019604752703	0.00338617409465861
38.2842923220473	0.00339426588762365
38.3666241688243	0.00339678321065931
38.4489560156012	0.00339954965876235
38.5312878623782	0.00340340005124621
38.6136197091551	0.00340415749381194
38.6959515559321	0.00340791954506931
38.7782834027091	0.00341527960151483
38.860615249486	0.00342140636852272
38.942947096263	0.00342172404367541
39.0252789430399	0.00342675547891955
39.1076107898169	0.00342480938405383
39.1899426365939	0.00343027547498433
39.2722744833708	0.00343709520940504
39.3546063301478	0.00344285255171218
39.4369381769247	0.00344679058334881
39.5192700237017	0.00345013364042643
39.6016018704787	0.0034485643220409
39.6839337172556	0.00345421568658463
39.7662655640326	0.00345997929228718
39.8485965893476	0.00346572303243479
39.9309284361245	0.00346891128574756
40.0132602829015	0.00347442292036226
40.0955921296785	0.00347196000238077
40.1779239764554	0.00347783070233634
40.2602558232324	0.00348416945184486
40.3425876700093	0.00349131248593038
40.4249195167863	0.0034947207169336
40.5072513635633	0.00349754600426542
40.5895832103402	0.00349776301021479
40.6719150571172	0.00350060329055529
40.7542469038941	0.00350594153531447
40.8365787506711	0.00351269682476279
40.9189105974481	0.00351829678872041
41.001242444225	0.00351800951965981
41.083574291002	0.00352370994608439
41.1659061377789	0.00352408015962777
41.2482379845559	0.00352797261494755
41.3305698313329	0.00353460213850934
41.4129016781098	0.00353912871088411
41.4952335248868	0.00353994371095081
41.5775653716637	0.00354567942506789
41.6598972184407	0.00354385835874153
41.7422282437557	0.00355066928611716
41.8245600905327	0.00355610901146337
41.9068919373096	0.00355987553414939
41.9892237840866	0.00356148226333079
42.0715556308635	0.00356635687554649
42.1538874776405	0.00356451621368628
42.2362193244175	0.00357222309454769
42.3185511711944	0.00357882496617599
42.4008830179714	0.00358315065869896
42.4832148647483	0.00358846894028816
42.5655467115253	0.00358833256973094
42.6478785583023	0.00358876709479235
42.7302104050792	0.00359296519909291
42.8125422518562	0.00359915296861072
42.8948740986331	0.00360815563714606
42.9772059454101	0.00360944387460381
43.0595377921871	0.00360990484532214
43.141869638964	0.00361039784763505
43.224201485741	0.00361484541313822
43.306533332518	0.00362299408180803
43.3888651792949	0.00362984681972952
43.4711970260719	0.0036365382000035
43.5535288728488	0.00363558682560701
43.6358607196258	0.0036397110224075
43.7181917449408	0.00363832349650397
43.8005235917177	0.00364457518745694
43.8828554384947	0.00365163367353236
43.9651872852717	0.00365670277242831
44.0475191320486	0.00365729690551747
44.1298509788256	0.00366114815248654
44.2121828256026	0.00365839739710805
44.2945146723795	0.00366480738899048
44.3768465191565	0.00367152597528116
44.4591783659334	0.00367747233537462
44.5415102127104	0.00367761825749196
44.6238420594874	0.00368282027891814
44.7061739062643	0.00367842453445307
44.7885057530413	0.00368467738301657
44.8708375998182	0.00369082093962129
44.9531694465952	0.00369888123716707
45.0355012933721	0.00370218913972359
45.1178331401491	0.00370226051828698
45.2001649869261	0.00370187964216408
45.282496833703	0.00370455113687189
45.36482868048	0.0037105793362762
45.447160527257	0.00371993415231187
45.5294923740339	0.00372321104941057
45.6118233993489	0.00372480073962881
45.6941552461259	0.00372938643304272
45.7764870929028	0.00372846642362918
45.8588189396798	0.00373311460905465
45.9411507864567	0.00374012606656561
46.0234826332337	0.00374626436205022
46.1058144800107	0.00374633256543713
46.1881463267876	0.00375301409564705
46.2704781735646	0.00375034566190142
46.3528100203416	0.00375692492400208
46.4351418671185	0.00376312780272347
46.5174737138955	0.00376894646594473
46.5998055606724	0.00376943680756425
46.6821374074494	0.00377492274754474
46.7644692542264	0.0037726921328727
46.8468011010033	0.00377844863644508
46.9291329477803	0.00378364580315034
47.0114647945572	0.00378829953160059
47.0937966413342	0.00378817546695073
47.1761284881112	0.0037934000929059
47.2584603348881	0.00379268427008872
47.3407921816651	0.00379736993393323
47.423124028442	0.00380295534334815
47.505455875219	0.0038103008965578
47.587786900534	0.00381261400687211
47.670118747311	0.00381068572613665
47.7524505940879	0.0038116035982054
47.8347824408649	0.00381488879720319
47.9171142876418	0.00382187828199492
47.9994461344188	0.00382820757218244
48.0817779811958	0.00383351323427011
48.1641098279727	0.00383061201394989
48.2464416747497	0.00383779606728647
48.3287735215266	0.00383667145007005
48.4111053683036	0.00384182974646967
48.4934372150806	0.00384968380250477
48.5757690618575	0.00385353370559307
48.6581009086345	0.0038509565704793
48.7404327554114	0.00385722408883727
48.8227646021884	0.00385408070118506
48.9050964489654	0.00386171571587949
48.9874282957423	0.00386784820567472
49.0697601425193	0.00387294740102977
49.1520919892962	0.00387069656193786
49.2344238360732	0.00387689338032196
49.3167556828502	0.00387350704988773
49.3990875296271	0.00388151429927542
49.4814193764041	0.00388960743414063
49.5637504017191	0.00389353237329081
49.646082248496	0.00389883683862762
49.728414095273	0.00389702956686143
49.81074594205	0.00389547762876157
49.8930777888269	0.00389949138985691
49.9754096356039	0.00390725335407907
50.0577414823808	0.00391651522051561
50.1400733291578	0.00391805608624144
50.2224051759348	0.00391609001292687
50.3047370227117	0.00391400702009981
50.3870688694887	0.00392036886466464
50.4694007162656	0.00392614918979438
50.5517325630426	0.00393354353260025
50.6340644098196	0.00393988882788042
50.7163962565965	0.00393558415522194
50.7987281033735	0.00394094942802724
50.8810599501504	0.00393699830352689
50.9633917969274	0.00394352538959141
51.0457236437044	0.0039514641051158
51.1280554904813	0.00395599108162623
51.2103873372583	0.00395406255086424
51.2927191840352	0.00395929244303249
51.3750510308122	0.00395471657874492
51.4573820561272	0.00396162832056751
51.5397139029042	0.00396929329685196
51.6220457496811	0.00397495874578291
51.7043775964581	0.0039713613346789
51.786709443235	0.00397778759441289
51.869041290012	0.00397187236153669
51.951373136789	0.00397839773391509
52.0337049835659	0.0039853824109543
52.1160368303429	0.00399408050389695
52.1983686771199	0.00399764700414012
52.2807005238968	0.00399475240938124
52.3630323706738	0.00399379842606977
52.4453642174507	0.00399662824820928
52.5276960642277	0.00400269524058172
52.6100279110047	0.00401329131068711
52.6923597577816	0.00401652624181042
52.7746916045586	0.0040143805393893
52.8570234513355	0.00402039404655241
52.9393552981125	0.00401814004577092
53.0216871448894	0.00402248976790804
53.1040189916664	0.00403065053452275
53.1863508384434	0.00403723540670547
53.2686826852203	0.00403327255453715
53.3510145319973	0.00404047068471582
53.4333455573123	0.00403589362867605
53.5156774040893	0.00404200095058097
53.5980092508662	0.0040479758566107
53.6803410976432	0.0040537259311722
53.7626729444201	0.00405087916032807
53.8450047911971	0.00405618840625496
53.9273366379741	0.0040521021573688
54.009668484751	0.00405833362343034
54.092000331528	0.00406440844660324
54.1743321783049	0.00406937079039947
54.2566640250819	0.00406717786691894
54.3389958718589	0.00407380955310168
54.4213277186358	0.00406804547271656
54.5036595654128	0.0040758880188548
54.5859914121897	0.00408177230635122
54.6683232589667	0.00408917182803536
54.7506551057437	0.00409232688940791
54.8329869525206	0.00408948864172361
54.9153187992976	0.00408813301245127
54.9976506460745	0.00409088870724468
55.0799824928515	0.00409839094050269
55.1623143396285	0.00410648547800631
55.2446461864054	0.00411169706834639
55.3269772117204	0.00410686537618692
55.4093090584974	0.00411446762835296
55.4916409052743	0.00411248808340949
55.5739727520513	0.00411727770603675
55.6563045988283	0.00412451580754317
55.7386364456052	0.00412980231473218
55.8209682923822	0.0041254857362465
55.9033001391591	0.00413254466682399
55.9856319859361	0.00412834825828988
56.0679638327131	0.00413668872210587
56.15029567949	0.00414238615604026
56.232627526267	0.00414765263884948
56.3149593730439	0.00414367351269918
56.3972912198209	0.00415027816319637
56.4796230665979	0.00414606706213811
56.5619549133748	0.00415353199985201
56.6442867601518	0.00416070668233416
56.7266186069287	0.00416431877455032
56.8089504537057	0.00415982409607163
56.8912823004827	0.00416533510472405
56.9736141472596	0.0041630595139497
57.0559459940366	0.00416826772473478
57.1382778408135	0.00417465319939948
57.2206096875905	0.00418348614802724
57.3029407129055	0.00418552192007783
57.3852725596825	0.00418043631169774
57.4676044064594	0.00417910600499073
57.5499362532364	0.00418404830743063
57.6322681000133	0.00419221497885879
57.7145999467903	0.0041987219195386
57.7969317935673	0.00420471510296915
57.8792636403442	0.00419770548231843
57.9615954871212	0.00420529689582064
58.0439273338981	0.00420257665678736
58.1262591806751	0.00420921658620585
58.2085910274521	0.00421751014302818
58.290922874229	0.00422254709121092
58.373254721006	0.00421758691229918
58.4555865677829	0.0042239442011186
58.5379184145599	0.00422041225348431
58.6202502613369	0.00422935466393045
58.7025821081138	0.0042364668433663
58.7849139548908	0.00424254977650922
58.8672458016677	0.00423682255197616
58.9495776484447	0.00424351565423588
59.0319094952217	0.00423961537273704
59.1142413419986	0.00424932501592355
59.1965723673136	0.00425726032520206
59.2789042140906	0.00426263396356842
59.3612360608675	0.00426986982436187
59.4435679076445	0.00426490849264961
59.5258997544215	0.0042629906295601
59.6082316011984	0.00426883856408693
59.6905634479754	0.00427731169238993
59.7728952947523	0.00428706083118417
59.8552271415293	0.00428947756772992
59.9375589883063	0.00428413715091838
60.0198908350832	0.00428229392032097
60.1022226818602	0.00429053574532629
60.1845545286371	0.00429687591444974
60.2668863754141	0.00430508922011534
60.3492182221911	0.00431300344718778
60.431550068968	0.00430647890100037
60.513881915745	0.00431418328697247
60.5962137625219	0.00431095496943262
60.6785456092989	0.00432020578226363
60.7608774560759	0.00432906322207845
60.8432093028528	0.00433521489440634
60.9255411496298	0.00433132843679933
61.0078729964067	0.00433888973337628
61.0902048431837	0.00433629549865542
61.1725358684987	0.00434626460071008
61.2548677152757	0.00435590830017977
61.3371995620526	0.00436413556639825
61.4195314088296	0.00436034379178812
61.5018632556066	0.00436921941006833
61.5841951023835	0.00436613851348455
61.6665269491605	0.0043782617730254
61.7488587959374	0.00438759788988786
61.8311906427144	0.00439892216473489
61.9135224894913	0.00440573401874597
61.9958543362683	0.00440253983638105
62.0781861830453	0.00440342191712032
62.1605180298222	0.00441177515332091
62.2428498765992	0.004423572804012
62.3251817233762	0.00443688604643533
62.4075135701531	0.00444317592504893
62.4898454169301	0.00444128942930021
62.572177263707	0.0044465703951621
62.654509110484	0.00445291453245448
62.736840957261	0.00446280187942071
62.8191728040379	0.00447414548581659
62.9015046508149	0.00448395772419344
62.9838364975918	0.00447957593358496
63.0661683443688	0.00449174568240258
63.1484993696838	0.00449124207598486
63.2308312164608	0.00450295305273306
63.3131630632377	0.0045145210990996
63.3954949100147	0.00452392706314837
63.4778267567916	0.00452187117711965
63.5601586035686	0.00453199305641335
63.6424904503456	0.00453111007346597
63.7248222971225	0.00454336407518507
63.8071541438995	0.00455284009824949
63.8894859906764	0.00456206945029787
63.9718178374534	0.00455940537593582
64.0541496842304	0.0045695576873523
64.1364815310073	0.00456705864822512
64.2188133777843	0.00457834694575538
64.3011452245612	0.00458736809012828
64.3834770713382	0.00459709451338591
64.4658089181152	0.00460365521759579
64.5481407648921	0.00459926350816831
64.6304726116691	0.00459922640992917
64.712804458446	0.00460621548662404
64.795136305223	0.0046136623067051
64.877468152	0.00462370050633808
64.9597999987769	0.00462757921736707
65.0421310240919	0.00462185523601092
65.1244628708689	0.00462700203637784
65.2067947176458	0.00462993623709189
65.2891265644228	0.00463788285368069
65.3714584111998	0.00464548637814313
65.4537902579767	0.00465405374786467
65.5361221047537	0.00464690907714761
65.6184539515306	0.00465474184103359
65.7007857983076	0.00465119602433104
65.7831176450846	0.00465805400384963
65.8654494918615	0.00466587900276635
65.9477813386385	0.00467062544342729
66.0301131854154	0.00466639694567272
66.1124450321924	0.00467450821109178
66.1947768789693	0.00467192267825586
66.2771087257463	0.00468292848844736
66.3594405725233	0.0046909582808713
66.4417724193002	0.0047017250881555
66.5241042660772	0.00469657033466281
66.6064361128542	0.00470512261093122
66.6887679596311	0.00470356800836541
66.7710998064081	0.00471214005700649
66.853431653185	0.00472152430845415
66.935763499962	0.00472982192992868
67.018094525277	0.00473708755972289
67.100426372054	0.00472868361274908
67.1827582188309	0.00472566895612252
67.2650900656079	0.00473378060860641
67.3474219123848	0.0047406107393581
67.4297537591618	0.00475175118718066
67.5120856059388	0.00475845482045182
67.5944174527157	0.00475346495289488
67.6767492994927	0.00475772246428906
67.7590811462697	0.0047616470048681
67.8414129930466	0.00477213714455573
67.9237448398236	0.00478020332824077
68.0060766866005	0.00479207455708729
68.0884085333775	0.00478458052877353
68.1707403801545	0.0047937643665637
68.2530722269314	0.00479099630088055
68.3354040737084	0.00480036534522666
68.4177359204853	0.00480925031663026
68.5000677672623	0.00481659840056855
68.5823996140392	0.0048112455336435
68.6647314608162	0.00481579890299498
68.7470633075932	0.00481440901933476
68.8293951543701	0.00482435913870819
68.9117261796851	0.00483156514156275
68.9940580264621	0.00484143315217011
69.0763898732391	0.00483485224221454
69.158721720016	0.00484190744031388
69.241053566793	0.0048398095966094
69.3233854135699	0.00485223027000629
69.4057172603469	0.00485771517281528
69.4880491071238	0.00486757190817911
69.5703809539008	0.00486841317762979
69.6527128006778	0.00486627809949669
69.7350446474547	0.00486373238444526
69.8173764942317	0.00487087394232742
69.8997083410087	0.0048774132120683
69.9820401877856	0.00487638588148216
70.0643720345626	0.0048826744888368
70.1467038813395	0.00487470853692658
70.2290357281165	0.00487499024381665
70.3113675748935	0.00487573796694326
70.3936994216704	0.00487932775087083
70.4760312684474	0.00488377209149401
70.5583631152243	0.00488801021965524
70.6406949620013	0.0048804580573931
70.7230268087783	0.00488234276617369
70.8053586555552	0.00487400673332562
70.8876896808702	0.00487929033658533
70.9700215276472	0.00487758576073689
71.0523533744241	0.00488334170125444
71.1346852212011	0.00487382092127354
71.217017067978	0.00487669001804299
71.299348914755	0.0048663698317845
71.381680761532	0.00486987377984375
71.4640126083089	0.00487048233090888
71.5463444550859	0.00486605046548675
71.6286763018629	0.00486227641323931
71.7110081486398	0.00485023244266336
71.7933399954168	0.0048345999669639
71.8756718421937	0.00483800968511092
71.9580036889707	0.00483465536552218
72.0403355357477	0.00483449108112138
72.1226673825246	0.00482790429181715
72.2049992293016	0.00482135041716988
72.2873310760785	0.00480181575067815
72.3696629228555	0.00480304693427189
72.4519947696325	0.00480566733378246
72.5343266164094	0.00479592176175659
72.6166584631864	0.00479981821957561
72.6989903099633	0.00478823614229793
72.7813213352783	0.00477714976122509
72.8636531820553	0.00476643941023112
72.9459850288323	0.00476773378460916
73.0283168756092	0.00476446903336689
73.1106487223862	0.00476139437990101
73.1929805691631	0.00474764782548345
73.2753124159401	0.00473664894284684
73.3576442627171	0.00472293383433367
73.439976109494	0.00472239653620563
73.522307956271	0.00471936403319341
73.6046398030479	0.00471485199678148
73.6869716498249	0.00470245853854976
73.7693034966019	0.00469627683087827
73.8516353433788	0.00467658231029346
73.9339671901558	0.00468046654652188
74.0162990369327	0.00467488735334537
74.0986308837097	0.00466844531543831
74.1809627304867	0.00466087157572707
74.2632945772636	0.00464948255532879
74.3456264240406	0.00462918517817198
74.4279582708175	0.00462987297161087
74.5102901175945	0.00462879658885823
74.5926219643715	0.00461747738075008
74.6749538111484	0.00460938375328264
74.7572848364634	0.00460026625881788
74.8396166832404	0.00457909703427812
74.9219485300173	0.00458317851681562
75.0042803767943	0.00458391985327836
75.0866122235713	0.00457617797728659
75.1689440703482	0.00456992826032649
75.2512759171252	0.00456438539484341
75.3336077639022	0.00455535493422391
75.4159396106791	0.00454638568209621
75.4982714574561	0.00455091749870888
75.580603304233	0.00454606878060159
75.66293515101	0.00454514332304319
75.7452669977869	0.00453413121701223
75.8275988445639	0.00452520071258192
75.9099306913409	0.00451721077104671
75.9922625381178	0.00452359785489757
76.0745943848948	0.00452342068691591
76.1569262316717	0.00452436326530205
76.2392580784487	0.0045157322156836
76.3215899252257	0.00451249991158358
76.4039217720026	0.00450417078290052
76.4862536187796	0.00451433036800442
76.5685854655565	0.00451651741072159
76.6509173123335	0.0045168012789122
76.7332483376485	0.00451591878498312
76.8155801844255	0.00451037723819895
76.8979120312024	0.00449845239917698
76.9802438779794	0.00450740590340642
77.0625757247564	0.00451150965763867
77.1449075715333	0.0045119310228734
77.2272394183103	0.00451178530466301
77.3095712650872	0.004510254875163
77.3919031118642	0.0044995450451598
77.4742349586411	0.00450956152879635
77.5565668054181	0.0045182609046929
77.6388986521951	0.00451911295574741
77.721230498972	0.00451996383523291
77.803562345749	0.00452227609040181
77.885894192526	0.004522960564741
77.9682260393029	0.00452286985198797
78.0505578860799	0.00453504529841108
78.1328897328568	0.00454171204989382
78.2152215796338	0.00454354774678
78.2975534264107	0.00454863269034042
78.3798852731877	0.00455070072873324
78.4622171199647	0.00455123184108632
78.5445489667416	0.00456317120796013
78.6268799920566	0.00457202069153682
78.7092118388336	0.00458043430551114
78.7915436856106	0.0045762110912291
78.8738755323875	0.00457963837432868
78.9562073791645	0.00457717498515425
79.0385392259414	0.00458922862518288
79.1208710727184	0.00459606693654581
79.2032029194954	0.00460108634231704
79.2855347662723	0.0046020301050989
79.3678666130493	0.00459999369708874
79.4501984598262	0.00459222774083619
79.5325303066032	0.00460129081204416
79.6148621533802	0.00460796533075969
79.6971940001571	0.00461320625767066
79.7795258469341	0.00461233549508779
79.861857693711	0.00461126829060031
79.944189540488	0.00460228175533039
80.0265213872649	0.00461122968163886
80.1088532340419	0.00461833517779318
80.1911850808189	0.00462328950659363
80.2735169275958	0.00462170117091364
80.3558487743728	0.00462308943227805
80.4381806211498	0.00462555920547556
80.5205124679267	0.00462594525736437
80.6028434932417	0.00463489698160493
80.6851753400187	0.00464174917674911
80.7675071867956	0.00464170618256205
80.8498390335726	0.00464622380245948
80.9321708803496	0.0046503739116653
81.0145027271265	0.00465083875086262
81.0968345739035	0.00466234021811865
81.1791664206804	0.00467007756232078
81.2614982674574	0.00468162801129072
81.3438301142344	0.00467997822114791
81.4261619610113	0.0046872332675864
81.5084938077883	0.00468975316181143
81.5908256545652	0.00470176575750147
81.6731575013422	0.00471376472462405
81.7554893481192	0.0047269185596256
81.8378211948961	0.00472671112192995
81.9201530416731	0.0047349349076774
82.0024848884501	0.00473723198866035
82.084816735227	0.00475242069680537


==> tikz/st_validation_translating_droplet_energy_example_N256-5.tsv <==
0	0
0.0823318139184818	5.22708266596784e-10
0.164663627836964	1.40634632545246e-09
0.246995433540826	1.95222577622616e-09
0.329327247459308	1.47969383288797e-09
0.411659061377789	5.86254899950279e-10
0.493990875296271	2.02581136653551e-11
0.576322681000134	4.32303765809136e-10
0.658654494918615	1.33758130711133e-09
0.740986308837097	1.9043849789753e-09
0.823318139184818	1.55198897350944e-09
0.905649903815582	6.30538235166773e-10
0.987981750592542	5.54546904762896e-11
1.07031351522331	3.4276008921519e-10
1.15264536200027	1.27330290481316e-09
1.23497720877723	1.85418801365541e-09
1.31730897340799	1.61871352333802e-09
1.39964082018495	6.85361173352298e-10
1.48197258481572	8.59918229156946e-11
1.56430443159268	2.73987549942388e-10
1.64663627836964	1.19548920570034e-09
1.7289680430004	1.81799128837586e-09
1.81129988977736	1.66196360561253e-09
1.89363165440812	7.60065945842859e-10
1.97596350118508	1.01838610276452e-10
2.05829526581585	2.27914092836173e-10
2.14062711259281	1.09683441360948e-09
2.22295895936977	1.79352477623051e-09
2.30529072400053	1.68566196224894e-09
2.38762257077749	8.52151685327925e-10
2.46995433540826	1.14684310858182e-10
2.55228618218522	1.98207036440211e-10
2.63461794681598	9.92790677775471e-10
2.71694979359294	1.76531874379182e-09
2.7992816403699	1.70352973795333e-09
2.88161340500067	9.40788314332112e-10
2.96394525177763	1.38235628604699e-10
3.04627701640839	1.66999508314542e-10
3.12860886318535	8.98590720442439e-10
3.21094062781612	1.71819199068964e-09
3.29327247459308	1.72573121127349e-09
3.37560432137004	1.01432157958913e-09
3.4579360860008	1.84359063786645e-10
3.54026793277776	1.30421621253734e-10
3.62259969740852	8.2417122670328e-10
3.70493154418548	1.65405025415164e-09
3.78726330881625	1.75748835878888e-09
3.86959515559321	1.07359352364185e-09
3.95192700237017	2.4435241039777e-10
4.03425876700093	8.88993639082497e-11
4.11659061377789	7.57016738870951e-10
4.19892237840866	1.58007519118324e-09
4.28125422518562	1.78535574053799e-09
4.36358607196258	1.13026091294278e-09
4.44591783659334	3.09495151143969e-10
4.5282496833703	5.96863727255704e-11
4.61058144800107	6.89831906891987e-10
4.69291329477803	1.51015022058754e-09
4.77524505940879	1.79879934147004e-09
4.85757690618575	1.19509849281166e-09
4.93990875296271	3.66591573948709e-10
5.02224051759348	4.61324259130587e-11
5.10457236437044	6.11157289724133e-10
5.1869041290012	1.44693901579761e-09
5.26923597577816	1.79279241488047e-09
5.35156774040892	1.26632065371969e-09
5.43389958718589	4.18922323271596e-10
5.51623143396285	5.11961680921894e-11
5.59856319859361	5.33004164207614e-10
5.68089504537057	1.3899884477417e-09
5.76322681000133	1.77822824544513e-09
5.84555865677829	1.33945952284182e-09
5.92789042140906	4.72827555805486e-10
6.01022226818602	6.04108716139238e-11
6.09255411496298	4.57186180501148e-10
6.17488587959374	1.32360412176089e-09
6.2572177263707	1.76013706326335e-09
6.33954949100147	1.39915238904191e-09
6.42188133777843	5.35005041166749e-10
6.50421310240919	7.02053497138405e-11
6.58654494918615	3.98524998668515e-10
6.66887679596311	1.25085148372425e-09
6.75120856059388	1.74715222280009e-09
6.83354040737084	1.44858999580635e-09
6.9158721720016	6.08838172822107e-10
6.99820401877856	7.71684177653402e-11
7.08053586555552	3.47442863258643e-10
7.16286763018629	1.16584479322757e-09
7.24519947696325	1.72921918564666e-09
7.32753124159401	1.48677705065125e-09
7.40986308837097	6.85374840777141e-10
7.49219485300173	9.04192897290389e-11
7.5745266997787	3.05721507879936e-10
7.65685854655566	1.08754633409445e-09
7.73919031118642	1.70898927688745e-09
7.82152215796338	1.52596683181269e-09
7.90385392259414	7.59778799862086e-10
7.9861857693711	1.13606468567473e-10
8.06851753400187	2.59872888249755e-10
8.15084938077883	1.00946800732682e-09
8.23318139184818	1.67174785327986e-09
8.31551323862514	1.56333517420163e-09
8.3978450854021	8.2579612821966e-10
8.48017693217906	1.49756796705633e-10
8.56250877895602	2.1756252807011e-10
8.64484062573298	9.43568692901851e-10
8.72717247250994	1.62996125790855e-09
8.80950349782494	1.60365111451974e-09
8.8918353446019	8.9098366816332e-10
8.97416719137886	1.93109110542705e-10
9.05649903815582	1.76808391063862e-10
9.13883088493278	8.72607419248099e-10
9.22116273170974	1.57748508675715e-09
9.3034945784867	1.63166408008173e-09
9.38582642526366	9.54389750659517e-10
9.46815827204062	2.38145433288052e-10
9.55049011881758	1.48756717152293e-10
9.63282196559454	8.05041206302041e-10
9.7151538123715	1.53317050954321e-09
9.79748565914847	1.65401813635402e-09
9.87981750592542	1.02370984730589e-09
9.96214935270238	2.82920523608588e-10
10.0444811994793	1.28744276830198e-10
10.1268130462563	7.29510029668275e-10
10.2091448930333	1.48123079118311e-09
10.2914767398102	1.66234926034491e-09
10.3738085865872	1.09237657419495e-09
10.4561404333641	3.28601454101108e-10
10.5384722801411	1.1967367756984e-10
10.6208041269181	6.60503660943381e-10
10.7031351522331	1.43484454467443e-09
10.78546699901	1.67097098494556e-09
10.867798845787	1.16091139110933e-09
10.9501306925639	3.79933529017816e-10
11.0324625393409	1.12131073337757e-10
11.1147943861179	5.91873324419431e-10
11.1971262328948	1.37341590542763e-09
11.2794580796718	1.66985021545905e-09
11.3617899264487	1.21839537447856e-09
11.4441217732257	4.37540581354158e-10
11.5264536200027	1.09998094456002e-10
11.6087854667796	5.35148982113932e-10
11.6911173135566	1.31297181497512e-09
11.7734491603336	1.67388477959089e-09
11.8557810071105	1.27389655916424e-09
11.9381128538875	5.00732431827824e-10
12.0204447006644	1.08812428544076e-10
12.1027765474414	4.78739062117031e-10
12.1851083942184	1.24319464900502e-09
12.2674402409953	1.66438139932435e-09
12.3497720877723	1.32262051940799e-09
12.4321039345492	5.65109197898068e-10
12.5144357813262	1.17218411673133e-10
12.5967676281032	4.30548498389814e-10
12.6790986534181	1.18128389279458e-09
12.7614305001951	1.65673296496806e-09
12.8437623469721	1.37292847273606e-09
12.926094193749	6.29896421397595e-10
13.008426040526	1.31441697364223e-10
13.090757887303	3.785101798595e-10
13.1730897340799	1.11365930153245e-09
13.2554215808569	1.63118153983669e-09
13.3377534276338	1.41682108233148e-09
13.4200852744108	6.91056239721333e-10
13.5024171211878	1.5554152226442e-10
13.5847489679647	3.35249140623062e-10
13.6670808147417	1.05350302527569e-09
13.7494126615186	1.60727052607131e-09
13.8317445082956	1.46409271311731e-09
13.9140763550726	7.55466310644567e-10
13.9964082018495	1.83234040963269e-10
14.0787400486265	2.91714635317874e-10
14.1610718954034	9.85664919004096e-10
14.2434037421804	1.57246562939613e-09
14.3257355889574	1.49642240580391e-09
14.4080674357343	8.19104560826624e-10
14.4903992825113	2.15494598449674e-10
14.5727303078263	2.61771223975603e-10
14.6550621546032	9.23656210211948e-10
14.7373940013802	1.54326786303661e-09
14.8197258481572	1.52950640294517e-09
14.9020576949341	8.85976590934812e-10
14.9843895417111	2.49232636920796e-10
15.066721388488	2.32553929214968e-10
15.149053235265	8.53252738369985e-10
15.231385082042	1.50326738639558e-09
15.3137169288189	1.54943999651261e-09
15.3960487755959	9.49713167936694e-10
15.4783806223728	2.87971867160229e-10
15.5607124691498	2.14310528793449e-10
15.6430443159268	7.92386807811547e-10
15.7253761627037	1.46641058742243e-09
15.8077080094807	1.57155773433813e-09
15.8900398562576	1.01630198467665e-09
15.9723717030346	3.31883812661807e-10
16.0547035498116	1.95167096398082e-10
16.1370353965885	7.26267937279884e-10
16.2193672433655	1.41633151521886e-09
16.3016990901424	1.58210174988385e-09
16.3840309369194	1.07362153302555e-09
16.4663627836964	3.80746947013647e-10
16.5486938090114	1.84831658889643e-10
16.6310256557883	6.72387975033043e-10
16.7133575025653	1.37005946084925e-09
16.7956893493422	1.59592492908329e-09
16.8780211961192	1.13360057745005e-09
16.9603530428962	4.33085316580895e-10
17.0426848896731	1.75926624956228e-10
17.1250167364501	6.12842455545015e-10
17.207348583227	1.3133175155449e-09
17.289680430004	1.59746082153547e-09
17.372012276781	1.18612354788848e-09
17.4543441235579	4.874355324998e-10
17.5366759703349	1.76950736783367e-10
17.6190078171118	5.64277240676209e-10
17.7013396638888	1.26430455755852e-09
17.7836715106658	1.60002357545574e-09
17.8660033574427	1.2417232999891e-09
17.9483352042197	5.43796254897948e-10
18.0306670509966	1.81179608219597e-10
18.1129988977736	5.09716266349172e-10
18.1953307445506	1.20348601791907e-09
18.2776625913275	1.5886629939473e-09
18.3599944381045	1.28878066502571e-09
18.4423254634195	5.99600007126653e-10
18.5246573101964	1.9439214822219e-10
18.6069891569734	4.66186998802509e-10
18.6893210037504	1.15220081325127e-09
18.7716528505273	1.58060634984451e-09
18.8539846973043	1.33840743368832e-09
18.9363165440812	6.60416609433099e-10
19.0186483908582	2.09842022847648e-10
19.1009802376352	4.20583371898317e-10
19.1833120844121	1.08858907135065e-09
19.2656439311891	1.55950337120375e-09
19.347975777966	1.3772605835181e-09
19.430307624743	7.19166213215609e-10
19.51263947152	2.3167350742194e-10
19.5949713182969	3.86771079756873e-10
19.6773031650739	1.03566240682766e-09
19.7596350118508	1.54428124099225e-09
19.8419668586278	1.41787414659784e-09
19.9242987054048	7.82450595137675e-10
20.0066305521817	2.55992424960209e-10
20.0889623989587	3.5109869365817e-10
20.1712942457357	9.71656933989065e-10
20.2536260925126	1.51321405528985e-09
20.3359579392896	1.44639941593541e-09
20.4182889646046	8.41851525807083e-10
20.5006208113815	2.86792549394319e-10
20.5829526581585	3.25893114868357e-10
20.6652845049354	9.17707615347311e-10
20.7476163517124	1.4894892333792e-09
20.8299481984894	1.4797138367073e-09
20.9122800452663	9.04728816358535e-10
20.9946118920433	3.21443250715104e-10
21.0769437388203	2.99317766820865e-10
21.1592755855972	8.55948860265694e-10
21.2416074323742	1.44855872249665e-09
21.3239392791511	1.50025744235867e-09
21.4062711259281	9.61485072403791e-10
21.4886029727051	3.60536925680805e-10
21.570934819482	2.83353458535283e-10
21.653266666259	8.05325796560948e-10
21.7355985130359	1.41713437848327e-09
21.8179303598129	1.52393585666851e-09
21.9002622065899	1.02270159022538e-09
21.9825940533668	4.03989677538634e-10
22.0649259001438	2.67742927468347e-10
22.1472577469207	7.47389330454078e-10
22.2295895936977	1.37077403872109e-09
22.3119214404747	1.53351248838665e-09
22.3942524657897	1.07632410571868e-09
22.4765843125666	4.48748482021918e-10
22.5589161593436	2.62189506527636e-10
22.6412480061205	6.99908682268999e-10
22.7235798528975	1.33401729930531e-09
22.8059116996745	1.54941798804836e-09
22.8882435464514	1.13385171697101e-09
22.9705753932284	4.97491120369118e-10
23.0529072400053	2.57543892055748e-10
23.1352390867823	6.45841280034286e-10
23.2175709335593	1.28273630283567e-09
23.2999027803362	1.54679278842471e-09
23.3822346271132	1.183166383026e-09
23.4645664738901	5.47473150564742e-10
23.5468983206671	2.61614524677748e-10
23.6292301674441	6.027836296672e-10
23.711562014221	1.24070275765602e-09
23.793893860998	1.55244189518463e-09
23.8762257077749	1.2358963123277e-09
23.9585575545519	6.01946870247916e-10
24.0408894013289	2.67374660274385e-10
24.1232212481058	5.55642169261867e-10
24.2055530948828	1.18632478349284e-09
24.2878841201978	1.54120249090171e-09
24.3702159669747	1.2775616687921e-09
24.4525478137517	6.54780938868294e-10
24.5348796605287	2.80830527737681e-10
24.6172115073056	5.20927550089854e-10
24.6995433540826	1.14113894081358e-09
24.7818752008595	1.53703288575767e-09
24.8642070476365	1.32605193798961e-09
24.9465388944135	7.11848026828102e-10
25.0288707411904	2.96213702332603e-10
25.1112025879674	4.8129547878456e-10
25.1935344347443	1.08477986590252e-09
25.2758662815213	1.51722768830672e-09
25.3581981282983	1.35892931296872e-09
25.4405299750752	7.66677768922812e-10
25.5228618218522	3.18012003954803e-10
25.6051936686291	4.5299097680061e-10
25.6875255154061	1.03765318872315e-09
25.7698573621831	1.50473494662786e-09
25.85218920896	1.4002238939667e-09
25.934521055737	8.25304418857928e-10
26.0168529025139	3.43484558215424e-10
26.0991847492909	4.21539800706834e-10
26.1815165960679	9.81101879916996e-10
26.2638476213829	1.47732908214695e-09
26.3461794681598	1.42546157476595e-09
26.4285113149368	8.79294886621173e-10
26.5108431617137	3.736878855377e-10
26.5931750084907	4.01286560955299e-10
26.6755068552677	9.35653454217011e-10
26.7578387020446	1.456276058541e-09
26.8401705488216	1.45683566212822e-09
26.9225023955985	9.39494136787477e-10
27.0048342423755	4.07151112521992e-10
27.0871660891525	3.79309833768027e-10
27.1694979359294	8.79919301968092e-10
27.2518297827064	1.42189743048751e-09
27.3341616294833	1.47430534260673e-09
27.4164934762603	9.90331954788184e-10
27.4988253230373	4.43864054261102e-10
27.5811571698142	3.67406602979252e-10
27.6634890165912	8.3676572502635e-10
27.7458208633681	1.39411228086725e-09
27.8281527101451	1.49711844351602e-09
27.9104845569221	1.04856200097966e-09
27.992816403699	4.83599917356701e-10
28.075148250476	3.54777583897152e-10
28.157479275791	7.8412210486083e-10
28.2398111225679	1.35266037471288e-09
28.3221429693449	1.50651435896967e-09
28.4044748161219	1.09655656340915e-09
28.4868066628988	5.25816765335104e-10
28.5691385096758	3.51475896334081e-10
28.6514703564527	7.43439143718236e-10
28.7338022032297	1.32015323317741e-09
28.8161340500067	1.52007651236751e-09
28.8984658967836	1.15083122521802e-09
28.9807977435606	5.73180229824641e-10
29.0631295903375	3.48978148922572e-10
29.1454614371145	6.96345940100808e-10
29.2277932838915	1.27240662933924e-09
29.3101251306684	1.51978699476587e-09
29.3924569774454	1.19439982251175e-09
29.4747888242224	6.18913027418236e-10
29.5571206709993	3.54588587180593e-10
29.6394525177763	6.60131373707762e-10
29.7217843645532	1.23740374834761e-09
29.8041162113302	1.52472169492825e-09
29.8864480581072	1.24279765197183e-09
29.9687799048841	6.69569456865116e-10
30.0511117516611	3.60683863258561e-10
30.1334427769761	6.17933104312638e-10
30.215774623753	1.18710929362226e-09
30.29810647053	1.51523909185617e-09
30.380438317307	1.28216550360598e-09
30.4627701640839	7.17680373318966e-10
30.5451020108609	3.74979059425366e-10
30.6274338576378	5.87221572093541e-10
30.7097657044148	1.14914626282309e-09
30.7920975511918	1.51274748656165e-09
30.8744293979687	1.32518431559272e-09
30.9567612447457	7.72114560253536e-10
31.0390930915226	3.90863247499826e-10
31.1214249382996	5.52143754560213e-10
31.2037567850766	1.0977814670082e-09
31.2860886318535	1.49312432105605e-09
31.3684204786305	1.35734671544926e-09
31.4507523254074	8.21958902541714e-10
31.5330841721844	4.12940159201146e-10
31.6154160189614	5.28500151242e-10
31.6977478657383	1.05754619895902e-09
31.7800797125153	1.48442153127418e-09
31.8624115592922	1.39385406213442e-09
31.9447434060692	8.76283620961615e-10
32.0270744313842	4.36856348789015e-10
32.1094062781612	5.01708101643713e-10
32.1917381249381	1.00647263113089e-09
32.2740699717151	1.45694166743132e-09
32.356401818492	1.41801976879654e-09
32.438733665269	9.26633290144242e-10
32.521065512046	4.65273557343287e-10
32.6033973588229	4.8538491213713e-10
32.6857292055999	9.66982229813298e-10
32.7680610523768	1.44197974173477e-09
32.8503928991538	1.44811280401622e-09
32.9327247459308	9.80399968798031e-10
33.0150565927077	4.96848699226952e-10
33.0973884394847	4.65823925133787e-10
33.1797202862616	9.17160175158937e-10
33.2620521330386	1.40874429925733e-09
33.3443839798156	1.46213773424625e-09
33.4267158265925	1.02834795178653e-09
33.5090476733695	5.31517430374202e-10
33.5913795201464	4.57527347668522e-10
33.6737113669234	8.78979875462865e-10
33.7560432137004	1.38626302277601e-09
33.8383750604773	1.48652176583958e-09
33.9207069072543	1.08201457927689e-09
34.0030379325693	5.70148538535638e-10
34.0853697793462	4.47571344607993e-10
34.1677016261232	8.3265518735107e-10
34.2500334729002	1.34837451261249e-09
34.3323653196771	1.49190034739343e-09
34.4146971664541	1.12732883504916e-09
34.497029013231	6.09677856853762e-10
34.579360860008	4.47148693203257e-10
34.661692706785	7.97721080346294e-10
34.7440245535619	1.32114517383462e-09
34.8263564003389	1.50693060530987e-09
34.9086882471158	1.17590940748814e-09
34.9910200938928	6.51965570911922e-10
35.0733519406698	4.45129554197626e-10
35.1556837874467	7.54688771454495e-10
35.2380156342237	1.27918433591455e-09
35.3203474810007	1.50529395141524e-09
35.4026793277776	1.21614418859392e-09
35.4850111745546	6.95183340639751e-10
35.5673430213315	4.51924662873445e-10
35.6496748681085	7.24613671369983e-10
35.7320067148855	1.24763466532945e-09
35.8143385616624	1.51261760867728e-09
35.8966704084394	1.26446634763589e-09
35.9790014337544	7.42588088242736e-10
36.0613332805313	4.59119027158503e-10
36.1436651273083	6.8680392408764e-10
36.2259969740852	1.20344527246167e-09
36.3083288208622	1.50377399294293e-09
36.3906606676392	1.29709881583741e-09
36.4729925144161	7.88324747930263e-10
36.5553243611931	4.73728304867846e-10
36.63765620797	6.62311996439907e-10
36.719988054747	1.1692743492012e-09
36.802319901524	1.50378676249811e-09
36.8846517483009	1.33931377718604e-09
36.9669835950779	8.37728661946927e-10
37.0493154418549	4.89061080520064e-10
37.1316472886318	6.30867141725823e-10
37.2139791354088	1.12213630029504e-09
37.2963109821857	1.4871806902223e-09
37.3786428289627	1.3666601154547e-09
37.4609746757397	8.83270550785992e-10
37.5433065225166	5.10104806497011e-10
37.6256383692936	6.11578327010088e-10
37.7079702160705	1.08968867506885e-09
37.7903020628475	1.47915349841371e-09
37.8726330881625	1.40124003683274e-09
37.9549649349395	9.35121047780983e-10
38.0372967817164	5.32559254595041e-10
38.1196286284934	5.86949170132383e-10
38.2019604752703	1.0421956421676e-09
38.2842923220473	1.45544337996764e-09
38.3666241688243	1.42308632262811e-09
38.4489560156012	9.79689067664739e-10
38.5312878623782	5.60164676531732e-10
38.6136197091551	5.73547219176533e-10
38.6959515559321	1.00907490961331e-09
38.7782834027091	1.44107836009871e-09
38.860615249486	1.4523241376529e-09
38.942947096263	1.03201829122224e-09
39.0252789430399	5.90085140504042e-10
39.1076107898169	5.57370927183101e-10
39.1899426365939	9.63491657182628e-10
39.2722744833708	1.41094175839437e-09
39.3546063301478	1.4660024917016e-09
39.4369381769247	1.07473324100769e-09
39.5192700237017	6.22556207145432e-10
39.6016018704787	5.51258589044466e-10
39.6839337172556	9.31514854530793e-10
39.7662655640326	1.39284666180266e-09
39.8485965893476	1.48663712549215e-09
39.9309284361245	1.12380650263697e-09
40.0132602829015	6.58603431693408e-10
40.0955921296785	5.4280556293034e-10
40.1779239764554	8.89062776367033e-10
40.2602558232324	1.35712345930845e-09
40.3425876700093	1.49347434460418e-09
40.4249195167863	1.16456267543064e-09
40.5072513635633	6.94412618940086e-10
40.5895832103402	5.43633820872596e-10
40.6719150571172	8.58758523533589e-10
40.7542469038941	1.33532418528963e-09
40.8365787506711	1.50804051142227e-09
40.9189105974481	1.2114029788726e-09
41.001242444225	7.36158299843237e-10
41.083574291002	5.43236645708479e-10
41.1659061377789	8.20611813782988e-10
41.2482379845559	1.29594286447874e-09
41.3305698313329	1.5061519194497e-09
41.4129016781098	1.24882684148493e-09
41.4952335248868	7.75298881991221e-10
41.5775653716637	5.5130918473569e-10
41.6598972184407	7.9427643525797e-10
41.7422282437557	1.26935007492633e-09
41.8245600905327	1.51428051988369e-09
41.9068919373096	1.29121996799758e-09
41.9892237840866	8.20052797017731e-10
42.0715556308635	5.59057175898932e-10
42.1538874776405	7.61324949249087e-10
42.2362193244175	1.2287199985899e-09
42.3185511711944	1.50374382037239e-09
42.4008830179714	1.32302917573148e-09
42.4832148647483	8.62136372211859e-10
42.5655467115253	5.73333599610517e-10
42.6478785583023	7.3982841245368e-10
42.7302104050792	1.19966836523392e-09
42.8125422518562	1.50634211465249e-09
42.8948740986331	1.36141250460201e-09
42.9772059454101	9.07766190219371e-10
43.0595377921871	5.88465591913062e-10
43.141869638964	7.12330585747325e-10
43.224201485741	1.1583203191155e-09
43.306533332518	1.49034174562937e-09
43.3888651792949	1.38699224082771e-09
43.4711970260719	9.51067857746874e-10
43.5535288728488	6.08847628181908e-10
43.6358607196258	6.96257296503506e-10
43.7181917449408	1.1274486743357e-09
43.8005235917177	1.48530397804624e-09
43.8828554384947	1.42087690663998e-09
43.9651872852717	9.9847450502326e-10
44.0475191320486	6.31936371927998e-10
44.1298509788256	6.75259537246956e-10
44.2121828256026	1.08597564683494e-09
44.2945146723795	1.46277600291099e-09
44.3768465191565	1.43820858030698e-09
44.4591783659334	1.04072236631585e-09
44.5415102127104	6.57571791672412e-10
44.6238420594874	6.65839333570057e-10
44.7061739062643	1.05634440484633e-09
44.7885057530413	1.45147013561815e-09
44.8708375998182	1.46645298997752e-09
44.9531694465952	1.08800809365541e-09
45.0355012933721	6.85837482655382e-10
45.1178331401491	6.51665112136529e-10
45.2001649869261	1.017010666129e-09
45.282496833703	1.42570484849595e-09
45.36482868048	1.47766385436025e-09
45.447160527257	1.12833864689661e-09
45.5294923740339	7.17096681359961e-10
45.6118233993489	6.47585936897715e-10
45.6941552461259	9.88723493340805e-10
45.7764870929028	1.4091178693431e-09
45.8588189396798	1.50039561299367e-09
45.9411507864567	1.17558607236125e-09
46.0234826332337	7.50624760310031e-10
46.1058144800107	6.41101127469612e-10
46.1881463267876	9.50438690481347e-10
46.2704781735646	1.3777211879207e-09
46.3528100203416	1.50527411462607e-09
46.4351418671185	1.21117633704637e-09
46.5174737138955	7.85893083358211e-10
46.5998055606724	6.4346617276281e-10
46.6821374074494	9.26349949829311e-10
46.7644692542264	1.35656516725227e-09
46.8468011010033	1.51929034806413e-09
46.9291329477803	1.25605606049504e-09
47.0114647945572	8.2370819805259e-10
47.0937966413342	6.44986022038324e-10
47.1761284881112	8.91431481884391e-10
47.2584603348881	1.32262517748413e-09
47.3407921816651	1.51866971848279e-09
47.423124028442	1.28787451260823e-09
47.505455875219	8.60928264905936e-10
47.587786900534	6.53389838179696e-10
47.670118747311	8.70193345659283e-10
47.7524505940879	1.29951448842646e-09
47.8347824408649	1.52628095726785e-09
47.9171142876418	1.3290248423564e-09
47.9994461344188	9.02119687753051e-10
48.0817779811958	6.61141843471103e-10
48.1641098279727	8.39989055522695e-10
48.2464416747497	1.26254026488914e-09
48.3287735215266	1.51862273113357e-09
48.4111053683036	1.35740170977756e-09
48.4934372150806	9.40354701193154e-10
48.5757690618575	6.75864203799709e-10
48.6581009086345	8.21701701551695e-10
48.7404327554114	1.23874779425246e-09
48.8227646021884	1.51890646077686e-09
48.9050964489654	1.39344641308488e-09
48.9874282957423	9.85006252758912e-10
49.0697601425193	6.91009359626043e-10
49.1520919892962	7.98383974029708e-10
49.2344238360732	1.19965013112324e-09
49.3167556828502	1.50509682082948e-09
49.3990875296271	1.41687691058452e-09
49.4814193764041	1.02311769122764e-09
49.5637504017191	7.11528022024299e-10
49.646082248496	7.85379256882446e-10
49.728414095273	1.17589855099895e-09
49.81074594205	1.50020112659635e-09
49.8930777888269	1.44747137111543e-09
49.9754096356039	1.06773438187192e-09
50.0577414823808	7.32373485232027e-10
50.1400733291578	7.67771477919178e-10
50.2224051759348	1.13764583792584e-09
50.3047370227117	1.48057629616499e-09
50.3870688694887	1.4655861264314e-09
50.4694007162656	1.10628419963964e-09
50.5517325630426	7.56870763749114e-10
50.6340644098196	7.59902764822013e-10
50.7163962565965	1.11224868821205e-09
50.7987281033735	1.47301829539217e-09
50.8810599501504	1.49005692269772e-09
50.9633917969274	1.14993884302769e-09
51.0457236437044	7.8448369404542e-10
51.1280554904813	7.48261326664586e-10
51.2103873372583	1.07608762325979e-09
51.2927191840352	1.4468772664148e-09
51.3750510308122	1.501663822582e-09
51.4573820561272	1.18723245361185e-09
51.5397139029042	8.12880696193803e-10
51.6220457496811	7.45931628208233e-10
51.7043775964581	1.05129241291396e-09
51.786709443235	1.43405836565807e-09
51.869041290012	1.51983645106804e-09
51.951373136789	1.22915101988472e-09
52.0337049835659	8.44752883448544e-10
52.1160368303429	7.40862900438028e-10
52.1983686771199	1.01803077046768e-09
52.2807005238968	1.40491119972434e-09
52.3630323706738	1.52401586308031e-09
52.4453642174507	1.26310048434704e-09
52.5276960642277	8.76463965628781e-10
52.6100279110047	7.44435433007216e-10
52.6923597577816	9.96534960361956e-10
52.7746916045586	1.38841428897099e-09
52.8570234513355	1.53955258673324e-09
52.9393552981125	1.30337214375163e-09
53.0216871448894	9.11752451509763e-10
53.1040189916664	7.45933430077974e-10
53.1863508384434	9.66326013469626e-10
53.2686826852203	1.35698692653107e-09
53.3510145319973	1.53717479000259e-09
53.4333455573123	1.33410127822449e-09
53.5156774040893	9.46751876080441e-10
53.5980092508662	7.54987136467624e-10
53.6803410976432	9.47698899770246e-10
53.7626729444201	1.33682683968201e-09
53.8450047911971	1.54653880165719e-09
53.9273366379741	1.37088211582072e-09
54.009668484751	9.84575867329356e-10
54.092000331528	7.63665686126408e-10
54.1743321783049	9.21596931612882e-10
54.2566640250819	1.30368588063294e-09
54.3389958718589	1.53769516366472e-09
54.4213277186358	1.39699540543549e-09
54.5036595654128	1.02125589792944e-09
54.5859914121897	7.78022641579e-10
54.6683232589667	9.07669164556046e-10
54.7506551057437	1.28266124640197e-09
54.8329869525206	1.5404161442893e-09
54.9153187992976	1.42999728032376e-09
54.9976506460745	1.06013140348778e-09
55.0799824928515	7.92163200728188e-10
55.1623143396285	8.85659253520698e-10
55.2446461864054	1.24889421085278e-09
55.3269772117204	1.52750948601567e-09
55.4093090584974	1.4500393208905e-09
55.4916409052743	1.09637261207877e-09
55.5739727520513	8.11579554123172e-10
55.6563045988283	8.75503738350583e-10
55.7386364456052	1.22700328405289e-09
55.8209682923822	1.52449584326504e-09
55.9033001391591	1.4803203736961e-09
55.9856319859361	1.13705145018877e-09
56.0679638327131	8.30978611454924e-10
56.15029567949	8.58999996148355e-10
56.232627526267	1.19277333887734e-09
56.3149593730439	1.50657902708909e-09
56.3972912198209	1.49510448649159e-09
56.4796230665979	1.17264632051142e-09
56.5619549133748	8.55558595651647e-10
56.6442867601518	8.53920653332908e-10
56.7266186069287	1.17227402941836e-09
56.8089504537057	1.49896239797369e-09
56.8912823004827	1.52006204204724e-09
56.9736141472596	1.21344252980385e-09
57.0559459940366	8.80121665568374e-10
57.1382778408135	8.4432210076825e-10
57.2206096875905	1.13867312276967e-09
57.3029407129055	1.47686393935273e-09
57.3852725596825	1.52970523061777e-09
57.4676044064594	1.24584743746606e-09
57.5499362532364	9.07386188576253e-10
57.6322681000133	8.4382242913229e-10
57.7145999467903	1.12011569658293e-09
57.7969317935673	1.46610037741466e-09
57.8792636403442	1.54813778558096e-09
57.9615954871212	1.28630286768396e-09
58.0439273338981	9.36052930106122e-10
58.1262591806751	8.39340674129297e-10
58.2085910274521	1.08822167091215e-09
58.290922874229	1.44040059535467e-09
58.373254721006	1.55243832238015e-09
58.4555865677829	1.31657381728661e-09
58.5379184145599	9.66597858223435e-10
58.6202502613369	8.44281435760729e-10
58.7025821081138	1.07041164444918e-09
58.7849139548908	1.42637916955143e-09
58.8672458016677	1.56586724644418e-09
58.9495776484447	1.35545681845331e-09
59.0319094952217	1.0001926398354e-09
59.1142413419986	8.4642085696107e-10
59.1965723673136	1.04331915232581e-09
59.2789042140906	1.39687349935106e-09
59.3612360608675	1.56494281370215e-09
59.4435679076445	1.38321199120468e-09
59.5258997544215	1.03168081323344e-09
59.6082316011984	8.56625201527924e-10
59.6905634479754	1.02826221438206e-09
59.7728952947523	1.3828418535841e-09
59.8552271415293	1.57257213211149e-09
59.9375589883063	1.4173667280066e-09
60.0198908350832	1.06766632438884e-09
60.1022226818602	8.64157634801854e-10
60.1845545286371	1.0058544315508e-09
60.2668863754141	1.35142454662422e-09
60.3492182221911	1.56614555227564e-09
60.431550068968	1.44116041010714e-09
60.513881915745	1.09937192088723e-09
60.5962137625219	8.78135268049675e-10
60.6785456092989	9.93382239392318e-10
60.7608774560759	1.33463285328225e-09
60.8432093028528	1.57020975044485e-09
60.9255411496298	1.47262891497225e-09
61.0078729964067	1.13781472560632e-09
61.0902048431837	8.92023591465812e-10
61.1725358684987	9.7441352684077e-10
61.2548677152757	1.30273053023945e-09
61.3371995620526	1.55656564635127e-09
61.4195314088296	1.49215272667245e-09
61.5018632556066	1.17162989083638e-09
61.5841951023835	9.11060349145308e-10
61.6665269491605	9.6679799497491e-10
61.7488587959374	1.28448969365081e-09
61.8311906427144	1.55762885173482e-09
61.9135224894913	1.51847183376197e-09
61.9958543362683	1.20940944215831e-09
62.0781861830453	9.30968923744321e-10
62.1605180298222	9.53349279298136e-10
62.2428498765992	1.25508096111876e-09
62.3251817233762	1.54020174857532e-09
62.4075135701531	1.53375983978418e-09
62.4898454169301	1.24193297981244e-09
62.572177263707	9.52693658453315e-10
62.654509110484	9.49661490444565e-10
62.736840957261	1.23655469629096e-09
62.8191728040379	1.53657536665028e-09
62.9015046508149	1.5557822267751e-09
62.9838364975918	1.28000273751143e-09
63.0661683443688	9.76229865487229e-10
63.1484993696838	9.41465559783047e-10
63.2308312164608	1.20783286291207e-09
63.3131630632377	1.51487372190464e-09
63.3954949100147	1.56398322653334e-09
63.4778267567916	1.31086491476492e-09
63.5601586035686	1.00194361168403e-09
63.6424904503456	9.4173891120365e-10
63.7248222971225	1.1899004616239e-09
63.8071541438995	1.50597530358243e-09
63.8894859906764	1.58432255438667e-09
63.9718178374534	1.34807891156663e-09
64.0541496842304	1.02995962123167e-09
64.1364815310073	9.3927585429758e-10
64.2188133777843	1.16325061518944e-09
64.3011452245612	1.48329596799363e-09
64.3834770713382	1.5870060229221e-09
64.4658089181152	1.37724248842632e-09
64.5481407648921	1.05884267635153e-09
64.6304726116691	9.45067531536791e-10
64.712804458446	1.14856800769125e-09
64.795136305223	1.47109274693446e-09
64.877468152	1.60154588791218e-09
64.9597999987769	1.41116555504895e-09
65.0421310240919	1.08965073130434e-09
65.1244628708689	9.47808182108998e-10
65.2067947176458	1.12488502839324e-09
65.2891265644228	1.44677372714091e-09
65.3714584111998	1.59983129185715e-09
65.4537902579767	1.43608299290145e-09
65.5361221047537	1.11900715208233e-09
65.6184539515306	9.57572209506277e-10
65.7007857983076	1.11168103643051e-09
65.7831176450846	1.43182066705846e-09
65.8654494918615	1.6085670731619e-09
65.9477813386385	1.47013084162085e-09
66.0301131854154	1.15247553505488e-09
66.1124450321924	9.65707890472538e-10
66.1947768789693	1.09028933242606e-09
66.2771087257463	1.40496891142877e-09
66.3594405725233	1.602405649894e-09
66.4417724193002	1.49162306364323e-09
66.5241042660772	1.18370807015223e-09
66.6064361128542	9.80544493558555e-10
66.6887679596311	1.08151910263513e-09
66.7710998064081	1.38998752138919e-09
66.853431653185	1.60566877742576e-09
66.935763499962	1.52181624792431e-09
67.018094525277	1.21839634949711e-09
67.100426372054	9.94139700443595e-10
67.1827582188309	1.06524580075711e-09
67.2650900656079	1.36320330885382e-09
67.3474219123848	1.59611978264517e-09
67.4297537591618	1.5387963216783e-09
67.5120856059388	1.24966223583109e-09
67.5944174527157	1.01182749430693e-09
67.6767492994927	1.05964155220695e-09
67.7590811462697	1.34772759346397e-09
67.8414129930466	1.59496518488161e-09
67.9237448398236	1.56451938176385e-09
68.0060766866005	1.28530982147757e-09
68.0884085333775	1.02999606078156e-09
68.1707403801545	1.04769128244146e-09
68.2530722269314	1.31935306144707e-09
68.3354040737084	1.58129850059207e-09
68.4177359204853	1.57760980415449e-09
68.5000677672623	1.31448825157254e-09
68.5823996140392	1.05129030584399e-09
68.6647314608162	1.04557386753615e-09
68.7470633075932	1.30404060630187e-09
68.8293951543701	1.57663499686879e-09
68.9117261796851	1.59876776382526e-09
68.9940580264621	1.35124604004338e-09
69.0763898732391	1.07422512213471e-09
69.158721720016	1.03871019258129e-09
69.241053566793	1.27708732207931e-09
69.3233854135699	1.5588912457308e-09
69.4057172603469	1.60820643796383e-09
69.4880491071238	1.37949663878987e-09
69.5703809539008	1.09855591203755e-09
69.6527128006778	1.04118032124842e-09
69.7350446474547	1.26409963418086e-09
69.8173764942317	1.55244042039598e-09
69.8997083410087	1.62416700910272e-09
69.9820401877856	1.41353175209578e-09
70.0643720345626	1.1245189866428e-09
70.1467038813395	1.03944307860033e-09
70.2290357281165	1.24062360742707e-09
70.3113675748935	1.53055943561633e-09
70.3936994216704	1.62870074330845e-09
70.4760312684474	1.440215975715e-09
70.5583631152243	1.15050195057013e-09
70.6406949620013	1.04520469248467e-09
70.7230268087783	1.22751828228629e-09
70.8053586555552	1.521909136125e-09
70.8876896808702	1.64117632181256e-09
70.9700215276472	1.47247618536179e-09
71.0523533744241	1.18004665291905e-09
71.1346852212011	1.04861229026343e-09
71.217017067978	1.20602460679024e-09
71.299348914755	1.49710016762422e-09
71.381680761532	1.64022979789285e-09
71.4640126083089	1.49619252872315e-09
71.5463444550859	1.20780602085324e-09
71.6286763018629	1.0581760832942e-09
71.7110081486398	1.19547586205559e-09
71.7933399954168	1.48598710360034e-09
71.8756718421937	1.64876569002048e-09
71.9580036889707	1.52545607705091e-09
72.0403355357477	1.23872755559116e-09
72.1226673825246	1.06676655401384e-09
72.2049992293016	1.17754794964417e-09
72.2873310760785	1.46170104486624e-09
72.3696629228555	1.64214877002116e-09
72.4519947696325	1.54602927033713e-09
72.5343266164094	1.267176694824e-09
72.6166584631864	1.08071107860074e-09
72.6989903099633	1.17064592301657e-09
72.7813213352783	1.44910679072222e-09
72.8636531820553	1.64874891475938e-09
72.9459850288323	1.5722412742138e-09
73.0283168756092	1.29937068450815e-09
73.1106487223862	1.09372820162824e-09
73.1929805691631	1.15587212449885e-09
73.2753124159401	1.4246721029635e-09
73.3576442627171	1.63726973325089e-09
73.439976109494	1.58891011408681e-09
73.522307956271	1.32836802457209e-09
73.6046398030479	1.11055184385137e-09
73.6869716498249	1.15070757658738e-09
73.7693034966019	1.41119882112001e-09
73.8516353433788	1.6388124279146e-09
73.9339671901558	1.61280345085454e-09
74.0162990369327	1.36094588881111e-09
74.0986308837097	1.12817389733896e-09
74.1809627304867	1.1404134086489e-09
74.2632945772636	1.38590857957763e-09
74.3456264240406	1.62429651171152e-09
74.4279582708175	1.62354353208619e-09
74.5102901175945	1.38887402370382e-09
74.5926219643715	1.14902732565034e-09
74.6749538111484	1.14048811932733e-09
74.7572848364634	1.37339444436206e-09
74.8396166832404	1.62083790757934e-09
74.9219485300173	1.64516429018708e-09
75.0042803767943	1.41999970967035e-09
75.0866122235713	1.1693199781453e-09
75.1689440703482	1.13438459412841e-09
75.2512759171252	1.34975248422079e-09
75.3336077639022	1.60455130223436e-09
75.4159396106791	1.65093287020075e-09
75.4982714574561	1.44664947914454e-09
75.580603304233	1.19180338499216e-09
75.66293515101	1.13724385432071e-09
75.7452669977869	1.33736222116013e-09
75.8275988445639	1.59906650090728e-09
75.9099306913409	1.66946514764294e-09
75.9922625381178	1.47841736186127e-09
76.0745943848948	1.2161352019749e-09
76.1569262316717	1.13580759946489e-09
76.2392580784487	1.31562014879541e-09
76.3215899252257	1.57988143675718e-09
76.4039217720026	1.67086818509374e-09
76.4862536187796	1.50229437117096e-09
76.5685854655565	1.24128498123973e-09
76.6509173123335	1.14313038884914e-09
76.7332483376485	1.30570418100756e-09
76.8155801844255	1.57160122942706e-09
76.8979120312024	1.68322163219718e-09
76.9802438779794	1.53374301783763e-09
77.0625757247564	1.26776139019008e-09
77.1449075715333	1.14658862044086e-09
77.2272394183103	1.28570315723971e-09
77.3095712650872	1.55076666552709e-09
77.3919031118642	1.68199319135004e-09
77.4742349586411	1.5530486120303e-09
77.5565668054181	1.29345490706268e-09
77.6388986521951	1.15634862694766e-09
77.721230498972	1.27817994042812e-09
77.803562345749	1.54129692622992e-09
77.885894192526	1.68987217251109e-09
77.9682260393029	1.58248918271884e-09
78.0505578860799	1.32114258067008e-09
78.1328897328568	1.16405811521503e-09
78.2152215796338	1.2613191385674e-09
78.2975534264107	1.51894333021015e-09
78.3798852731877	1.68556335399602e-09
78.4622171199647	1.59938278851181e-09
78.5445489667416	1.34763550438615e-09
78.6268799920566	1.17734245613815e-09
78.7092118388336	1.25610836470397e-09
78.7915436856106	1.50836175919081e-09
78.8738755323875	1.69015570381195e-09
78.9562073791645	1.62569748660857e-09
79.0385392259414	1.378992200428e-09
79.1208710727184	1.19031412696607e-09
79.2032029194954	1.24355398106599e-09
79.2855347662723	1.48422078308478e-09
79.3678666130493	1.68107860631421e-09
79.4501984598262	1.63989360370677e-09
79.5325303066032	1.40436124219991e-09
79.6148621533802	1.20673980373944e-09
79.6971940001571	1.24082023220663e-09
79.7795258469341	1.47495178292286e-09
79.861857693711	1.68215473017481e-09
79.944189540488	1.66165023476401e-09
80.0265213872649	1.43592584647016e-09
80.1088532340419	1.22288301345159e-09
80.1911850808189	1.23238885569184e-09
80.2735169275958	1.45261126543106e-09
80.3558487743728	1.67025183689826e-09
80.4381806211498	1.67339628586637e-09
80.5205124679267	1.46008406289983e-09
80.6028434932417	1.24275579502346e-09
80.6851753400187	1.23218111270164e-09
80.7675071867956	1.44278006700836e-09
80.8498390335726	1.66961074513136e-09
80.9321708803496	1.69261440142876e-09
81.0145027271265	1.49169892712218e-09
81.0968345739035	1.26209659476112e-09
81.1791664206804	1.22754816286056e-09
81.2614982674574	1.42087511665381e-09
81.3438301142344	1.65230836766883e-09
81.4261619610113	1.69958510612584e-09
81.5084938077883	1.51568933086279e-09
81.5908256545652	1.28359440819138e-09
81.6731575013422	1.23117663723689e-09
81.7554893481192	1.41143976576477e-09
81.8378211948961	1.64930164304169e-09
81.9201530416731	1.71455025924885e-09
82.0024848884501	1.54495786632837e-09
82.084816735227	1.30730325981126e-09


==> tikz/st_validation_translating_droplet_energy_example_N256-6.tsv <==
0	0
0.0823318139184818	1.23284243662216e-05
0.164663627836964	1.98080848036214e-05
0.246995433540826	2.28565924284324e-05
0.329327247459308	3.71398853607325e-05
0.411659061377789	4.06592171783283e-05
0.493990875296271	5.33386633643617e-05
0.576322681000134	6.30474650621363e-05
0.658654494918615	7.23128807246402e-05
0.740986308837097	8.62231106044004e-05
0.823318139184818	0.000102113308096001
0.905649903815582	0.000121982255887017
0.987981750592542	0.00013099284291601
1.07031351522331	0.000141211071141507
1.15264536200027	0.000163547166549759
1.23497720877723	0.000180638282240694
1.31730897340799	0.00019528038284885
1.39964082018495	0.00021249048243571
1.48197258481572	0.000222480036876698
1.56430443159268	0.000238938851067349
1.64663627836964	0.000252712286787805
1.7289680430004	0.000263971570772771
1.81129988977736	0.000283161656174082
1.89363165440812	0.000300688405040955
1.97596350118508	0.000318201340069868
2.05829526581585	0.000337873619970382
2.14062711259281	0.000361069216865075
2.22295895936977	0.000377829024148452
2.30529072400053	0.000399674688725534
2.38762257077749	0.000420589361613255
2.46995433540826	0.000442402854397934
2.55228618218522	0.000466191098963943
2.63461794681598	0.00049525327036718
2.71694979359294	0.000520927699756805
2.7992816403699	0.000542078396001531
2.88161340500067	0.000570981643351879
2.96394525177763	0.000599103354860381
3.04627701640839	0.000623583064359971
3.12860886318535	0.0006569083225979
3.21094062781612	0.000685468893897699
3.29327247459308	0.000715703166580892
3.37560432137004	0.000746855093382527
3.4579360860008	0.000772660987792058
3.54026793277776	0.000800809584489197
3.62259969740852	0.000835818305594832
3.70493154418548	0.000875732393592952
3.78726330881625	0.000920296193489286
3.86959515559321	0.000954740138354163
3.95192700237017	0.0010027861257971
4.03425876700093	0.00104081834311273
4.11659061377789	0.0010843965700586
4.19892237840866	0.00112775062120746
4.28125422518562	0.00116520537053623
4.36358607196258	0.00121669842788147
4.44591783659334	0.00126183691953656
4.5282496833703	0.00130869224220651
4.61058144800107	0.00135263502828611
4.69291329477803	0.00139263237737925
4.77524505940879	0.00144697647214717
4.85757690618575	0.00149436036021953
4.93990875296271	0.00154230955929327
5.02224051759348	0.00158366617365363
5.10457236437044	0.00163231300595008
5.1869041290012	0.00168029266883611
5.26923597577816	0.00172969290658579
5.35156774040892	0.00177673404093057
5.43389958718589	0.00182643168301056
5.51623143396285	0.00187759703820591
5.59856319859361	0.00193355915965686
5.68089504537057	0.00198630967629886
5.76322681000133	0.0020423775650986
5.84555865677829	0.00210319537851993
5.92789042140906	0.00215787805541113
6.01022226818602	0.00221096970867218
6.09255411496298	0.00227194702184873
6.17488587959374	0.00233363645846854
6.2572177263707	0.00240553315348748
6.33954949100147	0.00247020867731338
6.42188133777843	0.00252713558772973
6.50421310240919	0.00259916904574661
6.58654494918615	0.00267001471358815
6.66887679596311	0.00274258852946918
6.75120856059388	0.00279843937676316
6.83354040737084	0.00285886581813499
6.9158721720016	0.00292825223896101
6.99820401877856	0.00299283609133166
7.08053586555552	0.00304968983112353
7.16286763018629	0.00311015080907085
7.24519947696325	0.00317653546741434
7.32753124159401	0.00324828343475617
7.40986308837097	0.00330746237969489
7.49219485300173	0.00337383732199456
7.5745266997787	0.0034389277375281
7.65685854655566	0.00351046966594581
7.73919031118642	0.00360354195717245
7.82152215796338	0.00367029180872295
7.90385392259414	0.00375375310170416
7.9861857693711	0.00383545816728117
8.06851753400187	0.00390568225674212
8.15084938077883	0.00397531326292349
8.23318139184818	0.00405018886652966
8.31551323862514	0.00412244433008318
8.3978450854021	0.00420471370863038
8.48017693217906	0.00427096960199516
8.56250877895602	0.00434507996203838
8.64484062573298	0.00443184093556103
8.72717247250994	0.00451908943458026
8.80950349782494	0.00458792047331551
8.8918353446019	0.00465637179231232
8.97416719137886	0.00473590664541834
9.05649903815582	0.00482906812594332
9.13883088493278	0.00492445577838315
9.22116273170974	0.00501179403852675
9.3034945784867	0.00509606813811302
9.38582642526366	0.00518418104417488
9.46815827204062	0.00527964779978095
9.55049011881758	0.00535719923757823
9.63282196559454	0.00544385751310822
9.7151538123715	0.00553573832685778
9.79748565914847	0.00560853217598023
9.87981750592542	0.00569665767258922
9.96214935270238	0.00578549804774321
10.0444811994793	0.00587153326501101
10.1268130462563	0.0059643625307422
10.2091448930333	0.00606795980607299
10.2914767398102	0.00616730158521769
10.3738085865872	0.00625930103141134
10.4561404333641	0.00635637298020035
10.5384722801411	0.00644977902014432
10.6208041269181	0.00654360774788881
10.7031351522331	0.0066474977408023
10.78546699901	0.00675001100262007
10.867798845787	0.00683812200033163
10.9501306925639	0.00693720432900214
11.0324625393409	0.00702984393768646
11.1147943861179	0.00713494196735897
11.1971262328948	0.00726150762063174
11.2794580796718	0.00735855267190526
11.3617899264487	0.00747062849727597
11.4441217732257	0.00757556802333815
11.5264536200027	0.00767720725440293
11.6087854667796	0.00777955312162579
11.6911173135566	0.00788605034696098
11.7734491603336	0.00798409728213804
11.8557810071105	0.00807996093291814
11.9381128538875	0.00817540776034473
12.0204447006644	0.00827231049852198
12.1027765474414	0.00838224822554108
12.1851083942184	0.00852165790275602
12.2674402409953	0.008651117153511
12.3497720877723	0.00876102993163701
12.4321039345492	0.008882949030457
12.5144357813262	0.00898498913646537
12.5967676281032	0.00910449086362887
12.6790986534181	0.00921729443782716
12.7614305001951	0.00933435700396142
12.8437623469721	0.0094414034274987
12.926094193749	0.00953747437620104
13.008426040526	0.0096565427973121
13.090757887303	0.00978856376170349
13.1730897340799	0.00993341212784765
13.2554215808569	0.0100642488813758
13.3377534276338	0.0101797724941901
13.4200852744108	0.0102848137880255
13.5024171211878	0.0103894935535089
13.5847489679647	0.010492836844713
13.6670808147417	0.0106231790437078
13.7494126615186	0.0107445688917452
13.8317445082956	0.0108857373551043
13.9140763550726	0.0110120919725065
13.9964082018495	0.011152258652878
14.0787400486265	0.0112748918070701
14.1610718954034	0.0114031368692441
14.2434037421804	0.0115480531914838
14.3257355889574	0.0116731942390051
14.4080674357343	0.0117836106446752
14.4903992825113	0.0119028131237632
14.5727303078263	0.0120564512594925
14.6550621546032	0.012204715302922
14.7373940013802	0.0123522871501446
14.8197258481572	0.0124854940758678
14.9020576949341	0.0126067226025687
14.9843895417111	0.0127403690213453
15.066721388488	0.012871351873924
15.149053235265	0.0130076248934537
15.231385082042	0.0131311857582723
15.3137169288189	0.0133035314705928
15.3960487755959	0.0134357320900271
15.4783806223728	0.0135825749670552
15.5607124691498	0.0137043390899873
15.6430443159268	0.0138400962409536
15.7253761627037	0.0139777733381237
15.8077080094807	0.0141063314880155
15.8900398562576	0.0142316962927681
15.9723717030346	0.014368288562495
16.0547035498116	0.0145237548627197
16.1370353965885	0.014669338518099
16.2193672433655	0.0148050475604165
16.3016990901424	0.0149551667515883
16.3840309369194	0.0150847109321366
16.4663627836964	0.0152294129653314
16.5486938090114	0.0153638315359859
16.6310256557883	0.0155161873167185
16.7133575025653	0.0156860411672103
16.7956893493422	0.015833613701039
16.8780211961192	0.0159864710853364
16.9603530428962	0.0161123983252667
17.0426848896731	0.0162672627972254
17.1250167364501	0.0164211096621868
17.207348583227	0.0165647995765185
17.289680430004	0.0167423396883703
17.372012276781	0.0168826346169739
17.4543441235579	0.0170274166529966
17.5366759703349	0.0171859076110973
17.6190078171118	0.0173380764736628
17.7013396638888	0.0174997897746975
17.7836715106658	0.0176491906060045
17.8660033574427	0.0178144467045607
17.9483352042197	0.0179790495567224
18.0306670509966	0.0181325215167715
18.1129988977736	0.0183007006026683
18.1953307445506	0.0184614032401054
18.2776625913275	0.0186013199448856
18.3599944381045	0.0187534171617903
18.4423254634195	0.0189245122567318
18.5246573101964	0.0190942569406081
18.6069891569734	0.0192762030281121
18.6893210037504	0.0194535683156861
18.7716528505273	0.0195977563307591
18.8539846973043	0.0197640022476237
18.9363165440812	0.0199183481602394
19.0186483908582	0.0200789453272284
19.1009802376352	0.0202611716217462
19.1833120844121	0.020452365532892
19.2656439311891	0.0206160148031428
19.347975777966	0.0207648573528624
19.430307624743	0.0209459765476765
19.51263947152	0.021098035561736
19.5949713182969	0.0212966926343793
19.6773031650739	0.0214754672858957
19.7596350118508	0.0216488324358489
19.8419668586278	0.0218262938058515
19.9242987054048	0.0219960834350838
20.0066305521817	0.0221552517113516
20.0889623989587	0.0223111806775895
20.1712942457357	0.0225309573555901
20.2536260925126	0.0227000802590652
20.3359579392896	0.0228778239326828
20.4182889646046	0.0230191173357374
20.5006208113815	0.0232124708497791
20.5829526581585	0.0233854817797753
20.6652845049354	0.0235899684126841
20.7476163517124	0.0237603228377745
20.8299481984894	0.0239366869969004
20.9122800452663	0.0240903308763548
20.9946118920433	0.0242762747502306
21.0769437388203	0.0244482327837451
21.1592755855972	0.0246278574047108
21.2416074323742	0.0248507062758069
21.3239392791511	0.0250300526345142
21.4062711259281	0.0252194209908341
21.4886029727051	0.0253962689291143
21.570934819482	0.0255720508640907
21.653266666259	0.0257427678870543
21.7355985130359	0.0259585919239848
21.8179303598129	0.0261331661393802
21.9002622065899	0.0262911010709424
21.9825940533668	0.0264880855350097
22.0649259001438	0.0266761974302526
22.1472577469207	0.0268671981013611
22.2295895936977	0.0270982054434682
22.3119214404747	0.027255872766486
22.3942524657897	0.0274404745317616
22.4765843125666	0.0276583001201192
22.5589161593436	0.0278417019750165
22.6412480061205	0.0280223189202146
22.7235798528975	0.0282363730560913
22.8059116996745	0.0284280039251291
22.8882435464514	0.028605487786201
22.9705753932284	0.0287899390356996
23.0529072400053	0.0289768938476268
23.1352390867823	0.0291708383098668
23.2175709335593	0.0293872399995454
23.2999027803362	0.029557236088814
23.3822346271132	0.0297450556642908
23.4645664738901	0.0299545624704043
23.5468983206671	0.0301454703610187
23.6292301674441	0.0303706099239817
23.711562014221	0.0305548307463601
23.793893860998	0.0307353005956083
23.8762257077749	0.0309296847923458
23.9585575545519	0.0311057346329558
24.0408894013289	0.0313065052219392
24.1232212481058	0.0315354766172318
24.2055530948828	0.031720632850035
24.2878841201978	0.0319281430354593
24.3702159669747	0.0321371249745067
24.4525478137517	0.0323045585116871
24.5348796605287	0.0325330902932042
24.6172115073056	0.0327229069892346
24.6995433540826	0.0329333576949795
24.7818752008595	0.0331170638880811
24.8642070476365	0.0333197217377944
24.9465388944135	0.0335430597281058
25.0288707411904	0.0337345544736892
25.1112025879674	0.0339136135952141
25.1935344347443	0.0341326499447804
25.2758662815213	0.034319710175283
25.3581981282983	0.0345211848544171
25.4405299750752	0.0347390447146107
25.5228618218522	0.0349282363556563
25.6051936686291	0.0351320796479743
25.6875255154061	0.0353416730655003
25.7698573621831	0.035551858420579
25.85218920896	0.0357792186660968
25.934521055737	0.0359526224178436
26.0168529025139	0.0361690508804488
26.0991847492909	0.0363758776286111
26.1815165960679	0.0365778391775705
26.2638476213829	0.0368188879469257
26.3461794681598	0.0370146106324904
26.4285113149368	0.0372343274371088
26.5108431617137	0.0374443234520358
26.5931750084907	0.037641444788411
26.6755068552677	0.0378898740332014
26.7578387020446	0.038083275326736
26.8401705488216	0.0383074893152855
26.9225023955985	0.0384972542942119
27.0048342423755	0.0386808471774822
27.0871660891525	0.0389295835285939
27.1694979359294	0.0391509874925584
27.2518297827064	0.0393622703659776
27.3341616294833	0.0395811266955057
27.4164934762603	0.0397899115880012
27.4988253230373	0.0400481006119072
27.5811571698142	0.0402457731544304
27.6634890165912	0.0404511845949796
27.7458208633681	0.0406749950297839
27.8281527101451	0.0409126561180334
27.9104845569221	0.0411185782559071
27.992816403699	0.0413273570708059
28.075148250476	0.0415466795776589
28.157479275791	0.0417462066482812
28.2398111225679	0.0420121404610681
28.3221429693449	0.042241299299857
28.4044748161219	0.0424455528676819
28.4868066628988	0.0426399043789456
28.5691385096758	0.0428516384328141
28.6514703564527	0.0430948114731394
28.7338022032297	0.0433093063913425
28.8161340500067	0.043522412377797
28.8984658967836	0.0437174579696621
28.9807977435606	0.0439706704057111
29.0631295903375	0.0441753573729593
29.1454614371145	0.0443651509535615
29.2277932838915	0.0445848345473769
29.3101251306684	0.0447828837698027
29.3924569774454	0.04504685291927
29.4747888242224	0.0452740012109586
29.5571206709993	0.0454854438599072
29.6394525177763	0.0457058412346408
29.7217843645532	0.0459352700266211
29.8041162113302	0.0461572657687475
29.8864480581072	0.0463803458695764
29.9687799048841	0.0465975561437033
30.0511117516611	0.0468027201277891
30.1334427769761	0.0470721860655208
30.215774623753	0.0472822867426246
30.29810647053	0.0475186620692543
30.380438317307	0.0477185235227615
30.4627701640839	0.0479494439903197
30.5451020108609	0.0481897180471709
30.6274338576378	0.0484237691504629
30.7097657044148	0.0486624461508863
30.7920975511918	0.0488735661835697
30.8744293979687	0.0491464978642518
30.9567612447457	0.0493701096387909
31.0390930915226	0.0495745248448476
31.1214249382996	0.0497844807291504
31.2037567850766	0.0500496202866211
31.2860886318535	0.0502722278580744
31.3684204786305	0.0505140264796956
31.4507523254074	0.0507180832952283
31.5330841721844	0.0509832374553419
31.6154160189614	0.0512183418135089
31.6977478657383	0.0514520016823555
31.7800797125153	0.0516838124772841
31.8624115592922	0.0519338514467641
31.9447434060692	0.0521790451069292
32.0270744313842	0.0524071851013207
32.1094062781612	0.0526408846584587
32.1917381249381	0.0528666202833273
32.2740699717151	0.0531459443225616
32.356401818492	0.0533720023288536
32.438733665269	0.0535849688012639
32.521065512046	0.0538081634625281
32.6033973588229	0.0540821190758502
32.6857292055999	0.0543357485733012
32.7680610523768	0.0545684784972217
32.8503928991538	0.0547952606778391
32.9327247459308	0.0550719261495196
33.0150565927077	0.0553186666259663
33.0973884394847	0.0555377389808606
33.1797202862616	0.0557601602141781
33.2620521330386	0.0560464385633113
33.3443839798156	0.0562931241518159
33.4267158265925	0.0565243639365343
33.5090476733695	0.0567412645135332
33.5913795201464	0.0570271061084926
33.6737113669234	0.0572903619240902
33.7560432137004	0.0575226847640909
33.8383750604773	0.0577439486886821
33.9207069072543	0.0580504953787914
34.0030379325693	0.0582860903585963
34.0853697793462	0.0585270114333428
34.1677016261232	0.0587780922664481
34.2500334729002	0.0590592189478553
34.3323653196771	0.0593027545049438
34.4146971664541	0.0595385824743814
34.497029013231	0.0597480910064418
34.579360860008	0.0600456526308825
34.661692706785	0.0603059124336645
34.7440245535619	0.0605345632178083
34.8263564003389	0.0607503004697882
34.9086882471158	0.0610459338389583
34.9910200938928	0.0613058153886794
35.0733519406698	0.0615328813819365
35.1556837874467	0.0617895202329242
35.2380156342237	0.0620712568592638
35.3203474810007	0.0623356735269662
35.4026793277776	0.0625644282847944
35.4850111745546	0.0628049149811378
35.5673430213315	0.0630953057091449
35.6496748681085	0.0633773668833013
35.7320067148855	0.0636023698776476
35.8143385616624	0.0638630556809164
35.8966704084394	0.0641428295547388
35.9790014337544	0.0643765614936594
36.0613332805313	0.0646337870609745
36.1436651273083	0.0649181913231629
36.2259969740852	0.0651889570988849
36.3083288208622	0.0654407333980649
36.3906606676392	0.0656779036166306
36.4729925144161	0.0659796117738888
36.5553243611931	0.0662456934418536
36.63765620797	0.0664782563214616
36.719988054747	0.0667293430793749
36.802319901524	0.0670347814663332
36.8846517483009	0.0673046779353982
36.9669835950779	0.0675363717186695
37.0493154418549	0.06781629862834
37.1316472886318	0.0681104866603065
37.2139791354088	0.0683571023064619
37.2963109821857	0.0685964598260709
37.3786428289627	0.0688808299182825
37.4609746757397	0.0691445815654257
37.5433065225166	0.0693977339932233
37.6256383692936	0.0696364540149962
37.7079702160705	0.0699719978303221
37.7903020628475	0.0702429475438876
37.8726330881625	0.0705044189416143
37.9549649349395	0.0707664072274392
38.0372967817164	0.071046328375465
38.1196286284934	0.0713146495850201
38.2019604752703	0.071561662753538
38.2842923220473	0.0718747202625204
38.3666241688243	0.0721737405696015
38.4489560156012	0.0724298947963812
38.5312878623782	0.0726762850206625
38.6136197091551	0.0729987550048521
38.6959515559321	0.073270444187651
38.7782834027091	0.0735254250062976
38.860615249486	0.0738344433655996
38.942947096263	0.0741110588348053
39.0252789430399	0.0743865642371875
39.1076107898169	0.0746231414628264
39.1899426365939	0.0749730533148444
39.2722744833708	0.0752347074082987
39.3546063301478	0.0755090236898288
39.4369381769247	0.075810749574354
39.5192700237017	0.0760988339421027
39.6016018704787	0.0763855588767051
39.6839337172556	0.0766185333720225
39.7662655640326	0.0769803932473399
39.8485965893476	0.0772676538856916
39.9309284361245	0.077542349385115
40.0132602829015	0.0778561270289526
40.0955921296785	0.0781504469128906
40.1779239764554	0.0784398116786197
40.2602558232324	0.0787055014038408
40.3425876700093	0.0790756183507826
40.4249195167863	0.0793321698188689
40.5072513635633	0.0796073455559544
40.5895832103402	0.0799299378088659
40.6719150571172	0.0802147658711947
40.7542469038941	0.0805232279379924
40.8365787506711	0.0807920001667199
40.9189105974481	0.0812057997177674
41.001242444225	0.0814952434903681
41.083574291002	0.0817614335515733
41.1659061377789	0.082080258524457
41.2482379845559	0.0823897002689175
41.3305698313329	0.0826704270757702
41.4129016781098	0.0829798729794799
41.4952335248868	0.083314831217792
41.5775653716637	0.0836046906983883
41.6598972184407	0.083883712505451
41.7422282437557	0.0842354679517413
41.8245600905327	0.0845252971669621
41.9068919373096	0.0847832258935482
41.9892237840866	0.085157468721362
42.0715556308635	0.0854680237393234
42.1538874776405	0.0857204456671528
42.2362193244175	0.0860583730812205
42.3185511711944	0.0863740025906717
42.4008830179714	0.086650867237572
42.4832148647483	0.0869608324060936
42.5655467115253	0.0873148768164177
42.6478785583023	0.0876205255142546
42.7302104050792	0.0878764008449856
42.8125422518562	0.0882639926368541
42.8948740986331	0.088555445619182
42.9772059454101	0.0888227601018076
43.0595377921871	0.0891848914223645
43.141869638964	0.0894818512600374
43.224201485741	0.0897738803691122
43.306533332518	0.0901230368882752
43.3888651792949	0.0904688511064763
43.4711970260719	0.0907381758174208
43.5535288728488	0.0910552124546284
43.6358607196258	0.0914352176250912
43.7181917449408	0.0917350272652387
43.8005235917177	0.0920240397303015
43.8828554384947	0.0923853431716436
43.9651872852717	0.092705891318633
44.0475191320486	0.0929903667407648
44.1298509788256	0.0933620383320536
44.2121828256026	0.0936751964552543
44.2945146723795	0.0939856831521248
44.3768465191565	0.0943377031398669
44.4591783659334	0.0946961768487622
44.5415102127104	0.0949940448834867
44.6238420594874	0.0953288944625929
44.7061739062643	0.0956876674299382
44.7885057530413	0.0959818190010398
44.8708375998182	0.0963358274305574
44.9531694465952	0.0966878270747611
45.0355012933721	0.0969827760144854
45.1178331401491	0.0973144587073134
45.2001649869261	0.0976682044062088
45.282496833703	0.0979823380289603
45.36482868048	0.0983158680320337
45.447160527257	0.098678896505468
45.5294923740339	0.0990060080325453
45.6118233993489	0.0993186192946458
45.6941552461259	0.0996804677768271
45.7764870929028	0.100009381843275
45.8588189396798	0.100309774089544
45.9411507864567	0.100700108288489
46.0234826332337	0.101044328731448
46.1058144800107	0.101340851423544
46.1881463267876	0.101785142232267
46.2704781735646	0.102119515119919
46.3528100203416	0.102428958543169
46.4351418671185	0.102816380843276
46.5174737138955	0.103142284150908
46.5998055606724	0.103436892899889
46.6821374074494	0.103827872527538
46.7644692542264	0.104180742539431
46.8468011010033	0.104477613420101
46.9291329477803	0.10486918948031
47.0114647945572	0.105214297324075
47.0937966413342	0.10551026623242
47.1761284881112	0.105914254284418
47.2584603348881	0.106256032484165
47.3407921816651	0.106555636783784
47.423124028442	0.106950185896056
47.505455875219	0.10729451519628
47.587786900534	0.107601271357873
47.670118747311	0.108009059765833
47.7524505940879	0.108351940572163
47.8347824408649	0.108660456086727
47.9171142876418	0.109056301404012
47.9994461344188	0.109388819945591
48.0817779811958	0.109688758418718
48.1641098279727	0.110101582941785
48.2464416747497	0.110458674374673
48.3287735215266	0.110787983428322
48.4111053683036	0.111179131642318
48.4934372150806	0.111522176507921
48.5757690618575	0.111848091170964
48.6581009086345	0.11222112650555
48.7404327554114	0.112587264192227
48.8227646021884	0.112939938210114
48.9050964489654	0.113348284768564
48.9874282957423	0.113678135175373
49.0697601425193	0.114038433247908
49.1520919892962	0.114415692851774
49.2344238360732	0.114756810306217
49.3167556828502	0.115138207561346
49.3990875296271	0.115504876019148
49.4814193764041	0.115844360784376
49.5637504017191	0.116235559211167
49.646082248496	0.116598636435529
49.728414095273	0.116928400677031
49.81074594205	0.117369165093216
49.8930777888269	0.117721106489068
49.9754096356039	0.118046832740952
50.0577414823808	0.118498752480359
50.1400733291578	0.118841392502944
50.2224051759348	0.119217343471205
50.3047370227117	0.119650724597624
50.3870688694887	0.119976418895912
50.4694007162656	0.120366937356198
50.5517325630426	0.120746916778927
50.6340644098196	0.121095034975957
50.7163962565965	0.121520055115542
50.7987281033735	0.121901720005624
50.8810599501504	0.122264494010347
50.9633917969274	0.122725802495548
51.0457236437044	0.123102395035069
51.1280554904813	0.123479346005669
51.2103873372583	0.123912360080706
51.2927191840352	0.124278906845101
51.3750510308122	0.124691405579179
51.4573820561272	0.125116743226981
51.5397139029042	0.125456194831392
51.6220457496811	0.125904184108618
51.7043775964581	0.126265936531949
51.786709443235	0.126603769745154
51.869041290012	0.127059786807141
51.951373136789	0.127455188961613
52.0337049835659	0.127810783526936
52.1160368303429	0.128243118446568
52.1983686771199	0.128616938577716
52.2807005238968	0.129046058303419
52.3630323706738	0.129497530117154
52.4453642174507	0.129840540114856
52.5276960642277	0.130275156547713
52.6100279110047	0.130661886705372
52.6923597577816	0.131049318040763
52.7746916045586	0.131517122235729
52.8570234513355	0.131901130895734
52.9393552981125	0.132312129470685
53.0216871448894	0.132731605830978
53.1040189916664	0.133112996059712
53.1863508384434	0.133586259707786
53.2686826852203	0.134005347201859
53.3510145319973	0.134364124969789
53.4333455573123	0.134848798174012
53.5156774040893	0.135229829820764
53.5980092508662	0.135653076686626
53.6803410976432	0.13609727608618
53.7626729444201	0.136457208352278
53.8450047911971	0.136916644034149
53.9273366379741	0.137321184247697
54.009668484751	0.137692412430956
54.092000331528	0.138160113021948
54.1743321783049	0.138539587374129
54.2566640250819	0.139001688663154
54.3389958718589	0.139442093761709
54.4213277186358	0.139809765400232
54.5036595654128	0.140312201465598
54.5859914121897	0.140724638282508
54.6683232589667	0.141153745388992
54.7506551057437	0.141581933612643
54.8329869525206	0.141974348398182
54.9153187992976	0.142448733383607
54.9976506460745	0.142872220514486
55.0799824928515	0.143239683209685
55.1623143396285	0.143730301405127
55.2446461864054	0.14414280340247
55.3269772117204	0.144580358368451
55.4093090584974	0.145004315154956
55.4916409052743	0.145399651789465
55.5739727520513	0.145907480260088
55.6563045988283	0.146325744835865
55.7386364456052	0.146782910473099
55.8209682923822	0.147204156098769
55.9033001391591	0.147611498533358
55.9856319859361	0.148121367903226
56.0679638327131	0.14852318118663
56.15029567949	0.148973389890149
56.232627526267	0.149436514599688
56.3149593730439	0.149848683526998
56.3972912198209	0.150303705934253
56.4796230665979	0.150690328234375
56.5619549133748	0.151140532995567
56.6442867601518	0.151581878735203
56.7266186069287	0.151984222950066
56.8089504537057	0.152470396445454
56.8912823004827	0.152858288316305
56.9736141472596	0.153323713439603
57.0559459940366	0.153794147704192
57.1382778408135	0.154163247804308
57.2206096875905	0.154655947765268
57.3029407129055	0.155072755698418
57.3852725596825	0.155539571161573
57.4676044064594	0.155988803809088
57.5499362532364	0.156404558905173
57.6322681000133	0.156890022206406
57.7145999467903	0.157321062099951
57.7969317935673	0.1578178583649
57.8792636403442	0.158257609272976
57.9615954871212	0.15867760065395
58.0439273338981	0.159169470462727
58.1262591806751	0.159581548782538
58.2085910274521	0.160059553342773
58.290922874229	0.160500449468516
58.373254721006	0.160973292098713
58.4555865677829	0.161429231898639
58.5379184145599	0.16184278844013
58.6202502613369	0.16237700381002
58.7025821081138	0.162817802122672
58.7849139548908	0.163317847251663
58.8672458016677	0.163770363932926
58.9495776484447	0.164204384800912
59.0319094952217	0.164733978650786
59.1142413419986	0.165159517875986
59.1965723673136	0.16568458349186
59.2789042140906	0.166116568591285
59.3612360608675	0.166596884882962
59.4435679076445	0.167065282897989
59.5258997544215	0.167485465000815
59.6082316011984	0.168002523637605
59.6905634479754	0.168470392305648
59.7728952947523	0.168971497581042
59.8552271415293	0.169455057549489
59.9375589883063	0.16988329218508
60.0198908350832	0.170372401761427
60.1022226818602	0.170808571593686
60.1845545286371	0.171362472407
60.2668863754141	0.17179103739638
60.3492182221911	0.172287434147055
60.431550068968	0.172773227481409
60.513881915745	0.173227536384086
60.5962137625219	0.173768651420206
60.6785456092989	0.174211849034887
60.7608774560759	0.174735741770787
60.8432093028528	0.17521024550702
60.9255411496298	0.175698169678488
61.0078729964067	0.176172623796105
61.0902048431837	0.176645018396885
61.1725358684987	0.177143827436633
61.2548677152757	0.177608767710312
61.3371995620526	0.178128411249731
61.4195314088296	0.178573110560857
61.5018632556066	0.1791122431913
61.5841951023835	0.179577305497916
61.6665269491605	0.180041895536406
61.7488587959374	0.180571102991088
61.8311906427144	0.18102216576483
61.9135224894913	0.181566330332268
61.9958543362683	0.182028257121455
62.0781861830453	0.182525778633081
62.1605180298222	0.183028473307546
62.2428498765992	0.183562712189926
62.3251817233762	0.184063625338188
62.4075135701531	0.184539246922153
62.4898454169301	0.185084311283262
62.572177263707	0.185533659654104
62.654509110484	0.186053788165751
62.736840957261	0.186474333075827
62.8191728040379	0.187053674262131
62.9015046508149	0.187504598507411
62.9838364975918	0.188041113404507
63.0661683443688	0.188508810835979
63.1484993696838	0.188975791103488
63.2308312164608	0.189509753060983
63.3131630632377	0.189985477664175
63.3954949100147	0.190484439153137
63.4778267567916	0.190964662139934
63.5601586035686	0.191530896390874
63.6424904503456	0.191974757693457
63.7248222971225	0.192525957135733
63.8071541438995	0.193032958811753
63.8894859906764	0.193551373203441
63.9718178374534	0.194079968399667
64.0541496842304	0.194566067377532
64.1364815310073	0.195135843535669
64.2188133777843	0.195611691011192
64.3011452245612	0.196149882425238
64.3834770713382	0.196613901448802
64.4658089181152	0.197146353872356
64.5481407648921	0.197638204535383
64.6304726116691	0.198184583681371
64.712804458446	0.198701420689598
64.795136305223	0.1992369964735
64.877468152	0.199778662671441
64.9597999987769	0.200290516361561
65.0421310240919	0.200856898383739
65.1244628708689	0.201350981582709
65.2067947176458	0.201904971268144
65.2891265644228	0.202436122648374
65.3714584111998	0.203014565597189
65.4537902579767	0.203486378685891
65.5361221047537	0.204032130087058
65.6184539515306	0.204501097259023
65.7007857983076	0.205054745857731
65.7831176450846	0.205556628724093
65.8654494918615	0.206123398405271
65.9477813386385	0.206633037931823
66.0301131854154	0.207163374863157
66.1124450321924	0.207720868975389
66.1947768789693	0.208259370003567
66.2771087257463	0.208801950085696
66.3594405725233	0.209315147760322
66.4417724193002	0.209850658891949
66.5241042660772	0.210335376725576
66.6064361128542	0.210891705870782
66.6887679596311	0.211424860396346
66.7710998064081	0.212034533647656
66.853431653185	0.212552189018811
66.935763499962	0.213135988891941
67.018094525277	0.213638606860797
67.100426372054	0.214218907107714
67.1827582188309	0.2147446730242
67.2650900656079	0.215317481586225
67.3474219123848	0.215830324800393
67.4297537591618	0.21643453049702
67.5120856059388	0.216949992434832
67.5944174527157	0.21753221868763
67.6767492994927	0.218034397407706
67.7590811462697	0.218612834480756
67.8414129930466	0.219131638059332
67.9237448398236	0.219690397234082
68.0060766866005	0.220227459350672
68.0884085333775	0.220807960760006
68.1707403801545	0.221388829814901
68.2530722269314	0.221954603907638
68.3354040737084	0.222526378221896
68.4177359204853	0.223082642771415
68.5000677672623	0.223662230853014
68.5823996140392	0.224186488122111
68.6647314608162	0.22477262663448
68.7470633075932	0.225278914107997
68.8293951543701	0.225843756510055
68.9117261796851	0.226375256786214
68.9940580264621	0.22696569512284
69.0763898732391	0.227483063751018
69.158721720016	0.228100014990469
69.241053566793	0.22865663335911
69.3233854135699	0.229280925503597
69.4057172603469	0.229843479865899
69.4880491071238	0.230479835379757
69.5703809539008	0.231003055684843
69.6527128006778	0.231631114307689
69.7350446474547	0.232178882718354
69.8173764942317	0.232796149589172
69.8997083410087	0.233323989245052
69.9820401877856	0.233957426239225
70.0643720345626	0.234520092222194
70.1467038813395	0.235166158356803
70.2290357281165	0.2357160912464
70.3113675748935	0.236337547169635
70.3936994216704	0.236883384773835
70.4760312684474	0.237489648553724
70.5583631152243	0.238014419042102
70.6406949620013	0.238597174113725
70.7230268087783	0.239167254000797
70.8053586555552	0.239758913751402
70.8876896808702	0.240318182457755
70.9700215276472	0.240932558810727
71.0523533744241	0.241477825635786
71.1346852212011	0.242108767665199
71.217017067978	0.242647890468119
71.299348914755	0.24325824170534
71.381680761532	0.243823652490962
71.4640126083089	0.244394275551455
71.5463444550859	0.24498664827848
71.6286763018629	0.245562338521125
71.7110081486398	0.246162533107635
71.7933399954168	0.246705736303765
71.8756718421937	0.247319351080293
71.9580036889707	0.24791845239731
72.0403355357477	0.248503442296707
72.1226673825246	0.249054518366788
72.2049992293016	0.249646732485891
72.2873310760785	0.250229733009803
72.3696629228555	0.250869396079331
72.4519947696325	0.251424813688768
72.5343266164094	0.252121791523224
72.6166584631864	0.25269987025951
72.6989903099633	0.253342605891844
72.7813213352783	0.253908986885999
72.8636531820553	0.254548219459089
72.9459850288323	0.255104155503375
73.0283168756092	0.255734209933922
73.1106487223862	0.256295198598271
73.1929805691631	0.256951735487072
73.2753124159401	0.257559163894457
73.3576442627171	0.258223100634569
73.439976109494	0.258772800021465
73.522307956271	0.25940713237655
73.6046398030479	0.259985838791636
73.6869716498249	0.260620373667259
73.7693034966019	0.261240922581799
73.8516353433788	0.261851399152948
73.9339671901558	0.262495944973522
74.0162990369327	0.263106159606287
74.0986308837097	0.263760863228202
74.1809627304867	0.264331620488144
74.2632945772636	0.264972880841396
74.3456264240406	0.26555808809693
74.4279582708175	0.266184816967258
74.5102901175945	0.266782947604172
74.5926219643715	0.267378029275652
74.6749538111484	0.267974528506021
74.7572848364634	0.268615288777937
74.8396166832404	0.269212815012754
74.9219485300173	0.269803949905725
75.0042803767943	0.270430618207576
75.0866122235713	0.270987534693468
75.1689440703482	0.271619727506252
75.2512759171252	0.272213075647945
75.3336077639022	0.272887402201939
75.4159396106791	0.273457103701081
75.4982714574561	0.274126208718565
75.580603304233	0.274723217735185
75.66293515101	0.27534395792803
75.7452669977869	0.275968497024401
75.8275988445639	0.276567644875965
75.9099306913409	0.277210677852174
75.9922625381178	0.277792931474907
76.0745943848948	0.278416565882708
76.1569262316717	0.278978565338922
76.2392580784487	0.279631501892978
76.3215899252257	0.280249266091162
76.4039217720026	0.280931602793192
76.4862536187796	0.281523354566006
76.5685854655565	0.282156783402015
76.6509173123335	0.282799297886787
76.7332483376485	0.283384105618615
76.8155801844255	0.2840447251453
76.8979120312024	0.284658864336187
76.9802438779794	0.285345362541501
77.0625757247564	0.285940025420916
77.1449075715333	0.286628018456613
77.2272394183103	0.287238100248053
77.3095712650872	0.287879623105573
77.3919031118642	0.288541409561017
77.4742349586411	0.289129759633886
77.5565668054181	0.289750717182869
77.6388986521951	0.290318545425973
77.721230498972	0.291045056683574
77.803562345749	0.291629066773269
77.885894192526	0.292263754777168
77.9682260393029	0.29287377781096
78.0505578860799	0.293499507905032
78.1328897328568	0.294155732802987
78.2152215796338	0.294759247969935
78.2975534264107	0.295461574032952
78.3798852731877	0.296040741483363
78.4622171199647	0.296743384828243
78.5445489667416	0.297351649791735
78.6268799920566	0.297981254202839
78.7092118388336	0.298611838895216
78.7915436856106	0.299261888345594
78.8738755323875	0.299927342909852
78.9562073791645	0.300567774912319
79.0385392259414	0.301274570668611
79.1208710727184	0.301870505127643
79.2032029194954	0.30254658513055
79.2855347662723	0.30322563725181
79.3678666130493	0.303818677599632
79.4501984598262	0.304522015444812
79.5325303066032	0.305164619046921
79.6148621533802	0.305902453525598
79.6971940001571	0.306534159027167
79.7795258469341	0.307188786443338
79.861857693711	0.307898418449177
79.944189540488	0.30854111302661
80.0265213872649	0.309260545628795
80.1088532340419	0.309895881758779
80.1911850808189	0.310577482075644
80.2735169275958	0.31128554851557
80.3558487743728	0.311921309850974
80.4381806211498	0.312599372797148
80.5205124679267	0.31322536043457
80.6028434932417	0.314008366924678
80.6851753400187	0.314670922416806
80.7675071867956	0.315358669764428
80.8498390335726	0.316044788063357
80.9321708803496	0.316660894315026
81.0145027271265	0.317388579867312
81.0968345739035	0.318041292293482
81.1791664206804	0.318758252283334
81.2614982674574	0.319462832253856
81.3438301142344	0.320123149711533
81.4261619610113	0.320884217284557
81.5084938077883	0.321540725935734
81.5908256545652	0.322301583999548
81.6731575013422	0.322978045059472
81.7554893481192	0.32361749418703
81.8378211948961	0.324305602266993
81.9201530416731	0.324971690084012
82.0024848884501	0.325729108712835
82.084816735227	0.326399069318998


==> tikz/st_validation_translating_droplet_energy_example_N256_grayscale-1.tsv <==
0	1.28876304471081e-13
0.0087820600965406	1.03058005775217e-11
0.0175641201930812	3.59618914838367e-11
0.0263461794681598	7.56782584940833e-11
0.0351282395647004	1.27711787897956e-10
0.043910299661241	1.90161849578744e-10
0.0526923597577816	2.60968469804235e-10
0.0614744198543222	3.38278618899127e-10
0.0702564791294008	4.20915846366945e-10
0.0790385392259414	5.08285688425214e-10
0.0878206009654059	5.99922066335472e-10
0.0966026618834085	6.95278398421761e-10
0.105384722801411	7.93292619000826e-10
0.114166775504794	8.92689702106829e-10
0.122948836422797	9.91730849683391e-10
0.131730897340799	1.08903516968795e-09
0.140512958258802	1.18442125359098e-09
0.149295019176804	1.27736433288468e-09
0.158077080094807	1.36790334993064e-09
0.166859141012809	1.45543880054941e-09
0.175641201930812	1.54054716950397e-09
0.184423254634195	1.62348483923279e-09
0.193205315552197	1.70311709808772e-09
0.2019873764702	1.77640010490555e-09
0.210769437388203	1.83982366709441e-09
0.219551498306205	1.89224967515424e-09
0.228333559224208	1.93239079449558e-09
0.23711562014221	1.96003810622078e-09
0.245897681060213	1.97328762828648e-09
0.254679741978215	1.97176895748377e-09
0.263461794681598	1.95591071717297e-09
0.272243855599601	1.92578077536028e-09
0.281025916517603	1.88154855420383e-09
0.289807977435606	1.82416440186906e-09
0.298590038353608	1.75662755284495e-09
0.307372099271611	1.68067494307034e-09
0.316154160189614	1.59771114439115e-09
0.324936221107616	1.50869963791997e-09
0.333718273810999	1.41463984926488e-09
0.342500334729002	1.3162344698049e-09
0.351282395647004	1.21418304601738e-09
0.360064456565007	1.11055480767009e-09
0.368846517483009	1.00864334921944e-09
0.377628578401012	9.10632147745985e-10
0.386410639319014	8.16375417887736e-10
0.395192700237017	7.25474458130441e-10
0.40397476115502	6.37494963409618e-10
0.412756813858402	5.51923938109039e-10
0.421538874776405	4.67727243545838e-10
0.430320935694408	3.8514792668133e-10
0.43910299661241	3.06495185032663e-10
0.447885057530413	2.34169046809725e-10
0.456667118448415	1.69842182684918e-10
0.465449179366418	1.14605127713639e-10
0.47423124028442	7.00038058185754e-11
0.483013292987803	3.74404491029368e-11
0.491795353905806	1.76300124645993e-11
0.500577414823808	1.15335489181604e-11
0.509359475741811	2.02137815402595e-11
0.518141536659814	4.33317230552554e-11
0.526923597577816	7.89750057104103e-11
0.535705658495819	1.25676825769187e-10
0.544487719413821	1.83995017674146e-10
0.553269772117204	2.54824896072087e-10
0.562051833035207	3.36954386940589e-10
0.570833893953209	4.28179396630877e-10
0.579615954871212	5.26315350143221e-10
0.588398015789214	6.29525287188845e-10
0.597180076707217	7.34569355366113e-10
0.60596213762522	8.38360872443595e-10
0.614744198543222	9.39107805068913e-10
0.623526259461225	1.03669200811863e-09
0.632308312164607	1.13215498899386e-09
0.64109037308261	1.22541883524313e-09
0.649872434000613	1.31645636405098e-09
0.658654494918615	1.40457370145802e-09
0.667436555836618	1.48950843552919e-09
0.67621861675462	1.56999880747357e-09
0.685000677672623	1.64572807273511e-09
0.693782738590625	1.71559141438702e-09
0.702564791294008	1.77865553341298e-09
0.711346852212011	1.83367226959764e-09
0.720128913130013	1.87929006218775e-09
0.728910974048016	1.91580585573267e-09
0.737693034966019	1.94140904125822e-09
0.746475095884021	1.95522514388659e-09
0.755257156802024	1.95567210868698e-09
0.764039217720026	1.94325083422672e-09
0.772821278638029	1.91750359126671e-09
0.781603331341412	1.87762818221105e-09
0.790385392259414	1.82391163939209e-09
0.799167453177417	1.75659398449739e-09
0.807949514095419	1.67776513357047e-09
0.816731575013422	1.58868388629921e-09
0.825513660575284	1.49151989143958e-09
0.834295663990949	1.38829518052395e-09
0.84307774955281	1.28165399536933e-09
0.851859835114671	1.17408247737494e-09
0.860641838530337	1.06826599220314e-09
0.869423924092198	9.66394659189383e-10
0.87820600965406	8.68849511017891e-10
0.886988013069725	7.74270654818089e-10
0.895770098631586	6.81231281181561e-10
0.904552184193448	5.89926742063299e-10
0.913334269755309	5.02599484708825e-10
0.922116273170974	4.21203027951269e-10
0.930898358732836	3.46572368122107e-10
0.939680444294697	2.78892615756162e-10
0.948462447710362	2.18977309354313e-10
0.957244533272224	1.67094891678051e-10
0.966026618834085	1.22463046295375e-10
0.97480862224975	8.45632737244695e-11
0.983590707811612	5.49411654659238e-11
0.992372793373473	3.58227960694925e-11
1.00115479678914	2.87304755771793e-11
1.009936882351	3.40477579223314e-11
1.01871896791286	5.21461276498034e-11
1.02750105347472	8.37528981958349e-11
1.03628305689039	1.29794138493556e-10
1.04506514245225	1.90347631874749e-10
1.05384722801411	2.6463622557283e-10
1.06262923142978	3.51018623810745e-10
1.07141131699164	4.46305121942978e-10
1.0801934025535	5.47135438988356e-10
1.08897540596916	6.50493147611933e-10
1.09775749153103	7.55615538855715e-10
1.10653957709289	8.61739591818021e-10
1.11532158050855	9.67868259198497e-10
1.12410366607041	1.07325219245293e-09
1.13288575163227	1.17722860022863e-09
1.14166775504794	1.27801066398516e-09
1.1504498406098	1.37261203272004e-09
1.15923192617166	1.45924642765207e-09
1.16801401173352	1.53782046590342e-09
1.17679601514919	1.61029619838916e-09
1.18557810071105	1.67684318326829e-09
1.19436018627291	1.73784434554191e-09
1.20314218968858	1.79224802631719e-09
1.21192427525044	1.83905238988505e-09
1.2207063608123	1.87742151958819e-09
1.22948836422797	1.90674485179415e-09
1.23827044978983	1.92814840409424e-09
1.24705253535169	1.94015317077578e-09
1.25583453876735	1.94168281463984e-09
1.26461662432921	1.92995768097692e-09
1.27339870989108	1.90473921166474e-09
1.28218071330674	1.86551564589365e-09
1.2909627988686	1.81198513412397e-09
1.29974488443046	1.74440535749851e-09
1.30852696999233	1.66471107046847e-09
1.31730897340799	1.57661873014899e-09
1.32609105896985	1.48143326663984e-09
1.33487314453171	1.38018224734971e-09
1.34365514794738	1.2735918790716e-09
1.35243723350924	1.16374339322357e-09
1.3612193190711	1.05297695391376e-09
1.37000132248677	9.42398258301891e-10
1.37878340804863	8.33498641020605e-10
1.38756549361049	7.28418703044569e-10
1.39634749702616	6.29140144977821e-10
1.40512958258802	5.37182823537254e-10
1.41391166814988	4.53874101747211e-10
1.42269367156554	3.79876619435435e-10
1.4314757571274	3.14400494589983e-10
1.44025784268927	2.55878785803225e-10
1.44903992825113	2.03630743442646e-10
1.45782193166679	1.57923924066718e-10
1.46660401722865	1.18660837987039e-10
1.47538610279052	8.61806453116135e-11
1.48416810620618	6.16419958030286e-11
1.49295019176804	4.73619291842835e-11
1.5017322773299	4.50176528604191e-11
1.51051428074557	5.50514595670326e-11
1.51929636630743	7.68310667694498e-11
1.52807845186929	1.10430784505722e-10
1.53686045528496	1.56104087916112e-10
1.54564254084682	2.14011317170338e-10
1.55442462640868	2.83469933008104e-10
1.56320662982434	3.63522750326038e-10
1.57198871538621	4.52704585143531e-10
1.58077080094807	5.49333938135748e-10
1.58955288650993	6.52830382674955e-10
1.59833488992559	7.6261080719189e-10
1.60711697548746	8.77463500641146e-10
1.61589906104932	9.93719720021913e-10
1.62468106446498	1.10773114970763e-09
1.63346315002684	1.21637350582654e-09
1.64224523558871	1.31815611837705e-09
1.65102723900437	1.41253819857416e-09
1.65980932456623	1.49817940045285e-09
1.66859141012809	1.57574233267948e-09
1.67737341354376	1.64591623679073e-09
1.68615549910562	1.70976867378117e-09
1.69493758466748	1.76585197660747e-09
1.70371958808315	1.8129921137208e-09
1.71250167364501	1.85051767884108e-09
1.72128375920687	1.88016512341594e-09
1.73006584476873	1.90253424173479e-09
1.7388478481844	1.91667253093365e-09
1.74762993374626	1.92158376774338e-09
1.75641201930812	1.91552810814602e-09
1.76519402272378	1.89857733767005e-09
1.77397610828565	1.86932603818966e-09
1.78275819384751	1.82855499339222e-09
1.79154019726317	1.77669437480304e-09
1.80032228282503	1.71465646440341e-09
1.8091043683869	1.64307343619045e-09
1.81788637180256	1.56172037032367e-09
1.82666845736442	1.47084247133011e-09
1.83545054292628	1.37010551722457e-09
1.84423254634195	1.26037420968675e-09
1.85301463190381	1.14416662918836e-09
1.86179671746567	1.026068193652e-09
1.87057880302753	9.10289459943908e-10
1.8793608064432	7.99005830363201e-10
1.88814289200506	6.93219282306924e-10
1.89692497756692	5.93663611556782e-10
1.90570698098259	5.01459377741112e-10
1.91448906654445	4.17444962810791e-10
1.92327115210631	3.41840443976452e-10
1.93205315552197	2.74901313436902e-10
1.94083524108384	2.16853513613745e-10
1.9496173266457	1.67801174922417e-10
1.95839933006136	1.27639185034577e-10
1.96718141562322	9.70231884301444e-11
1.97596350118508	7.61492137107624e-11
1.98474558674695	6.47242018174803e-11
1.99352759016261	6.23986511068241e-11
2.00230967572447	6.97095247137413e-11
2.01109176128633	8.69289094518545e-11
2.019873764702	1.12967684042663e-10
2.02865585026386	1.46295787405089e-10
2.03743793582572	1.88385916632784e-10
2.04621993924139	2.41403544963354e-10
2.05500202480325	3.06994780689233e-10
2.06378411036511	3.84139953514383e-10
2.07256611378078	4.71911424387225e-10
2.08134819934264	5.69717579252304e-10
2.0901302849045	6.75612178075732e-10
2.09891228832016	7.86877207852501e-10
2.10769437388203	9.00095841335607e-10
2.11647645944389	1.0142561603527e-09
2.12525854500575	1.12732488338518e-09
2.13404054842141	1.23753820008569e-09
2.14282263398327	1.34314622708392e-09
2.15160471954514	1.44283875052466e-09
2.1603867229608	1.53514050311519e-09
2.16916880852266	1.61776369182492e-09
2.17795089408452	1.69043136734126e-09
2.18673289750019	1.75350349212021e-09
2.19551498306205	1.80709761408871e-09
2.20429706862391	1.84920954649672e-09
2.21307907203958	1.87980033396733e-09
2.22186115760144	1.89996969905443e-09
2.2306432431633	1.91134950732881e-09
2.23942524657897	1.91381633057177e-09
2.24820733214083	1.90715996542272e-09
2.25698941770269	1.89220906975319e-09
2.26577150326455	1.8687176267093e-09
2.27455350668021	1.83738989705572e-09
2.28333559224208	1.79748296560699e-09
2.29211767780394	1.74885976774884e-09
2.3008996812196	1.69033995628707e-09
2.30968176678146	1.6205634609841e-09
2.31846385234333	1.53898574982501e-09
2.32724585575899	1.44674751915537e-09
2.33602794132085	1.34610804738175e-09
2.34481002688271	1.23866231583435e-09
2.35359203029838	1.12680812789258e-09
2.36237411586024	1.01368720241602e-09
2.3711562014221	9.01552948176915e-10
2.37993820483777	7.91468611302489e-10
2.38872029039963	6.82751584730082e-10
2.39750237596149	5.76808297094424e-10
2.40628446152335	4.7625309585899e-10
2.41506646493902	3.84511779261971e-10
2.42384855050088	3.0347172861376e-10
2.43263063606274	2.33997905646147e-10
2.4414126394784	1.76949560451498e-10
2.45019472504027	1.32337803252062e-10
2.45897681060213	9.97618311318841e-11
2.46775881401779	7.7851354229215e-11
2.47654089957965	6.54685190075604e-11
2.48532298514152	6.22888347638612e-11
2.49410498855718	6.80718276237677e-11
2.50288707411904	8.25989790123637e-11
2.5116691596809	1.05196777651685e-10
2.52045116309657	1.34964843536813e-10
2.52923324865843	1.72486441723682e-10
2.53801533422029	2.18805772090629e-10
2.54679741978215	2.76003966667559e-10
2.55557942319782	3.4437324113558e-10
2.56436150875968	4.23101973992703e-10
2.57314359432154	5.09276298575391e-10
2.58192559773721	6.01146903650619e-10
2.59070768329907	6.98196893056394e-10
2.59948976886093	8.00729002393924e-10
2.60827177227659	9.09024249164799e-10
2.61705385783846	1.02147694938525e-09
2.62583594340032	1.13640988798343e-09
2.63461794681598	1.25033781937432e-09
2.64340003237784	1.36064730206567e-09
2.65218211793971	1.46450890211457e-09
2.66096412135537	1.55983704994007e-09
2.66974620691723	1.64543612635831e-09
2.67852829247909	1.72050007774385e-09
2.68731037804096	1.78512268120719e-09
2.69609238145662	1.83761239868422e-09
2.70487446701848	1.87698955043726e-09
2.71365655258034	1.9025460972926e-09
2.72243855599601	1.91557723981926e-09
2.73122064155787	1.91838919538991e-09
2.74000272711973	1.91337468979895e-09
2.7487847305354	1.90146350895905e-09
2.75756681609726	1.88114454482743e-09
2.76634890165912	1.85166156394437e-09
2.77513090507478	1.81295591231386e-09
2.78391299063665	1.76537026906109e-09
2.79269507619851	1.70796388671837e-09
2.80147707961417	1.64140606317542e-09
2.81025916517603	1.56767198804761e-09
2.81904125073789	1.48833485998874e-09
2.82782333629976	1.40342733212291e-09
2.83660533971542	1.311423546163e-09
2.84538742527728	1.21279586577481e-09
2.85416951083914	1.10881218129364e-09
2.86295151425481	1.00052636601168e-09
2.87173359981667	8.88843260343802e-10
2.88051568537853	7.75422954469153e-10
2.8892976887942	6.63222065983559e-10
2.89807977435606	5.54033256210569e-10
2.90686185991792	4.51207072969549e-10
2.91564386333359	3.57875367692799e-10
2.92442594889545	2.77088733589425e-10
2.93320803445731	2.08893336674822e-10
2.94199012001917	1.51943334352249e-10
2.95077212343484	1.06497214941786e-10
2.9595542089967	7.34829904589447e-11
2.96833629455856	5.28411100981418e-11
2.97711829797422	4.32831312261527e-11
2.98590038353608	4.46323222495542e-11
2.99468246909795	5.74077363414852e-11
3.00346447251361	8.11212015137346e-11
3.01224655807547	1.13921896640997e-10
3.02102864363733	1.55034428547328e-10
3.029810647053	2.04595203459524e-10
3.03859273261486	2.61928363163573e-10
3.04737481817672	3.25334971969842e-10
3.05615682159239	3.95085736488024e-10
3.06493890715425	4.70912873664479e-10
3.07372099271611	5.52381017713005e-10
3.08250307827797	6.38465960719319e-10
3.09128508169364	7.30549905134687e-10
3.1000671672555	8.30474585716977e-10
3.10884925281736	9.37231384134619e-10
3.11763125623302	1.04778509303346e-09
3.12641334179489	1.15912117716911e-09
3.13519542735675	1.27022980026676e-09
3.14397743077241	1.37838847814742e-09
3.15275951633427	1.48116992797502e-09
3.16154160189614	1.57639548740077e-09
3.1703236053118	1.66344363284055e-09
3.17910569087366	1.74174400296475e-09
3.18788777643552	1.80821268851621e-09
3.19666977985119	1.86193653510877e-09
3.20545186541305	1.90169822104909e-09
3.21423395097491	1.92799937904496e-09
3.22301603653677	1.94158328069461e-09
3.23179803995244	1.94362973428184e-09
3.2405801255143	1.93554535364586e-09
3.24936221107616	1.91636449062038e-09
3.25814421449183	1.88480523810604e-09
3.26692630005369	1.84149081243535e-09
3.27570838561555	1.7893031487822e-09
3.28449038903121	1.7306296110935e-09
3.29327247459308	1.66725650050287e-09
3.30205456015494	1.59987002304959e-09
3.3108365635706	1.52837720970584e-09
3.31961864913246	1.45187601712825e-09
3.32840073469433	1.36832448437892e-09
3.33718273810999	1.27740935755872e-09
3.34596482367185	1.17965855168046e-09
3.35474690923371	1.07674586622356e-09
3.36352899479558	9.70279763106971e-10
3.37231099821124	8.62158874881689e-10
3.3810930837731	7.5448415752121e-10
3.38987516933496	6.48331074753873e-10
3.39865717275063	5.45388690069746e-10
3.40743925831249	4.46774501078672e-10
3.41622134387435	3.55296579404801e-10
3.42500334729002	2.72324570018769e-10
3.43378543285188	1.99270240144972e-10
3.44256751841374	1.36634085101611e-10
3.4513495218294	8.56036500644549e-11
3.46013160739127	4.82218707843654e-11
3.46891369295313	2.56737840109076e-11
3.47769569636879	1.81376188737573e-11
3.48647778193065	2.47508950595611e-11
3.49525986749252	4.48191787673886e-11
3.50404195305438	7.74033919842786e-11
3.51282395647004	1.20190124976197e-10
3.5216060420319	1.7030327084309e-10
3.53038812759376	2.26096250144849e-10
3.53917013100943	2.87432730870401e-10
3.54795221657129	3.55200810674123e-10
3.55673430213315	4.29118581116845e-10
3.56551630554882	5.08756694704457e-10
3.57429839111068	5.93220771873315e-10
3.58308047667254	6.82737236640809e-10
3.59186248008821	7.76625952792942e-10
3.60064456565007	8.74508767477573e-10
3.60942665121193	9.75468046844345e-10
3.61820865462759	1.07820511606849e-09
3.62699074018946	1.18194764492439e-09
3.63577282575132	1.28502207254714e-09
3.64455491131318	1.38663997279404e-09
3.65333691472884	1.48509869193679e-09
3.6621190002907	1.57892699158986e-09
3.67090108585257	1.66589067937239e-09
3.67968308926823	1.74400836150278e-09
3.68846517483009	1.81278324858214e-09
3.69724726039195	1.87084889446086e-09
3.70602926380762	1.91669635466025e-09
3.71481134936948	1.94743694706293e-09
3.72359343493134	1.9625398970544e-09
3.73237543834701	1.9622308509762e-09
3.74115752390887	1.94748079413186e-09
3.74993960947073	1.91919381789412e-09
3.7587216128864	1.87914648877295e-09
3.76750369844826	1.83066808475329e-09
3.77628578401012	1.77517587706659e-09
3.78506786957198	1.71325406281787e-09
3.79384987298765	1.64507112555194e-09
3.80263195854951	1.57076500709794e-09
3.81141404411137	1.49016447220461e-09
3.82019604752703	1.40307200463608e-09
3.82897813308889	1.31181856505351e-09
3.83776021865076	1.21806932018358e-09
3.84654222206642	1.12267666155449e-09
3.85532430762828	1.02527862998766e-09
3.86410639319014	9.27742799194531e-10
3.87288839660581	8.30875405675477e-10
3.88167048216767	7.33073235748368e-10
3.89045256772953	6.33493970869732e-10
3.89923465329139	5.33743933237024e-10
3.90801665670706	4.37768917334068e-10
3.91679874226892	3.47266738465722e-10
3.92558082783078	2.63479576016753e-10
3.93436283124645	1.88235655447109e-10
3.94314491680831	1.24749234893218e-10
3.95192700237017	7.40264717060702e-11
3.96070900578583	3.68083103141777e-11
3.9694910913477	1.47631301284586e-11
3.97827317690956	8.87471895339718e-12
3.98705518032522	1.75512030243506e-11
3.99583726588708	3.83820821266356e-11
4.00461935144895	7.0847752095058e-11
4.01340135486461	1.14862104566342e-10
4.02218344042647	1.6877028695104e-10
4.03096552598833	2.30867604698944e-10
4.0397476115502	3.01561767720436e-10
4.04852961496586	3.81119663180089e-10
4.05731170052772	4.67222493853317e-10
4.06609378608958	5.56235246080928e-10
4.07487578950525	6.47326010816677e-10
4.08365787506711	7.39973985467606e-10
4.09243996062897	8.33677027256722e-10
4.10122196404464	9.27457426317717e-10
4.1100040496065	1.02221336454136e-09
4.11878613516836	1.11879390435885e-09
4.12756813858402	1.21601876025735e-09
4.13635022414589	1.31261341577432e-09
4.14513230970775	1.40790871477407e-09
4.15391431312341	1.50182520748626e-09
4.16269639868527	1.59192787194765e-09
4.17147848424714	1.67641580343857e-09
4.180260569809	1.75357360970488e-09
4.18904257322466	1.82244995907434e-09
4.19782465878652	1.88026031108725e-09
4.20660674434839	1.9238045453667e-09
4.21538874776405	1.95251262653242e-09
4.22417083332591	1.96622817577509e-09
4.23295291888777	1.96696626321346e-09
4.24173492230344	1.95503648826619e-09
4.2505170078653	1.93034434977387e-09
4.25929909342716	1.89341709858983e-09
4.26808109684283	1.84404134231285e-09
4.27686318240469	1.78327881813983e-09
4.28564526796655	1.71174958080801e-09
4.29442727138222	1.63116309333079e-09
4.30320935694408	1.54362725979702e-09
4.31199144250594	1.45168512871726e-09
4.3207735280678	1.35820334280964e-09
4.32955553148346	1.26445199464229e-09
4.33833761704533	1.17107369821075e-09
4.34711970260719	1.07745693325525e-09
4.35590170602285	9.83714442025119e-10
4.36468379158471	8.89146484982174e-10
4.37346587714658	7.93623317932193e-10
4.38224788056224	6.97358328315475e-10
4.3910299661241	6.01755071923357e-10
4.39981205168596	5.08424010490835e-10
4.40859405510163	4.18998207018634e-10
4.41737614066349	3.35503616493768e-10
4.42615822622535	2.58887581793048e-10
4.43494022964102	1.90596044965431e-10
4.44372231520288	1.31244729045776e-10
4.45250440076474	8.23063157356816e-11
4.4612864863266	4.45830467200534e-11
4.47006848974226	1.93366463359467e-11
4.47885057530413	7.6542800763234e-12
4.48763266086599	1.00762633640069e-11
4.49641466428165	2.69337214411445e-11
4.50519674984352	5.84304187393692e-11
4.51397883540538	1.04171423435124e-10
4.52276083882104	1.63145138692481e-10
4.5315429243829	2.33461094999083e-10
4.54032500994476	3.13338158734727e-10
4.54910701336043	4.00827425173214e-10
4.55788909892229	4.92970559825929e-10
4.56667118448415	5.87415015679378e-10
4.57545318789982	6.82347580408912e-10
4.58423527346168	7.77954003310052e-10
4.59301735902354	8.74195058513219e-10
4.6017994445854	9.71784647366211e-10
4.61058144800107	1.0694067986132e-09
4.61936353356293	1.16558324709539e-09
4.62814561912479	1.25906330705608e-09
4.63692762254046	1.35024015373491e-09
4.64570970810232	1.43994581248621e-09
4.65449179366418	1.52655488277801e-09
4.66327379707984	1.60868046334868e-09
4.6720558826417	1.68468090231963e-09
4.68083796820357	1.75397771273512e-09
4.68961997161923	1.8143478106163e-09
4.69840205718109	1.8649735233195e-09
4.70718414274295	1.90656776548845e-09
4.71596614615862	1.93883935789677e-09
4.72474823172048	1.96062019512404e-09
4.73353031728234	1.96847309609509e-09
4.7423124028442	1.961158329629e-09
4.75109440625987	1.9376169073116e-09
4.75987649182173	1.89704068740456e-09
4.76865857738359	1.8405119078648e-09
4.77744058079926	1.77167698725796e-09
4.78622266636112	1.69531711398961e-09
4.79500475192298	1.6123224401946e-09
4.80378675533865	1.52290782778121e-09
4.81256884090051	1.42860590065423e-09
4.82135092646237	1.33177753400213e-09
4.83013292987803	1.23259302182206e-09
4.83891501543989	1.1308395797554e-09
4.84769710100176	1.02910027658948e-09
4.85647918656362	9.29507395366488e-10
4.86526118997928	8.32619958416206e-10
4.87404327554114	7.37170386064347e-10
4.88282536110301	6.44995608824741e-10
4.89160736451867	5.57373805081729e-10
4.90038945008053	4.74024426291426e-10
4.90917153564239	3.94851718643635e-10
4.91795353905806	3.21567495825456e-10
4.92673562461992	2.55354428551814e-10
4.93551771018178	1.94006444182427e-10
4.94429971359745	1.37209101262947e-10
4.95308179915931	8.79728237944356e-11
4.96186388472117	5.03993266443785e-11
4.97064588813683	2.52002054463667e-11
4.9794279736987	1.27337348255603e-11
4.98821005926056	1.50444847055972e-11
4.99699214482242	3.36024088600895e-11
5.00577414823808	6.68719436410757e-11
5.01455623379995	1.13135095236847e-10
5.02333831936181	1.71668422721138e-10
5.03212032277747	2.42343632468533e-10
5.04090240833933	3.22693990542039e-10
5.04968449390119	4.10689734119579e-10
5.05846649731686	5.05561764514082e-10
5.06724858287872	6.05629737898608e-10
5.07603066844058	7.08817227863099e-10
5.08481267185625	8.13145623899304e-10
5.09359475741811	9.18824712433717e-10
5.10237684297997	1.02396503157878e-09
5.11115884639564	1.12562885191722e-09
5.1199409319575	1.2219365212214e-09
5.12872301751936	1.31345550971833e-09
5.13750510308122	1.40105033630709e-09
5.14628710649689	1.48379761305657e-09
5.15506919205875	1.56142443370845e-09
5.16385127762061	1.63392543141658e-09
5.17263328103627	1.70162854826576e-09
5.18141536659814	1.7632423255022e-09
5.19019745216	1.81832546348697e-09
5.19897945557566	1.86658253612675e-09
5.20776154113752	1.90684725995976e-09
5.21654362669939	1.93711675948404e-09
5.22532563011505	1.95509301312273e-09
5.23410771567691	1.95938656879665e-09
5.24288980123877	1.94800519981353e-09
5.25167180465444	1.92144059308834e-09
5.2604538902163	1.88060146675774e-09
5.26923597577816	1.82839107087439e-09
5.27801806134002	1.76709110427283e-09
5.28680006475569	1.69674385350189e-09
5.29558215031755	1.6169783568249e-09
5.30436423587941	1.52557012234301e-09
5.31314623929508	1.42407895253233e-09
5.32192832485694	1.3157345446528e-09
5.3307104104188	1.20469866342799e-09
5.33949241383446	1.09456105015551e-09
5.34827449939633	9.86644492732762e-10
5.35705658495819	8.83381808343691e-10
5.36583858837385	7.85095261547074e-10
5.37462067393571	6.91734074616157e-10
5.38340275949758	6.02254681623287e-10
5.39218476291324	5.17599877160111e-10
5.4009668484751	4.38530518130382e-10
5.40974893403696	3.65523377060592e-10
5.41853101959882	2.98233723730964e-10
5.42731302301449	2.35953907569901e-10
5.43609510857635	1.7935927377019e-10
5.44487719413821	1.29752709928994e-10
5.45365919755388	8.9526609647813e-11
5.46244128311574	5.99897954592663e-11
5.4712233686776	4.17439370450337e-11
5.48000537209326	3.4935095090536e-11
5.48878745765513	3.97469781052277e-11
5.49756954321699	5.61265508794055e-11
5.50635154663265	8.40537211837576e-11
5.51513363219452	1.2403628183537e-10
5.52391571775638	1.77306001673961e-10
5.53269772117204	2.43789281719551e-10
5.5414798067339	3.22792695712069e-10
5.55026189229576	4.1287702273231e-10
5.55904397785763	5.12421507365697e-10
5.56782598127329	6.18210943261301e-10
5.57660806683515	7.2677862488064e-10
5.58539015239701	8.37477139982534e-10
5.59417215581268	9.49231630910098e-10
5.60295424137454	1.05961312982207e-09
5.6117363269364	1.16492543863641e-09
5.62051833035207	1.26383699834427e-09
5.62930041591393	1.3564199818219e-09
5.63808250147579	1.44249344145246e-09
5.64686450489145	1.5224818955777e-09
5.65564659045332	1.59731462619034e-09
5.66442867601518	1.66782128645797e-09
5.67321076157704	1.73152606991391e-09
5.6819927649927	1.78662899894553e-09
5.69077485055457	1.83295914312456e-09
5.69955693611643	1.87084633656977e-09
5.70833893953209	1.89854047163207e-09
5.71712102509395	1.91570177801992e-09
5.72590311065582	1.92488405000839e-09
5.73468511407148	1.92665175986407e-09
5.74346719963334	1.91857594171687e-09
5.7522492851952	1.89738721133592e-09
5.76103128861087	1.86373899176595e-09
5.76981337417273	1.81788165688653e-09
5.77859545973459	1.75824756295226e-09
5.78737746315026	1.68487601505649e-09
5.79615954871212	1.59960161208136e-09
5.80494163427398	1.50548949629903e-09
5.81372371983584	1.40251957033064e-09
5.82250572325151	1.29325925692442e-09
5.83128780881337	1.18188977939376e-09
5.84006989437523	1.07150719653052e-09
5.84885189779089	9.61996622044307e-10
5.85763398335276	8.53512491780878e-10
5.86641606891462	7.49532616285399e-10
5.87519807233028	6.51051473800354e-10
5.88398015789214	5.57628625896606e-10
5.89276224345401	4.6871253412006e-10
5.90154424686967	3.88136306095857e-10
5.91032633243153	3.1777496145914e-10
5.91910841799339	2.56321403716657e-10
5.92789042140906	2.02521469819064e-10
5.93667250697092	1.57339874751814e-10
5.94545459253278	1.2145676228346e-10
5.95423667809464	9.32218281465015e-11
5.96301868151031	7.26824287230767e-11
5.97180076707217	6.1200666939947e-11
5.98058285263403	5.89379189763826e-11
5.9893648560497	6.43841764404009e-11
5.99814694161156	7.85728662107734e-11
6.00692902717342	1.05211968267143e-10
6.01571103058908	1.46123298767386e-10
6.02449311615095	2.0034861638519e-10
6.03327520171281	2.66976938315188e-10
6.04205720512847	3.45681006466283e-10
6.05083929069033	4.35466792917241e-10
6.05962137625219	5.33040592402089e-10
6.06840337966786	6.35955041390072e-10
6.07718546522972	7.4367203973484e-10
6.08596755079158	8.55242381140498e-10
6.09474963635344	9.69143915446203e-10
6.10353163976911	1.08268369891305e-09
6.11231372533097	1.19364137333227e-09
6.12109581089283	1.29919905577871e-09
6.1298778143085	1.39786524487252e-09
6.13865989987036	1.48981224038753e-09
6.14744198543222	1.57458235392266e-09
6.15622398884789	1.65098683141305e-09
6.16500607440975	1.71692644622746e-09
6.17378815997161	1.77240782675664e-09
6.18257016338727	1.81734562313251e-09
6.19135224894914	1.85217919080439e-09
6.200134334511	1.87760771549841e-09
6.20891633792666	1.89531274166869e-09
6.21769842348852	1.90766129660854e-09
6.22648050905038	1.91443603229158e-09
6.23526259461225	1.91402126451259e-09
6.24404459802791	1.90287126305501e-09
6.25282668358977	1.87845643519239e-09
6.26160876915163	1.83948842029286e-09
6.2703907725673	1.78732885826255e-09
6.27917285812916	1.72512685529687e-09
6.28795494369102	1.65456856544865e-09
6.29673694710669	1.57607341476164e-09
6.30551903266855	1.48861892284353e-09
6.31430111823041	1.39274506907624e-09
6.32308312164608	1.28829236492791e-09
6.33186520720794	1.17794579833314e-09
6.3406472927698	1.06363804770249e-09
6.34942929618546	9.48043527895075e-10
6.35821138174733	8.33319863192591e-10
6.36699346730919	7.21832678165075e-10
6.37577555287105	6.16637542171871e-10
6.38455755628671	5.18217369799879e-10
6.39333964184858	4.28063428926257e-10
6.40212172741044	3.4763323446087e-10
6.4109037308261	2.79143034774442e-10
6.41968581638796	2.22033856363569e-10
6.42846790194982	1.74880774572752e-10
6.43724990536549	1.35972673242673e-10
6.44603199092735	1.04623581279758e-10
6.45481407648921	8.1508647033958e-11
6.46359607990488	6.75098044720943e-11
6.47237816546674	6.32439559082087e-11
6.4811602510286	6.81908256903772e-11
6.48994225444426	8.20119838927232e-11
6.49872434000613	1.05524011805877e-10
6.50750642556799	1.39504108365034e-10
6.51628851112985	1.83199335169524e-10
6.52507051454551	2.36159402735854e-10
6.53385260010738	2.99277325686581e-10
6.54263468566924	3.73449849254994e-10
6.5514166890849	4.57050615065161e-10
6.56019877464676	5.48249625081338e-10
6.56898086020863	6.46574744594512e-10
6.57776286362429	7.52264821393687e-10
6.58654494918615	8.63947935078258e-10
6.59532703474801	9.79173062723271e-10
6.60410903816368	1.09683166699599e-09
6.61289112372554	1.21373913208756e-09
6.6216732092874	1.32514643115174e-09
6.63045529484926	1.427669278577e-09
6.63923729826493	1.52149563856751e-09
6.64801938382679	1.60715492714402e-09
6.65680146938865	1.68202189677136e-09
6.66558347280432	1.74482782083162e-09
6.67436555836618	1.79715664911898e-09
6.68314764392804	1.84119860424278e-09
6.6919296473437	1.87539326568701e-09
6.70071173290557	1.89876364751164e-09
6.70949381846743	1.91295259825179e-09
6.71827582188309	1.9182240491474e-09
6.72705790744495	1.91309480326418e-09
6.73583999300681	1.89622594500382e-09
6.74462199642248	1.87059731194685e-09
6.75340408198434	1.83715814039045e-09
6.7621861675462	1.79467101107379e-09
6.77096825310807	1.74333968467104e-09
6.77975025652373	1.6858934514396e-09
6.78853234208559	1.6220574742298e-09
6.79731442764745	1.5478497838889e-09
6.80609643106312	1.46210469217104e-09
6.81487851662498	1.36684453260213e-09
6.82366060218684	1.26516058564748e-09
6.83244260560251	1.15592251337825e-09
6.84122469116437	1.04178705988064e-09
6.85000677672623	9.26350486004631e-10
6.85878878014189	8.12553636794096e-10
6.86757086570376	7.00931650991106e-10
6.87635295126562	5.93123516244066e-10
6.88513495468128	4.93004771112297e-10
6.89391704024314	4.01908402688979e-10
6.90269912580501	3.19768306168914e-10
6.91148121136687	2.47509228076949e-10
6.92026321478253	1.87432554011444e-10
6.92904530034439	1.38751994448274e-10
6.93782738590625	9.96086344782914e-11
6.94660938932192	7.07333271785666e-11
6.95539147488378	5.5057537661771e-11
6.96417356044564	5.29037433770503e-11
6.97295556386131	6.14476449557358e-11
6.98173764942317	7.86456161380359e-11
6.99051973498503	1.03807118647507e-10
6.9993017384007	1.35966255898446e-10
7.00808382396256	1.7423740859253e-10
7.01686590952442	2.1997959634663e-10
7.02564791294008	2.74946644018529e-10
7.03442999850194	3.3927084218722e-10
7.04321208406381	4.11729593005582e-10
7.05199416962567	4.92433813453883e-10
7.06077617304133	5.81717043202386e-10
7.06955825860319	6.78771575441974e-10
7.07834034416506	7.81863373183336e-10
7.08712234758072	8.9035691637468e-10
7.09590443314258	1.00346291052394e-09
7.10468651870444	1.11832840769836e-09
7.11346852212011	1.23187748656839e-09
7.12225060768197	1.34054607283664e-09
7.13103269324383	1.44325412398842e-09
7.1398146966595	1.53922256474089e-09
7.14859678222136	1.62812747936995e-09
7.15737886778322	1.70889792883504e-09
7.16616087119889	1.77913812562505e-09
7.17494295676075	1.83766868077642e-09
7.18372504232261	1.88329160876603e-09
7.19250712788447	1.91567486777205e-09
7.20128913130014	1.93336394600398e-09
7.210071216862	1.93649138628373e-09
7.21885330242386	1.92767013005049e-09
7.22763530583952	1.90986869870897e-09
7.23641739140138	1.88552807694467e-09
7.24519947696325	1.8543785621586e-09
7.25398148037891	1.81689551673143e-09
7.26276356594077	1.77156168994697e-09
7.27154565150263	1.71848424207805e-09
7.2803276549183	1.65643188116409e-09
7.28910974048016	1.5857733860433e-09
7.29789182604202	1.50670008793109e-09
7.30667382945769	1.41981955231087e-09
7.31545591501955	1.32731649951086e-09
7.32423800058141	1.22993997267701e-09
7.33302008614327	1.12859108663093e-09
7.34180208955894	1.02276555730854e-09
7.3505841751208	9.13608051487882e-10
7.35936626068266	8.02099858375702e-10
7.36814826409833	6.91324568325109e-10
7.37693034966019	5.8405689172633e-10
7.38571243522205	4.82746996170286e-10
7.39449443863771	3.882750577525e-10
7.40327652419957	3.01142064855544e-10
7.41205860976144	2.23951114994394e-10
7.4208406131771	1.59104446053158e-10
7.42962269873896	1.07912723943693e-10
7.43840478430082	7.02009840055679e-11
7.44718678771649	4.65056738050844e-11
7.45596887327835	3.71185775205841e-11
7.46475095884021	4.04569373864457e-11
7.47353304440207	5.40030980590286e-11
7.48231504781774	7.63507132718266e-11
7.4910971333796	1.07318784820792e-10
7.49987921894146	1.45936004711628e-10
7.50866122235713	1.9227155363219e-10
7.51744330791899	2.47110804128918e-10
7.52622539348085	3.10265492192167e-10
7.53500739689651	3.79826748915436e-10
7.54378948245838	4.55228517754301e-10
7.55257156802024	5.37570269529048e-10
7.5613535714359	6.26932838728753e-10
7.57013565699776	7.20295856163153e-10
7.57891774255963	8.16760560306251e-10
7.58769982812149	9.17522498955588e-10
7.59648183153715	1.02287184545946e-09
7.60526391709901	1.13001038070993e-09
7.61404600266087	1.23635116281932e-09
7.62282800607654	1.34269093010963e-09
7.6316100916384	1.44787952474508e-09
7.64039217720026	1.5489064959394e-09
7.64917418061593	1.6422970391434e-09
7.65795626617779	1.72647117480674e-09
7.66673835173965	1.79926650022687e-09
7.67552035515532	1.85640812023433e-09
7.68430244071718	1.89818192982844e-09
7.69308452627904	1.92685800825968e-09
7.7018665296947	1.94438853921388e-09
7.71064861525657	1.94870323868094e-09
7.71943070081843	1.94021651642373e-09
7.72821278638029	1.92192646808923e-09
7.73699478979595	1.89381988178939e-09
7.74577687535781	1.85479199322469e-09
7.75455896091968	1.80390740026998e-09
7.76334096433534	1.74582248603283e-09
7.7721230498972	1.6813520194162e-09
7.78090513545907	1.61004693694369e-09
7.78968713887473	1.53245303415543e-09
7.79846922443659	1.4513929703225e-09
7.80725130999845	1.36747736642029e-09
7.81603331341412	1.27875271167008e-09
7.82481539897598	1.18559222983647e-09
7.83359748453784	1.08976845107145e-09
7.84237948795351	9.91268303354704e-10
7.85116157351537	8.87358326239203e-10
7.85994365907723	7.8010199758121e-10
7.86872574463909	6.73077359521503e-10
7.87750774805476	5.69069307847941e-10
7.88628983361662	4.68167069716518e-10
7.89507191917848	3.72642891073003e-10
7.90385392259414	2.86456650750711e-10
7.912636008156	2.11208992949492e-10
7.92141809371787	1.4727261758548e-10
7.93020009713353	9.53630788034403e-11
7.93898218269539	5.66640311467246e-11
7.94776426825725	3.11637818426088e-11
7.95654627167292	1.8661625001541e-11
7.96532835723478	1.97832142260771e-11
7.97411044279664	3.47629445799849e-11
7.98289244621231	6.22261762861275e-11
7.99167453177417	1.00554650356555e-10
8.00045661733603	1.49233993061114e-10
8.00923870289789	2.08090962089173e-10
8.01802070631356	2.74897415918616e-10
8.02680279187542	3.47044118529698e-10
8.03558487743728	4.23843781752135e-10
8.04436688085294	5.04668166549753e-10
8.05314896641481	5.89198311788488e-10
8.06193105197667	6.76391233373434e-10
8.07071305539233	7.66881980182301e-10
8.0794951409542	8.6070917848316e-10
8.08827722651606	9.57240906163382e-10
8.09705922993172	1.05661394777167e-09
8.10584131549358	1.15889599664461e-09
8.11462340105544	1.26332489979604e-09
8.12340540447111	1.36738325336316e-09
8.13218749003297	1.46900071372938e-09
8.14096957559483	1.56519509602634e-09
8.14975166115669	1.65426960748315e-09
8.15853366457236	1.73356394875153e-09
8.16731575013422	1.80227053775269e-09
8.17609783569608	1.86044932643246e-09
8.18487983911175	1.90714633053622e-09
8.19366192467361	1.94317941378789e-09
8.20244401023547	1.96635343689288e-09
8.21122601365114	1.97540377061244e-09


==> tikz/st_validation_translating_droplet_energy_example_N256_grayscale-2.tsv <==
0	1.28876304471081e-13
0.0087820600965406	1.03056453045445e-11
0.0175641201930812	3.59601724246527e-11
0.0263461794681598	7.56767112939436e-11
0.0351282395647004	1.27713163383352e-10
0.043910299661241	1.90165463277789e-10
0.0526923597577816	2.60975414203615e-10
0.0614744198543222	3.38286414548741e-10
0.0702564791294008	4.20916879775317e-10
0.0790385392259414	5.08274635244098e-10
0.0878206009654059	5.99891885729383e-10
0.0966026618834085	6.95231046473327e-10
0.105384722801411	7.9322540166721e-10
0.114166775504794	8.92606026312973e-10
0.122948836422797	9.91629380508369e-10
0.131730897340799	1.08891512922956e-09
0.140512958258802	1.18426564919425e-09
0.149295019176804	1.27716455131988e-09
0.158077080094807	1.36765552328466e-09
0.166859141012809	1.45513763808753e-09
0.175641201930812	1.54018965742103e-09
0.184423254634195	1.62304625508371e-09
0.193205315552197	1.70260163903592e-09
0.2019873764702	1.77581094282652e-09
0.210769437388203	1.83916295329141e-09
0.219551498306205	1.89152574198979e-09
0.228333559224208	1.93160504649438e-09
0.23711562014221	1.9592111487371e-09
0.245897681060213	1.97242935061903e-09
0.254679741978215	1.97091209084867e-09
0.263461794681598	1.95504779963199e-09
0.272243855599601	1.92493721322959e-09
0.281025916517603	1.88072661573613e-09
0.289807977435606	1.8233584362386e-09
0.298590038353608	1.75582793539823e-09
0.307372099271611	1.6798813335223e-09
0.316154160189614	1.59694537936588e-09
0.324936221107616	1.5079549472727e-09
0.333718273810999	1.41393762719253e-09
0.342500334729002	1.31556766142862e-09
0.351282395647004	1.2135812630221e-09
0.360064456565007	1.10997915909539e-09
0.368846517483009	1.00806597752722e-09
0.377628578401012	9.10059350661979e-10
0.386410639319014	8.15810304474283e-10
0.395192700237017	7.2494369124026e-10
0.40397476115502	6.36994453378427e-10
0.412756813858402	5.51492461720684e-10
0.421538874776405	4.67385247791894e-10
0.430320935694408	3.84881016164602e-10
0.43910299661241	3.06271677186538e-10
0.447885057530413	2.33976720458579e-10
0.456667118448415	1.69690772490152e-10
0.465449179366418	1.14494656216309e-10
0.47423124028442	6.99245218551525e-11
0.483013292987803	3.73917053037347e-11
0.491795353905806	1.76248982668984e-11
0.500577414823808	1.15526468350997e-11
0.509359475741811	2.0231469263293e-11
0.518141536659814	4.33568237203894e-11
0.526923597577816	7.90406476006039e-11
0.535705658495819	1.25788303248366e-10
0.544487719413821	1.84110538443392e-10
0.553269772117204	2.54931620142496e-10
0.562051833035207	3.37021835296447e-10
0.570833893953209	4.28216624966808e-10
0.579615954871212	5.26303622286617e-10
0.588398015789214	6.29498569879201e-10
0.597180076707217	7.34634636404186e-10
0.60596213762522	8.38582531093194e-10
0.614744198543222	9.39535577810923e-10
0.623526259461225	1.03722864020092e-09
0.632308312164607	1.13270732917389e-09
0.64109037308261	1.22595623126915e-09
0.649872434000613	1.316991112116e-09
0.658654494918615	1.40513761133e-09
0.667436555836618	1.49017572132315e-09
0.67621861675462	1.5708793073209e-09
0.685000677672623	1.64684866076141e-09
0.693782738590625	1.71680462059291e-09
0.702564791294008	1.77977558215159e-09
0.711346852212011	1.83457682499547e-09
0.720128913130013	1.88017369146925e-09
0.728910974048016	1.91670883335092e-09
0.737693034966019	1.94262557193972e-09
0.746475095884021	1.956850437938e-09
0.755257156802024	1.95769771990875e-09
0.764039217720026	1.94557950862122e-09
0.772821278638029	1.91988072506397e-09
0.781603331341412	1.88003587800152e-09
0.790385392259414	1.82638855423737e-09
0.799167453177417	1.75919734796853e-09
0.807949514095419	1.68060441606842e-09
0.816731575013422	1.59189528550356e-09
0.825513660575284	1.49518905845745e-09
0.834295663990949	1.39226888295673e-09
0.84307774955281	1.28560654325717e-09
0.851859835114671	1.17771927307906e-09
0.860641838530337	1.07152490370866e-09
0.869423924092198	9.69264716641645e-10
0.87820600965406	8.71539870985932e-10
0.886988013069725	7.77111676410358e-10
0.895770098631586	6.84452372096703e-10
0.904552184193448	5.93381686150516e-10
0.913334269755309	5.05756580652148e-10
0.922116273170974	4.23798693689631e-10
0.930898358732836	3.48662800780198e-10
0.939680444294697	2.80673582497104e-10
0.948462447710362	2.2040649455227e-10
0.957244533272224	1.68271159007228e-10
0.966026618834085	1.23624186539032e-10
0.97480862224975	8.57567522719676e-11
0.983590707811612	5.58061170240565e-11
0.992372793373473	3.60430217219371e-11
1.00115479678914	2.84649012046315e-11
1.009936882351	3.36360835646454e-11
1.01871896791286	5.15042218423828e-11
1.02750105347472	8.25076641396333e-11
1.03628305689039	1.27857204095927e-10
1.04506514245225	1.879556002694e-10
1.05384722801411	2.61900481188707e-10
1.06262923142978	3.47827247646921e-10
1.07141131699164	4.42860097523583e-10
1.0801934025535	5.43881118520553e-10
1.08897540596916	6.47446845814272e-10
1.09775749153103	7.52340210539035e-10
1.10653957709289	8.5806321817001e-10
1.11532158050855	9.64077365953072e-10
1.12410366607041	1.06942567141856e-09
1.13288575163227	1.17330885551854e-09
1.14166775504794	1.27421705524988e-09
1.1504498406098	1.36955586027899e-09
1.15923192617166	1.45689005369549e-09
1.16801401173352	1.53560558196449e-09
1.17679601514919	1.60780978215883e-09
1.18557810071105	1.67431640440125e-09
1.19436018627291	1.73547001060811e-09
1.20314218968858	1.78984602615162e-09
1.21192427525044	1.83678896637642e-09
1.2207063608123	1.8757543779255e-09
1.22948836422797	1.90585208159586e-09
1.23827044978983	1.92740346011945e-09
1.24705253535169	1.93943140296739e-09
1.25583453876735	1.94123106566543e-09
1.26461662432921	1.92998940171243e-09
1.27339870989108	1.90499124490555e-09
1.28218071330674	1.86580055229322e-09
1.2909627988686	1.81294225535788e-09
1.29974488443046	1.74636197969741e-09
1.30852696999233	1.66713873301284e-09
1.31730897340799	1.57911105185296e-09
1.32609105896985	1.48401689565255e-09
1.33487314453171	1.38312046621913e-09
1.34365514794738	1.27648709668041e-09
1.35243723350924	1.16636415423985e-09
1.3612193190711	1.05561670317578e-09
1.37000132248677	9.45573517875009e-10
1.37878340804863	8.37025788636122e-10
1.38756549361049	7.31904803218562e-10
1.39634749702616	6.32426278391966e-10
1.40512958258802	5.40152505476223e-10
1.41391166814988	4.56283000871655e-10
1.42269367156554	3.81588749291491e-10
1.4314757571274	3.15909812288182e-10
1.44025784268927	2.57505291648589e-10
1.44903992825113	2.05278181770538e-10
1.45782193166679	1.59300455310991e-10
1.46660401722865	1.19857071051536e-10
1.47538610279052	8.72570350340622e-11
1.48416810620618	6.23755272762367e-11
1.49295019176804	4.7493495303182e-11
1.5017322773299	4.47011416325831e-11
1.51051428074557	5.45134372231646e-11
1.51929636630743	7.60801960569853e-11
1.52807845186929	1.09225988226225e-10
1.53686045528496	1.54396831926719e-10
1.54564254084682	2.11980120859729e-10
1.55442462640868	2.8120829801435e-10
1.56320662982434	3.61122998946721e-10
1.57198871538621	4.5017066441181e-10
1.58077080094807	5.46607544847255e-10
1.58955288650993	6.49528329201702e-10
1.59833488992559	7.58456528211445e-10
1.60711697548746	8.72706643466019e-10
1.61589906104932	9.89167201194445e-10
1.62468106446498	1.10413333220442e-09
1.63346315002684	1.21392482039963e-09
1.64224523558871	1.31642518533826e-09
1.65102723900437	1.41083645827734e-09
1.65980932456623	1.49632272208799e-09
1.66859141012809	1.5734017989546e-09
1.67737341354376	1.64337917241171e-09
1.68615549910562	1.70756899222809e-09
1.69493758466748	1.76491229375668e-09
1.70371958808315	1.81364178646203e-09
1.71250167364501	1.8521423199564e-09
1.72128375920687	1.8817963592519e-09
1.73006584476873	1.90370524740626e-09
1.7388478481844	1.91771650860811e-09
1.74762993374626	1.92295513010667e-09
1.75641201930812	1.91750691904331e-09
1.76519402272378	1.90143607045823e-09
1.77397610828565	1.87337640001757e-09
1.78275819384751	1.83373061773321e-09
1.79154019726317	1.78223030150786e-09
1.80032228282503	1.72003092641429e-09
1.8091043683869	1.64809924428168e-09
1.81788637180256	1.5668695889969e-09
1.82666845736442	1.47654747688997e-09
1.83545054292628	1.37662852958274e-09
1.84423254634195	1.26805992213906e-09
1.85301463190381	1.15270990072945e-09
1.86179671746567	1.03458691043837e-09
1.87057880302753	9.17942698280157e-10
1.8793608064432	8.05796919959367e-10
1.88814289200506	6.99547517997455e-10
1.89692497756692	5.99736224263228e-10
1.90570698098259	5.07085223235077e-10
1.91448906654445	4.22770996797191e-10
1.92327115210631	3.47095984499006e-10
1.93205315552197	2.79778352890445e-10
1.94083524108384	2.20732139533745e-10
1.9496173266457	1.70570467697244e-10
1.95839933006136	1.29687450658602e-10
1.96718141562322	9.84223852811828e-11
1.97596350118508	7.67600916070161e-11
1.98474558674695	6.47852987668853e-11
1.99352759016261	6.23075343992101e-11
2.00230967572447	6.91293898813897e-11
2.01109176128633	8.51855892541619e-11
2.019873764702	1.10295187153864e-10
2.02865585026386	1.4358783436004e-10
2.03743793582572	1.85469416853281e-10
2.04621993924139	2.37348866080006e-10
2.05500202480325	3.01631600655902e-10
2.06378411036511	3.78266745871088e-10
2.07256611378078	4.65758563928779e-10
2.08134819934264	5.6252393159362e-10
2.0901302849045	6.67681693375367e-10
2.09891228832016	7.79416617006705e-10
2.10769437388203	8.93662671306192e-10
2.11647645944389	1.00775937597464e-09
2.12525854500575	1.12018102876751e-09
2.13404054842141	1.23024448036358e-09
2.14282263398327	1.33608794906528e-09
2.15160471954514	1.43567275295092e-09
2.1603867229608	1.52809798987702e-09
2.16916880852266	1.61206331755601e-09
2.17795089408452	1.68640840676011e-09
2.18673289750019	1.75024755056382e-09
2.19551498306205	1.80396448025897e-09
2.20429706862391	1.84670491982854e-09
2.21307907203958	1.87809135006927e-09
2.22186115760144	1.8981887866478e-09
2.2306432431633	1.90945263486644e-09
2.23942524657897	1.9128944810913e-09
2.24820733214083	1.90795022427585e-09
2.25698941770269	1.89407808118784e-09
2.26577150326455	1.8710238294633e-09
2.27455350668021	1.84010639021826e-09
2.28333559224208	1.80058709702049e-09
2.29211767780394	1.7518143005894e-09
2.3008996812196	1.69299804048148e-09
2.30968176678146	1.62420743445826e-09
2.31846385234333	1.54427183722223e-09
2.32724585575899	1.45323671257358e-09
2.33602794132085	1.35290136764644e-09
2.34481002688271	1.24576094517202e-09
2.35359203029838	1.1342976828914e-09
2.36237411586024	1.02071989407297e-09
2.3711562014221	9.07758434304263e-10
2.37993820483777	7.97366345962745e-10
2.38872029039963	6.89292329240744e-10
2.39750237596149	5.83847048390744e-10
2.40628446152335	4.82973354922361e-10
2.41506646493902	3.9046100597409e-10
2.42384855050088	3.08717712002231e-10
2.43263063606274	2.38388716798413e-10
2.4414126394784	1.80159755095794e-10
2.45019472504027	1.34456481871195e-10
2.45897681060213	1.01289464060266e-10
2.46775881401779	7.9230109577756e-11
2.47654089957965	6.66851702676699e-11
2.48532298514152	6.29774203011088e-11
2.49410498855718	6.79038819283383e-11
2.50288707411904	8.14562238950256e-11
2.5116691596809	1.03259213632386e-10
2.52045116309657	1.32588236643802e-10
2.52923324865843	1.6975837608692e-10
2.53801533422029	2.15488535245236e-10
2.54679741978215	2.71648276998171e-10
2.55557942319782	3.38872721656888e-10
2.56436150875968	4.16840164378715e-10
2.57314359432154	5.03151848420204e-10
2.58192559773721	5.95648743399922e-10
2.59070768329907	6.93018558790078e-10
2.59948976886093	7.95079359760494e-10
2.60827177227659	9.0210074204294e-10
2.61705385783846	1.01312939239891e-09
2.62583594340032	1.12727244213795e-09
2.63461794681598	1.2414520027283e-09
2.64340003237784	1.35331024174104e-09
2.65218211793971	1.45899264809249e-09
2.66096412135537	1.5560661056232e-09
2.66974620691723	1.64231201583576e-09
2.67852829247909	1.71711475901633e-09
2.68731037804096	1.78092750922447e-09
2.69609238145662	1.83322968747638e-09
2.70487446701848	1.8737170661982e-09
2.71365655258034	1.90155199740975e-09
2.72243855599601	1.91745392294659e-09
2.73122064155787	1.92220332497408e-09
2.74000272711973	1.91778588516737e-09
2.7487847305354	1.90519963696498e-09
2.75756681609726	1.88438946390192e-09
2.76634890165912	1.85498474499818e-09
2.77513090507478	1.81678300083581e-09
2.78391299063665	1.77058830501132e-09
2.79269507619851	1.71526131137892e-09
2.80147707961417	1.65080530074683e-09
2.81025916517603	1.57775788040451e-09
2.81904125073789	1.49775545959598e-09
2.82782333629976	1.4121290493655e-09
2.83660533971542	1.32069461698968e-09
2.84538742527728	1.22276536498589e-09
2.85416951083914	1.11902137916669e-09
2.86295151425481	1.01104795179233e-09
2.87173359981667	9.00218942850494e-10
2.88051568537853	7.87382658005969e-10
2.8892976887942	6.74396184144872e-10
2.89807977435606	5.64077091645045e-10
2.90686185991792	4.60590366846757e-10
2.91564386333359	3.6645548172165e-10
2.92442594889545	2.84142815708455e-10
2.93320803445731	2.14600232165446e-10
2.94199012001917	1.57522356367643e-10
2.95077212343484	1.11801647136639e-10
2.9595542089967	7.70067291887311e-11
2.96833629455856	5.41084023230439e-11
2.97711829797422	4.34341825635404e-11
2.98590038353608	4.41812559663866e-11
2.99468246909795	5.54784151005181e-11
3.00346447251361	7.75188293308696e-11
3.01224655807547	1.09857207935035e-10
3.02102864363733	1.50560642552586e-10
3.029810647053	1.98733570601144e-10
3.03859273261486	2.54567589620108e-10
3.04737481817672	3.1787724321564e-10
3.05615682159239	3.87966083494444e-10
3.06493890715425	4.62895804063115e-10
3.07372099271611	5.43173295137341e-10
3.08250307827797	6.28954266000494e-10
3.09128508169364	7.20832425243666e-10
3.1000671672555	8.19193665619584e-10
3.10884925281736	9.2465965161755e-10
3.11763125623302	1.03584046522817e-09
3.12641334179489	1.1488871186809e-09
3.13519542735675	1.26049582405785e-09
3.14397743077241	1.36824155687266e-09
3.15275951633427	1.47166557052071e-09
3.16154160189614	1.56765947832762e-09
3.1703236053118	1.65468984189254e-09
3.17910569087366	1.73250882504378e-09
3.18788777643552	1.8006241815841e-09
3.19666977985119	1.85738085940174e-09
3.20545186541305	1.89966292754794e-09
3.21423395097491	1.92740800577325e-09
3.22301603653677	1.94187687511495e-09
3.23179803995244	1.94459007520846e-09
3.2405801255143	1.93589908826286e-09
3.24936221107616	1.91658239189293e-09
3.25814421449183	1.88634182546406e-09
3.26692630005369	1.84580806696407e-09
3.27570838561555	1.79582733742509e-09
3.28449038903121	1.73810772947748e-09
3.29327247459308	1.67527771591366e-09
3.30205456015494	1.6076859024588e-09
3.3108365635706	1.5358077590116e-09
3.31961864913246	1.45877060002022e-09
3.32840073469433	1.37601723812885e-09
3.33718273810999	1.28660213773462e-09
3.34596482367185	1.19000969265581e-09
3.35474690923371	1.08763430834501e-09
3.36352899479558	9.8144371794957e-10
3.37231099821124	8.73423841947785e-10
3.3810930837731	7.64947407351655e-10
3.38987516933496	6.57773325941043e-10
3.39865717275063	5.53956709709338e-10
3.40743925831249	4.55388747198391e-10
3.41622134387435	3.63865716081024e-10
3.42500334729002	2.80359658147776e-10
3.43378543285188	2.06331057748351e-10
3.44256751841374	1.42602157315174e-10
3.4513495218294	9.03428334957757e-11
3.46013160739127	5.119707963456e-11
3.46891369295313	2.67371048886034e-11
3.47769569636879	1.77807252824881e-11
3.48647778193065	2.36004128862679e-11
3.49525986749252	4.26873333847799e-11
3.50404195305438	7.38082148403552e-11
3.51282395647004	1.15287406299357e-10
3.5216060420319	1.64953009824397e-10
3.53038812759376	2.20648322174515e-10
3.53917013100943	2.81667796839471e-10
3.54795221657129	3.48353255233705e-10
3.55673430213315	4.21269183431398e-10
3.56551630554882	5.00056335395412e-10
3.57429839111068	5.8351395320369e-10
3.58308047667254	6.7242071009719e-10
3.59186248008821	7.6621243613296e-10
3.60064456565007	8.64869744380945e-10
3.60942665121193	9.66517060988405e-10
3.61820865462759	1.06931288701086e-09
3.62699074018946	1.17212886247353e-09
3.63577282575132	1.27412867497738e-09
3.64455491131318	1.37516311895606e-09
3.65333691472884	1.47383297611153e-09
3.6621190002907	1.56922689270129e-09
3.67090108585257	1.65877621263243e-09
3.67968308926823	1.74026844273262e-09
3.68846517483009	1.81047954015158e-09
3.69724726039195	1.86800219944522e-09
3.70602926380762	1.91240557370539e-09
3.71481134936948	1.94294003315285e-09
3.72359343493134	1.9598692058079e-09
3.73237543834701	1.96251843655471e-09
3.74115752390887	1.95153224849361e-09
3.74993960947073	1.92676733926836e-09
3.7587216128864	1.88865301186625e-09
3.76750369844826	1.83967222911473e-09
3.77628578401012	1.78294350390374e-09
3.78506786957198	1.72073309180391e-09
3.79384987298765	1.65321966925565e-09
3.80263195854951	1.58036378611061e-09
3.81141404411137	1.50123618791575e-09
3.82019604752703	1.41675366769289e-09
3.82897813308889	1.32644488498928e-09
3.83776021865076	1.23210305472359e-09
3.84654222206642	1.13554448026884e-09
3.85532430762828	1.03809223689731e-09
3.86410639319014	9.40688966751428e-10
3.87288839660581	8.43126891095973e-10
3.88167048216767	7.45282166815328e-10
3.89045256772953	6.4702622946131e-10
3.89923465329139	5.48210359590429e-10
3.90801665670706	4.50681654439968e-10
3.91679874226892	3.58052839846669e-10
3.92558082783078	2.73426647896054e-10
3.93436283124645	1.9770174446082e-10
3.94314491680831	1.32169410758013e-10
3.95192700237017	7.89001546860805e-11
3.96070900578583	4.061629246959e-11
3.9694910913477	1.75259814467306e-11
3.97827317690956	9.0161729289349e-12
3.98705518032522	1.48052977001143e-11
3.99583726588708	3.46512604879808e-11
4.00461935144895	6.66739404787977e-11
4.01340135486461	1.08900178100865e-10
4.02218344042647	1.60517576077711e-10
4.03096552598833	2.21720897478779e-10
4.0397476115502	2.9173500291589e-10
4.04852961496586	3.69611948458284e-10
4.05731170052772	4.53907379494345e-10
4.06609378608958	5.43087134243973e-10
4.07487578950525	6.34895246656868e-10
4.08365787506711	7.27035654964187e-10
4.09243996062897	8.20103669350898e-10
4.10122196404464	9.13892817642475e-10
4.1100040496065	1.00904497782652e-09
4.11878613516836	1.10436769872782e-09
4.12756813858402	1.20037047412943e-09
4.13635022414589	1.29761628726789e-09
4.14513230970775	1.39492091483054e-09
4.15391431312341	1.49028236805604e-09
4.16269639868527	1.58131255432722e-09
4.17147848424714	1.66699760176581e-09
4.180260569809	1.74475693920891e-09
4.18904257322466	1.8131593745784e-09
4.19782465878652	1.87049155667026e-09
4.20660674434839	1.91591900353237e-09
4.21538874776405	1.94845471109301e-09
4.22417083332591	1.96609962828458e-09
4.23295291888777	1.96961285986344e-09
4.24173492230344	1.95937686190131e-09
4.2505170078653	1.93582322582136e-09
4.25929909342716	1.89863326316087e-09
4.26808109684283	1.84889032827202e-09
4.27686318240469	1.78886406967304e-09
4.28564526796655	1.71993663048223e-09
4.29442727138222	1.64251472990701e-09
4.30320935694408	1.55727516342602e-09
4.31199144250594	1.46629833654926e-09
4.3207735280678	1.37210016175159e-09
4.32955553148346	1.27737811424089e-09
4.33833761704533	1.182644739331e-09
4.34711970260719	1.08857029248207e-09
4.35590170602285	9.95161724638882e-10
4.36468379158471	9.01809322410056e-10
4.37346587714658	8.07956473793155e-10
4.38224788056224	7.12129347832272e-10
4.3910299661241	6.15782961445033e-10
4.39981205168596	5.20945851729384e-10
4.40859405510163	4.3018192624551e-10
4.41737614066349	3.45737361482106e-10
4.42615822622535	2.68385148834514e-10
4.43494022964102	1.99015070915167e-10
4.44372231520288	1.38189350176398e-10
4.45250440076474	8.74884337775505e-11
4.4612864863266	4.82230984249579e-11
4.47006848974226	2.16630280400673e-11
4.47885057530413	8.41560794478066e-12
4.48763266086599	8.94336567854182e-12
4.49641466428165	2.38018675123507e-11
4.50519674984352	5.34264454368589e-11
4.51397883540538	9.72218053108595e-11
4.52276083882104	1.54335268993333e-10
4.5315429243829	2.23023250702021e-10
4.54032500994476	3.01923977840374e-10
4.54910701336043	3.88565217566727e-10
4.55788909892229	4.80620781906486e-10
4.56667118448415	5.74752609115758e-10
4.57545318789982	6.69472168820131e-10
4.58423527346168	7.64260384656531e-10
4.59301735902354	8.59543813451497e-10
4.6017994445854	9.56649227125556e-10
4.61058144800107	1.0544182208063e-09
4.61936353356293	1.15250045169257e-09
4.62814561912479	1.24804568469122e-09
4.63692762254046	1.34030091848468e-09
4.64570970810232	1.42892004450063e-09
4.65449179366418	1.51398055445561e-09
4.66327379707984	1.59558839404627e-09
4.6720558826417	1.6722241067396e-09
4.68083796820357	1.74335534580038e-09
4.68961997161923	1.80725646034195e-09
4.69840205718109	1.86256398972564e-09
4.70718414274295	1.90660714876817e-09
4.71596614615862	1.93860530515619e-09
4.72474823172048	1.95879980352033e-09
4.73353031728234	1.96740668742947e-09
4.7423124028442	1.96271106760623e-09
4.75109440625987	1.94187365938343e-09
4.75987649182173	1.90500746758069e-09
4.76865857738359	1.85281806345624e-09
4.77744058079926	1.78740309369254e-09
4.78622266636112	1.71072621226039e-09
4.79500475192298	1.62605874031812e-09
4.80378675533865	1.53636661761221e-09
4.81256884090051	1.44269841924932e-09
4.82135092646237	1.3462449877844e-09
4.83013292987803	1.24787652170805e-09
4.83891501543989	1.14877850342535e-09
4.84769710100176	1.04845984274626e-09
4.85647918656362	9.47764580728144e-10
4.86526118997928	8.48657096616789e-10
4.87404327554114	7.52842286324766e-10
4.88282536110301	6.60794605827679e-10
4.89160736451867	5.71651500882228e-10
4.90038945008053	4.86899037484103e-10
4.90917153564239	4.07631389739362e-10
4.91795353905806	3.34225325800268e-10
4.92673562461992	2.65885168632414e-10
4.93551771018178	2.02636934546907e-10
4.94429971359745	1.45585591863428e-10
4.95308179915931	9.58949487246179e-11
4.96186388472117	5.5508741653812e-11
4.97064588813683	2.70474373376904e-11
4.9794279736987	1.30131404087139e-11
4.98821005926056	1.37452312830558e-11
4.99699214482242	2.89152570286214e-11
5.00577414823808	5.87712446030935e-11
5.01455623379995	1.03536595969054e-10
5.02333831936181	1.61274855140616e-10
5.03212032277747	2.29958358196196e-10
5.04090240833933	3.07792243588289e-10
5.04968449390119	3.94806012126243e-10
5.05846649731686	4.89052619324562e-10
5.06724858287872	5.87954000944133e-10
5.07603066844058	6.89563845234671e-10
5.08481267185625	7.93705644384504e-10
5.09359475741811	8.99849277931885e-10
5.10237684297997	1.00568694273616e-09
5.11115884639564	1.1087229725666e-09
5.1199409319575	1.20623806907816e-09
5.12872301751936	1.29830065823889e-09
5.13750510308122	1.38449819411995e-09
5.14628710649689	1.46655215656956e-09
5.15506919205875	1.54503496456674e-09
5.16385127762061	1.61980242146951e-09
5.17263328103627	1.69018317569994e-09
5.18141536659814	1.75421449124579e-09
5.19019745216	1.81150986916969e-09
5.19897945557566	1.86040766169611e-09
5.20776154113752	1.9004265066567e-09
5.21654362669939	1.9298946955143e-09
5.22532563011505	1.94908832385083e-09
5.23410771567691	1.95671605542644e-09
5.24288980123877	1.95071669593527e-09
5.25167180465444	1.92948182052379e-09
5.2604538902163	1.8922012682844e-09
5.26923597577816	1.84096702969792e-09
5.27801806134002	1.77810543941613e-09
5.28680006475569	1.70611008342272e-09
5.29558215031755	1.62621837890361e-09
5.30436423587941	1.53773098177939e-09
5.31314623929508	1.44081964291618e-09
5.32192832485694	1.33620938263636e-09
5.3307104104188	1.22649311507561e-09
5.33949241383446	1.11512571301973e-09
5.34827449939633	1.00535176959388e-09
5.35705658495819	8.99470408151565e-10
5.36583858837385	7.99307633066512e-10
5.37462067393571	7.05317838557878e-10
5.38340275949758	6.16760952480357e-10
5.39218476291324	5.3282906500443e-10
5.4009668484751	4.5268952985929e-10
5.40974893403696	3.77901810122541e-10
5.41853101959882	3.09056623130603e-10
5.42731302301449	2.46530419367189e-10
5.43609510857635	1.89458376477799e-10
5.44487719413821	1.38306717180709e-10
5.45365919755388	9.55293105911185e-11
5.46244128311574	6.35986461980576e-11
5.4712233686776	4.3551100695267e-11
5.48000537209326	3.49645897251449e-11
5.48878745765513	3.76489687890666e-11
5.49756954321699	5.19260044139183e-11
5.50635154663265	7.83765325597984e-11
5.51513363219452	1.16855001510777e-10
5.52391571775638	1.67530073825385e-10
5.53269772117204	2.30773465752609e-10
5.5414798067339	3.07237731006952e-10
5.55026189229576	3.95448261465954e-10
5.55904397785763	4.93888859722037e-10
5.56782598127329	5.99469919714209e-10
5.57660806683515	7.09227985767482e-10
5.58539015239701	8.20222159182723e-10
5.59417215581268	9.30631712947195e-10
5.60295424137454	1.03931245610661e-09
5.6117363269364	1.14462990362144e-09
5.62051833035207	1.24495091234288e-09
5.62930041591393	1.33856135090118e-09
5.63808250147579	1.42684030343305e-09
5.64686450489145	1.50932508204444e-09
5.65564659045332	1.58654305717887e-09
5.66442867601518	1.65682000692433e-09
5.67321076157704	1.719833277007e-09
5.6819927649927	1.77576084679222e-09
5.69077485055457	1.82334692143741e-09
5.69955693611643	1.86306401362454e-09
5.70833893953209	1.89371010854606e-09
5.71712102509395	1.91596533294684e-09
5.72590311065582	1.92851608219327e-09
5.73468511407148	1.9305947199752e-09
5.74346719963334	1.92197992698495e-09
5.7522492851952	1.90230393335592e-09
5.76103128861087	1.87077149243697e-09
5.76981337417273	1.82609146982028e-09
5.77859545973459	1.76933708836089e-09
5.78737746315026	1.70110484692134e-09
5.79615954871212	1.62081777445546e-09
5.80494163427398	1.52753489412383e-09
5.81372371983584	1.42371756027545e-09
5.82250572325151	1.31447595509658e-09
5.83128780881337	1.20308182302695e-09
5.84006989437523	1.0918413832312e-09
5.84885189779089	9.81711401190662e-10
5.85763398335276	8.74694457864545e-10
5.86641606891462	7.71275049976637e-10
5.87519807233028	6.71507487229618e-10
5.88398015789214	5.76063616614206e-10
5.89276224345401	4.86649056167853e-10
5.90154424686967	4.04857769383656e-10
5.91032633243153	3.31290199686289e-10
5.91910841799339	2.67312479414269e-10
5.92789042140906	2.12656639234295e-10
5.93667250697092	1.66775366725223e-10
5.94545459253278	1.28280442633859e-10
5.95423667809464	9.74203205021763e-11
5.96301868151031	7.54663684928922e-11
5.97180076707217	6.2513234798173e-11
5.98058285263403	5.80037147442588e-11
5.9893648560497	6.14691094467895e-11
5.99814694161156	7.4239770670369e-11
6.00692902717342	9.83374007762722e-11
6.01571103058908	1.35110716573133e-10
6.02449311615095	1.85510730694244e-10
6.03327520171281	2.50097497557364e-10
6.04205720512847	3.27650621963196e-10
6.05083929069033	4.16076693853709e-10
6.05962137625219	5.1237134633016e-10
6.06840337966786	6.14954235950354e-10
6.07718546522972	7.21492664977142e-10
6.08596755079158	8.31162540244251e-10
6.09474963635344	9.42982729672126e-10
6.10353163976911	1.05615129449086e-09
6.11231372533097	1.16868168741107e-09
6.12109581089283	1.27699369662577e-09
6.1298778143085	1.37852667075759e-09
6.13865989987036	1.47168582927089e-09
6.14744198543222	1.55717933489081e-09
6.15622398884789	1.63372629156451e-09
6.16500607440975	1.70100926086753e-09
6.17378815997161	1.75779874525822e-09
6.18257016338727	1.80508019272095e-09
6.19135224894914	1.84390867971213e-09
6.200134334511	1.87386380413199e-09
6.20891633792666	1.89538733775557e-09
6.21769842348852	1.90798229680272e-09
6.22648050905038	1.91329734077955e-09
6.23526259461225	1.91117392391735e-09
6.24404459802791	1.9006007313801e-09
6.25282668358977	1.87998248248483e-09
6.26160876915163	1.84737553745461e-09
6.2703907725673	1.80212752371447e-09
6.27917285812916	1.74357185726123e-09
6.28795494369102	1.67379847120923e-09
6.29673694710669	1.59352742892353e-09
6.30551903266855	1.50467847449287e-09
6.31430111823041	1.40842102128476e-09
6.32308312164608	1.30598678086296e-09
6.33186520720794	1.19905520805969e-09
6.3406472927698	1.08788307671668e-09
6.34942929618546	9.74104037486581e-10
6.35821138174733	8.58743648511773e-10
6.36699346730919	7.45040764624856e-10
6.37577555287105	6.3617060926724e-10
6.38455755628671	5.3523957532392e-10
6.39333964184858	4.43766942951197e-10
6.40212172741044	3.62713690195324e-10
6.4109037308261	2.92850362850849e-10
6.41968581638796	2.33758776093948e-10
6.42846790194982	1.8455742998064e-10
6.43724990536549	1.43610412565985e-10
6.44603199092735	1.10749102880169e-10
6.45481407648921	8.60025070931277e-11
6.46359607990488	6.99451238773171e-11
6.47237816546674	6.31321568115501e-11
6.4811602510286	6.56023883781265e-11
6.48994225444426	7.73993154843519e-11
6.49872434000613	9.84717934077361e-11
6.50750642556799	1.29814646157352e-10
6.51628851112985	1.722830720661e-10
6.52507051454551	2.25486453870305e-10
6.53385260010738	2.87825144590191e-10
6.54263468566924	3.58245013644855e-10
6.5514166890849	4.37485227821403e-10
6.56019877464676	5.26476038132744e-10
6.56898086020863	6.23770188018552e-10
6.57776286362429	7.28423768378165e-10
6.58654494918615	8.39201312402283e-10
6.59532703474801	9.55537487548212e-10
6.60410903816368	1.07411309884132e-09
6.61289112372554	1.19046889545746e-09
6.6216732092874	1.30163577086762e-09
6.63045529484926	1.40555574894965e-09
6.63923729826493	1.50146256462522e-09
6.64801938382679	1.58797200797814e-09
6.65680146938865	1.6651965132281e-09
6.66558347280432	1.7323980270784e-09
6.67436555836618	1.78922177906095e-09
6.68314764392804	1.83427068407266e-09
6.6919296473437	1.8684008025522e-09
6.70071173290557	1.89320888355786e-09
6.70949381846743	1.9087936988831e-09
6.71827582188309	1.91561731809914e-09
6.72705790744495	1.91302518092253e-09
6.73583999300681	1.90175509184954e-09
6.74462199642248	1.88063371112479e-09
6.75340408198434	1.84887603309292e-09
6.7621861675462	1.80720653030036e-09
6.77096825310807	1.75691533789766e-09
6.77975025652373	1.7000658710977e-09
6.78853234208559	1.635733842685e-09
6.79731442764745	1.56371136442575e-09
6.80609643106312	1.48251626816321e-09
6.81487851662498	1.39192919905683e-09
6.82366060218684	1.29137180398251e-09
6.83244260560251	1.18261866734631e-09
6.84122469116437	1.06914088159115e-09
6.85000677672623	9.53369041767837e-10
6.85878878014189	8.3759138955885e-10
6.86757086570376	7.24001351478072e-10
6.87635295126562	6.16263964078845e-10
6.88513495468128	5.16003720035614e-10
6.89391704024314	4.23582715121975e-10
6.90269912580501	3.39345336264031e-10
6.91148121136687	2.64781231948001e-10
6.92026321478253	2.01467366843881e-10
6.92904530034439	1.49255616563754e-10
6.93782738590625	1.07742942411321e-10
6.94660938932192	7.70345696182626e-11
6.95539147488378	5.84539358387558e-11
6.96417356044564	5.21315219445589e-11
6.97295556386131	5.72777319169082e-11
6.98173764942317	7.2482691221797e-11
6.99051973498503	9.63231733440578e-11
6.9993017384007	1.2749304842824e-10
7.00808382396256	1.65100456160381e-10
7.01686590952442	2.09332900426117e-10
7.02564791294008	2.61099338665092e-10
7.03442999850194	3.21113524029453e-10
7.04321208406381	3.90263077717909e-10
7.05199416962567	4.68980442526492e-10
7.06077617304133	5.57098979400635e-10
7.06955825860319	6.53626042996915e-10
7.07834034416506	7.56658541294703e-10
7.08712234758072	8.65021142371474e-10
7.09590443314258	9.76547437460361e-10
7.10468651870444	1.08972691309317e-09
7.11346852212011	1.20198777591475e-09
7.12225060768197	1.31113454295015e-09
7.13103269324383	1.41609306216241e-09
7.1398146966595	1.51520607005848e-09
7.14859678222136	1.60782700145044e-09
7.15737886778322	1.69128673240252e-09
7.16616087119889	1.76358990490198e-09
7.17494295676075	1.82323418116868e-09
7.18372504232261	1.86968031332042e-09
7.19250712788447	1.90306669193253e-09
7.20128913130014	1.92429614485257e-09
7.210071216862	1.93378771841597e-09
7.21885330242386	1.93151106047826e-09
7.22763530583952	1.91834955897131e-09
7.23641739140138	1.89439478434004e-09
7.24519947696325	1.86251998251147e-09
7.25398148037891	1.82389107713933e-09
7.26276356594077	1.77884575304311e-09
7.27154565150263	1.72792120507698e-09
7.2803276549183	1.67031608362255e-09
7.28910974048016	1.60541604041358e-09
7.29789182604202	1.53080999350261e-09
7.30667382945769	1.4459963616773e-09
7.31545591501955	1.35201983873861e-09
7.32423800058141	1.25220522209439e-09
7.33302008614327	1.14927711478287e-09
7.34180208955894	1.04433226525899e-09
7.3505841751208	9.37853272997024e-10
7.35936626068266	8.29693482965205e-10
7.36814826409833	7.21335753331225e-10
7.37693034966019	6.13331434383239e-10
7.38571243522205	5.08153556982298e-10
7.39449443863771	4.08967458355181e-10
7.40327652419957	3.1891521645274e-10
7.41205860976144	2.39991523741817e-10
7.4208406131771	1.72858003542859e-10
7.42962269873896	1.18689286959053e-10
7.43840478430082	7.80780147786734e-11
7.44718678771649	5.13345572509327e-11
7.45596887327835	3.81640875067686e-11
7.46475095884021	3.8425886870253e-11
7.47353304440207	5.05532523332423e-11
7.48231504781774	7.18935842212219e-11
7.4910971333796	1.00217578069029e-10
7.49987921894146	1.35242912149596e-10
7.50866122235713	1.78408710153783e-10
7.51744330791899	2.30622777409214e-10
7.52622539348085	2.91354291738815e-10
7.53500739689651	3.60296790986153e-10
7.54378948245838	4.36424335225612e-10
7.55257156802024	5.18471569198408e-10
7.5613535714359	6.05063583559954e-10
7.57013565699776	6.95790396110557e-10
7.57891774255963	7.91214943193813e-10
7.58769982812149	8.91111352397427e-10
7.59648183153715	9.94880479887614e-10
7.60526391709901	1.10167758463648e-09
7.61404600266087	1.21087967657089e-09
7.62282800607654	1.31956770303776e-09
7.6316100916384	1.42484198037552e-09
7.64039217720026	1.52530041955537e-09
7.64917418061593	1.61966241548328e-09
7.65795626617779	1.70617186119406e-09
7.66673835173965	1.78057359192118e-09
7.67552035515532	1.84167449355601e-09
7.68430244071718	1.88899280866005e-09
7.69308452627904	1.92314556694204e-09
7.7018665296947	1.94337588615596e-09
7.71064861525657	1.94982644514793e-09
7.71943070081843	1.9442255977507e-09
7.72821278638029	1.92765734814017e-09
7.73699478979595	1.90101223381838e-09
7.74577687535781	1.86408071350931e-09
7.75455896091968	1.81822922902413e-09
7.76334096433534	1.76383549649383e-09
7.7721230498972	1.70175624655266e-09
7.78090513545907	1.63257642336713e-09
7.78968713887473	1.5564707759524e-09
7.79846922443659	1.47533408969544e-09
7.80725130999845	1.38946508215526e-09
7.81603331341412	1.30075029614329e-09
7.82481539897598	1.20982611159129e-09
7.83359748453784	1.11677774708218e-09
7.84237948795351	1.02023614849449e-09
7.85116157351537	9.18391597272891e-10
7.85994365907723	8.11919779857226e-10
7.86872574463909	7.02979860102158e-10
7.87750774805476	5.95331444239583e-10
7.88628983361662	4.91664506625157e-10
7.89507191917848	3.95129424779266e-10
7.90385392259414	3.07635506102679e-10
7.912636008156	2.30406044536725e-10
7.92141809371787	1.63765911565141e-10
7.93020009713353	1.08583899088343e-10
7.93898218269539	6.61470061886621e-11
7.94776426825725	3.68981858924051e-11
7.95654627167292	2.12975883593422e-11
7.96532835723478	1.92007677726299e-11
7.97411044279664	3.02932297253026e-11
7.98289244621231	5.36339444007987e-11
7.99167453177417	8.82030313327314e-11
8.00045661733603	1.33479609136309e-10
8.00923870289789	1.89492409793574e-10
8.01802070631356	2.55088034376163e-10
8.02680279187542	3.27593968311395e-10
8.03558487743728	4.03906964134678e-10
8.04436688085294	4.82672993177252e-10
8.05314896641481	5.64045791427552e-10
8.06193105197667	6.48946534011225e-10
8.07071305539233	7.37566871113768e-10
8.0794951409542	8.30491947800037e-10
8.08827722651606	9.28267815276671e-10
8.09705922993172	1.03000821286272e-09
8.10584131549358	1.13399195195172e-09
8.11462340105544	1.23741690581644e-09
8.12340540447111	1.33914286911018e-09
8.13218749003297	1.43833744780504e-09
8.14096957559483	1.53491434879823e-09
8.14975166115669	1.6268236139814e-09
8.15853366457236	1.71104203527396e-09
8.16731575013422	1.78560135816052e-09
8.17609783569608	1.8478665815251e-09
8.18487983911175	1.89765822735226e-09
8.19366192467361	1.93444429569947e-09
8.20244401023547	1.95860119814593e-09
8.21122601365114	1.96961197802716e-09


==> tikz/st_validation_translating_droplet_energy_example_N256_grayscale-3.tsv <==
0	8.94901903943084e-11
0.0087820600965406	7.99376530368972e-10
0.0175641201930812	1.45249693955469e-09
0.0263461794681598	2.32509939345151e-09
0.0351282395647004	2.93080011097454e-09
0.043910299661241	3.48628594567924e-09
0.0526923597577816	4.55383958025737e-09
0.0614744198543222	5.65231544080101e-09
0.0702564791294008	6.96543620131866e-09
0.0790385392259414	7.9817338713166e-09
0.0878206009654059	9.67997761024496e-09
0.0966026618834085	1.10946590689782e-08
0.105384722801411	1.3536136368992e-08
0.114166775504794	1.5979868277264e-08
0.122948836422797	1.83166621137409e-08
0.131730897340799	1.97998248535325e-08
0.140512958258802	2.19111059829771e-08
0.149295019176804	2.48812565608674e-08
0.158077080094807	2.82285107736083e-08
0.166859141012809	3.25257592562457e-08
0.175641201930812	3.85490538607762e-08
0.184423254634195	4.48996066648638e-08
0.193205315552197	5.07209840527495e-08
0.2019873764702	5.64290015927956e-08
0.210769437388203	6.27766400468224e-08
0.219551498306205	6.82309541566412e-08
0.228333559224208	7.4745577082863e-08
0.23711562014221	8.38858894017693e-08
0.245897681060213	9.2612327518179e-08
0.254679741978215	1.07004552753046e-07
0.263461794681598	1.24563276776979e-07
0.272243855599601	1.41911099403265e-07
0.281025916517603	1.60717211634945e-07
0.289807977435606	1.83046450157815e-07
0.298590038353608	2.12069452053543e-07
0.307372099271611	2.4854243919066e-07
0.316154160189614	2.94238929236301e-07
0.324936221107616	3.51842238182361e-07
0.333718273810999	4.25727981340653e-07
0.342500334729002	5.1612703999125e-07
0.351282395647004	6.29326693877209e-07
0.360064456565007	7.65121439900768e-07
0.368846517483009	9.28269883970264e-07
0.377628578401012	1.11871155480903e-06
0.386410639319014	1.34888353086416e-06
0.395192700237017	1.65216885824603e-06
0.40397476115502	2.02943402796029e-06
0.412756813858402	2.51620518161348e-06
0.421538874776405	3.14189000107924e-06
0.430320935694408	3.9416175750027e-06
0.43910299661241	4.9548267601921e-06
0.447885057530413	6.22160666566243e-06
0.456667118448415	7.80389756537225e-06
0.465449179366418	9.73147778283003e-06
0.47423124028442	1.21209229001303e-05
0.483013292987803	1.50529559908152e-05
0.491795353905806	1.87048718134762e-05
0.500577414823808	2.32073514487727e-05
0.509359475741811	2.87975830424833e-05
0.518141536659814	3.56106227602419e-05
0.526923597577816	4.39111949551605e-05
0.535705658495819	5.38780913665734e-05
0.544487719413821	6.58112648967122e-05
0.553269772117204	7.9774552928066e-05
0.562051833035207	9.60285618976954e-05
0.570833893953209	0.0001145207350199
0.579615954871212	0.000135440573657376
0.588398015789214	0.000158629469728131
0.597180076707217	0.000184134509554536
0.60596213762522	0.000211527607705811
0.614744198543222	0.00024050846290158
0.623526259461225	0.000270224215599084
0.632308312164607	0.000300064201796882
0.64109037308261	0.000329099986838442
0.649872434000613	0.000356904910896863
0.658654494918615	0.000383314478034378
0.667436555836618	0.000408322108903533
0.67621861675462	0.000431713535963128
0.685000677672623	0.000453048955536383
0.693782738590625	0.000472067567883008
0.702564791294008	0.000488524491463837
0.711346852212011	0.00050219038577898
0.720128913130013	0.000513123435140522
0.728910974048016	0.000521216312245454
0.737693034966019	0.000526981843652084
0.746475095884021	0.000530228298442098
0.755257156802024	0.000531307339341652
0.764039217720026	0.00052992980950032
0.772821278638029	0.000526589602970264
0.781603331341412	0.000521138168818891
0.790385392259414	0.000514161167433543
0.799167453177417	0.000505331853951837
0.807949514095419	0.000495016125729411
0.816731575013422	0.000483176345333755
0.825513660575284	0.00046988879226305
0.834295663990949	0.000455343070088117
0.84307774955281	0.000439554799383262
0.851859835114671	0.000422862797490975
0.860641838530337	0.000405346888231073
0.869423924092198	0.000387421089868865
0.87820600965406	0.000369144741969118
0.886988013069725	0.000350711422401999
0.895770098631586	0.000332604086771586
0.904552184193448	0.00031452226224026
0.913334269755309	0.000296993640485174
0.922116273170974	0.000279944307621198
0.930898358732836	0.000263638965018999
0.939680444294697	0.000248179562515674
0.948462447710362	0.000233688509474231
0.957244533272224	0.000220601429601477
0.966026618834085	0.00020903012857059
0.97480862224975	0.000199166698626404
0.983590707811612	0.000191237657647643
0.992372793373473	0.000185377490919884
1.00115479678914	0.000174092410903681
1.009936882351	0.000166600041366402
1.01871896791286	0.000164497167026462
1.02750105347472	0.000159842119075629
1.03628305689039	0.000156548054218516
1.04506514245225	0.000157062746912153
1.05384722801411	0.000163849405964802
1.06262923142978	0.00017326340555095
1.07141131699164	0.000182984719251123
1.0801934025535	0.000187676685489911
1.08897540596916	0.000190235840565601
1.09775749153103	0.000191023103599252
1.10653957709289	0.00018828716307022
1.11532158050855	0.000188050043982125
1.12410366607041	0.000191247920448807
1.13288575163227	0.000191116733249769
1.14166775504794	0.000186231095430384
1.1504498406098	0.000176824693217442
1.15923192617166	0.000166551600807589
1.16801401173352	0.000160325122628964
1.17679601514919	0.000158299630478673
1.18557810071105	0.000156270418129923
1.19436018627291	0.000153842912816481
1.20314218968858	0.000153130135427965
1.21192427525044	0.000155930502000569
1.2207063608123	0.000164846864785609
1.22948836422797	0.000177162130009872
1.23827044978983	0.000185560647833673
1.24705253535169	0.000188076301539117
1.25583453876735	0.000186756253228801
1.26461662432921	0.000184518053359498
1.27339870989108	0.000181950336115694
1.28218071330674	0.000178690560504936
1.2909627988686	0.000174044942986703
1.29974488443046	0.000172321564002681
1.30852696999233	0.000175278010239326
1.31730897340799	0.00018234991708951
1.32609105896985	0.000189134003651257
1.33487314453171	0.000191250973488607
1.34365514794738	0.000189975264123234
1.35243723350924	0.000187608782879909
1.3612193190711	0.000185288653601542
1.37000132248677	0.00018761967911303
1.37878340804863	0.000204439991984518
1.38756549361049	0.000241655763587838
1.39634749702616	0.000278904252722325
1.40512958258802	0.000307523127377394
1.41391166814988	0.000318801302106249
1.42269367156554	0.000319406136934113
1.4314757571274	0.000318413004071983
1.44025784268927	0.000319665941925355
1.44903992825113	0.000319717262155899
1.45782193166679	0.000311744182565824
1.46660401722865	0.000306188284938413
1.47538610279052	0.000303812302592977
1.48416810620618	0.000305840990442486
1.49295019176804	0.000301075078214071
1.5017322773299	0.000289835886175474
1.51051428074557	0.000276193411206045
1.51929636630743	0.000269493793590938
1.52807845186929	0.000275127053187066
1.53686045528496	0.000283537542706991
1.54564254084682	0.000289580904611746
1.55442462640868	0.00029396357861269
1.56320662982434	0.000310731111027072
1.57198871538621	0.000334260164680556
1.58077080094807	0.000357614742612682
1.58955288650993	0.000376809074013227
1.59833488992559	0.000395278102847186
1.60711697548746	0.000407768494748312
1.61589906104932	0.000417622555743221
1.62468106446498	0.000436854224035157
1.63346315002684	0.000467379629183843
1.64224523558871	0.000507679664099242
1.65102723900437	0.000551207929879893
1.65980932456623	0.000585405606732622
1.66859141012809	0.000625918013288381
1.67737341354376	0.000672651192485462
1.68615549910562	0.000716903289760023
1.69493758466748	0.000740548556079984
1.70371958808315	0.000738400007827016
1.71250167364501	0.000721014664943982
1.72128375920687	0.000704560425163484
1.73006584476873	0.000694063979261864
1.7388478481844	0.000685984509746594
1.74762993374626	0.000684038363668351
1.75641201930812	0.000685312683674732
1.76519402272378	0.000672075933427747
1.77397610828565	0.000646489311522594
1.78275819384751	0.000622431845877908
1.79154019726317	0.000595250738828702
1.80032228282503	0.000555787683018282
1.8091043683869	0.000524707080011873
1.81788637180256	0.000513191235900791
1.82666845736442	0.000506509822168711
1.83545054292628	0.000496523011332588
1.84423254634195	0.000489442356741986
1.85301463190381	0.000486959763719912
1.86179671746567	0.000481759648097548
1.87057880302753	0.000473308448657755
1.8793608064432	0.00046590178872116
1.88814289200506	0.000458952592906874
1.89692497756692	0.000444716518250775
1.90570698098259	0.000430069990494409
1.91448906654445	0.00042359948389427
1.92327115210631	0.000421526281619114
1.93205315552197	0.000423930084220308
1.94083524108384	0.000438024566905281
1.9496173266457	0.000454906507749117
1.95839933006136	0.000461178452736568
1.96718141562322	0.000459979988852643
1.97596350118508	0.000463508176186141
1.98474558674695	0.000461813405602587
1.99352759016261	0.000457581787373677
2.00230967572447	0.000465640917405947
2.01109176128633	0.000490476430404753
2.019873764702	0.000516453743694985
2.02865585026386	0.000535846343438709
2.03743793582572	0.000548835290523912
2.04621993924139	0.00056170012702831
2.05500202480325	0.000576242401081927
2.06378411036511	0.000588196635055169
2.07256611378078	0.00059307460834032
2.08134819934264	0.000596415094134249
2.0901302849045	0.000590597803276588
2.09891228832016	0.00058126259626168
2.10769437388203	0.000577815402336415
2.11647645944389	0.00058335126292709
2.12525854500575	0.000597067223473296
2.13404054842141	0.000614329665447408
2.14282263398327	0.000617412251384279
2.15160471954514	0.00059982834415345
2.1603867229608	0.000567253155226494
2.16916880852266	0.000534138420007715
2.17795089408452	0.000517431529229447
2.18673289750019	0.000525783126252018
2.19551498306205	0.000546968747570633
2.20429706862391	0.000580559102647431
2.21307907203958	0.000621178211958625
2.22186115760144	0.000650610707196083
2.2306432431633	0.000656605845379435
2.23942524657897	0.00065895972284337
2.24820733214083	0.000671883592203276
2.25698941770269	0.000694655333010565
2.26577150326455	0.000718728887027196
2.27455350668021	0.00074656041076679
2.28333559224208	0.000786402353899942
2.29211767780394	0.000833987027132811
2.3008996812196	0.000873841529595146
2.30968176678146	0.000904376283396728
2.31846385234333	0.00093668317141994
2.32724585575899	0.000951802485934867
2.33602794132085	0.000940809118877645
2.34481002688271	0.000914574693346906
2.35359203029838	0.000887708433066637
2.36237411586024	0.00087035927395381
2.3711562014221	0.000868010833034104
2.37993820483777	0.000881016675064925
2.38872029039963	0.000908154369738613
2.39750237596149	0.000937367575966736
2.40628446152335	0.000954232757111288
2.41506646493902	0.00095988204212474
2.42384855050088	0.000949498454573026
2.43263063606274	0.000924772001614779
2.4414126394784	0.000901697629027176
2.45019472504027	0.000888357409958885
2.45897681060213	0.000885839014855524
2.46775881401779	0.000891744386161353
2.47654089957965	0.000912039331996512
2.48532298514152	0.000943211762359284
2.49410498855718	0.000971813165385534
2.50288707411904	0.000977454417860798
2.5116691596809	0.000950572482021138
2.52045116309657	0.000896619478246885
2.52923324865843	0.000830936478072108
2.53801533422029	0.00077833473371776
2.54679741978215	0.000754717668239004
2.55557942319782	0.000766201032763812
2.56436150875968	0.000798065936239531
2.57314359432154	0.000834964619700746
2.58192559773721	0.000871713603484357
2.59070768329907	0.000886612245308662
2.59948976886093	0.000881176274887345
2.60827177227659	0.000858599852515838
2.61705385783846	0.000836269274214868
2.62583594340032	0.000821297423663219
2.63461794681598	0.000820092501248124
2.64340003237784	0.000836374948758635
2.65218211793971	0.000863632119232557
2.66096412135537	0.000900564210235889
2.66974620691723	0.000948107071130935
2.67852829247909	0.00099072526565142
2.68731037804096	0.00101975325428885
2.69609238145662	0.00101460829540357
2.70487446701848	0.000980148272164034
2.71365655258034	0.000934852460728442
2.72243855599601	0.00090707099265674
2.73122064155787	0.000909080564361235
2.74000272711973	0.000942486269240611
2.7487847305354	0.00100094279098267
2.75756681609726	0.00107208365554577
2.76634890165912	0.00112502799621758
2.77513090507478	0.00114642284389762
2.78391299063665	0.00112536482815521
2.79269507619851	0.00107067346333756
2.80147707961417	0.00101705882344389
2.81025916517603	0.000975738600910511
2.81904125073789	0.000951566149191168
2.82782333629976	0.00095450795189981
2.83660533971542	0.000987240390531928
2.84538742527728	0.00103486546846557
2.85416951083914	0.00108310214201588
2.86295151425481	0.0011154703353914
2.87173359981667	0.00114679074354034
2.88051568537853	0.00116798895021881
2.8892976887942	0.0011588436878143
2.89807977435606	0.00111481847154638
2.90686185991792	0.00105627749591963
2.91564386333359	0.00101857507782658
2.92442594889545	0.00102169746617476
2.93320803445731	0.00107545337171297
2.94199012001917	0.00116939685483998
2.95077212343484	0.00126864549066452
2.9595542089967	0.0013458907244429
2.96833629455856	0.00136999089048641
2.97711829797422	0.00132737349631487
2.98590038353608	0.00125315967160016
2.99468246909795	0.00119023114306001
3.00346447251361	0.00117723878605068
3.01224655807547	0.00120341441121002
3.02102864363733	0.00125044117492447
3.029810647053	0.00130436417202658
3.03859273261486	0.00135937594257702
3.04737481817672	0.00140000437294482
3.05615682159239	0.00141593104063837
3.06493890715425	0.00139830894489809
3.07372099271611	0.00136097751221453
3.08250307827797	0.0013018981929886
3.09128508169364	0.00122941227100257
3.1000671672555	0.00115738393008826
3.10884925281736	0.00112001484714547
3.11763125623302	0.0011444822598956
3.12641334179489	0.00120897027165883
3.13519542735675	0.00129528749035945
3.14397743077241	0.00136993121808739
3.15275951633427	0.00139904465996109
3.16154160189614	0.00136878857142177
3.1703236053118	0.00130302093741112
3.17910569087366	0.00123143102417889
3.18788777643552	0.00118491218344717
3.19666977985119	0.00115975641788158
3.20545186541305	0.00116557844330406
3.21423395097491	0.00120407016494332
3.22301603653677	0.00124440902970365
3.23179803995244	0.00129905374226986
3.2405801255143	0.00135093874962105
3.24936221107616	0.00137281807654849
3.25814421449183	0.00134990364369111
3.26692630005369	0.00128220786834114
3.27570838561555	0.00119351458121467
3.28449038903121	0.00110685107795173
3.29327247459308	0.00106684252208706
3.30205456015494	0.00109828498269582
3.3108365635706	0.00120602003293654
3.31961864913246	0.0013415817445565
3.32840073469433	0.00145709557370376
3.33718273810999	0.00151258940802471
3.34596482367185	0.0014891223387469
3.35474690923371	0.00142208563217444
3.36352899479558	0.00134886602202845
3.37231099821124	0.00128547690691106
3.3810930837731	0.0012408590227226
3.38987516933496	0.00124357234872535
3.39865717275063	0.00128780524988602
3.40743925831249	0.00134894959087019
3.41622134387435	0.00140175278633648
3.42500334729002	0.00144226245806801
3.43378543285188	0.00144967889327763
3.44256751841374	0.0014312837322281
3.4513495218294	0.00137065898417444
3.46013160739127	0.00126237151669912
3.46891369295313	0.00114220576380078
3.47769569636879	0.00105892750004157
3.48647778193065	0.00104987309384175
3.49525986749252	0.00112534445443621
3.50404195305438	0.00123693064073269
3.51282395647004	0.00132183234970517
3.5216060420319	0.00135072736346809
3.53038812759376	0.00132232317402395
3.53917013100943	0.00123939838910207
3.54795221657129	0.0011353516582314
3.55673430213315	0.00105716999836036
3.56551630554882	0.00102122671707104
3.57429839111068	0.00104351541899495
3.58308047667254	0.00111047903812792
3.59186248008821	0.00120027479866591
3.60064456565007	0.00127581585507265
3.60942665121193	0.00131864458899464
3.61820865462759	0.00134011124002851
3.62699074018946	0.00133997733927306
3.63577282575132	0.00130252873035419
3.64455491131318	0.00123481214564868
3.65333691472884	0.00116036112225426
3.6621190002907	0.00110417539786976
3.67090108585257	0.00109985930557296
3.67968308926823	0.0011672660974217
3.68846517483009	0.00128819315146179
3.69724726039195	0.00142241786262435
3.70602926380762	0.00152182107284199
3.71481134936948	0.00155827495789631
3.72359343493134	0.00152521821590937
3.73237543834701	0.00143697578714982
3.74115752390887	0.00133335013149822
3.74993960947073	0.0012631651325662
3.7587216128864	0.0012611414718531
3.76750369844826	0.00132550075749502
3.77628578401012	0.00140959044163153
3.78506786957198	0.0014907583462131
3.79384987298765	0.00155772482758857
3.80263195854951	0.0015778520986218
3.81141404411137	0.00153808330545834
3.82019604752703	0.00145673458643137
3.82897813308889	0.00135453916076036
3.83776021865076	0.00123174246838019
3.84654222206642	0.00112371575178106
3.85532430762828	0.00106762853558229
3.86410639319014	0.00107607741338766
3.87288839660581	0.00115035463477421
3.88167048216767	0.00125481753210109
3.89045256772953	0.0013360351326368
3.89923465329139	0.00137777618856804
3.90801665670706	0.00136378919351994
3.91679874226892	0.00129794019271177
3.92558082783078	0.00120565279179445
3.93436283124645	0.00112075444973889
3.94314491680831	0.00106981807639544
3.95192700237017	0.00107536228802282
3.96070900578583	0.00114581828090169
3.9694910913477	0.00124383927415313
3.97827317690956	0.00132676341943719
3.98705518032522	0.00137469025721784
3.99583726588708	0.00139512286467512
4.00461935144895	0.00137035049360594
4.01340135486461	0.00129948380278755
4.02218344042647	0.00120928172019858
4.03096552598833	0.0011445334038532
4.0397476115502	0.00110741498622038
4.04852961496586	0.0011377010429517
4.05731170052772	0.00124910441949494
4.06609378608958	0.00139961472401283
4.07487578950525	0.00153331608637686
4.08365787506711	0.00161822572904642
4.09243996062897	0.00161481072695529
4.10122196404464	0.00151597118422256
4.1100040496065	0.00136473068305049
4.11878613516836	0.00121685952069515
4.12756813858402	0.00112741854043393
4.13635022414589	0.00110948402387046
4.14513230970775	0.00114193247557058
4.15391431312341	0.00121599990225929
4.16269639868527	0.00131717561867313
4.17147848424714	0.00141301164770023
4.180260569809	0.00146290234024628
4.18904257322466	0.001451308214067
4.19782465878652	0.00137454838947246
4.20660674434839	0.00126333921383794
4.21538874776405	0.00114796149220606
4.22417083332591	0.00105447241884116
4.23295291888777	0.0010341413511058
4.24173492230344	0.00108863590223287
4.2505170078653	0.00118911086551554
4.25929909342716	0.00127931233440304
4.26808109684283	0.00133135035685329
4.27686318240469	0.00132249464043893
4.28564526796655	0.00125330229631003
4.29442727138222	0.00115308492711831
4.30320935694408	0.00106125917069882
4.31199144250594	0.000996512691968203
4.3207735280678	0.000982874943226239
4.32955553148346	0.00103605651360708
4.33833761704533	0.00113612534016584
4.34711970260719	0.00125006969955354
4.35590170602285	0.00134552436032707
4.36468379158471	0.0014051234397023
4.37346587714658	0.00140863881013497
4.38224788056224	0.00136340515165197
4.3910299661241	0.00127620082782021
4.39981205168596	0.00118620134159858
4.40859405510163	0.00114581493162149
4.41737614066349	0.00117118455851771
4.42615822622535	0.00125786697646143
4.43494022964102	0.00139118196438264
4.44372231520288	0.00152509814281832
4.45250440076474	0.00163773733830176
4.4612864863266	0.00168336740765619
4.47006848974226	0.00163653713394654
4.47885057530413	0.00151593922713607
4.48763266086599	0.00137027574312698
4.49641466428165	0.00123521294033101
4.50519674984352	0.0011487471041121
4.51397883540538	0.00113594023263964
4.52276083882104	0.00118601833642665
4.5315429243829	0.00128014646673303
4.54032500994476	0.00138717939119602
4.54910701336043	0.00147183315817646
4.55788909892229	0.00148366944763223
4.56667118448415	0.00143360080401504
4.57545318789982	0.00135292688629065
4.58423527346168	0.00125178987881113
4.59301735902354	0.00115505600662214
4.6017994445854	0.00111166204252593
4.61058144800107	0.00114431956317735
4.61936353356293	0.00123041594357188
4.62814561912479	0.00133430952937874
4.63692762254046	0.00144758829421185
4.64570970810232	0.00154858165914437
4.65449179366418	0.00156666693368329
4.66327379707984	0.00151397946607159
4.6720558826417	0.00141334003070318
4.68083796820357	0.00129538948684427
4.68961997161923	0.001219377253431
4.69840205718109	0.00118827862305029
4.70718414274295	0.00120725489939925
4.71596614615862	0.00128261158892795
4.72474823172048	0.00139870296886979
4.73353031728234	0.00149665502864933
4.7423124028442	0.00155060175525832
4.75109440625987	0.00155034410787994
4.75987649182173	0.00149096596527465
4.76865857738359	0.00138076243780565
4.77744058079926	0.00125434072435773
4.78622266636112	0.0011695594855384
4.79500475192298	0.00117701433231018
4.80378675533865	0.00125834550968016
4.81256884090051	0.00140349362253813
4.82135092646237	0.00157068915691727
4.83013292987803	0.0016755797654934
4.83891501543989	0.00169012619332598
4.84769710100176	0.0016243284284316
4.85647918656362	0.00149778234136102
4.86526118997928	0.00135921168684768
4.87404327554114	0.00125584544026641
4.88282536110301	0.00121189875005711
4.89160736451867	0.00123428367588069
4.90038945008053	0.00129437799035942
4.90917153564239	0.00138057941575151
4.91795353905806	0.00147907562349922
4.92673562461992	0.00154320857609908
4.93551771018178	0.00151907771036386
4.94429971359745	0.00141089760518206
4.95308179915931	0.00126615620398638
4.96186388472117	0.00111836406896878
4.97064588813683	0.00100493851725289
4.9794279736987	0.000955535082823125
4.98821005926056	0.000989015736618203
4.99699214482242	0.00108204764455336
5.00577414823808	0.00119149826256667
5.01455623379995	0.00129096095202816
5.02333831936181	0.00136044900839918
5.03212032277747	0.00137497037784006
5.04090240833933	0.00133656898452981
5.04968449390119	0.00125131957713322
5.05846649731686	0.00116117792654855
5.06724858287872	0.00112684703149108
5.07603066844058	0.00116051393410657
5.08481267185625	0.00124657038618055
5.09359475741811	0.00137056105847223
5.10237684297997	0.00150424032871544
5.11115884639564	0.00160877198248676
5.1199409319575	0.00164686952529067
5.12872301751936	0.00161846815876007
5.13750510308122	0.00154304581138041
5.14628710649689	0.00142618874488258
5.15506919205875	0.00130988717346374
5.16385127762061	0.00124798496870734
5.17263328103627	0.00126579980744991
5.18141536659814	0.00135899478200297
5.19019745216	0.00150037681460209
5.19897945557566	0.00162916409460748
5.20776154113752	0.00170043771561378
5.21654362669939	0.00168382999623757
5.22532563011505	0.00158179576731431
5.23410771567691	0.00143394831852676
5.24288980123877	0.0013053056841925
5.25167180465444	0.00121920893238927
5.2604538902163	0.00116815527972527
5.26923597577816	0.00118159043304304
5.27801806134002	0.00125116212455856
5.28680006475569	0.00133005565869515
5.29558215031755	0.00139778834195853
5.30436423587941	0.00144912458457495
5.31314623929508	0.0014504036293375
5.32192832485694	0.00138183726786624
5.3307104104188	0.00127562247299843
5.33949241383446	0.00115522461994309
5.34827449939633	0.00103809572491346
5.35705658495819	0.000979902467705395
5.36583858837385	0.00100035830772886
5.37462067393571	0.00109138456949851
5.38340275949758	0.00121354974468452
5.39218476291324	0.00131646679942797
5.4009668484751	0.0013664530435089
5.40974893403696	0.00135949676037173
5.41853101959882	0.00131835654703048
5.42731302301449	0.0012638739809544
5.43609510857635	0.00122007332179517
5.44487719413821	0.0012086138894581
5.45365919755388	0.00123306509943335
5.46244128311574	0.00130077202289151
5.4712233686776	0.00141808887137351
5.48000537209326	0.00156240613138931
5.48878745765513	0.00168140694112269
5.49756954321699	0.00174223328364563
5.50635154663265	0.00173629773024355
5.51513363219452	0.00165493396605224
5.52391571775638	0.00153423858737872
5.53269772117204	0.0014435841140083
5.5414798067339	0.00140800226270147
5.55026189229576	0.00140771503853436
5.55904397785763	0.00143047425292806
5.56782598127329	0.0014874070376001
5.57660806683515	0.00155876465610545
5.58539015239701	0.00159939084491145
5.59417215581268	0.00158720503611041
5.60295424137454	0.00152489790486788
5.6117363269364	0.00142800894484016
5.62051833035207	0.00131350090363184
5.62930041591393	0.00120732632247887
5.63808250147579	0.00114050673371222
5.64686450489145	0.0011407161498335
5.65564659045332	0.00120282245055047
5.66442867601518	0.00130481987257065
5.67321076157704	0.00138893198062476
5.6819927649927	0.00145585392983411
5.69077485055457	0.00146835102853868
5.69955693611643	0.00142402679441585
5.70833893953209	0.00135269176119943
5.71712102509395	0.00127856347865912
5.72590311065582	0.0012075114785768
5.73468511407148	0.00117252472726667
5.74346719963334	0.00120119580601631
5.7522492851952	0.00128135646946822
5.76103128861087	0.00138565620190195
5.76981337417273	0.00149865113372358
5.77859545973459	0.0015817721429676
5.78737746315026	0.00161793158043678
5.79615954871212	0.00159480478329553
5.80494163427398	0.00153406844956563
5.81372371983584	0.00147319361104608
5.82250572325151	0.00143330063420844
5.83128780881337	0.0014224132850924
5.84006989437523	0.00145046468296564
5.84885189779089	0.00152065655729688
5.85763398335276	0.00162549989765659
5.86641606891462	0.00172201648340626
5.87519807233028	0.00178903098081418
5.88398015789214	0.00178165628796136
5.89276224345401	0.00170209735780124
5.90154424686967	0.001597734570867
5.91032633243153	0.00153712187171494
5.91910841799339	0.00152795759475106
5.92789042140906	0.0015632912901616
5.93667250697092	0.00160725240315689
5.94545459253278	0.00164936879558156
5.95423667809464	0.00166991212206337
5.96301868151031	0.00164854696302852
5.97180076707217	0.00156766047654742
5.98058285263403	0.0014547932934707
5.9893648560497	0.00134310774007054
5.99814694161156	0.00122571108153857
6.00692902717342	0.00112016689448817
6.01571103058908	0.00106154942828842
6.02449311615095	0.00106668688703827
6.03327520171281	0.00112053417976922
6.04205720512847	0.00118752159320281
6.05083929069033	0.00125896242885284
6.05962137625219	0.00132349378546274
6.06840337966786	0.00135705644569316
6.07718546522972	0.0013537694695359
6.08596755079158	0.00132066213976126
6.09474963635344	0.0012805355224297
6.10353163976911	0.00123829302119266
6.11231372533097	0.0012104447083278
6.12109581089283	0.00122114103765338
6.1298778143085	0.00128445945515476
6.13865989987036	0.00136915631742691
6.14744198543222	0.00146768440379183
6.15622398884789	0.00155344377078853
6.16500607440975	0.00160148731219683
6.17378815997161	0.00158707833293095
6.18257016338727	0.00152974632475418
6.19135224894914	0.00145856787548011
6.200134334511	0.0014068446353823
6.20891633792666	0.00138030676838522
6.21769842348852	0.00139205184371451
6.22648050905038	0.00145540233053609
6.23526259461225	0.00154066454323287
6.24404459802791	0.00159340156287549
6.25282668358977	0.00159486016195355
6.26160876915163	0.00154849536462687
6.2703907725673	0.0014906344868849
6.27917285812916	0.00147073735399369
6.28795494369102	0.00149465028327722
6.29673694710669	0.0015300158998406
6.30551903266855	0.00156859538305226
6.31430111823041	0.00161648953045476
6.32308312164608	0.00166010539813414
6.33186520720794	0.00169427819051026
6.3406472927698	0.0017174603708366
6.34942929618546	0.00171251972530575
6.35821138174733	0.00168309430814839
6.36699346730919	0.00162940003485495
6.37577555287105	0.00154930633908739
6.38455755628671	0.00147476396415094
6.39333964184858	0.00145312964887832
6.40212172741044	0.00148971249583905
6.4109037308261	0.00154654724700793
6.41968581638796	0.00158883427135694
6.42846790194982	0.00160623919534378
6.43724990536549	0.00158798133469359
6.44603199092735	0.00154740813830607
6.45481407648921	0.00151439016137031
6.46359607990488	0.00150896388256547
6.47237816546674	0.00152263966099204
6.4811602510286	0.00155176351824815
6.48994225444426	0.00161810283483379
6.49872434000613	0.0017102476738544
6.50750642556799	0.00180958341690052
6.51628851112985	0.00190288423651714
6.52507051454551	0.00195366467300687
6.53385260010738	0.00195491238862581
6.54263468566924	0.00192479520193825
6.5514166890849	0.00186886717906838
6.56019877464676	0.00179501326050421
6.56898086020863	0.00171976643655229
6.57776286362429	0.00167080730104225
6.58654494918615	0.00165632418292396
6.59532703474801	0.00166981435565757
6.60410903816368	0.00170697814126753
6.61289112372554	0.00174613014701503
6.6216732092874	0.00174615730002724
6.63045529484926	0.00170329454240952
6.63923729826493	0.00163623859275478
6.64801938382679	0.00156225159783419
6.65680146938865	0.001487311855399
6.66558347280432	0.00143140491464089
6.67436555836618	0.00141092703691581
6.68314764392804	0.00143757532471643
6.6919296473437	0.00147128993090196
6.70071173290557	0.00148966488630011
6.70949381846743	0.00149461841522319
6.71827582188309	0.00148883602716244
6.72705790744495	0.00145983156195569
6.73583999300681	0.00141508706446905
6.74462199642248	0.00138129728037334
6.75340408198434	0.00138007692016455
6.7621861675462	0.00140749852018858
6.77096825310807	0.0014634397906915
6.77975025652373	0.00153195673358621
6.78853234208559	0.00158065846212436
6.79731442764745	0.00161816951957602
6.80609643106312	0.00166119674833635
6.81487851662498	0.00170019472029883
6.82366060218684	0.00171992762896159
6.83244260560251	0.0017213643741561
6.84122469116437	0.00170152719509701
6.85000677672623	0.001656960445812
6.85878878014189	0.00163409164567128
6.86757086570376	0.00165025514667195
6.87635295126562	0.00168179121792694
6.88513495468128	0.00171425770681003
6.89391704024314	0.0017624009745642
6.90269912580501	0.0018549182547315
6.91148121136687	0.0019039778890194
6.92026321478253	0.00187219791731761
6.92904530034439	0.00178977429438215
6.93782738590625	0.00170978490230378
6.94660938932192	0.00166937765118731
6.95539147488378	0.00167747446363989
6.96417356044564	0.00170409939089017
6.97295556386131	0.00172147342401074
6.98173764942317	0.00170939828368191
6.99051973498503	0.00168633035528974
6.9993017384007	0.00164491768188988
7.00808382396256	0.00158653682132315
7.01686590952442	0.00152652407000378
7.02564791294008	0.00147836333594953
7.03442999850194	0.00143962845451164
7.04321208406381	0.00140405084497877
7.05199416962567	0.00136827736593319
7.06077617304133	0.00134051325211648
7.06955825860319	0.00133476855722784
7.07834034416506	0.00136562295395025
7.08712234758072	0.0014340463310922
7.09590443314258	0.00148839777924291
7.10468651870444	0.00149786982442406
7.11346852212011	0.001486066569687
7.12225060768197	0.00146926345614084
7.13103269324383	0.00145349031095589
7.1398146966595	0.00147108236163822
7.14859678222136	0.00150900777962084
7.15737886778322	0.00156220071144823
7.16616087119889	0.00162704334183397
7.17494295676075	0.00170302314659054
7.18372504232261	0.00176464513310969
7.19250712788447	0.00180368854199287
7.20128913130014	0.0018094405781921
7.210071216862	0.00178638897565463
7.21885330242386	0.00175309326273284
7.22763530583952	0.00172174129408795
7.23641739140138	0.00169470572001636
7.24519947696325	0.00166558403141729
7.25398148037891	0.00166167680019976
7.26276356594077	0.0017071298209741
7.27154565150263	0.00176447438612221
7.2803276549183	0.00178959364234553
7.28910974048016	0.00177369579532505
7.29789182604202	0.00173220128893337
7.30667382945769	0.00169056454206722
7.31545591501955	0.00165247708181148
7.32423800058141	0.0016081623316256
7.33302008614327	0.00156806487666689
7.34180208955894	0.00155693549188127
7.3505841751208	0.00158446527048684
7.35936626068266	0.00162476469594491
7.36814826409833	0.00165935582598076
7.37693034966019	0.00167293402644099
7.38571243522205	0.00166642861487472
7.39449443863771	0.0016589939648888
7.40327652419957	0.00164784535362017
7.41205860976144	0.00161408242469293
7.4208406131771	0.00157346073410076
7.42962269873896	0.00153420473259942
7.43840478430082	0.00150808267423107
7.44718678771649	0.00150189444766742
7.45596887327835	0.00149272409272952
7.46475095884021	0.00147911852950265
7.47353304440207	0.00146353108196686
7.48231504781774	0.00146041903213515
7.4910971333796	0.00148177653390738
7.49987921894146	0.00151396084838571
7.50866122235713	0.00155069888259218
7.51744330791899	0.00159852445623653
7.52622539348085	0.00164116834048689
7.53500739689651	0.00166791975512611
7.54378948245838	0.00169507368284948
7.55257156802024	0.00172090932390734
7.5613535714359	0.0017418962837347
7.57013565699776	0.00175291444227488
7.57891774255963	0.00175339304292815
7.58769982812149	0.00175104922688604
7.59648183153715	0.0017373042229913
7.60526391709901	0.00171616396663178
7.61404600266087	0.00171050605754248
7.62282800607654	0.00172566949461765
7.6316100916384	0.00175239590867968
7.64039217720026	0.00178761258196406
7.64917418061593	0.00181907528557255
7.65795626617779	0.0018187083442548
7.66673835173965	0.0017784957968352
7.67552035515532	0.00170580480952888
7.68430244071718	0.00161275437105402
7.69308452627904	0.00153066609904281
7.7018665296947	0.00148161128042982
7.71064861525657	0.00145957214666063
7.71943070081843	0.00145037127009594
7.72821278638029	0.0014286409535991
7.73699478979595	0.0014042547296759
7.74577687535781	0.00139827605014141
7.75455896091968	0.00139525931643674
7.76334096433534	0.00138633242961007
7.7721230498972	0.00135503494213079
7.78090513545907	0.00130664827813269
7.78968713887473	0.00126240390131116
7.79846922443659	0.00124113381045172
7.80725130999845	0.00125582105320205
7.81603331341412	0.00128918007366891
7.82481539897598	0.00131562732364172
7.83359748453784	0.0013422227919015
7.84237948795351	0.00138093844930855
7.85116157351537	0.00142514456679078
7.85994365907723	0.00144794550939419
7.86872574463909	0.00145454766849168
7.87750774805476	0.00147548181839823
7.88628983361662	0.00151067713587151
7.89507191917848	0.00155012653548046
7.90385392259414	0.00157657132300798
7.912636008156	0.00159095573252321
7.92141809371787	0.00161198357343156
7.93020009713353	0.00164301092126057
7.93898218269539	0.00166835074435415
7.94776426825725	0.00166664533316625
7.95654627167292	0.0016401464250357
7.96532835723478	0.00160883628749712
7.97411044279664	0.00159794642491191
7.98289244621231	0.00160894720222328
7.99167453177417	0.00162780554820187
8.00045661733603	0.00164403021063163
8.00923870289789	0.00166643122397833
8.01802070631356	0.00168233871885356
8.02680279187542	0.00168950021151717
8.03558487743728	0.00168521632605044
8.04436688085294	0.00168855603809198
8.05314896641481	0.00171722741543987
8.06193105197667	0.00179468355795353
8.07071305539233	0.00189910538387368
8.0794951409542	0.00199714837559209
8.08827722651606	0.00207356314529076
8.09705922993172	0.002135651013366
8.10584131549358	0.00217230531934001
8.11462340105544	0.00217448619712561
8.12340540447111	0.0021498449534132
8.13218749003297	0.00211543819940385
8.14096957559483	0.00208370292142814
8.14975166115669	0.0020512613596516
8.15853366457236	0.00201864810463482
8.16731575013422	0.00200064782355121
8.17609783569608	0.00200688098698252
8.18487983911175	0.0020414773842689
8.19366192467361	0.00209177091113273
8.20244401023547	0.0021312247839623
8.21122601365114	0.00214730692174938


==> tikz/st_validation_translating_droplet_energy_example_N256_grayscale-4.tsv <==
0	1.28876304471081e-13
0.0087820600965406	3.00759364670809e-07
0.0175641201930812	7.91405649512688e-07
0.0263461794681598	1.30538086644114e-06
0.0351282395647004	2.25807494676115e-06
0.043910299661241	2.72769497145459e-06
0.0526923597577816	3.46912875760828e-06
0.0614744198543222	4.02938583426554e-06
0.0702564791294008	3.58533683419852e-06
0.0790385392259414	4.77334580246702e-06
0.0878206009654059	4.26223753572046e-06
0.0966026618834085	5.17949213903974e-06
0.105384722801411	5.32548169564074e-06
0.114166775504794	5.92890177988926e-06
0.122948836422797	6.0924955557587e-06
0.131730897340799	6.25372337621389e-06
0.140512958258802	6.99807214357785e-06
0.149295019176804	7.53765594409595e-06
0.158077080094807	8.06597684679799e-06
0.166859141012809	7.92226705578234e-06
0.175641201930812	8.9807607079373e-06
0.184423254634195	8.80559097294198e-06
0.193205315552197	9.86842103848551e-06
0.2019873764702	9.68558638068179e-06
0.210769437388203	1.10795813530854e-05
0.219551498306205	1.0776890962254e-05
0.228333559224208	1.16522499323253e-05
0.23711562014221	1.19455996775226e-05
0.245897681060213	1.30652243698356e-05
0.254679741978215	1.3317951184777e-05
0.263461794681598	1.34630623494495e-05
0.272243855599601	1.4294653250861e-05
0.281025916517603	1.43248991090621e-05
0.289807977435606	1.53680477508457e-05
0.298590038353608	1.52849398840746e-05
0.307372099271611	1.6704750857769e-05
0.316154160189614	1.6845805085133e-05
0.324936221107616	1.73303347848844e-05
0.333718273810999	1.80737818958755e-05
0.342500334729002	1.89582116093189e-05
0.351282395647004	1.96621885047435e-05
0.360064456565007	1.97285744204818e-05
0.368846517483009	2.08766390325472e-05
0.377628578401012	2.10206807938947e-05
0.386410639319014	2.2019606443245e-05
0.395192700237017	2.21091575142106e-05
0.40397476115502	2.36437368640646e-05
0.412756813858402	2.39573728623607e-05
0.421538874776405	2.44573254494728e-05
0.430320935694408	2.53178178859916e-05
0.43910299661241	2.62276165031312e-05
0.447885057530413	2.71282729057188e-05
0.456667118448415	2.70963345999833e-05
0.465449179366418	2.84984712187163e-05
0.47423124028442	2.85773234275528e-05
0.483013292987803	2.98419054564521e-05
0.491795353905806	3.00302538007668e-05
0.500577414823808	3.17611210347646e-05
0.509359475741811	3.2038097774845e-05
0.518141536659814	3.26101617284643e-05
0.526923597577816	3.33309943310938e-05
0.535705658495819	3.44801134260031e-05
0.544487719413821	3.53260628600809e-05
0.553269772117204	3.55039999510462e-05
0.562051833035207	3.70753573165261e-05
0.570833893953209	3.71029538914474e-05
0.579615954871212	3.84748051334532e-05
0.588398015789214	3.86548248557399e-05
0.597180076707217	4.06016645298106e-05
0.60596213762522	4.09188822188521e-05
0.614744198543222	4.15414409533309e-05
0.623526259461225	4.24120186750128e-05
0.632308312164607	4.36185624767283e-05
0.64109037308261	4.45110116771834e-05
0.649872434000613	4.47083145841197e-05
0.658654494918615	4.6430593621215e-05
0.667436555836618	4.65508984418635e-05
0.67621861675462	4.78730117109365e-05
0.685000677672623	4.81306193453722e-05
0.693782738590625	5.01711838884719e-05
0.702564791294008	5.05421286486087e-05
0.711346852212011	5.11142327507719e-05
0.720128913130013	5.2225638805375e-05
0.728910974048016	5.331761236681e-05
0.737693034966019	5.44617921448846e-05
0.746475095884021	5.46602086271267e-05
0.755257156802024	5.64713354419907e-05
0.764039217720026	5.66133583433984e-05
0.772821278638029	5.79483245412623e-05
0.781603331341412	5.84125036251845e-05
0.790385392259414	6.04940712444837e-05
0.799167453177417	6.09376467566615e-05
0.807949514095419	6.16269046945421e-05
0.816731575013422	6.2671594232515e-05
0.825513660575284	6.37370463557043e-05
0.834295663990949	6.49718664819241e-05
0.84307774955281	6.50684815490743e-05
0.851859835114671	6.72389795275159e-05
0.860641838530337	6.73053209100506e-05
0.869423924092198	6.86446434828697e-05
0.87820600965406	6.91945013362164e-05
0.886988013069725	7.12669354235142e-05
0.895770098631586	7.19461609222748e-05
0.904552184193448	7.25524642197467e-05
0.913334269755309	7.38299721067118e-05
0.922116273170974	7.47857455269624e-05
0.930898358732836	7.61309294250158e-05
0.939680444294697	7.63340473301297e-05
0.948462447710362	7.86178092937341e-05
0.957244533272224	7.87455447592285e-05
0.966026618834085	8.00910555120202e-05
0.97480862224975	8.07211675873093e-05
0.983590707811612	8.27803542113226e-05
0.992372793373473	8.34381049784109e-05
1.00115479678914	8.38737570737449e-05
1.009936882351	8.54826695968842e-05
1.01871896791286	8.62497288371458e-05
1.02750105347472	8.77707331861433e-05
1.03628305689039	8.79795632965624e-05
1.04506514245225	9.03276591683526e-05
1.05384722801411	9.06140453552164e-05
1.06262923142978	9.1940960604791e-05
1.07141131699164	9.27129268065126e-05
1.0801934025535	9.47668649107687e-05
1.08897540596916	9.54915885494803e-05
1.09775749153103	9.60559924006819e-05
1.10653957709289	9.77244292497937e-05
1.11532158050855	9.8302096512784e-05
1.12410366607041	9.99511056881752e-05
1.13288575163227	0.000100162613694868
1.14166775504794	0.000102787430243175
1.1504498406098	0.000103006321124652
1.15923192617166	0.00010424100259037
1.16801401173352	0.000105125504691726
1.17679601514919	0.000107132401932978
1.18557810071105	0.00010813385324631
1.19436018627291	0.00010871193611355
1.20314218968858	0.000110558555291824
1.21192427525044	0.000111096508930743
1.2207063608123	0.000112835508130677
1.22948836422797	0.000113018550584947
1.23827044978983	0.000115835561105214
1.24705253535169	0.000116027902207076
1.25583453876735	0.000117204691592761
1.26461662432921	0.000118324412863594
1.27339870989108	0.000120113146743015
1.28218071330674	0.000121113298786126
1.2909627988686	0.000121576271706649
1.29974488443046	0.000123650599402954
1.30852696999233	0.000124063274079874
1.31730897340799	0.000125992032515953
1.32609105896985	0.000126268419632004
1.33487314453171	0.000129056055025812
1.34365514794738	0.000129392569757026
1.35243723350924	0.000130587680880563
1.3612193190711	0.000131499928154269
1.37000132248677	0.000133332826799464
1.37878340804863	0.000134573719420054
1.38756549361049	0.00013493852363824
1.39634749702616	0.000137385629059763
1.40512958258802	0.000137474702031166
1.41391166814988	0.000139529522660191
1.42269367156554	0.00013981834385638
1.4314757571274	0.000142748316670058
1.44025784268927	0.000143184532433254
1.44903992825113	0.000144273272324639
1.45782193166679	0.000145585260151516
1.46660401722865	0.000147142626580847
1.47538610279052	0.00014863490727762
1.48416810620618	0.0001490615799218
1.49295019176804	0.000151469189763881
1.5017322773299	0.000151556194815067
1.51051428074557	0.000153595656081954
1.51929636630743	0.000153864619428653
1.52807845186929	0.000156712059553507
1.53686045528496	0.000156960256165171
1.54564254084682	0.000157920053786327
1.55442462640868	0.000159440589517152
1.56320662982434	0.000160820207405318
1.57198871538621	0.000162572849942289
1.58077080094807	0.000162870766501588
1.58955288650993	0.000165638716018127
1.59833488992559	0.000165768238442312
1.60711697548746	0.00016784836464127
1.61589906104932	0.000168243770228773
1.62468106446498	0.000171080795829467
1.63346315002684	0.000171650157779201
1.64224523558871	0.000172583221595186
1.65102723900437	0.000174121819030623
1.65980932456623	0.000175273008265902
1.66859141012809	0.000177145275713605
1.67737341354376	0.000177343470246616
1.68615549910562	0.000180334323565578
1.69493758466748	0.000180409588952042
1.70371958808315	0.000182283797222361
1.71250167364501	0.000182941801892278
1.72128375920687	0.000185776581375806
1.73006584476873	0.0001865801755929
1.7388478481844	0.000187546536018828
1.74762993374626	0.000189278575898901
1.75641201930812	0.000190344691228991
1.76519402272378	0.000192284864248156
1.77397610828565	0.000192448041175773
1.78275819384751	0.000195418809819978
1.79154019726317	0.000195015168956825
1.80032228282503	0.000197152722484519
1.8091043683869	0.000197942738988285
1.81788637180256	0.000200552761294752
1.82666845736442	0.000201488791353326
1.83545054292628	0.000202291230911918
1.84423254634195	0.000204285649339884
1.85301463190381	0.000205281779992649
1.86179671746567	0.000207493474164719
1.87057880302753	0.000207457322253793
1.8793608064432	0.000210718351958346
1.88814289200506	0.000210922779998657
1.89692497756692	0.000212685543356436
1.90570698098259	0.000213404468360456
1.91448906654445	0.000216096496885342
1.92327115210631	0.000217054500078135
1.93205315552197	0.000217833173884975
1.94083524108384	0.000220135916200238
1.9496173266457	0.000220838794688884
1.95839933006136	0.000223018786922237
1.96718141562322	0.000223263222544621
1.97596350118508	0.000226447180447032
1.98474558674695	0.000226825441203867
1.99352759016261	0.000228572871286771
2.00230967572447	0.000229532742604918
2.01109176128633	0.000232001705842881
2.019873764702	0.000233144728538583
2.02865585026386	0.000233881254617442
2.03743793582572	0.000236023820794909
2.04621993924139	0.00023672317592793
2.05500202480325	0.000238580402766657
2.06378411036511	0.000238808546676024
2.07256611378078	0.000242100685376354
2.08134819934264	0.000242354706361012
2.0901302849045	0.00024405129959169
2.09891228832016	0.000245142204971167
2.10769437388203	0.000247613043898471
2.11647645944389	0.000248982344038113
2.12525854500575	0.000249792098027791
2.13404054842141	0.000252033288180331
2.14282263398327	0.000252766040669552
2.15160471954514	0.00025487986804796
2.1603867229608	0.000255184846795443
2.16916880852266	0.000258514458123931
2.17795089408452	0.000258801294292513
2.18673289750019	0.000260528710275856
2.19551498306205	0.000261707605241354
2.20429706862391	0.000263958532894147
2.21307907203958	0.000265265021505117
2.22186115760144	0.000266027709459374
2.2306432431633	0.000268472758448129
2.23942524657897	0.000269125382105925
2.24820733214083	0.000271437312315802
2.25698941770269	0.000271830604740643
2.26577150326455	0.000275096407990015
2.27455350668021	0.000275490753138742
2.28333559224208	0.000277152037616584
2.29211767780394	0.000278087918253424
2.3008996812196	0.000280391048039059
2.30968176678146	0.00028144047296239
2.31846385234333	0.000282102662082198
2.32724585575899	0.00028475684351446
2.33602794132085	0.000285201251432926
2.34481002688271	0.000287613642129164
2.35359203029838	0.000287946801317725
2.36237411586024	0.000291319942612476
2.3711562014221	0.000291756938418806
2.37993820483777	0.000293507893224888
2.38872029039963	0.000294643879781944
2.39750237596149	0.00029693439733765
2.40628446152335	0.000298357634922457
2.41506646493902	0.00029908477070877
2.42384855050088	0.000301770645987604
2.43263063606274	0.000302157053562951
2.4414126394784	0.000304626656240677
2.45019472504027	0.000305028311283985
2.45897681060213	0.000308373372148266
2.46775881401779	0.000308867088833444
2.47654089957965	0.000310455984795426
2.48532298514152	0.000311574889004866
2.49410498855718	0.000313743018173007
2.50288707411904	0.000315322130666073
2.5116691596809	0.000316096861825358
2.52045116309657	0.000318891593350974
2.52923324865843	0.000319251089197713
2.53801533422029	0.000321612979186397
2.54679741978215	0.000321787779300895
2.55557942319782	0.000325110209265978
2.56436150875968	0.000325273061064804
2.57314359432154	0.000327082461828984
2.58192559773721	0.000328186008241897
2.59070768329907	0.000330117117247941
2.59948976886093	0.000331942769028628
2.60827177227659	0.000332537945297091
2.61705385783846	0.000335451685711852
2.62583594340032	0.000335812499455834
2.63461794681598	0.000338209953750678
2.64340003237784	0.000338740705343122
2.65218211793971	0.000342043447808735
2.66096412135537	0.000342683482541601
2.66974620691723	0.000344212162478439
2.67852829247909	0.000345613120012276
2.68731037804096	0.000347457316413756
2.69609238145662	0.000349350266996528
2.70487446701848	0.000349860075147152
2.71365655258034	0.000352992255593983
2.72243855599601	0.000353326771961585
2.73122064155787	0.00035555338205947
2.74000272711973	0.00035617600394946
2.7487847305354	0.000359395135820513
2.75756681609726	0.000360122146678449
2.76634890165912	0.000361612106325551
2.77513090507478	0.000363178114495751
2.78391299063665	0.000364912451960161
2.79269507619851	0.000366811640699916
2.80147707961417	0.000367257093089791
2.81025916517603	0.000370299017471034
2.81904125073789	0.000370561447061685
2.82782333629976	0.000372521502263363
2.83660533971542	0.00037300595919606
2.84538742527728	0.000376093199200723
2.85416951083914	0.000376928981649157
2.86295151425481	0.000378204891450728
2.87173359981667	0.000380045280517008
2.88051568537853	0.000381597605266704
2.8892976887942	0.000383711908893289
2.89807977435606	0.000383822248567886
2.90686185991792	0.000387461518289617
2.91564386333359	0.000387918910082488
2.92442594889545	0.000390037069295338
2.93320803445731	0.000390913800457358
2.94199012001917	0.000393907869149447
2.95077212343484	0.000394856316745476
2.9595542089967	0.000396200418437073
2.96833629455856	0.000398028426144763
2.97711829797422	0.000399394260526365
2.98590038353608	0.000401446069840122
2.99468246909795	0.000401883364471057
3.00346447251361	0.00040526313950417
3.01224655807547	0.000405676758896538
3.02102864363733	0.000407691019810237
3.029810647053	0.00040861105650883
3.03859273261486	0.000411533924513808
3.04737481817672	0.000412595478128414
3.05615682159239	0.000413764149914077
3.06493890715425	0.000415570278933628
3.07372099271611	0.000416688815356036
3.08250307827797	0.000418424797289485
3.09128508169364	0.000418655831179108
3.1000671672555	0.000422168734648857
3.10884925281736	0.000422535474445799
3.11763125623302	0.000424609933785642
3.12641334179489	0.000425707320501423
3.13519542735675	0.000428511540575951
3.14397743077241	0.000429775826521011
3.15275951633427	0.000430880452754235
3.16154160189614	0.000433150451111538
3.1703236053118	0.000434235275432929
3.17910569087366	0.000436557410186187
3.18788777643552	0.00043706639840827
3.19666977985119	0.00044049379558068
3.20545186541305	0.000440947381962357
3.21423395097491	0.000442953119772817
3.22301603653677	0.000443924600640036
3.23179803995244	0.000446656716036808
3.2405801255143	0.000447902044086382
3.24936221107616	0.000448885692332495
3.25814421449183	0.000451470212999572
3.26692630005369	0.000452230556995278
3.27570838561555	0.000454644342605604
3.28449038903121	0.000455105365649362
3.29327247459308	0.000458630519673558
3.30205456015494	0.000459010958481115
3.3108365635706	0.000460900654833376
3.31961864913246	0.000461841420673427
3.32840073469433	0.00046423941429368
3.33718273810999	0.000465172637594707
3.34596482367185	0.000466006735943342
3.35474690923371	0.00046875780506692
3.36352899479558	0.000469376699656603
3.37231099821124	0.000471923523020615
3.3810930837731	0.000472346101728089
3.38987516933496	0.000475945858195927
3.39865717275063	0.000476412512872506
3.40743925831249	0.000478428643401721
3.41622134387435	0.000479499124377836
3.42500334729002	0.000482078593547186
3.43378543285188	0.000483561229529859
3.44256751841374	0.000484468227350099
3.4513495218294	0.000487274691504609
3.46013160739127	0.000487793009375308
3.46891369295313	0.000490358182111186
3.47769569636879	0.000490747914350769
3.48647778193065	0.000494380206682069
3.49525986749252	0.000494908848686353
3.50404195305438	0.000496662614031975
3.51282395647004	0.000497951877852834
3.5216060420319	0.00050016321470673
3.53038812759376	0.000501866527077134
3.53917013100943	0.000502721774132667
3.54795221657129	0.000505597733568947
3.55673430213315	0.000505979400420761
3.56551630554882	0.000508400656787694
3.57429839111068	0.000508790984318637
3.58308047667254	0.000512091871287545
3.59186248008821	0.00051214357864893
3.60064456565007	0.000514265721743433
3.60942665121193	0.000515225089896175
3.61820865462759	0.000517220665151865
3.62699074018946	0.000519156250151361
3.63577282575132	0.00051978402155966
3.64455491131318	0.000523010964406358
3.65333691472884	0.000523342012931578
3.6621190002907	0.000525911022843619
3.67090108585257	0.000526589992166583
3.67968308926823	0.000530064184759138
3.68846517483009	0.000530712222481604
3.69724726039195	0.00053241575902705
3.70602926380762	0.000533973918024419
3.71481134936948	0.000535832532986623
3.72359343493134	0.000537811226104542
3.73237543834701	0.00053844387538785
3.74115752390887	0.000541817516594173
3.74993960947073	0.000542119680133571
3.7587216128864	0.000544448683740662
3.76750369844826	0.000545262155684124
3.77628578401012	0.000548419836270752
3.78506786957198	0.000549156727297789
3.79384987298765	0.000550712209719282
3.80263195854951	0.00055238061591633
3.81141404411137	0.000554053969054561
3.82019604752703	0.000556010958418023
3.82897813308889	0.000556437894471887
3.83776021865076	0.00055961746265933
3.84654222206642	0.000558782406570478
3.85532430762828	0.000561741163001247
3.86410639319014	0.000562344283209288
3.87288839660581	0.000565561394345438
3.88167048216767	0.00056640495688167
3.89045256772953	0.000567842549629302
3.89923465329139	0.000569962533979166
3.90801665670706	0.00057134538068964
3.91679874226892	0.000573597017527429
3.92558082783078	0.000573503806602957
3.93436283124645	0.000577729102810839
3.94314491680831	0.00057807430977866
3.95192700237017	0.000580303943084815
3.96070900578583	0.000581263585898905
3.9694910913477	0.000584278366086294
3.97827317690956	0.000585204331120247
3.98705518032522	0.000586626516801698
3.99583726588708	0.000588704330807074
4.00461935144895	0.000589903895609362
4.01340135486461	0.00059209800574914
4.02218344042647	0.000592652572976033
4.03096552598833	0.000596259082630965
4.0397476115502	0.000596532173886288
4.04852961496586	0.000598650178537288
4.05731170052772	0.000599699941812239
4.06609378608958	0.000602530209302645
4.07487578950525	0.000603650718859659
4.08365787506711	0.00060478102868292
4.09243996062897	0.000606866141783919
4.10122196404464	0.000607652797463445
4.1100040496065	0.000609547835046164
4.11878613516836	0.000609906150118844
4.12756813858402	0.000613508125267893
4.13635022414589	0.000613724953529602
4.14513230970775	0.000615861553136797
4.15391431312341	0.000617087726674406
4.16269639868527	0.000619751793774279
4.17147848424714	0.000621153968251611
4.180260569809	0.000622423719685877
4.18904257322466	0.000625038705759151
4.19782465878652	0.000625912695108274
4.20660674434839	0.000628321257927713
4.21538874776405	0.000628846180921895
4.22417083332591	0.000632490351229457
4.23295291888777	0.000632791576693115
4.24173492230344	0.000634954037398803
4.2505170078653	0.000636110906055827
4.25929909342716	0.000638630930811491
4.26808109684283	0.000639928747652002
4.27686318240469	0.000641083575636134
4.28564526796655	0.00064387326356754
4.29442727138222	0.000644328547054921
4.30320935694408	0.000646876864042096
4.31199144250594	0.000647467013400502
4.3207735280678	0.000651037215469754
4.32955553148346	0.000651344107792527
4.33833761704533	0.000653113956596332
4.34711970260719	0.000654350845906577
4.35590170602285	0.000656430699868058
4.36468379158471	0.000657581553647158
4.37346587714658	0.000658377809552851
4.38224788056224	0.000661386494120067
4.3910299661241	0.000661627910712293
4.39981205168596	0.000664354467748823
4.40859405510163	0.000664908194250928
4.41737614066349	0.000668485532026159
4.42615822622535	0.000668926873540526
4.43494022964102	0.00067083841523148
4.44372231520288	0.000672491908615077
4.45250440076474	0.000674590946806877
4.4612864863266	0.000676460070475241
4.47006848974226	0.000677319949217845
4.47885057530413	0.000680556175555868
4.48763266086599	0.000680713381216374
4.49641466428165	0.00068347337192001
4.50519674984352	0.00068402172403084
4.51397883540538	0.000687674280459928
4.52276083882104	0.000688156695172983
4.5315429243829	0.000689771090199582
4.54032500994476	0.00069142702226132
4.54910701336043	0.000693115865113125
4.55788909892229	0.000695204554602533
4.56667118448415	0.000695923042074288
4.57545318789982	0.000699132479735233
4.58423527346168	0.000699142583787004
4.59301735902354	0.000701621560242886
4.6017994445854	0.00070209403850022
4.61058144800107	0.000705323554488587
4.61936353356293	0.000705484833761124
4.62814561912479	0.000707077102525229
4.63692762254046	0.000708859285813545
4.64570970810232	0.00071022367289904
4.65449179366418	0.000712605618692954
4.66327379707984	0.000713101482399535
4.6720558826417	0.000716517577024507
4.68083796820357	0.000716592491798526
4.68961997161923	0.000719122503562237
4.69840205718109	0.000720199310822373
4.70718414274295	0.000723367378101088
4.71596614615862	0.000724172099257787
4.72474823172048	0.000725652827050501
4.73353031728234	0.000727690443978035
4.7423124028442	0.000729016892486287
4.75109440625987	0.000731399485274517
4.75987649182173	0.000731889495380184
4.76865857738359	0.000735530971229927
4.77744058079926	0.000735586133625847
4.78622266636112	0.000737888428006007
4.79500475192298	0.000738829594322336
4.80378675533865	0.000741833590727234
4.81256884090051	0.000742725616976375
4.82135092646237	0.000744038471247479
4.83013292987803	0.000746223803107952
4.83891501543989	0.000747174535320137
4.84769710100176	0.00074943895289875
4.85647918656362	0.00074978415737668
4.86526118997928	0.000753114011620411
4.87404327554114	0.000749746949827564
4.88282536110301	0.000755043895222991
4.89160736451867	0.000755849896126904
4.90038945008053	0.000758838112283826
4.90917153564239	0.000759961438058085
4.91795353905806	0.000761255613433497
4.92673562461992	0.000763652430099409
4.93551771018178	0.000764624031839501
4.94429971359745	0.000767237585188188
4.95308179915931	0.000766458621195909
4.96186388472117	0.000771574404127127
4.97064588813683	0.000771769486211924
4.9794279736987	0.000773891010285654
4.98821005926056	0.000775114085701351
4.99699214482242	0.000778003643241654
5.00577414823808	0.000779213957213179
5.01455623379995	0.000780463812629064
5.02333831936181	0.000783005651090493
5.03212032277747	0.00078378300740564
5.04090240833933	0.000786297009738258
5.04968449390119	0.000786884936586303
5.05846649731686	0.000790446665387856
5.06724858287872	0.000790656356151619
5.07603066844058	0.000792856481735205
5.08481267185625	0.000794043984724303
5.09359475741811	0.000796631135989163
5.10237684297997	0.00079784674607131
5.11115884639564	0.000798828447807669
5.1199409319575	0.000801206578787278
5.12872301751936	0.000801612960444738
5.13750510308122	0.00080385194926042
5.14628710649689	0.000804101604655641
5.15506919205875	0.000807803769892697
5.16385127762061	0.000808097866346674
5.17263328103627	0.00081022629100148
5.18141536659814	0.00081139145240913
5.19019745216	0.000813948318303864
5.19897945557566	0.000815478101469757
5.20776154113752	0.000816565356179086
5.21654362669939	0.000819663990687377
5.22532563011505	0.000820185934961222
5.23410771567691	0.000822792828984148
5.24288980123877	0.000823235491555278
5.25167180465444	0.000826822351747593
5.2604538902163	0.000827095107857973
5.26923597577816	0.000829182389144445
5.27801806134002	0.000830601319454186
5.28680006475569	0.000832967396816496
5.29558215031755	0.000834509433073884
5.30436423587941	0.000835681617293606
5.31314623929508	0.000838309767532004
5.32192832485694	0.000838646383867734
5.3307104104188	0.000841226396880135
5.33949241383446	0.000841737951142039
5.34827449939633	0.00084536471428443
5.35705658495819	0.000845533566125581
5.36583858837385	0.000847444915887463
5.37462067393571	0.000848575921654028
5.38340275949758	0.000850483682578047
5.39218476291324	0.000851616679219689
5.4009668484751	0.000852553783713243
5.40974893403696	0.000855353806482875
5.41853101959882	0.000855820569875249
5.42731302301449	0.000858587355811178
5.43609510857635	0.000859125121265292
5.44487719413821	0.000862718852141132
5.45365919755388	0.000863022994077861
5.46244128311574	0.000865036206870197
5.4712233686776	0.00086667622654999
5.48000537209326	0.00086883712635831
5.48878745765513	0.000870613751908857
5.49756954321699	0.000871548471388958
5.50635154663265	0.000874455111654133
5.51513363219452	0.000874752911348904
5.52391571775638	0.000877535729256982
5.53269772117204	0.000878053189086837
5.5414798067339	0.000881609666671251
5.55026189229576	0.000882071994191364
5.55904397785763	0.000884058371904114
5.56782598127329	0.000885498754602531
5.57660806683515	0.000887534070078852
5.58539015239701	0.00088922528747525
5.59417215581268	0.000890153555309107
5.60295424137454	0.000892990472127987
5.6117363269364	0.000893175862219055
5.62051833035207	0.000895772634364856
5.62930041591393	0.000895990407558935
5.63808250147579	0.000899170456399022
5.64686450489145	0.000899160011119053
5.65564659045332	0.000901180579746339
5.66442867601518	0.000902183138938408
5.67321076157704	0.00090419213004567
5.6819927649927	0.000906065559904489
5.69077485055457	0.000906960105658905
5.69955693611643	0.000909936583207423
5.70833893953209	0.000910183385414295
5.71712102509395	0.000912779856132424
5.72590311065582	0.000913725308833258
5.73468511407148	0.0009171547311639
5.74346719963334	0.00091767639287288
5.7522492851952	0.000919461429538174
5.76103128861087	0.000920942381232419
5.76981337417273	0.000922716055036445
5.77859545973459	0.000924751777666479
5.78737746315026	0.000925620147313507
5.79615954871212	0.000928555129513692
5.80494163427398	0.000928943831061148
5.81372371983584	0.000931314921026075
5.82250572325151	0.000932108646580379
5.83128780881337	0.0009353402009781
5.84006989437523	0.000935816784725611
5.84885189779089	0.00093759591271059
5.85763398335276	0.000939053822447324
5.86641606891462	0.000940665680897808
5.87519807233028	0.000942563188848186
5.88398015789214	0.000943027758401667
5.89276224345401	0.000945687693226175
5.90154424686967	0.000943692079150826
5.91032633243153	0.000948078692130508
5.91910841799339	0.000948301479813484
5.92789042140906	0.000951543135716497
5.93667250697092	0.000952242571752101
5.94545459253278	0.000953943500665234
5.95423667809464	0.000955651948953863
5.96301868151031	0.000957095074115944
5.97180076707217	0.00095920175051893
5.98058285263403	0.000957620662495681
5.9893648560497	0.000963365080761239
5.99814694161156	0.000963741387934767
6.00692902717342	0.000965951509486235
6.01571103058908	0.000966988297507084
6.02449311615095	0.000969942387354588
6.03327520171281	0.000970909182190986
6.04205720512847	0.000972630447097499
6.05083929069033	0.000974318395286317
6.05962137625219	0.00097582856282947
6.06840337966786	0.000977831515291671
6.07718546522972	0.000978598041525565
6.08596755079158	0.000981847198224207
6.09474963635344	0.000982120620946224
6.10353163976911	0.000984495375105933
6.11231372533097	0.000985299503593202
6.12109581089283	0.000988227859666168
6.1298778143085	0.000989040658160225
6.13865989987036	0.000990314181495908
6.14744198543222	0.000991914911455515
6.15622398884789	0.000992787881741431
6.16500607440975	0.000994646487696644
6.17378815997161	0.000994997269718292
6.18257016338727	0.000998308125813305
6.19135224894914	0.000998579909545929
6.200134334511	0.00100087598627298
6.20891633792666	0.00100170183622688
6.21769842348852	0.00100452264656552
6.22648050905038	0.00100548365617868
6.23526259461225	0.00100694617881513
6.24404459802791	0.00100909425596947
6.25282668358977	0.00101016891966009
6.26160876915163	0.0010125630413023
6.2703907725673	0.00101314443463952
6.27917285812916	0.00101647604189832
6.28795494369102	0.00101688163810845
6.29673694710669	0.00101925398443071
6.30551903266855	0.00102022517958297
6.31430111823041	0.00102302533212872
6.32308312164608	0.0010243565367054
6.33186520720794	0.00102542556899899
6.3406472927698	0.00102761033780465
6.34942929618546	0.00102861535717846
6.35821138174733	0.00103070997421099
6.36699346730919	0.00103121615964614
6.37577555287105	0.00103452029020694
6.38455755628671	0.00103470707227893
6.39333964184858	0.00103676727836227
6.40212172741044	0.00103742639307071
6.4109037308261	0.00103971933347867
6.41968581638796	0.0010403814944363
6.42846790194982	0.00104160504311985
6.43724990536549	0.00104376775177715
6.44603199092735	0.00104444035527965
6.45481407648921	0.00104701308536185
6.46359607990488	0.00104739547956355
6.47237816546674	0.00105086364166921
6.4811602510286	0.00105105349187124
6.48994225444426	0.00105318946344124
6.49872434000613	0.00105445195099675
6.50750642556799	0.00105678792086522
6.51628851112985	0.0010581995248603
6.52507051454551	0.00105936483575571
6.53385260010738	0.001061724624918
6.54263468566924	0.00106233527333877
6.5514166890849	0.00106490481428601
6.56019877464676	0.00106551606584506
6.56898086020863	0.00106895813219889
6.57776286362429	0.0010693631767662
6.58654494918615	0.00107135702103859
6.59532703474801	0.00107261372723773
6.60410903816368	0.00107469452518844
6.61289112372554	0.00107615247048157
6.6216732092874	0.00107726913230868
6.63045529484926	0.00107969207245474
6.63923729826493	0.00108005559073872
6.64801938382679	0.00108245286426184
6.65680146938865	0.00108271908997375
6.66558347280432	0.00108588423851586
6.67436555836618	0.00108300732056599
6.68314764392804	0.00108788833057461
6.6919296473437	0.00108867357295824
6.70071173290557	0.00109064367895255
6.70949381846743	0.0010923225320612
6.71827582188309	0.0010931454619581
6.72705790744495	0.00109571165749202
6.73583999300681	0.00109592337912002
6.74462199642248	0.00109829005792296
6.75340408198434	0.00109891364302338
6.7621861675462	0.00110227825199098
6.77096825310807	0.0011027858693019
6.77975025652373	0.0011046555823387
6.78853234208559	0.00110610624611634
6.79731442764745	0.00110792867933609
6.80609643106312	0.00110968062271365
6.81487851662498	0.00111061974250962
6.82366060218684	0.00111340191285749
6.83244260560251	0.00111375321634147
6.84122469116437	0.00111610437605202
6.85000677672623	0.00111684907990326
6.85878878014189	0.00111998905593368
6.86757086570376	0.00112041330991316
6.87635295126562	0.00112207481074741
6.88513495468128	0.00112357437512889
6.89391704024314	0.00112517655818492
6.90269912580501	0.00112694431887587
6.91148121136687	0.00112754683478556
6.92026321478253	0.00113016171692476
6.92904530034439	0.00112774686345315
6.93782738590625	0.00113264373727198
6.94660938932192	0.00113284124039819
6.95539147488378	0.00113590590808211
6.96417356044564	0.00113651957898492
6.97295556386131	0.00113799462671456
6.98173764942317	0.00113962996323068
6.99051973498503	0.00114081656882168
6.9993017384007	0.00114271109776878
7.00808382396256	0.00114107947609408
7.01686590952442	0.00114623006420718
7.02564791294008	0.00114658896921418
7.03442999850194	0.00114871878933953
7.04321208406381	0.00114988253254696
7.05199416962567	0.00115295407845952
7.06077617304133	0.00115376147860653
7.06955825860319	0.00115540643241966
7.07834034416506	0.0011571665809301
7.08712234758072	0.00115844232102299
7.09590443314258	0.00116046317910007
7.10468651870444	0.00116128351885047
7.11346852212011	0.00116431948158464
7.12225060768197	0.0011645162844291
7.13103269324383	0.00116677863219179
7.1398146966595	0.00116779000474798
7.14859678222136	0.00117062665248891
7.15737886778322	0.0011712695719676
7.16616087119889	0.00117259308287643
7.17494295676075	0.00117418373915339
7.18372504232261	0.00117496385443716
7.19250712788447	0.00117693653265829
7.20128913130014	0.00117729885136199
7.210071216862	0.00118035267113929
7.21885330242386	0.00118046257774268
7.22763530583952	0.00118263407005519
7.23641739140138	0.0011835748587381
7.24519947696325	0.00118621490650406
7.25398148037891	0.00118705010420544
7.26276356594077	0.00118825787622495
7.27154565150263	0.00119001999184333
7.2803276549183	0.00119098824420891
7.28910974048016	0.0011932369772683
7.29789182604202	0.0011938619749101
7.30667382945769	0.00119718555840192
7.31545591501955	0.00119736606113941
7.32423800058141	0.00119967757075583
7.33302008614327	0.00120091183087357
7.34180208955894	0.00120332025665471
7.3505841751208	0.0012049173343031
7.35936626068266	0.00120577192598923
7.36814826409833	0.00120796407750934
7.37693034966019	0.00120903344820171
7.38571243522205	0.00121083627749365
7.39449443863771	0.00121140207260899
7.40327652419957	0.00121461762983644
7.41205860976144	0.00121453511316214
7.4208406131771	0.00121662130323517
7.42962269873896	0.00121755514776392
7.43840478430082	0.00121956322921226
7.44718678771649	0.00122058148301516
7.45596887327835	0.00122207789296924
7.46475095884021	0.00122374146229903
7.47353304440207	0.00122417276936538
7.48231504781774	0.00122654490065163
7.4910971333796	0.00122707389857824
7.49987921894146	0.00123012782257256
7.50866122235713	0.0012300875072815
7.51744330791899	0.0012318303549187
7.52622539348085	0.00123281684554477
7.53500739689651	0.00123489724511297
7.54378948245838	0.00123647359913728
7.55257156802024	0.001237367543734
7.5613535714359	0.00124002865635225
7.57013565699776	0.00124040278204202
7.57891774255963	0.00124307150457724
7.58769982812149	0.00124381897135829
7.59648183153715	0.0012469479926243
7.60526391709901	0.00124741017084529
7.61404600266087	0.00124912727065515
7.62282800607654	0.00125071542723278
7.6316100916384	0.00125263248271116
7.64039217720026	0.00125409545032125
7.64917418061593	0.00125486695878864
7.65795626617779	0.00125754726516292
7.66673835173965	0.00125769407071989
7.67552035515532	0.00126002862125636
7.68430244071718	0.00126042818240536
7.69308452627904	0.00126326789818202
7.7018665296947	0.0012601325228848
7.71064861525657	0.00126520028016353
7.71943070081843	0.00126643782844597
7.72821278638029	0.00126795560439707
7.73699478979595	0.00126974355744112
7.74577687535781	0.00127035904294607
7.75455896091968	0.00127283131801213
7.76334096433534	0.00127283873401944
7.7721230498972	0.0012749346517369
7.78090513545907	0.00127499025090114
7.78968713887473	0.00127807487694502
7.79846922443659	0.00127867898072589
7.80725130999845	0.00128017680831432
7.81603331341412	0.00128210152256435
7.82481539897598	0.0012835221893842
7.83359748453784	0.00128569644019376
7.84237948795351	0.00128641617940146
7.85116157351537	0.00128928836599318
7.85994365907723	0.00128958793049227
7.86872574463909	0.00129171328805449
7.87750774805476	0.00129268578426894
7.88628983361662	0.00129559061030923
7.89507191917848	0.00129609063034126
7.90385392259414	0.00129746856752493
7.912636008156	0.00129936074333673
7.92141809371787	0.00130059580861343
7.93020009713353	0.00130255245024103
7.93898218269539	0.00130293928342734
7.94776426825725	0.00130554490317327
7.95654627167292	0.00130256611502508
7.96532835723478	0.00130784498645507
7.97411044279664	0.00130849967019558
7.98289244621231	0.00131115948420381
7.99167453177417	0.00131196051400328
8.00045661733603	0.00131306226374316
8.00923870289789	0.00131494410839497
8.01802070631356	0.00131591712069585
8.02680279187542	0.00131780630863884
8.03558487743728	0.0013149916117363
8.04436688085294	0.00132050461748852
8.05314896641481	0.00132072979376888
8.06193105197667	0.00132292322654522
8.07071305539233	0.00132426817843074
8.0794951409542	0.00132695047294499
8.08827722651606	0.00132822395327347
8.09705922993172	0.00132944008736443
8.10584131549358	0.00133185695887356
8.11462340105544	0.00133289841176116
8.12340540447111	0.00133495789360698
8.13218749003297	0.00133557701727604
8.14096957559483	0.00133858503947575
8.14975166115669	0.00133886073535477
8.15853366457236	0.00134084429288908
8.16731575013422	0.00134198972804362
8.17609783569608	0.00134435963059478
8.18487983911175	0.00134544592339521
8.19366192467361	0.00134624530741468
8.20244401023547	0.0013483861270093
8.21122601365114	0.00134896336072008


==> tikz/st_validation_translating_droplet_energy_example_N256_grayscale-5.tsv <==
0	1.28876304471081e-13
0.0087820600965406	1.04594955742429e-11
0.0175641201930812	3.57662633311209e-11
0.0263461794681598	7.43152084223438e-11
0.0351282395647004	1.2471981772156e-10
0.043910299661241	1.85239578724219e-10
0.0526923597577816	2.53590149850349e-10
0.0614744198543222	3.29850172514079e-10
0.0702564791294008	4.12085956145451e-10
0.0790385392259414	4.99596320219783e-10
0.0878206009654059	5.90004310098764e-10
0.0966026618834085	6.84260389859765e-10
0.105384722801411	7.80162275268874e-10
0.114166775504794	8.76597429898852e-10
0.122948836422797	9.73214137358852e-10
0.131730897340799	1.06989697141059e-09
0.140512958258802	1.16502852831527e-09
0.149295019176804	1.25766626628059e-09
0.158077080094807	1.34982693091422e-09
0.166859141012809	1.43579612278925e-09
0.175641201930812	1.51957604481536e-09
0.184423254634195	1.60274354748597e-09
0.193205315552197	1.67635237818958e-09
0.2019873764702	1.74759264597865e-09
0.210769437388203	1.81055249441964e-09
0.219551498306205	1.86378026500471e-09
0.228333559224208	1.90532632760067e-09
0.23711562014221	1.93406868739298e-09
0.245897681060213	1.94697438451222e-09
0.254679741978215	1.93556179626134e-09
0.263461794681598	1.9334574725221e-09
0.272243855599601	1.90548089435433e-09
0.281025916517603	1.86336988235703e-09
0.289807977435606	1.81140849902441e-09
0.298590038353608	1.74849950810928e-09
0.307372099271611	1.67552826257656e-09
0.316154160189614	1.5949116763767e-09
0.324936221107616	1.50859790928702e-09
0.333718273810999	1.41739408690637e-09
0.342500334729002	1.3209680128322e-09
0.351282395647004	1.22282613906721e-09
0.360064456565007	1.12252363551499e-09
0.368846517483009	1.02373796166112e-09
0.377628578401012	9.26082719672869e-10
0.386410639319014	8.31669362299181e-10
0.395192700237017	7.40271974780755e-10
0.40397476115502	6.50478712150133e-10
0.412756813858402	5.6351818162442e-10
0.421538874776405	4.79155455134423e-10
0.430320935694408	3.98457418150393e-10
0.43910299661241	3.20647834034604e-10
0.447885057530413	2.49097703360585e-10
0.456667118448415	1.84331194959156e-10
0.465449179366418	1.27924727525761e-10
0.47423124028442	8.09913011071696e-11
0.483013292987803	4.55813804101589e-11
0.491795353905806	2.23312706226152e-11
0.500577414823808	1.23936105017349e-11
0.509359475741811	1.59892740325958e-11
0.518141536659814	3.26328822401484e-11
0.526923597577816	6.2274834314255e-11
0.535705658495819	1.04389166467573e-10
0.544487719413821	1.58157445130762e-10
0.553269772117204	2.22756837842759e-10
0.562051833035207	2.9824167624369e-10
0.570833893953209	3.82634508284662e-10
0.579615954871212	4.74002383308229e-10
0.588398015789214	5.70506943414147e-10
0.597180076707217	6.7087798657339e-10
0.60596213762522	7.71649601466011e-10
0.614744198543222	8.72129406548563e-10
0.623526259461225	9.70358348017556e-10
0.632308312164607	1.06718532542384e-09
0.64109037308261	1.16060494451471e-09
0.649872434000613	1.25077899178361e-09
0.658654494918615	1.33812935675704e-09
0.667436555836618	1.4225953355233e-09
0.67621861675462	1.50315072115375e-09
0.685000677672623	1.57850419212151e-09
0.693782738590625	1.65004392104149e-09
0.702564791294008	1.71454899770425e-09
0.711346852212011	1.77150907082346e-09
0.720128913130013	1.8190129152261e-09
0.728910974048016	1.85754030709562e-09
0.737693034966019	1.88525171266205e-09
0.746475095884021	1.90183225384419e-09
0.755257156802024	1.90671740282448e-09
0.764039217720026	1.90020940714781e-09
0.772821278638029	1.88568030678504e-09
0.781603331341412	1.84869716396892e-09
0.790385392259414	1.80331077700722e-09
0.799167453177417	1.74567187754513e-09
0.807949514095419	1.67622269921351e-09
0.816731575013422	1.59630024312998e-09
0.825513660575284	1.50873120341457e-09
0.834295663990949	1.41400264389664e-09
0.84307774955281	1.30654207250656e-09
0.851859835114671	1.21344300146836e-09
0.860641838530337	1.11166757234674e-09
0.869423924092198	1.00311198552221e-09
0.87820600965406	9.09708726522034e-10
0.886988013069725	8.13494366436418e-10
0.895770098631586	7.19256551070333e-10
0.904552184193448	6.28611704994212e-10
0.913334269755309	5.4175908444365e-10
0.922116273170974	4.60192308874928e-10
0.930898358732836	3.82924393192324e-10
0.939680444294697	3.11454066079468e-10
0.948462447710362	2.4724928405738e-10
0.957244533272224	1.90087025478243e-10
0.966026618834085	1.40207942943401e-10
0.97480862224975	9.84650490107106e-11
0.983590707811612	6.57602652263869e-11
0.992372793373473	4.22450024359628e-11
1.00115479678914	2.91015872118634e-11
1.009936882351	2.7013046323657e-11
1.01871896791286	3.68974334229244e-11
1.02750105347472	5.93499681342925e-11
1.03628305689039	9.47548810575655e-11
1.04506514245225	1.42642955607298e-10
1.05384722801411	2.03045790608667e-10
1.06262923142978	2.75175327036382e-10
1.07141131699164	3.56973350285794e-10
1.0801934025535	4.46454561464733e-10
1.08897540596916	5.42296420335036e-10
1.09775749153103	6.42396776096354e-10
1.10653957709289	7.45151349478232e-10
1.11532158050855	8.47717337465942e-10
1.12410366607041	9.50875050988301e-10
1.13288575163227	1.05187545240843e-09
1.14166775504794	1.14985991556851e-09
1.1504498406098	1.24433687210628e-09
1.15923192617166	1.33468156704998e-09
1.16801401173352	1.41935038032653e-09
1.17679601514919	1.4967204413781e-09
1.18557810071105	1.57084477093403e-09
1.19436018627291	1.6343999785467e-09
1.20314218968858	1.69209533288432e-09
1.21192427525044	1.74514408542352e-09
1.2207063608123	1.78389929351771e-09
1.22948836422797	1.8190097177915e-09
1.23827044978983	1.84467001914537e-09
1.24705253535169	1.86186177538703e-09
1.25583453876735	1.86938549989111e-09
1.26461662432921	1.86609659850135e-09
1.27339870989108	1.84992894636251e-09
1.28218071330674	1.82393783068404e-09
1.2909627988686	1.78360541474054e-09
1.29974488443046	1.73164838692461e-09
1.30852696999233	1.66733251545017e-09
1.31730897340799	1.59384716238584e-09
1.32609105896985	1.5111746198933e-09
1.33487314453171	1.42036575160941e-09
1.34365514794738	1.32366468655936e-09
1.35243723350924	1.2223722458631e-09
1.3612193190711	1.11923937645093e-09
1.37000132248677	1.01350787190773e-09
1.37878340804863	9.09599730709336e-10
1.38756549361049	8.06845845669051e-10
1.39634749702616	7.07682419278976e-10
1.40512958258802	6.12724618073976e-10
1.41391166814988	5.24302289526588e-10
1.42269367156554	4.42603925697804e-10
1.4314757571274	3.6750644982074e-10
1.44025784268927	3.0037546090688e-10
1.44903992825113	2.40476037130898e-10
1.45782193166679	1.88440409625372e-10
1.46660401722865	1.43258804711736e-10
1.47538610279052	1.05974247087092e-10
1.48416810620618	7.63383267731222e-11
1.49295019176804	5.53847255483247e-11
1.5017322773299	4.37012335053862e-11
1.51051428074557	4.21175038967692e-11
1.51929636630743	5.13247631452789e-11
1.52807845186929	7.17192667210991e-11
1.53686045528496	1.03615327387069e-10
1.54564254084682	1.47050536842824e-10
1.55442462640868	2.01255700002913e-10
1.56320662982434	2.66464033683716e-10
1.57198871538621	3.41217336510626e-10
1.58077080094807	4.24405193829937e-10
1.58955288650993	5.15716994242754e-10
1.59833488992559	6.13056716918076e-10
1.60711697548746	7.14875792446077e-10
1.61589906104932	8.19581076573712e-10
1.62468106446498	9.26447276637367e-10
1.63346315002684	1.03198467816983e-09
1.64224523558871	1.13476629068915e-09
1.65102723900437	1.23288180867851e-09
1.65980932456623	1.3265410158953e-09
1.66859141012809	1.41229560796076e-09
1.67737341354376	1.49043079147605e-09
1.68615549910562	1.56163222734529e-09
1.69493758466748	1.62501127292986e-09
1.70371958808315	1.68069301099968e-09
1.71250167364501	1.72718325788359e-09
1.72128375920687	1.76684491331526e-09
1.73006584476873	1.79714846492381e-09
1.7388478481844	1.81954267700212e-09
1.74762993374626	1.83255981992988e-09
1.75641201930812	1.83712344800816e-09
1.76519402272378	1.83118927479775e-09
1.77397610828565	1.81495098134837e-09
1.78275819384751	1.78884446272719e-09
1.79154019726317	1.75270514979931e-09
1.80032228282503	1.7095420559107e-09
1.8091043683869	1.64855344212015e-09
1.81788637180256	1.581942789322e-09
1.82666845736442	1.50588265786314e-09
1.83545054292628	1.42089295766357e-09
1.84423254634195	1.3281584102027e-09
1.85301463190381	1.23005459601987e-09
1.86179671746567	1.1266866540494e-09
1.87057880302753	1.02066661267627e-09
1.8793608064432	9.14321496648098e-10
1.88814289200506	8.09252745354702e-10
1.89692497756692	7.07001063244907e-10
1.90570698098259	6.09328916691008e-10
1.91448906654445	5.18435658854033e-10
1.92327115210631	4.33807911806363e-10
1.93205315552197	3.56971517367871e-10
1.94083524108384	2.88287959591284e-10
1.9496173266457	2.28630512614065e-10
1.95839933006136	1.76793866928001e-10
1.96718141562322	1.33603972035466e-10
1.97596350118508	9.96684623257086e-11
1.98474558674695	7.44945734872979e-11
1.99352759016261	5.83038377984507e-11
2.00230967572447	5.12286528468727e-11
2.01109176128633	5.38339292991239e-11
2.019873764702	6.54145399086002e-11
2.02865585026386	8.65655141439603e-11
2.03743793582572	1.16911376492883e-10
2.04621993924139	1.56909772707656e-10
2.05500202480325	2.06751382736948e-10
2.06378411036511	2.65934526621623e-10
2.07256611378078	3.34376637512313e-10
2.08134819934264	4.11828342946487e-10
2.0901302849045	4.97817384107287e-10
2.09891228832016	5.90728319780191e-10
2.10769437388203	6.88871395464448e-10
2.11647645944389	7.9189536724483e-10
2.12525854500575	8.97195915098336e-10
2.13404054842141	1.00317798158332e-09
2.14282263398327	1.10654569389909e-09
2.15160471954514	1.20823229749163e-09
2.1603867229608	1.30407520531326e-09
2.16916880852266	1.39313114690141e-09
2.17795089408452	1.47573526238845e-09
2.18673289750019	1.55074697464175e-09
2.19551498306205	1.61693765786433e-09
2.20429706862391	1.67270565951664e-09
2.21307907203958	1.72078901455962e-09
2.22186115760144	1.75849468497804e-09
2.2306432431633	1.78641102646589e-09
2.23942524657897	1.80343177635646e-09
2.24820733214083	1.81255416326775e-09
2.25698941770269	1.81244784814302e-09
2.26577150326455	1.80286717733179e-09
2.27455350668021	1.7850131520486e-09
2.28333559224208	1.7581404489876e-09
2.29211767780394	1.72287496950774e-09
2.3008996812196	1.6775330303011e-09
2.30968176678146	1.62496142324383e-09
2.31846385234333	1.56209555091599e-09
2.32724585575899	1.49073475968632e-09
2.33602794132085	1.41045769752405e-09
2.34481002688271	1.32372625636824e-09
2.35359203029838	1.23038047083523e-09
2.36237411586024	1.13107076638662e-09
2.3711562014221	1.02876013819023e-09
2.37993820483777	9.2485968226573e-10
2.38872029039963	8.21223720353048e-10
2.39750237596149	7.1855849277423e-10
2.40628446152335	6.19926912500468e-10
2.41506646493902	5.25086695250367e-10
2.42384855050088	4.36772747258035e-10
2.43263063606274	3.55441678151143e-10
2.4414126394784	2.82914068736804e-10
2.45019472504027	2.19782831935139e-10
2.45897681060213	1.66313391232265e-10
2.46775881401779	1.23058713458986e-10
2.47654089957965	8.99801497024332e-11
2.48532298514152	6.73891331197339e-11
2.49410498855718	5.43375604554206e-11
2.50288707411904	5.11530398943071e-11
2.5116691596809	5.70845297665267e-11
2.52045116309657	7.18542009320769e-11
2.52923324865843	9.52774958476494e-11
2.53801533422029	1.27222086331241e-10
2.54679741978215	1.67641034331583e-10
2.55557942319782	2.16652088551341e-10
2.56436150875968	2.74213995746322e-10
2.57314359432154	3.39681041865661e-10
2.58192559773721	4.13193949569112e-10
2.59070768329907	4.94315656294867e-10
2.59948976886093	5.81657317789448e-10
2.60827177227659	6.73962966445822e-10
2.61705385783846	7.71566988685704e-10
2.62583594340032	8.72060526929986e-10
2.63461794681598	9.74176720979034e-10
2.64340003237784	1.07632630898898e-09
2.65218211793971	1.1777164258325e-09
2.66096412135537	1.27537847493661e-09
2.66974620691723	1.36808404931291e-09
2.67852829247909	1.45435024524946e-09
2.68731037804096	1.53358254296954e-09
2.69609238145662	1.60286866260562e-09
2.70487446701848	1.6618888714499e-09
2.71365655258034	1.71175631341578e-09
2.72243855599601	1.75045847995387e-09
2.73122064155787	1.77917907131116e-09
2.74000272711973	1.79585887292782e-09
2.7487847305354	1.80392479913552e-09
2.75756681609726	1.80068603735315e-09
2.76634890165912	1.78862335515453e-09
2.77513090507478	1.76749965251243e-09
2.78391299063665	1.73875104356611e-09
2.79269507619851	1.7003494207898e-09
2.80147707961417	1.65340630297166e-09
2.81025916517603	1.59929507239878e-09
2.81904125073789	1.52710277463633e-09
2.82782333629976	1.46818093495888e-09
2.83660533971542	1.39139350021197e-09
2.84538742527728	1.30947536912622e-09
2.85416951083914	1.22131646205138e-09
2.86295151425481	1.12846360281416e-09
2.87173359981667	1.0316164076843e-09
2.88051568537853	9.3286146313674e-10
2.8892976887942	8.32115290965528e-10
2.89807977435606	7.31507146166288e-10
2.90686185991792	6.3296838628142e-10
2.91564386333359	5.37747300198895e-10
2.92442594889545	4.4715275802522e-10
2.93320803445731	3.63104581809111e-10
2.94199012001917	2.87750874320598e-10
2.95077212343484	2.207886491963e-10
2.9595542089967	1.64025816255755e-10
2.96833629455856	1.17998319003875e-10
2.97711829797422	8.32543787567798e-11
2.98590038353608	5.89730359699123e-11
2.99468246909795	4.54023486604549e-11
3.00346447251361	4.28757340601831e-11
3.01224655807547	5.01917801603095e-11
3.02102864363733	6.72875214079028e-11
3.029810647053	9.34781277206488e-11
3.03859273261486	1.2860928330512e-10
3.04737481817672	1.71852903954956e-10
3.05615682159239	2.23101170443974e-10
3.06493890715425	2.81449288099623e-10
3.07372099271611	3.46617796450806e-10
3.08250307827797	4.18659312017964e-10
3.09128508169364	4.96227426574761e-10
3.1000671672555	5.78913785149933e-10
3.10884925281736	6.66696413854749e-10
3.11763125623302	7.59118808221693e-10
3.12641334179489	8.54431293974703e-10
3.13519542735675	9.51291369478738e-10
3.14397743077241	1.05031081907286e-09
3.15275951633427	1.14853182288359e-09
3.16154160189614	1.24514373504052e-09
3.1703236053118	1.3371388453348e-09
3.17910569087366	1.42559695512007e-09
3.18788777643552	1.50565934164428e-09
3.19666977985119	1.57735943084079e-09
3.20545186541305	1.64041454278157e-09
3.21423395097491	1.69366155427971e-09
3.22301603653677	1.73615332196087e-09
3.23179803995244	1.76649549630071e-09
3.2405801255143	1.78756748513978e-09
3.24936221107616	1.79663045024446e-09
3.25814421449183	1.79448807277052e-09
3.26692630005369	1.78024293689299e-09
3.27570838561555	1.75780936577368e-09
3.28449038903121	1.72578411607423e-09
3.29327247459308	1.68415092437583e-09
3.30205456015494	1.63501711209519e-09
3.3108365635706	1.57869670773264e-09
3.31961864913246	1.51587554639034e-09
3.32840073469433	1.44565398643195e-09
3.33718273810999	1.37166435533962e-09
3.34596482367185	1.29151896566929e-09
3.35474690923371	1.20702814760284e-09
3.36352899479558	1.11786919782316e-09
3.37231099821124	1.0260987771488e-09
3.3810930837731	9.316619284112e-10
3.38987516933496	8.35442471406215e-10
3.39865717275063	7.39048139476835e-10
3.40743925831249	6.43545368734063e-10
3.41622134387435	5.50994933220388e-10
3.42500334729002	4.61721923850594e-10
3.43378543285188	3.78441660416811e-10
3.44256751841374	3.01249557019496e-10
3.4513495218294	2.32452117878039e-10
3.46013160739127	1.7245932025008e-10
3.46891369295313	1.22722838195829e-10
3.47769569636879	8.39579565368779e-11
3.48647778193065	5.63370574398114e-11
3.49525986749252	4.03307538188734e-11
3.50404195305438	3.5658617050481e-11
3.51282395647004	4.25248504528817e-11
3.5216060420319	6.01625570342574e-11
3.53038812759376	8.79184997088629e-11
3.53917013100943	1.24979350088637e-10
3.54795221657129	1.70724904967155e-10
3.55673430213315	2.24314093792623e-10
3.56551630554882	2.8469434879608e-10
3.57429839111068	3.51200934944515e-10
3.58308047667254	4.23616701063807e-10
3.59186248008821	4.9803099102579e-10
3.60064456565007	5.8261198540587e-10
3.60942665121193	6.68289991971245e-10
3.61820865462759	7.57558875969463e-10
3.62699074018946	8.4916251810822e-10
3.63577282575132	9.41862095620578e-10
3.64455491131318	1.03597743449092e-09
3.65333691472884	1.12941033884614e-09
3.6621190002907	1.22127246738098e-09
3.67090108585257	1.31057817593786e-09
3.67968308926823	1.39680679395405e-09
3.68846517483009	1.47677179462962e-09
3.69724726039195	1.5495389961688e-09
3.70602926380762	1.6145706392479e-09
3.71481134936948	1.67128297965791e-09
3.72359343493134	1.71697574757166e-09
3.73237543834701	1.75093369237524e-09
3.74115752390887	1.77520724619935e-09
3.74993960947073	1.78690527202648e-09
3.7587216128864	1.78782083208085e-09
3.76750369844826	1.7756996300951e-09
3.77628578401012	1.75418614591547e-09
3.78506786957198	1.72041735301278e-09
3.79384987298765	1.67800321814196e-09
3.80263195854951	1.62723801865133e-09
3.81141404411137	1.56954730399861e-09
3.82019604752703	1.50416031164615e-09
3.82897813308889	1.43258999941799e-09
3.83776021865076	1.35688766411597e-09
3.84654222206642	1.26733951641403e-09
3.85532430762828	1.19211273561039e-09
3.86410639319014	1.10430537299191e-09
3.87288839660581	1.01527943053077e-09
3.88167048216767	9.2386485144907e-10
3.89045256772953	8.31679010531195e-10
3.89923465329139	7.39503974229783e-10
3.90801665670706	6.48938715528182e-10
3.91679874226892	5.59854706232527e-10
3.92558082783078	4.73830028454992e-10
3.93436283124645	3.92585662452885e-10
3.94314491680831	3.16661177266578e-10
3.95192700237017	2.47349468420524e-10
3.96070900578583	1.85932589927061e-10
3.9694910913477	1.34280862686413e-10
3.97827317690956	9.20956717438123e-11
3.98705518032522	6.10688154984412e-11
3.99583726588708	4.15783914023736e-11
4.00461935144895	3.39101438542914e-11
4.01340135486461	3.77556542756009e-11
4.02218344042647	5.29750879355132e-11
4.03096552598833	7.93169401385355e-11
4.0397476115502	1.15661206681145e-10
4.04852961496586	1.61622764960206e-10
4.05731170052772	2.15835289453752e-10
4.06609378608958	2.77616607198359e-10
4.07487578950525	3.46205787942247e-10
4.08365787506711	4.20595489998126e-10
4.09243996062897	4.99485070197775e-10
4.10122196404464	5.82081390006908e-10
4.1100040496065	6.70149455014731e-10
4.11878613516836	7.56475148227988e-10
4.12756813858402	8.45728997266641e-10
4.13635022414589	9.35946701655996e-10
4.14513230970775	1.02670780978143e-09
4.15391431312341	1.11614805062057e-09
4.16269639868527	1.20326771232224e-09
4.17147848424714	1.28910647778243e-09
4.180260569809	1.36184586903485e-09
4.18904257322466	1.44916547263518e-09
4.19782465878652	1.52050688100916e-09
4.20660674434839	1.57640758817509e-09
4.21538874776405	1.64285429044414e-09
4.22417083332591	1.68967719303997e-09
4.23295291888777	1.72723969502808e-09
4.24173492230344	1.75411664589914e-09
4.2505170078653	1.76961993314985e-09
4.25929909342716	1.77226695704243e-09
4.26808109684283	1.76513758943862e-09
4.27686318240469	1.74613679200505e-09
4.28564526796655	1.71555953897649e-09
4.29442727138222	1.67359699001111e-09
4.30320935694408	1.62375358444998e-09
4.31199144250594	1.56530379720197e-09
4.3207735280678	1.49868622448837e-09
4.32955553148346	1.42609970667533e-09
4.33833761704533	1.34798270709565e-09
4.34711970260719	1.26595754702219e-09
4.35590170602285	1.17982162471173e-09
4.36468379158471	1.09260884289115e-09
4.37346587714658	1.00331692116069e-09
4.38224788056224	9.13652676270388e-10
4.3910299661241	8.23655089816469e-10
4.39981205168596	7.34571249569299e-10
4.40859405510163	6.47170649071111e-10
4.41737614066349	5.6168965581198e-10
4.42615822622535	4.79563503056897e-10
4.43494022964102	4.01332294276742e-10
4.44372231520288	3.28379763035773e-10
4.45250440076474	2.61071535961177e-10
4.4612864863266	2.01467048741485e-10
4.47006848974226	1.49335139182254e-10
4.47885057530413	1.06907584102558e-10
4.48763266086599	7.39859346893031e-11
4.49641466428165	5.17637145249411e-11
4.50519674984352	4.06337664298511e-11
4.51397883540538	4.11756340165621e-11
4.52276083882104	5.28799177500297e-11
4.5315429243829	7.56949485415057e-11
4.54032500994476	1.09575985121213e-10
4.54910701336043	1.53969119602284e-10
4.55788909892229	2.07249194764112e-10
4.56667118448415	2.6898687623167e-10
4.57545318789982	3.3847005961314e-10
4.58423527346168	4.14102938632255e-10
4.59301735902354	4.94698732424797e-10
4.6017994445854	5.79022206231732e-10
4.61058144800107	6.66481886968802e-10
4.61936353356293	7.55687392092239e-10
4.62814561912479	8.45150151823227e-10
4.63692762254046	9.34863681364137e-10
4.64570970810232	1.02415257533096e-09
4.65449179366418	1.11157979596704e-09
4.66327379707984	1.19615518467895e-09
4.6720558826417	1.27888979099731e-09
4.68083796820357	1.35720680207942e-09
4.68961997161923	1.43109677605239e-09
4.69840205718109	1.49972906633884e-09
4.70718414274295	1.56294067366109e-09
4.71596614615862	1.61847562569696e-09
4.72474823172048	1.66472084064853e-09
4.73353031728234	1.70240557221823e-09
4.7423124028442	1.73091881283741e-09
4.75109440625987	1.74864267719979e-09
4.75987649182173	1.75466139162969e-09
4.76865857738359	1.75110530601443e-09
4.77744058079926	1.73512170914004e-09
4.78622266636112	1.70905199044269e-09
4.79500475192298	1.67075395805848e-09
4.80378675533865	1.62389018117227e-09
4.81256884090051	1.565604180064e-09
4.82135092646237	1.49986340923851e-09
4.83013292987803	1.42739607060805e-09
4.83891501543989	1.34926222267389e-09
4.84769710100176	1.26550396269656e-09
4.85647918656362	1.17806203255981e-09
4.86526118997928	1.08948863291436e-09
4.87404327554114	9.98821768376691e-10
4.88282536110301	9.09322892970231e-10
4.89160736451867	8.17566085773086e-10
4.90038945008053	7.29627376611991e-10
4.90917153564239	6.428423694197e-10
4.91795353905806	5.5925519522475e-10
4.92673562461992	4.7951409410038e-10
4.93551771018178	4.04650338148515e-10
4.94429971359745	3.34608942104434e-10
4.95308179915931	2.70480842367501e-10
4.96186388472117	2.1348698627027e-10
4.97064588813683	1.63530823275257e-10
4.9794279736987	1.21799622114347e-10
4.98821005926056	8.87922711642578e-11
4.99699214482242	6.57478747287672e-11
5.00577414823808	5.25264213891628e-11
5.01455623379995	5.00165635550087e-11
5.02333831936181	5.83800401571801e-11
5.03212032277747	7.77550983287933e-11
5.04090240833933	1.08080846501527e-10
5.04968449390119	1.48733411388978e-10
5.05846649731686	1.99401393607877e-10
5.06724858287872	2.58957410871069e-10
5.07603066844058	3.26962182671186e-10
5.08481267185625	4.01738807087306e-10
5.09359475741811	4.82041942809301e-10
5.10237684297997	5.67254653310711e-10
5.11115884639564	6.55744990477082e-10
5.1199409319575	7.45939862012584e-10
5.12872301751936	8.3669086297388e-10
5.13750510308122	9.3053257776173e-10
5.14628710649689	1.0177952358649e-09
5.15506919205875	1.10493096424628e-09
5.16385127762061	1.18940298062015e-09
5.17263328103627	1.27056675509558e-09
5.18141536659814	1.34683064741723e-09
5.19019745216	1.4171290309715e-09
5.19897945557566	1.48320363784912e-09
5.20776154113752	1.54347017136887e-09
5.21654362669939	1.59562961041367e-09
5.22532563011505	1.64020389869149e-09
5.23410771567691	1.67724209336747e-09
5.24288980123877	1.70507615556946e-09
5.25167180465444	1.7223660891432e-09
5.2604538902163	1.73060001949745e-09
5.26923597577816	1.72875485036926e-09
5.27801806134002	1.71606074010325e-09
5.28680006475569	1.69148985824887e-09
5.29558215031755	1.65816120728026e-09
5.30436423587941	1.6141333064575e-09
5.31314623929508	1.56016407708437e-09
5.32192832485694	1.49662216737414e-09
5.3307104104188	1.42656670670163e-09
5.33949241383446	1.34967187533089e-09
5.34827449939633	1.26644097315902e-09
5.35705658495819	1.17970556883291e-09
5.36583858837385	1.08964683868095e-09
5.37462067393571	9.98164150337752e-10
5.38340275949758	9.05403054889235e-10
5.39218476291324	8.14367241748096e-10
5.4009668484751	7.25004970137482e-10
5.40974893403696	6.38368209054806e-10
5.41853101959882	5.55315192500122e-10
5.42731302301449	4.76594273495222e-10
5.43609510857635	4.03372354918786e-10
5.44487719413821	3.35504876831152e-10
5.45365919755388	2.74178903698856e-10
5.46244128311574	2.19342220005894e-10
5.4712233686776	1.72256164100623e-10
5.48000537209326	1.32654443591103e-10
5.48878745765513	1.01608459798151e-10
5.49756954321699	7.90165066864622e-11
5.50635154663265	6.6496761096458e-11
5.51513363219452	6.32340797078416e-11
5.52391571775638	7.00234005290635e-11
5.53269772117204	8.70734966859995e-11
5.5414798067339	1.14718274438156e-10
5.55026189229576	1.52269973394278e-10
5.55904397785763	1.99372552525241e-10
5.56782598127329	2.55855710335935e-10
5.57660806683515	3.2099404789912e-10
5.58539015239701	3.93368488029801e-10
5.59417215581268	4.72084898201099e-10
5.60295424137454	5.56634216767451e-10
5.6117363269364	6.44886557253582e-10
5.62051833035207	7.35808207257224e-10
5.62930041591393	8.27609661494989e-10
5.63808250147579	9.20133193268455e-10
5.64686450489145	1.01116046033146e-09
5.65564659045332	1.09932740456587e-09
5.66442867601518	1.18453990470925e-09
5.67321076157704	1.26567130268365e-09
5.6819927649927	1.34148078250808e-09
5.69077485055457	1.41111731030495e-09
5.69955693611643	1.47569821413575e-09
5.70833893953209	1.53285467426882e-09
5.71712102509395	1.58282746916759e-09
5.72590311065582	1.62552063203247e-09
5.73468511407148	1.66090218276434e-09
5.74346719963334	1.68701732065136e-09
5.7522492851952	1.70307619550313e-09
5.76103128861087	1.71087864468732e-09
5.76981337417273	1.70928759068805e-09
5.77859545973459	1.69755621334135e-09
5.78737746315026	1.67524418029307e-09
5.79615954871212	1.64492501801319e-09
5.80494163427398	1.60384522422678e-09
5.81372371983584	1.55414488740602e-09
5.82250572325151	1.49453814727855e-09
5.83128780881337	1.42816560036687e-09
5.84006989437523	1.35265018634436e-09
5.84885189779089	1.27153489051175e-09
5.85763398335276	1.18606002012012e-09
5.86641606891462	1.09688483210348e-09
5.87519807233028	1.00482092565856e-09
5.88398015789214	9.11500674048634e-10
5.89276224345401	8.19666632517961e-10
5.90154424686967	7.28398438918487e-10
5.91032633243153	6.40571800207805e-10
5.91910841799339	5.5621162349789e-10
5.92789042140906	4.77463737873611e-10
5.93667250697092	4.03484246078209e-10
5.94545459253278	3.35845839497392e-10
5.95423667809464	2.75358112692383e-10
5.96301868151031	2.22164776267185e-10
5.97180076707217	1.76522803132173e-10
5.98058285263403	1.38833386955801e-10
5.9893648560497	1.09953408322213e-10
5.99814694161156	8.93484015237605e-11
6.00692902717342	7.78253224411725e-11
6.01571103058908	7.51292630002214e-11
6.02449311615095	8.20169629949927e-11
6.03327520171281	9.82315135826382e-11
6.04205720512847	1.23925209972585e-10
6.05083929069033	1.58975791120084e-10
6.05962137625219	2.03121960825171e-10
6.06840337966786	2.56359903537892e-10
6.07718546522972	3.1776411655172e-10
6.08596755079158	3.86819915670712e-10
6.09474963635344	4.62477467261646e-10
6.10353163976911	5.44315416200248e-10
6.11231372533097	6.30560158484315e-10
6.12109581089283	7.19678410887897e-10
6.1298778143085	8.11563847534462e-10
6.13865989987036	9.03958837287624e-10
6.14744198543222	9.95187787946676e-10
6.15622398884789	1.07938917018176e-09
6.16500607440975	1.17166382210436e-09
6.17378815997161	1.2537911456928e-09
6.18257016338727	1.33013693513982e-09
6.19135224894914	1.40126383179355e-09
6.200134334511	1.46576069804184e-09
6.20891633792666	1.52260756913078e-09
6.21769842348852	1.57069301521035e-09
6.22648050905038	1.61216718164746e-09
6.23526259461225	1.64560766794158e-09
6.24404459802791	1.66929599682628e-09
6.25282668358977	1.6847240745716e-09
6.26160876915163	1.6911174213463e-09
6.2703907725673	1.68839244208935e-09
6.27917285812916	1.67567156059436e-09
6.28795494369102	1.65515431845238e-09
6.29673694710669	1.62529757206486e-09
6.30551903266855	1.58629129990095e-09
6.31430111823041	1.53774550906534e-09
6.32308312164608	1.48246733671868e-09
6.33186520720794	1.41874734597256e-09
6.3406472927698	1.3472965214282e-09
6.34942929618546	1.26927675368234e-09
6.35821138174733	1.18632644370289e-09
6.36699346730919	1.09963964873886e-09
6.37577555287105	1.00902273414305e-09
6.38455755628671	9.17465218454949e-10
6.39333964184858	8.25399605303152e-10
6.40212172741044	7.34521347633294e-10
6.4109037308261	6.45375355659616e-10
6.41968581638796	5.60312346854131e-10
6.42846790194982	4.79809052565822e-10
6.43724990536549	4.05150208749375e-10
6.44603199092735	3.36737287686349e-10
6.45481407648921	2.75472592687331e-10
6.46359607990488	2.22365276438952e-10
6.47237816546674	1.77492909872117e-10
6.4811602510286	1.40982171682362e-10
6.48994225444426	1.13086551885161e-10
6.49872434000613	9.44220154120236e-11
6.50750642556799	8.44535854486558e-11
6.51628851112985	8.35462338375873e-11
6.52507051454551	9.132058734072e-11
6.53385260010738	1.08745091648551e-10
6.54263468566924	1.34455275632344e-10
6.5514166890849	1.6896654016157e-10
6.56019877464676	2.11714761488297e-10
6.56898086020863	2.6341726203237e-10
6.57776286362429	3.22325211279426e-10
6.58654494918615	3.88297515896671e-10
6.59532703474801	4.61372019270188e-10
6.60410903816368	5.39913812475423e-10
6.61289112372554	6.23269009017873e-10
6.6216732092874	7.09999974934672e-10
6.63045529484926	8.0024092703705e-10
6.63923729826493	8.91297799183003e-10
6.64801938382679	9.82376719310798e-10
6.65680146938865	1.07184780338762e-09
6.66558347280432	1.1592967050296e-09
6.67436555836618	1.2425233162899e-09
6.68314764392804	1.32041940805405e-09
6.6919296473437	1.39283558490156e-09
6.70071173290557	1.45830050687065e-09
6.70949381846743	1.51593900219708e-09
6.71827582188309	1.56482724401221e-09
6.72705790744495	1.60613440254198e-09
6.73583999300681	1.63789229334632e-09
6.74462199642248	1.66081444627948e-09
6.75340408198434	1.6753544794315e-09
6.7621861675462	1.68113334580598e-09
6.77096825310807	1.67771290066295e-09
6.77975025652373	1.66353175422101e-09
6.78853234208559	1.64215274384894e-09
6.79731442764745	1.61208506939177e-09
6.80609643106312	1.57340121100087e-09
6.81487851662498	1.5258301101243e-09
6.82366060218684	1.47220610456348e-09
6.83244260560251	1.41139993732279e-09
6.84122469116437	1.34238898418102e-09
6.85000677672623	1.26762569567589e-09
6.85878878014189	1.19112622357503e-09
6.86757086570376	1.1037822547912e-09
6.87635295126562	1.01575076523037e-09
6.88513495468128	9.26611645637865e-10
6.89391704024314	8.3618347975041e-10
6.90269912580501	7.45854979659211e-10
6.91148121136687	6.56832612926286e-10
6.92026321478253	5.7193112886449e-10
6.92904530034439	4.87253933465329e-10
6.93782738590625	4.13953791229376e-10
6.94660938932192	3.43975023839043e-10
6.95539147488378	2.81965381130405e-10
6.96417356044564	2.27235533232263e-10
6.97295556386131	1.80943897400458e-10
6.98173764942317	1.43959342486234e-10
6.99051973498503	1.15935923504973e-10
6.9993017384007	9.7265256930449e-11
7.00808382396256	8.77164717911133e-11
7.01686590952442	8.78931345041634e-11
7.02564791294008	9.67119090143333e-11
7.03442999850194	1.14735677689294e-10
7.04321208406381	1.41151791966019e-10
7.05199416962567	1.75888139348119e-10
7.06077617304133	2.18853224059103e-10
7.06955825860319	2.69317361202205e-10
7.07834034416506	3.26732591494007e-10
7.08712234758072	3.90827467025886e-10
7.09590443314258	4.61177310914208e-10
7.10468651870444	5.36645148454853e-10
7.11346852212011	6.16611816357438e-10
7.12225060768197	7.00539506104056e-10
7.13103269324383	7.87579065759485e-10
7.1398146966595	8.75959423615777e-10
7.14859678222136	9.64547876159326e-10
7.15737886778322	1.05340142858809e-09
7.16616087119889	1.13988489596802e-09
7.17494295676075	1.22276829305958e-09
7.18372504232261	1.29530936103089e-09
7.19250712788447	1.37523492787442e-09
7.20128913130014	1.44185197940864e-09
7.210071216862	1.50022243308121e-09
7.21885330242386	1.55137923446466e-09
7.22763530583952	1.59392168566228e-09
7.23641739140138	1.62693588230267e-09
7.24519947696325	1.64979439297022e-09
7.25398148037891	1.66430625697056e-09
7.26276356594077	1.66969107796405e-09
7.27154565150263	1.66486551319916e-09
7.2803276549183	1.65146597814461e-09
7.28910974048016	1.62890251829481e-09
7.29789182604202	1.59804830369281e-09
7.30667382945769	1.55818460165035e-09
7.31545591501955	1.51195897110357e-09
7.32423800058141	1.45828624819109e-09
7.33302008614327	1.39757529257747e-09
7.34180208955894	1.3299630985187e-09
7.3505841751208	1.25822141975413e-09
7.35936626068266	1.18129342992465e-09
7.36814826409833	1.09975894534242e-09
7.37693034966019	1.01470391908868e-09
7.38571243522205	9.28022862285188e-10
7.39449443863771	8.40437722880146e-10
7.40327652419957	7.52240035475255e-10
7.41205860976144	6.65859584397859e-10
7.4208406131771	5.81481863673099e-10
7.42962269873896	5.00797092760513e-10
7.43840478430082	4.24284285418293e-10
7.44718678771649	3.54676395136635e-10
7.45596887327835	2.90433712366665e-10
7.46475095884021	2.34595478962534e-10
7.47353304440207	1.86939129916713e-10
7.48231504781774	1.48214673858525e-10
7.4910971333796	1.19177882552174e-10
7.49987921894146	9.98176680806839e-11
7.50866122235713	9.00563163161413e-11
7.51744330791899	8.95525585526768e-11
7.52622539348085	9.94869121176164e-11
7.53500739689651	1.18001264723729e-10
7.54378948245838	1.45113650451043e-10
7.55257156802024	1.80698048859436e-10
7.5613535714359	2.24831230776086e-10
7.57013565699776	2.7536794305424e-10
7.57891774255963	3.32820775948379e-10
7.58769982812149	3.96478191328182e-10
7.59648183153715	4.66269094524953e-10
7.60526391709901	5.40605825977189e-10
7.61404600266087	6.18468103347321e-10
7.62282800607654	7.00584759895192e-10
7.6316100916384	7.84789477329392e-10
7.64039217720026	8.70793897667711e-10
7.64917418061593	9.5682647904671e-10
7.65795626617779	1.04352636508248e-09
7.66673835173965	1.12812869620336e-09
7.67552035515532	1.21001347576954e-09
7.68430244071718	1.28787925141719e-09
7.69308452627904	1.36152559637917e-09
7.7018665296947	1.42859511273136e-09
7.71064861525657	1.48807278239695e-09
7.71943070081843	1.54056269576423e-09
7.72821278638029	1.58436944987401e-09
7.73699478979595	1.61885368937517e-09
7.74577687535781	1.64321396892059e-09
7.75455896091968	1.65909978297853e-09
7.76334096433534	1.66435670498485e-09
7.7721230498972	1.6598438609618e-09
7.78090513545907	1.64667955049978e-09
7.78968713887473	1.62481722150889e-09
7.79846922443659	1.59411281787507e-09
7.80725130999845	1.55316747243142e-09
7.81603331341412	1.5063306280512e-09
7.82481539897598	1.45195658659488e-09
7.83359748453784	1.3909879803019e-09
7.84237948795351	1.32379181339749e-09
7.85116157351537	1.25312299494478e-09
7.85994365907723	1.17759494538734e-09
7.86872574463909	1.09766919623477e-09
7.87750774805476	1.0153159032792e-09
7.88628983361662	9.33581189046159e-10
7.89507191917848	8.45860846031514e-10
7.90385392259414	7.59925669458282e-10
7.912636008156	6.76115839506836e-10
7.92141809371787	5.93432448551237e-10
7.93020009713353	5.13912506834525e-10
7.93898218269539	4.38125566386951e-10
7.94776426825725	3.68543322205499e-10
7.95654627167292	3.03859518653742e-10
7.96532835723478	2.47058511954462e-10
7.97411044279664	1.98005726233445e-10
7.98289244621231	1.58084808135132e-10
7.99167453177417	1.27034092088048e-10
8.00045661733603	1.0563368771712e-10
8.00923870289789	9.44585371660273e-11
8.01802070631356	9.28463272165464e-11
8.02680279187542	1.01318683408224e-10
8.03558487743728	1.19052950948785e-10
8.04436688085294	1.4616101507473e-10
8.05314896641481	1.81759264395933e-10
8.06193105197667	2.25548830639545e-10
8.07071305539233	2.76504250854348e-10
8.0794951409542	3.34188020136255e-10
8.08827722651606	3.98212410070078e-10
8.09705922993172	4.67269815479787e-10
8.10584131549358	5.40798526057151e-10
8.11462340105544	6.18043277258874e-10
8.12340540447111	6.98527033488308e-10
8.13218749003297	7.80885674898793e-10
8.14096957559483	8.64187635815148e-10
8.14975166115669	9.48119625084218e-10
8.15853366457236	1.03189946100161e-09
8.16731575013422	1.11407840766298e-09
8.17609783569608	1.19325714094993e-09
8.18487983911175	1.27023524680828e-09
8.19366192467361	1.34219054253579e-09
8.20244401023547	1.4083347169586e-09
8.21122601365114	1.4684059893855e-09


==> tikz/st_validation_translating_droplet_energy_example_N256_grayscale-6.tsv <==
0	8.94901903943084e-11
0.0087820600965406	7.58225587485231e-10
0.0175641201930812	1.50848074248313e-09
0.0263461794681598	2.11492021283008e-09
0.0351282395647004	2.45324550472973e-09
0.043910299661241	3.23890641540344e-09
0.0526923597577816	3.43908387253562e-09
0.0614744198543222	4.48556872231125e-09
0.0702564791294008	5.05640374323574e-09
0.0790385392259414	6.22041400275218e-09
0.0878206009654059	6.90013380894334e-09
0.0966026618834085	7.66634030786599e-09
0.105384722801411	8.49739508771716e-09
0.114166775504794	8.62766777726422e-09
0.122948836422797	9.83110390116967e-09
0.131730897340799	9.84340633494045e-09
0.140512958258802	1.12196374823115e-08
0.149295019176804	1.07003406724279e-08
0.158077080094807	1.16722036463785e-08
0.166859141012809	1.21136329209031e-08
0.175641201930812	1.32650045472754e-08
0.184423254634195	1.47640638459463e-08
0.193205315552197	1.47378384472124e-08
0.2019873764702	1.59420288552006e-08
0.210769437388203	1.5333320491225e-08
0.219551498306205	1.56682371502493e-08
0.228333559224208	1.56814704956651e-08
0.23711562014221	1.67408153226029e-08
0.245897681060213	1.70515332275139e-08
0.254679741978215	1.76846367753409e-08
0.263461794681598	1.88989352821155e-08
0.272243855599601	2.01564434514679e-08
0.281025916517603	2.17489224198763e-08
0.289807977435606	2.18898291268772e-08
0.298590038353608	2.38284308175421e-08
0.307372099271611	2.3274263730227e-08
0.316154160189614	2.51712251929889e-08
0.324936221107616	2.50071397891507e-08
0.333718273810999	2.67943511409845e-08
0.342500334729002	2.69355850177325e-08
0.351282395647004	2.77192710678525e-08
0.360064456565007	2.86812704210428e-08
0.368846517483009	2.91278474294547e-08
0.377628578401012	3.15410012922716e-08
0.386410639319014	3.10268996203983e-08
0.395192700237017	3.25568403171468e-08
0.40397476115502	3.22359503298613e-08
0.412756813858402	3.39306038923271e-08
0.421538874776405	3.3519206591566e-08
0.430320935694408	3.49580124054419e-08
0.43910299661241	3.56022799411214e-08
0.447885057530413	3.57605675807864e-08
0.456667118448415	3.64873366260108e-08
0.465449179366418	3.70695642595667e-08
0.47423124028442	3.83935655900958e-08
0.483013292987803	3.75838482235036e-08
0.491795353905806	3.86948008690165e-08
0.500577414823808	3.87860939080466e-08
0.509359475741811	3.97873787382337e-08
0.518141536659814	3.99109109711959e-08
0.526923597577816	4.16045843240677e-08
0.535705658495819	4.28031416835818e-08
0.544487719413821	4.37485159726666e-08
0.553269772117204	4.56478761847777e-08
0.562051833035207	4.65554861408655e-08
0.570833893953209	4.91165404938374e-08
0.579615954871212	4.91701492451397e-08
0.588398015789214	5.20801963032179e-08
0.597180076707217	5.18095946744811e-08
0.60596213762522	5.3598039481368e-08
0.614744198543222	5.30909192148741e-08
0.623526259461225	5.46697965170175e-08
0.632308312164607	5.62257296558772e-08
0.64109037308261	5.65865462198488e-08
0.649872434000613	5.79119249805293e-08
0.658654494918615	5.90642327048757e-08
0.667436555836618	6.21069714689944e-08
0.67621861675462	6.17111606140597e-08
0.685000677672623	6.42800843607932e-08
0.693782738590625	6.48030920914635e-08
0.702564791294008	6.56053306385412e-08
0.711346852212011	6.56144600961761e-08
0.720128913130013	6.70139809819629e-08
0.728910974048016	6.80474466398382e-08
0.737693034966019	6.78094033307362e-08
0.746475095884021	6.83923379762917e-08
0.755257156802024	6.97919653143358e-08
0.764039217720026	7.11044781874763e-08
0.772821278638029	7.08908206317647e-08
0.781603331341412	7.30265412981244e-08
0.790385392259414	7.28312158076523e-08
0.799167453177417	7.47027783616492e-08
0.807949514095419	7.55595425151096e-08
0.816731575013422	7.75017650160977e-08
0.825513660575284	7.9865996341402e-08
0.834295663990949	8.02168657638717e-08
0.84307774955281	8.17809181249544e-08
0.851859835114671	8.25096468282523e-08
0.860641838530337	8.43536590532745e-08
0.869423924092198	8.29712709259586e-08
0.87820600965406	8.49223109408931e-08
0.886988013069725	8.49045919546415e-08
0.895770098631586	8.62843802399838e-08
0.904552184193448	8.66109076802092e-08
0.913334269755309	8.88514672679385e-08
0.922116273170974	9.16400367951592e-08
0.930898358732836	9.1085876203252e-08
0.939680444294697	9.31663677748021e-08
0.948462447710362	9.44844813268949e-08
0.957244533272224	9.62206852473009e-08
0.966026618834085	9.57149859350017e-08
0.97480862224975	9.67366656388246e-08
0.983590707811612	9.62964695401836e-08
0.992372793373473	9.6279237535048e-08
1.00115479678914	9.62827695392707e-08
1.009936882351	9.8651712982659e-08
1.01871896791286	1.00664171960597e-07
1.02750105347472	1.0111110874029e-07
1.03628305689039	1.03046555399952e-07
1.04506514245225	1.03802348658328e-07
1.05384722801411	1.06190421375245e-07
1.06262923142978	1.06677171676441e-07
1.07141131699164	1.0877147936835e-07
1.0801934025535	1.10009762272287e-07
1.08897540596916	1.11335695533505e-07
1.09775749153103	1.12882327214215e-07
1.10653957709289	1.15694573904009e-07
1.11532158050855	1.1838212043707e-07
1.12410366607041	1.18535455628557e-07
1.13288575163227	1.19368240522141e-07
1.14166775504794	1.19776274533293e-07
1.1504498406098	1.22813332857076e-07
1.15923192617166	1.22679801888116e-07
1.16801401173352	1.25196348077893e-07
1.17679601514919	1.25934574610604e-07
1.18557810071105	1.27123157089914e-07
1.19436018627291	1.2771702168586e-07
1.20314218968858	1.30000130930286e-07
1.21192427525044	1.33230460301799e-07
1.2207063608123	1.32820413100867e-07
1.22948836422797	1.34053296742916e-07
1.23827044978983	1.33921854216909e-07
1.24705253535169	1.34566277221738e-07
1.25583453876735	1.34245549349914e-07
1.26461662432921	1.35859603327511e-07
1.27339870989108	1.36849515912184e-07
1.28218071330674	1.37866040476581e-07
1.2909627988686	1.39501187619538e-07
1.29974488443046	1.41730386326595e-07
1.30852696999233	1.44299034846096e-07
1.31730897340799	1.4465896150994e-07
1.32609105896985	1.46596762804501e-07
1.33487314453171	1.4619804362523e-07
1.34365514794738	1.48509799967174e-07
1.35243723350924	1.49640204991027e-07
1.3612193190711	1.52212998320228e-07
1.37000132248677	1.54364070369759e-07
1.37878340804863	1.54569375030781e-07
1.38756549361049	1.53755988639585e-07
1.39634749702616	1.5489324423921e-07
1.40512958258802	1.58008053577127e-07
1.41391166814988	1.58435615734748e-07
1.42269367156554	1.61014785155215e-07
1.4314757571274	1.61433303001916e-07
1.44025784268927	1.64054470841808e-07
1.44903992825113	1.63729093919698e-07
1.45782193166679	1.66223319135644e-07
1.46660401722865	1.68411765057102e-07
1.47538610279052	1.68069027155406e-07
1.48416810620618	1.69189976753438e-07
1.49295019176804	1.70196445526559e-07
1.5017322773299	1.72317832561989e-07
1.51051428074557	1.7155576702381e-07
1.51929636630743	1.72278262191513e-07
1.52807845186929	1.72969336419751e-07
1.53686045528496	1.74448746409536e-07
1.54564254084682	1.75422548250973e-07
1.55442462640868	1.78318473215083e-07
1.56320662982434	1.80511354452347e-07
1.57198871538621	1.81481938091237e-07
1.58077080094807	1.83194870446599e-07
1.58955288650993	1.84451331391516e-07
1.59833488992559	1.87630501253042e-07
1.60711697548746	1.88557703366536e-07
1.61589906104932	1.91347395579799e-07
1.62468106446498	1.9217070911792e-07
1.63346315002684	1.93646556243929e-07
1.64224523558871	1.92986182122377e-07
1.65102723900437	1.95349303776976e-07
1.65980932456623	1.98042155050394e-07
1.66859141012809	1.98468572924057e-07
1.67737341354376	2.00101537913631e-07
1.68615549910562	2.0236757307235e-07
1.69493758466748	2.06116340612121e-07
1.70371958808315	2.05372263072131e-07
1.71250167364501	2.07776454473526e-07
1.72128375920687	2.08994325725359e-07
1.73006584476873	2.09606554887163e-07
1.7388478481844	2.10561193134193e-07
1.74762993374626	2.12155162474759e-07
1.75641201930812	2.14293835066836e-07
1.76519402272378	2.13584462915041e-07
1.77397610828565	2.14360748407437e-07
1.78275819384751	2.16291472565039e-07
1.79154019726317	2.18307153914205e-07
1.80032228282503	2.1875059290681e-07
1.8091043683869	2.21075946560539e-07
1.81788637180256	2.21677868008834e-07
1.82666845736442	2.23070797597577e-07
1.83545054292628	2.24394853886783e-07
1.84423254634195	2.26903099714791e-07
1.85301463190381	2.30515134889818e-07
1.86179671746567	2.31121740341181e-07
1.87057880302753	2.33839802464939e-07
1.8793608064432	2.3540952829655e-07
1.88814289200506	2.3804078397563e-07
1.89692497756692	2.36472109377743e-07
1.90570698098259	2.38145886372702e-07
1.91448906654445	2.39419268567424e-07
1.92327115210631	2.40549573703277e-07
1.93205315552197	2.41027303017416e-07
1.94083524108384	2.4408766265289e-07
1.9496173266457	2.47980030741611e-07
1.95839933006136	2.4737515643389e-07
1.96718141562322	2.49413302151953e-07
1.97596350118508	2.50802888128769e-07
1.98474558674695	2.53018564871527e-07
1.99352759016261	2.52743725109348e-07
2.00230967572447	2.54359767104308e-07
2.01109176128633	2.55194195514359e-07
2.019873764702	2.5530870508619e-07
2.02865585026386	2.55713408868577e-07
2.03743793582572	2.58096735636964e-07
2.04621993924139	2.61102034820564e-07
2.05500202480325	2.61312475324359e-07
2.06378411036511	2.63656350944648e-07
2.07256611378078	2.64575419500186e-07
2.08134819934264	2.67328521015882e-07
2.0901302849045	2.68814100473733e-07
2.09891228832016	2.71337390372043e-07
2.10769437388203	2.73666536204707e-07
2.11647645944389	2.75265857206865e-07
2.12525854500575	2.77791092794396e-07
2.13404054842141	2.80742805692298e-07
2.14282263398327	2.84833507370651e-07
2.15160471954514	2.84671167150043e-07
2.1603867229608	2.8459302136563e-07
2.16916880852266	2.84894079252101e-07
2.17795089408452	2.88103572699801e-07
2.18673289750019	2.88528795152434e-07
2.19551498306205	2.90722828190485e-07
2.20429706862391	2.93022642705562e-07
2.21307907203958	2.94124544451377e-07
2.22186115760144	2.95740031295032e-07
2.2306432431633	2.98595681051548e-07
2.23942524657897	3.01991861663019e-07
2.24820733214083	3.01827109200495e-07
2.25698941770269	3.03348690411889e-07
2.26577150326455	3.02498002770577e-07
2.27455350668021	3.03382789011842e-07
2.28333559224208	3.03392949180467e-07
2.29211767780394	3.05859568535331e-07
2.3008996812196	3.07944550832187e-07
2.30968176678146	3.08225004071734e-07
2.31846385234333	3.09603435574155e-07
2.32724585575899	3.11604266649509e-07
2.33602794132085	3.15369620369594e-07
2.34481002688271	3.15828231812772e-07
2.35359203029838	3.17221967352716e-07
2.36237411586024	3.17933556997365e-07
2.3711562014221	3.2000588043543e-07
2.37993820483777	3.21634940682263e-07
2.38872029039963	3.24398153804284e-07
2.39750237596149	3.27208826392745e-07
2.40628446152335	3.27128655374649e-07
2.41506646493902	3.26627882848621e-07
2.42384855050088	3.28660454889842e-07
2.43263063606274	3.32807060404512e-07
2.4414126394784	3.33044529831541e-07
2.45019472504027	3.34663517150236e-07
2.45897681060213	3.35400549893551e-07
2.46775881401779	3.38390065613066e-07
2.47654089957965	3.39356017668631e-07
2.48532298514152	3.4288159081499e-07
2.49410498855718	3.46844344453433e-07
2.50288707411904	3.46325503573654e-07
2.5116691596809	3.47721128063492e-07
2.52045116309657	3.48203217968424e-07
2.52923324865843	3.49724572675219e-07
2.53801533422029	3.49225082876728e-07
2.54679741978215	3.50698505452838e-07
2.55557942319782	3.52442233803972e-07
2.56436150875968	3.53609569197408e-07
2.57314359432154	3.53839507120157e-07
2.58192559773721	3.56892188734489e-07
2.59070768329907	3.60178683993881e-07
2.59948976886093	3.60598580551518e-07
2.60827177227659	3.62361630416488e-07
2.61705385783846	3.64473931671115e-07
2.62583594340032	3.68008345579832e-07
2.63461794681598	3.69508096439033e-07
2.64340003237784	3.72114982464128e-07
2.65218211793971	3.73321015549657e-07
2.66096412135537	3.74070454427858e-07
2.66974620691723	3.73218635593378e-07
2.67852829247909	3.76457491284239e-07
2.68731037804096	3.80880550708163e-07
2.69609238145662	3.8092143164768e-07
2.70487446701848	3.82928864819036e-07
2.71365655258034	3.84251282835636e-07
2.72243855599601	3.88854710156275e-07
2.73122064155787	3.88676790812382e-07
2.74000272711973	3.91277843429199e-07
2.7487847305354	3.9371262994689e-07
2.75756681609726	3.9433894302434e-07
2.76634890165912	3.94717929395676e-07
2.77513090507478	3.96407596372996e-07
2.78391299063665	3.98277370893122e-07
2.79269507619851	3.97327787029829e-07
2.80147707961417	3.98639742346657e-07
2.81025916517603	4.00353125985271e-07
2.81904125073789	4.02151508832355e-07
2.82782333629976	4.02861756803192e-07
2.83660533971542	4.05868464340631e-07
2.84538742527728	4.07414218825314e-07
2.85416951083914	4.08769777182923e-07
2.86295151425481	4.10520898170344e-07
2.87173359981667	4.1315782535822e-07
2.88051568537853	4.18171723670499e-07
2.8892976887942	4.18917948873228e-07
2.89807977435606	4.21025616224404e-07
2.90686185991792	4.22601169447058e-07
2.91564386333359	4.24452884875071e-07
2.92442594889545	4.22895900379878e-07
2.93320803445731	4.2562984786461e-07
2.94199012001917	4.28144956350019e-07
2.95077212343484	4.28917368477954e-07
2.9595542089967	4.30405647646917e-07
2.96833629455856	4.33261411429108e-07
2.97711829797422	4.38472848716367e-07
2.98590038353608	4.3795773491054e-07
2.99468246909795	4.40051416791066e-07
3.00346447251361	4.41883605798558e-07
3.01224655807547	4.44173148496049e-07
3.02102864363733	4.44852950847775e-07
3.029810647053	4.45999394521211e-07
3.03859273261486	4.46868899624403e-07
3.04737481817672	4.46202078411974e-07
3.05615682159239	4.46650118797979e-07
3.06493890715425	4.492468067685e-07
3.07372099271611	4.51911922376422e-07
3.08250307827797	4.51948932950665e-07
3.09128508169364	4.5462608037048e-07
3.1000671672555	4.55069565369473e-07
3.10884925281736	4.57747048179447e-07
3.11763125623302	4.59581024768103e-07
3.12641334179489	4.62454525946646e-07
3.13519542735675	4.65724636537103e-07
3.14397743077241	4.66903034599649e-07
3.15275951633427	4.6989052232208e-07
3.16154160189614	4.72205261911435e-07
3.1703236053118	4.76734498987943e-07
3.17910569087366	4.76853905307024e-07
3.18788777643552	4.75957872927547e-07
3.19666977985119	4.76423673656511e-07
3.20545186541305	4.79224588014493e-07
3.21423395097491	4.80263019608398e-07
3.22301603653677	4.84082922258727e-07
3.23179803995244	4.87647212705067e-07
3.2405801255143	4.87686372667996e-07
3.24936221107616	4.90028787665605e-07
3.25814421449183	4.92889421004308e-07
3.26692630005369	4.97062696831936e-07
3.27570838561555	4.97008787143394e-07
3.28449038903121	4.97741199536185e-07
3.29327247459308	4.9761157339485e-07
3.30205456015494	4.98344730915717e-07
3.3108365635706	4.98402650459999e-07
3.31961864913246	5.00540444431908e-07
3.32840073469433	5.02821928635987e-07
3.33718273810999	5.02405626688232e-07
3.34596482367185	5.04345682427888e-07
3.35474690923371	5.06405717029439e-07
3.36352899479558	5.09674670895917e-07
3.37231099821124	5.10507657480076e-07
3.3810930837731	5.12658320961184e-07
3.38987516933496	5.14239915950694e-07
3.39865717275063	5.16279337313311e-07
3.40743925831249	5.18635813129057e-07
3.41622134387435	5.21970673533756e-07
3.42500334729002	5.26231510657917e-07
3.43378543285188	5.25490683113738e-07
3.44256751841374	5.24245595036808e-07
3.4513495218294	5.26024173623639e-07
3.46013160739127	5.29715951659313e-07
3.46891369295313	5.30334497343635e-07
3.47769569636879	5.33446698558806e-07
3.48647778193065	5.34858266422183e-07
3.49525986749252	5.36992502434646e-07
3.50404195305438	5.37220799811819e-07
3.51282395647004	5.41135628949584e-07
3.5216060420319	5.45908144735868e-07
3.53038812759376	5.45662619644848e-07
3.53917013100943	5.47270207489565e-07
3.54795221657129	5.47252285105654e-07
3.55673430213315	5.49246979222991e-07
3.56551630554882	5.49117787133731e-07
3.57429839111068	5.50226195586327e-07
3.58308047667254	5.52278449024901e-07
3.59186248008821	5.49687728775283e-07
3.60064456565007	5.54115358893388e-07
3.60942665121193	5.57636880204829e-07
3.61820865462759	5.61479100575155e-07
3.62699074018946	5.6208852162129e-07
3.63577282575132	5.64865465085051e-07
3.64455491131318	5.66481677203677e-07
3.65333691472884	5.70340406501685e-07
3.6621190002907	5.72565425748064e-07
3.67090108585257	5.75797762386435e-07
3.67968308926823	5.78157700857291e-07
3.68846517483009	5.78083032337231e-07
3.69724726039195	5.77421082473281e-07
3.70602926380762	5.80008196323761e-07
3.71481134936948	5.85600150133346e-07
3.72359343493134	5.85378803700946e-07
3.73237543834701	5.86306728769286e-07
3.74115752390887	5.87716017062308e-07
3.74993960947073	5.92449539274494e-07
3.7587216128864	5.92476620881551e-07
3.76750369844826	5.95767866786312e-07
3.77628578401012	5.98540791094969e-07
3.78506786957198	5.98627504027277e-07
3.79384987298765	6.00254253608415e-07
3.80263195854951	6.01745751111965e-07
3.81141404411137	6.04912858019102e-07
3.82019604752703	6.03873427837569e-07
3.82897813308889	6.04727174073778e-07
3.83776021865076	6.05975175360512e-07
3.84654222206642	6.07310033946056e-07
3.85532430762828	6.09220195313304e-07
3.86410639319014	6.12133461460482e-07
3.87288839660581	6.14656515932084e-07
3.88167048216767	6.15918992405692e-07
3.89045256772953	6.18059626371415e-07
3.89923465329139	6.21256260316635e-07
3.90801665670706	6.25783340289569e-07
3.91679874226892	6.26971727755738e-07
3.92558082783078	6.29272318918643e-07
3.93436283124645	6.31176458466455e-07
3.94314491680831	6.33073504372349e-07
3.95192700237017	6.32325820291751e-07
3.96070900578583	6.34277492418246e-07
3.9694910913477	6.3760576011119e-07
3.97827317690956	6.3833856303956e-07
3.98705518032522	6.39133421494118e-07
3.99583726588708	6.41693994779464e-07
4.00461935144895	6.47995346224499e-07
4.01340135486461	6.48060100169694e-07
4.02218344042647	6.50414911436943e-07
4.03096552598833	6.52514937379687e-07
4.0397476115502	6.54220957081777e-07
4.04852961496586	6.5535360570461e-07
4.05731170052772	6.56639439474724e-07
4.06609378608958	6.58433914617605e-07
4.07487578950525	6.5752547649936e-07
4.08365787506711	6.58893591913185e-07
4.09243996062897	6.61396873191579e-07
4.10122196404464	6.64830258598196e-07
4.1100040496065	6.64908643940272e-07
4.11878613516836	6.66582461245052e-07
4.12756813858402	6.67957724719995e-07
4.13635022414589	6.70879829469738e-07
4.14513230970775	6.72549988049951e-07
4.15391431312341	6.75288162784285e-07
4.16269639868527	6.79313813484804e-07
4.17147848424714	6.79956414842238e-07
4.180260569809	6.8149765216539e-07
4.18904257322466	6.85342645736327e-07
4.19782465878652	6.89238001307159e-07
4.20660674434839	6.78128254213763e-07
4.21538874776405	6.90098731705546e-07
4.22417083332591	6.91854124996387e-07
4.23295291888777	6.94271003484764e-07
4.24173492230344	6.94863670179221e-07
4.2505170078653	6.97865265442965e-07
4.25929909342716	7.02888125560242e-07
4.26808109684283	7.02720805662049e-07
4.27686318240469	7.04868487357614e-07
4.28564526796655	7.0812887893337e-07
4.29442727138222	7.12208067659092e-07
4.30320935694408	7.12151029922793e-07
4.31199144250594	7.13318973028749e-07
4.3207735280678	7.12600486500134e-07
4.32955553148346	7.11765653699772e-07
4.33833761704533	7.12493564936125e-07
4.34711970260719	7.16158877716427e-07
4.35590170602285	7.19500064735246e-07
4.36468379158471	7.18178174896135e-07
4.37346587714658	7.19865529000812e-07
4.38224788056224	7.21118438211009e-07
4.3910299661241	7.25525262972481e-07
4.39981205168596	7.2714975177062e-07
4.40859405510163	7.28757321761689e-07
4.41737614066349	7.31161787484902e-07
4.42615822622535	7.3344871254336e-07
4.43494022964102	7.35081122306178e-07
4.44372231520288	7.38532801807202e-07
4.45250440076474	7.42512092346872e-07
4.4612864863266	7.41261572017003e-07
4.47006848974226	7.41359300791498e-07
4.47885057530413	7.42909616784174e-07
4.48763266086599	7.47193649758067e-07
4.49641466428165	7.48477486145434e-07
4.50519674984352	7.51423275980131e-07
4.51397883540538	7.53094611788195e-07
4.52276083882104	7.55509440926789e-07
4.5315429243829	7.56612668756306e-07
4.54032500994476	7.61018031272896e-07
4.54910701336043	7.67022888706734e-07
4.55788909892229	7.66073156694946e-07
4.56667118448415	7.65820906720475e-07
4.57545318789982	7.65323423547507e-07
4.58423527346168	7.66136143006398e-07
4.59301735902354	7.66312489041195e-07
4.6017994445854	7.68507072071572e-07
4.61058144800107	7.70423887803663e-07
4.61936353356293	7.64827578326477e-07
4.62814561912479	7.71923615348433e-07
4.63692762254046	7.75337846705224e-07
4.64570970810232	7.80153320622313e-07
4.65449179366418	7.80685579456867e-07
4.66327379707984	7.82728781473243e-07
4.6720558826417	7.84730637440411e-07
4.68083796820357	7.88550357017757e-07
4.68961997161923	7.90669945484437e-07
4.69840205718109	7.92845554699118e-07
4.70718414274295	7.95262310013358e-07
4.71596614615862	7.95230407534697e-07
4.72474823172048	7.94083254355598e-07
4.73353031728234	7.97629893099323e-07
4.7423124028442	8.02972307199289e-07
4.75109440625987	8.03829522324765e-07
4.75987649182173	8.06472898904779e-07
4.76865857738359	8.07735552075741e-07
4.77744058079926	8.12422250922532e-07
4.78622266636112	8.12848506151633e-07
4.79500475192298	8.16256928329422e-07
4.80378675533865	8.20307386640601e-07
4.81256884090051	8.20250420582973e-07
4.82135092646237	8.20886033930217e-07
4.83013292987803	8.21645410593968e-07
4.83891501543989	8.24068203610129e-07
4.84769710100176	8.23705864534604e-07
4.85647918656362	8.24457989769048e-07
4.86526118997928	8.25561158746604e-07
4.87404327554114	8.27013097933013e-07
4.88282536110301	8.28597983982667e-07
4.89160736451867	8.31967264701942e-07
4.90038945008053	8.35177472342712e-07
4.90917153564239	8.35881107616649e-07
4.91795353905806	8.38736990517473e-07
4.92673562461992	8.40744768557548e-07
4.93551771018178	8.46206784838563e-07
4.94429971359745	8.48200784446169e-07
4.95308179915931	8.49837482951345e-07
4.96186388472117	8.51393772323766e-07
4.97064588813683	8.52727731813563e-07
4.9794279736987	8.50688663770205e-07
4.98821005926056	8.53053099785271e-07
4.99699214482242	8.56941293147878e-07
5.00577414823808	8.57382920528101e-07
5.01455623379995	8.59667772658267e-07
5.02333831936181	8.62581367640778e-07
5.03212032277747	8.68196380535305e-07
5.04090240833933	8.67980858805998e-07
5.04968449390119	8.71861578535419e-07
5.05846649731686	8.74006161354561e-07
5.06724858287872	8.75554510427925e-07
5.07603066844058	8.76690331303506e-07
5.08481267185625	8.78145189037894e-07
5.09359475741811	8.8084049294793e-07
5.10237684297997	8.79545831666582e-07
5.11115884639564	8.78410631188759e-07
5.1199409319575	8.8036334944659e-07
5.12872301751936	8.83668648464031e-07
5.13750510308122	8.85054349202249e-07
5.14628710649689	8.88025866964014e-07
5.15506919205875	8.89407795329246e-07
5.16385127762061	8.91387588412954e-07
5.17263328103627	8.94666110448258e-07
5.18141536659814	8.98198733654016e-07
5.19019745216	9.03156750322072e-07
5.19897945557566	9.04662141990849e-07
5.20776154113752	9.05129962926557e-07
5.21654362669939	9.09188525643224e-07
5.22532563011505	9.13057818094889e-07
5.23410771567691	8.97723206412385e-07
5.24288980123877	9.11965300096225e-07
5.25167180465444	9.13537195707217e-07
5.2604538902163	9.15455402665717e-07
5.26923597577816	9.16619717699169e-07
5.27801806134002	9.22043085595472e-07
5.28680006475569	9.27879370734975e-07
5.29558215031755	9.26605495136352e-07
5.30436423587941	9.29864377027264e-07
5.31314623929508	9.32128180998731e-07
5.32192832485694	9.35607608444938e-07
5.3307104104188	9.36872397074402e-07
5.33949241383446	9.37664860423904e-07
5.34827449939633	9.37586644186903e-07
5.35705658495819	9.37181657622728e-07
5.36583858837385	9.36745066989515e-07
5.37462067393571	9.40157707551387e-07
5.38340275949758	9.43849264911069e-07
5.39218476291324	9.43669521590225e-07
5.4009668484751	9.4509759149636e-07
5.40974893403696	9.46327395275695e-07
5.41853101959882	9.50306058344055e-07
5.42731302301449	9.52620426430404e-07
5.43609510857635	9.54976776525535e-07
5.44487719413821	9.58116827064051e-07
5.45365919755388	9.5913676352374e-07
5.46244128311574	9.62213827373549e-07
5.4712233686776	9.65565416287879e-07
5.48000537209326	9.70693381858003e-07
5.48878745765513	9.69043254542506e-07
5.49756954321699	9.68179910796375e-07
5.50635154663265	9.69841773513598e-07
5.51513363219452	9.73312236787526e-07
5.52391571775638	9.74109406030386e-07
5.53269772117204	9.77313837502069e-07
5.5414798067339	9.81168346039281e-07
5.55026189229576	9.8229285554906e-07
5.55904397785763	9.83587598977937e-07
5.56782598127329	9.87743389944488e-07
5.57660806683515	9.93039602802764e-07
5.58539015239701	9.92652257585523e-07
5.59417215581268	9.94679240039122e-07
5.60295424137454	9.940395386498e-07
5.6117363269364	9.96090834791433e-07
5.62051833035207	9.96869273737449e-07
5.62930041591393	9.99558016974211e-07
5.63808250147579	1.00260379940331e-06
5.64686450489145	1.00285502625908e-06
5.65564659045332	1.0036797183195e-06
5.66442867601518	1.00683847199242e-06
5.67321076157704	1.01230073820564e-06
5.6819927649927	1.01419221533902e-06
5.69077485055457	1.01670077556289e-06
5.69955693611643	1.01850980873809e-06
5.70833893953209	1.02121648267726e-06
5.71712102509395	1.02371213753373e-06
5.72590311065582	1.02739116847983e-06
5.73468511407148	1.03113201558308e-06
5.74346719963334	1.02965581891981e-06
5.7522492851952	1.02882553309364e-06
5.76103128861087	1.0314251396593e-06
5.76981337417273	1.03719969984333e-06
5.77859545973459	1.03720740001884e-06
5.78737746315026	1.03787449595863e-06
5.79615954871212	1.03985169106779e-06
5.80494163427398	1.04408011808683e-06
5.81372371983584	1.0450237405294e-06
5.82250572325151	1.04888550323102e-06
5.83128780881337	1.05365565472465e-06
5.84006989437523	1.0527510710326e-06
5.84885189779089	1.05471484789461e-06
5.85763398335276	1.05523806512506e-06
5.86641606891462	1.05783017410176e-06
5.87519807233028	1.05798399313371e-06
5.88398015789214	1.05936899764568e-06
5.89276224345401	1.06027048736563e-06
5.90154424686967	1.06230131387088e-06
5.91032633243153	1.06217387560779e-06
5.91910841799339	1.06623195204127e-06
5.92789042140906	1.07076088311587e-06
5.93667250697092	1.07172038813715e-06
5.94545459253278	1.07347793093929e-06
5.95423667809464	1.0759961497697e-06
5.96301868151031	1.08100464633021e-06
5.97180076707217	1.08287584896296e-06
5.98058285263403	1.08548198526689e-06
5.9893648560497	1.08699862699734e-06
5.99814694161156	1.08713354973973e-06
6.00692902717342	1.08636407656933e-06
6.01571103058908	1.09028034797626e-06
6.02449311615095	1.09612241418918e-06
6.03327520171281	1.0963785914003e-06
6.04205720512847	1.0968483724647e-06
6.05083929069033	1.09918851771005e-06
6.05962137625219	1.1055399478356e-06
6.06840337966786	1.10614430400085e-06
6.07718546522972	1.10820603269005e-06
6.08596755079158	1.11168743837326e-06
6.09474963635344	1.11254208674213e-06
6.10353163976911	1.11393765867075e-06
6.11231372533097	1.11551285018019e-06
6.12109581089283	1.11823707256697e-06
6.1298778143085	1.11751883898861e-06
6.13865989987036	1.11853937038127e-06
6.14744198543222	1.12055663952617e-06
6.15622398884789	1.12190496879746e-06
6.16500607440975	1.12571633243378e-06
6.17378815997161	1.12861477454531e-06
6.18257016338727	1.13038496353986e-06
6.19135224894914	1.13256429872502e-06
6.200134334511	1.1342575930109e-06
6.20891633792666	1.13747063535447e-06
6.21769842348852	1.1433255889208e-06
6.22648050905038	1.1450268534976e-06
6.23526259461225	1.14710590767602e-06
6.24404459802791	1.14914722058217e-06
6.25282668358977	1.15247794977725e-06
6.26160876915163	1.15067551792467e-06
6.2703907725673	1.15337140648744e-06
6.27917285812916	1.15678509629301e-06
6.28795494369102	1.15776265669986e-06
6.29673694710669	1.15918826359483e-06
6.30551903266855	1.16227296716485e-06
6.31430111823041	1.16905135298988e-06
6.32308312164608	1.16806954260375e-06
6.33186520720794	1.17039346640004e-06
6.3406472927698	1.17361318796963e-06
6.34942929618546	1.17686518182323e-06
6.35821138174733	1.17749307349136e-06
6.36699346730919	1.17739341872985e-06
6.37577555287105	1.17793339264153e-06
6.38455755628671	1.17677094634648e-06
6.39333964184858	1.17765757886996e-06
6.40212172741044	1.18066440761981e-06
6.4109037308261	1.1839364667855e-06
6.41968581638796	1.18386851163314e-06
6.42846790194982	1.18707589353095e-06
6.43724990536549	1.1874345805782e-06
6.44603199092735	1.1913174450089e-06
6.45481407648921	1.19365563012555e-06
6.46359607990488	1.19600467955944e-06
6.47237816546674	1.19972037980443e-06
6.4811602510286	1.20091165610966e-06
6.48994225444426	1.20303363798374e-06
6.49872434000613	1.20515103157407e-06
6.50750642556799	1.2108180683762e-06
6.51628851112985	1.20982892507343e-06
6.52507051454551	1.20932777864882e-06
6.53385260010738	1.21092049549893e-06
6.54263468566924	1.21424256468451e-06
6.5514166890849	1.21532783776154e-06
6.56019877464676	1.21966909106371e-06
6.56898086020863	1.22368517445366e-06
6.57776286362429	1.22415978119026e-06
6.58654494918615	1.22728232251581e-06
6.59532703474801	1.23225537104993e-06
6.60410903816368	1.23813863250391e-06
6.61289112372554	1.23758313157745e-06
6.6216732092874	1.23742898018283e-06
6.63045529484926	1.23690366672852e-06
6.63923729826493	1.23795079005917e-06
6.64801938382679	1.23840600554612e-06
6.65680146938865	1.24107228855437e-06
6.66558347280432	1.24446355387646e-06
6.67436555836618	1.24366627673833e-06
6.68314764392804	1.24525264427293e-06
6.6919296473437	1.24851264727484e-06
6.70071173290557	1.25393231127015e-06
6.70949381846743	1.25564775869803e-06
6.71827582188309	1.25811186465917e-06
6.72705790744495	1.2597722979528e-06
6.73583999300681	1.26206177430036e-06
6.74462199642248	1.26409838716062e-06
6.75340408198434	1.26677379307168e-06
6.7621861675462	1.27169625485555e-06
6.77096825310807	1.27029787001067e-06
6.77975025652373	1.26848055285605e-06
6.78853234208559	1.27144813857115e-06
6.79731442764745	1.2774023962394e-06
6.80609643106312	1.27812167896715e-06
6.81487851662498	1.28107098199985e-06
6.82366060218684	1.28240279263855e-06
6.83244260560251	1.2855650624332e-06
6.84122469116437	1.28745895079934e-06
6.85000677672623	1.2915550325844e-06
6.85878878014189	1.29670556656124e-06
6.86757086570376	1.29541622666668e-06
6.87635295126562	1.29559677429766e-06
6.88513495468128	1.29556610601253e-06
6.89391704024314	1.29709707678082e-06
6.90269912580501	1.29679813277379e-06
6.91148121136687	1.29843811416209e-06
6.92026321478253	1.2997732238116e-06
6.92904530034439	1.29951827900206e-06
6.93782738590625	1.30325064661288e-06
6.94660938932192	1.30715347676004e-06
6.95539147488378	1.31128837697803e-06
6.96417356044564	1.31137060656039e-06
6.97295556386131	1.31502792669734e-06
6.98173764942317	1.3166063748706e-06
6.99051973498503	1.32189220337578e-06
6.9993017384007	1.32431323337958e-06
7.00808382396256	1.32616588783591e-06
7.01686590952442	1.32829225144599e-06
7.02564791294008	1.32735922829822e-06
7.03442999850194	1.32471921222177e-06
7.04321208406381	1.32859995241734e-06
7.05199416962567	1.3350264033259e-06
7.06077617304133	1.33625271484495e-06
7.06955825860319	1.33809516291876e-06
7.07834034416506	1.33929352173685e-06
7.08712234758072	1.34475203566598e-06
7.09590443314258	1.34515327720824e-06
7.10468651870444	1.34925448911121e-06
7.11346852212011	1.35283529179565e-06
7.12225060768197	1.35407741883613e-06
7.13103269324383	1.35604690565876e-06
7.1398146966595	1.35727081132096e-06
7.14859678222136	1.35996690331912e-06
7.15737886778322	1.35865166384593e-06
7.16616087119889	1.35882119484249e-06
7.17494295676075	1.36117711514853e-06
7.18372504232261	1.36124273716016e-06
7.19250712788447	1.36639851905315e-06
7.20128913130014	1.36941094647305e-06
7.210071216862	1.37158248848906e-06
7.21885330242386	1.37270923890044e-06
7.22763530583952	1.37470995508243e-06
7.23641739140138	1.37837538839607e-06
7.24519947696325	1.38473349604999e-06
7.25398148037891	1.38672624231832e-06
7.26276356594077	1.38812150140727e-06
7.27154565150263	1.38971853595415e-06
7.2803276549183	1.39212131817174e-06
7.28910974048016	1.3898384773828e-06
7.29789182604202	1.39195893674533e-06
7.30667382945769	1.39669178694168e-06
7.31545591501955	1.39795137207691e-06
7.32423800058141	1.39905121865377e-06
7.33302008614327	1.40310261831338e-06
7.34180208955894	1.41046951997764e-06
7.3505841751208	1.40964791745654e-06
7.35936626068266	1.41204529991238e-06
7.36814826409833	1.41398645432573e-06
7.37693034966019	1.416481370326e-06
7.38571243522205	1.41860551321769e-06
7.39449443863771	1.41953847873958e-06
7.40327652419957	1.42120573895502e-06
7.41205860976144	1.42002854750858e-06
7.4208406131771	1.4201511360494e-06
7.42962269873896	1.42269467904848e-06
7.43840478430082	1.42657396869411e-06
7.44718678771649	1.42714086417136e-06
7.45596887327835	1.4296447396282e-06
7.46475095884021	1.43063740999314e-06
7.47353304440207	1.43386011603623e-06
7.48231504781774	1.43690176034249e-06
7.4910971333796	1.43999397300778e-06
7.49987921894146	1.44411882142397e-06
7.50866122235713	1.44453045278954e-06
7.51744330791899	1.44616990271822e-06
7.52622539348085	1.44954216951433e-06
7.53500739689651	1.45546536060925e-06
7.54378948245838	1.44225513099884e-06
7.55257156802024	1.45333922439032e-06
7.5613535714359	1.45515009197361e-06
7.57013565699776	1.45746609970955e-06
7.57891774255963	1.45788755614597e-06
7.58769982812149	1.46306925836666e-06
7.59648183153715	1.46867090007675e-06
7.60526391709901	1.4678012365354e-06
7.61404600266087	1.4701099791665e-06
7.62282800607654	1.47349791275079e-06
7.6316100916384	1.47791843474034e-06
7.64039217720026	1.47778163401678e-06
7.64917418061593	1.47932643952302e-06
7.65795626617779	1.47954264908462e-06
7.66673835173965	1.48118012454886e-06
7.67552035515532	1.48160590188872e-06
7.68430244071718	1.48471290176945e-06
7.69308452627904	1.48882854862492e-06
7.7018665296947	1.48819590466093e-06
7.71064861525657	1.48992676139966e-06
7.71943070081843	1.49342797925606e-06
7.72821278638029	1.49938591913307e-06
7.73699478979595	1.50121380823143e-06
7.74577687535781	1.50361651160248e-06
7.75455896091968	1.5055096622442e-06
7.76334096433534	1.50689056230345e-06
7.7721230498972	1.51004996664893e-06
7.78090513545907	1.51347754457419e-06
7.78968713887473	1.51913659165671e-06
7.79846922443659	1.51771239503958e-06
7.80725130999845	1.51635785283087e-06
7.81603331341412	1.51818893257321e-06
7.82481539897598	1.52405731711909e-06
7.83359748453784	1.52482730797926e-06
7.84237948795351	1.52755826467146e-06
7.85116157351537	1.52965469300513e-06
7.85994365907723	1.53343959787488e-06
7.86872574463909	1.53376107246869e-06
7.87750774805476	1.53917089243604e-06
7.88628983361662	1.54448405541364e-06
7.89507191917848	1.54265785132994e-06
7.90385392259414	1.54405989791743e-06
7.912636008156	1.54312558106397e-06
7.92141809371787	1.54542946265511e-06
7.93020009713353	1.54650695850206e-06
7.93898218269539	1.54814284015333e-06
7.94776426825725	1.5506050104131e-06
7.95654627167292	1.53893069711632e-06
7.96532835723478	1.55228591136251e-06
7.97411044279664	1.55654628622527e-06
7.98289244621231	1.56229916361142e-06
7.99167453177417	1.56302924331619e-06
8.00045661733603	1.56502547807224e-06
8.00923870289789	1.56681100913173e-06
8.01802070631356	1.57066627906619e-06
8.02680279187542	1.57341094505866e-06
8.03558487743728	1.57577302378861e-06
8.04436688085294	1.57821227686835e-06
8.05314896641481	1.5776460470596e-06
8.06193105197667	1.57653295520754e-06
8.07071305539233	1.58011807983289e-06
8.0794951409542	1.58845634914979e-06
8.08827722651606	1.58932469191731e-06
8.09705922993172	1.59012679095506e-06
8.10584131549358	1.59181809813843e-06
8.11462340105544	1.59736273719704e-06
8.12340540447111	1.59831196783539e-06
8.13218749003297	1.60184169776933e-06
8.14096957559483	1.60604987264017e-06
8.14975166115669	1.60538537024217e-06
8.15853366457236	1.606606230504e-06
8.16731575013422	1.60756967709765e-06
8.17609783569608	1.6099150511134e-06
8.18487983911175	1.60917955184093e-06
8.19366192467361	1.60990229023511e-06
8.20244401023547	1.61214860545976e-06
8.21122601365114	1.61638593676166e-06


==> tikz/st_validation_translating_droplet_kappa_convergence-1.tsv <==
0.416666666666667	0.077222950238201
0.208333333333333	0.0647799258622271
0.104166666666667	0.0119116149693784
0.0520833333333333	0.00124851825281898
0.0260416666666667	0.000506299767906482


==> tikz/st_validation_translating_droplet_kappa_convergence-10.tsv <==
0.0595238095238095	0.000947634063336064
0.182291666666667	0.000947634063336064
0.182291666666667	0.0088877710393355
0.0595238095238095	0.000947634063336064
0.182291666666667	0.000947634063336064


==> tikz/st_validation_translating_droplet_kappa_convergence-2.tsv <==
0.416666666666667	0.179411876346561
0.208333333333333	0.105331356395199
0.104166666666667	0.0724108815919946
0.0520833333333333	0.166199003095105
0.0260416666666667	0.111138163686482


==> tikz/st_validation_translating_droplet_kappa_convergence-3.tsv <==
0.416666666666667	0.34766408613369
0.208333333333333	0.53993557109594
0.104166666666667	0.165089650996989
0.0520833333333333	0.318035039811257
0.0260416666666667	0.339268205264249


==> tikz/st_validation_translating_droplet_kappa_convergence-4.tsv <==
0.416666666666667	0.391587076817689
0.208333333333333	0.0251409926097094
0.104166666666667	0.0123132654472714
0.0520833333333333	0.00160883946787549
0.0260416666666667	0.000505590869653982


==> tikz/st_validation_translating_droplet_kappa_convergence-5.tsv <==
0.416666666666667	0.282248638166801
0.208333333333333	0.130063388322594
0.104166666666667	0.00580425863793339
0.0520833333333333	0.00145264592987897
0.0260416666666667	0.000410877786066521


==> tikz/st_validation_translating_droplet_kappa_convergence-6.tsv <==
0.416666666666667	0.240017134167051
0.208333333333333	0.0433206068423696
0.104166666666667	0.008075319062198
0.0520833333333333	0.00208653680528297
0.0260416666666667	0.000545072026428395


==> tikz/st_validation_translating_droplet_kappa_convergence-7.tsv <==
0.416666666666667	0.65548665034724
0.208333333333333	2.59104436147218
0.104166666666667	0.201892301318681
0.0520833333333333	0.266433547853907
0.0260416666666667	0.391774395232468


==> tikz/st_validation_translating_droplet_kappa_convergence-8.tsv <==
0.416666666666667	0.162946934355819
0.208333333333333	0.0687920513781191
0.104166666666667	0.0356773150619659
0.0520833333333333	0.0910524329085385
0.0260416666666667	0.252699271192889


==> tikz/st_validation_translating_droplet_kappa_convergence-9.tsv <==
0.416666666666667	0.237227524207148
0.208333333333333	0.0440503074577601
0.104166666666667	0.0081414733518439
0.0520833333333333	0.071372436824668
0.0260416666666667	0.981831497958039


==> tikz/st_validation_translating_droplet_kappa_convergence_grayscale-1.tsv <==
0.416666666666667	0.0777677079599675
0.208333333333333	0.0234012533139808
0.104166666666667	0.00718205578701876
0.0520833333333333	0.00151283508751718
0.0260416666666667	0.00035836144501733


==> tikz/st_validation_translating_droplet_kappa_convergence_grayscale-10.tsv <==
0.416666666666667	0.100454763678045
0.208333333333333	0.0256978955653484
0.104166666666667	0.0103668758102755
0.0520833333333333	0.00563977014899994
0.0260416666666667	0.0036300494232044


==> tikz/st_validation_translating_droplet_kappa_convergence_grayscale-11.tsv <==
0.416666666666667	0.11012573965826
0.208333333333333	0.0276405998726797
0.104166666666667	0.00805505095903847
0.0520833333333333	0.00375888458860434
0.0260416666666667	0.00192451018257946


==> tikz/st_validation_translating_droplet_kappa_convergence_grayscale-12.tsv <==
0.416666666666667	0.11012573965826
0.208333333333333	0.0276405998726797
0.104166666666667	0.00805505095903847
0.0520833333333333	0.00375888458860434
0.0260416666666667	0.00192451018257946


==> tikz/st_validation_translating_droplet_kappa_convergence_grayscale-13.tsv <==
0.0595238095238095	0.00102624300288559
0.182291666666667	0.00102624300288559
0.182291666666667	0.00962503691378239
0.0595238095238095	0.00102624300288559
0.182291666666667	0.00102624300288559


==> tikz/st_validation_translating_droplet_kappa_convergence_grayscale-2.tsv <==
0.416666666666667	0.157138804207102
0.208333333333333	0.0826614535016089
0.104166666666667	0.0888893563412985
0.0520833333333333	0.167538811613373
0.0260416666666667	0.0961609516909208


==> tikz/st_validation_translating_droplet_kappa_convergence_grayscale-3.tsv <==
0.416666666666667	0.396390089842057
0.208333333333333	0.316134517365212
0.104166666666667	0.121402206105899
0.0520833333333333	0.31688934229112
0.0260416666666667	0.190568663356259


==> tikz/st_validation_translating_droplet_kappa_convergence_grayscale-4.tsv <==
0.416666666666667	0.396390089842057
0.208333333333333	0.316134517365212
0.104166666666667	0.121402206105899
0.0520833333333333	0.31688934229112
0.0260416666666667	0.190568663356259


==> tikz/st_validation_translating_droplet_kappa_convergence_grayscale-5.tsv <==
0.416666666666667	0.128446472557072
0.208333333333333	0.0255494507930941
0.104166666666667	0.00701378003952882
0.0520833333333333	0.00151119634955879
0.0260416666666667	0.000356679208915578


==> tikz/st_validation_translating_droplet_kappa_convergence_grayscale-6.tsv <==
0.416666666666667	0.17690949091686
0.208333333333333	0.0268557969038624
0.104166666666667	0.00628573839267421
0.0520833333333333	0.00147744634431519
0.0260416666666667	0.000382698917374347


==> tikz/st_validation_translating_droplet_kappa_convergence_grayscale-7.tsv <==
0.416666666666667	0.112322086974788
0.208333333333333	0.0407773711599501
0.104166666666667	0.00806717461004092
0.0520833333333333	0.00205712274667098
0.0260416666666667	0.000535711892976209


==> tikz/st_validation_translating_droplet_kappa_convergence_grayscale-8.tsv <==
0.416666666666667	0.112322086974788
0.208333333333333	0.0407773711599501
0.104166666666667	0.00806717461004092
0.0520833333333333	0.00205712274667098
0.0260416666666667	0.000535711892976209


==> tikz/st_validation_translating_droplet_kappa_convergence_grayscale-9.tsv <==
0.416666666666667	0.101735393796162
0.208333333333333	0.0245409141172251
0.104166666666667	0.956751314042616
0.0520833333333333	1.72777616024863
0.0260416666666667	6.89138452153096


==> tikz/st_validation_translating_droplet_symmdiff_convergence-1.tsv <==
0.416666666666667	0.0150655783750548
0.208333333333333	0.0179130436719681
0.104166666666667	0.00127881446902829
0.0520833333333333	0.000284529108951196
0.0260416666666667	6.27258634999596e-05


==> tikz/st_validation_translating_droplet_symmdiff_convergence-10.tsv <==
0.0595238095238095	7.20819794970158e-07
0.182291666666667	7.20819794970158e-07
0.182291666666667	2.07040351705186e-05
0.0595238095238095	7.20819794970158e-07
0.182291666666667	7.20819794970158e-07


==> tikz/st_validation_translating_droplet_symmdiff_convergence-2.tsv <==
0.416666666666667	1.86466820428361
0.208333333333333	0.653371855741083
0.104166666666667	0.00875120349558412
0.0520833333333333	1.99999992530972
0.0260416666666667	0.288572455914801


==> tikz/st_validation_translating_droplet_symmdiff_convergence-3.tsv <==
0.416666666666667	0.0233105732401064
0.208333333333333	0.0148821998542941
0.104166666666667	0.00133732046300327
0.0520833333333333	0.000396085519681628
0.0260416666666667	0.000179179902073987


==> tikz/st_validation_translating_droplet_symmdiff_convergence-4.tsv <==
0.416666666666667	0.769342440262006
0.208333333333333	0.000942930086878174
0.104166666666667	0.00156978804005386
0.0520833333333333	2.20183020312871e-05
0.0260416666666667	2.06374526065104e-05


==> tikz/st_validation_translating_droplet_symmdiff_convergence-5.tsv <==
0.416666666666667	0.430083554925419
0.208333333333333	1.46100531426657
0.104166666666667	0.00477692927884833
0.0520833333333333	0.000115395586512268
0.0260416666666667	7.15817688396961e-05


==> tikz/st_validation_translating_droplet_symmdiff_convergence-6.tsv <==
0.416666666666667	0.00170670678124374
0.208333333333333	0.000372400566773526
0.104166666666667	7.72628717733638e-06
0.0520833333333333	7.13488175827811e-07
0.0260416666666667	5.86093358786445e-08


==> tikz/st_validation_translating_droplet_symmdiff_convergence-7.tsv <==
0.416666666666667	1.6603288098608
0.208333333333333	1.05671340271355
0.104166666666667	1.99999872186635
0.0520833333333333	2.00000001994897
0.0260416666666667	1.65987159238203


==> tikz/st_validation_translating_droplet_symmdiff_convergence-8.tsv <==
0.416666666666667	2.00013371483298
0.208333333333333	1.99999692934773
0.104166666666667	2.00000000933079
0.0520833333333333	1.99999999827995
0.0260416666666667	1.31614105090365


==> tikz/st_validation_translating_droplet_symmdiff_convergence-9.tsv <==
0.416666666666667	0.00167262782854582
0.208333333333333	0.000390665870046016
0.104166666666667	8.14901268703944e-06
0.0520833333333333	4.43718815331295e-06
0.0260416666666667	1.93841527515483e-06


==> tikz/st_validation_translating_droplet_symmdiff_convergence_grayscale-1.tsv <==
0.416666666666667	0.121204246844918
0.208333333333333	0.00393538487473046
0.104166666666667	0.00114065402503677
0.0520833333333333	0.000279663366652328
0.0260416666666667	7.37074611451716e-05


==> tikz/st_validation_translating_droplet_symmdiff_convergence_grayscale-10.tsv <==
0.416666666666667	0.00465672273057337
0.208333333333333	0.00446226545430556
0.104166666666667	0.000682295900779822
0.0520833333333333	0.00141041141828821
0.0260416666666667	0.00089314717623224


==> tikz/st_validation_translating_droplet_symmdiff_convergence_grayscale-11.tsv <==
0.416666666666667	0.0021627630816522
0.208333333333333	0.000190422989390345
0.104166666666667	0.000177568542514595
0.0520833333333333	2.1296102029125e-05
0.0260416666666667	1.31483183101182e-05


==> tikz/st_validation_translating_droplet_symmdiff_convergence_grayscale-12.tsv <==
0.416666666666667	0.0021627630816522
0.208333333333333	0.000190422989390345
0.104166666666667	0.000177568542514595
0.0520833333333333	2.1296102029125e-05
0.0260416666666667	1.31483183101182e-05


==> tikz/st_validation_translating_droplet_symmdiff_convergence_grayscale-13.tsv <==
0.0595238095238095	1.65340410842576e-05
0.182291666666667	1.65340410842576e-05
0.182291666666667	0.000474905615117632
0.0595238095238095	1.65340410842576e-05
0.182291666666667	1.65340410842576e-05


==> tikz/st_validation_translating_droplet_symmdiff_convergence_grayscale-2.tsv <==
0.416666666666667	0.477375820997566
0.208333333333333	0.360233410543488
0.104166666666667	0.00206211879804099
0.0520833333333333	0.0192512595796122
0.0260416666666667	0.0057585454323105


==> tikz/st_validation_translating_droplet_symmdiff_convergence_grayscale-3.tsv <==
0.416666666666667	0.0234764636430171
0.208333333333333	0.00981408465207114
0.104166666666667	0.00128329582798757
0.0520833333333333	0.000394625055852818
0.0260416666666667	0.000101281878383886


==> tikz/st_validation_translating_droplet_symmdiff_convergence_grayscale-4.tsv <==
0.416666666666667	0.0234764636430171
0.208333333333333	0.00981408465207114
0.104166666666667	0.00128329582798757
0.0520833333333333	0.000394625055852818
0.0260416666666667	0.000101281878383886


==> tikz/st_validation_translating_droplet_symmdiff_convergence_grayscale-5.tsv <==
0.416666666666667	0.00439635621957016
0.208333333333333	0.000868025855630521
0.104166666666667	0.000190269519420497
0.0520833333333333	6.03540308509715e-05
0.0260416666666667	2.081749771986e-05


==> tikz/st_validation_translating_droplet_symmdiff_convergence_grayscale-6.tsv <==
0.416666666666667	0.00593009348458474
0.208333333333333	0.00153054296502191
0.104166666666667	0.000267413941148615
0.0520833333333333	4.15331386684535e-05
0.0260416666666667	1.87753805235764e-05


==> tikz/st_validation_translating_droplet_symmdiff_convergence_grayscale-7.tsv <==
0.416666666666667	0.00202159521945114
0.208333333333333	0.000190872499236737
0.104166666666667	0.000177224252871886
0.0520833333333333	2.12433940013106e-05
0.0260416666666667	1.31250539782972e-05


==> tikz/st_validation_translating_droplet_symmdiff_convergence_grayscale-8.tsv <==
0.416666666666667	0.00202159521945114
0.208333333333333	0.000190872499236737
0.104166666666667	0.000177224252871886
0.0520833333333333	2.12433940013106e-05
0.0260416666666667	1.31250539782972e-05


==> tikz/st_validation_translating_droplet_symmdiff_convergence_grayscale-9.tsv <==
0.416666666666667	0.00215895113420138
0.208333333333333	0.000789853057540598
0.104166666666667	0.0082544279975628
0.0520833333333333	0.00718931165082057
0.0260416666666667	0.012170246149819

